D-STACK: High Throughput DNN Inference by Effective Multiplexing and Spatio-Temporal Scheduling of GPUs

Hardware accelerators such as GPUs are required for real-time, low-latency inference with Deep Neural Networks (DNN). However, due to the inherent limits to the parallelism they can exploit, DNNs often under-utilize the capacity of today's high-end accelerators. Although spatial multiplexing of the GPU, leads to higher GPU utilization and higher inference throughput, there remain a number of challenges. Finding the GPU percentage for right-sizing the GPU for each DNN through profiling, determining an optimal batching of requests to balance throughput improvement while meeting application-specific deadlines and service level objectives (SLOs), and maximizing throughput by appropriately scheduling DNNs are still significant challenges. This paper introduces a dynamic and fair spatio-temporal scheduler (D-STACK) that enables multiple DNNs to run in the GPU concurrently. To help allocate the appropriate GPU percentage (we call it the "Knee"), we develop and validate a model that estimates the parallelism each DNN can utilize. We also develop a lightweight optimization formulation to find an efficient batch size for each DNN operating with D-STACK. We bring together our optimizations and our spatio-temporal scheduler to provide a holistic inference framework. We demonstrate its ability to provide high throughput while meeting application SLOs. We compare D-STACK with an ideal scheduler that can allocate the right GPU percentage for every DNN kernel. D-STACK gets higher than 90 percent throughput and GPU utilization compared to the ideal scheduler. We also compare D-STACK with other GPU multiplexing and scheduling methods (e.g., NVIDIA Triton, Clipper, Nexus), using popular DNN models. Our controlled experiments with multiplexing several popular DNN models achieve up to 1.6X improvement in GPU utilization and up to 4X improvement in inference throughput.

==> README.txt <==
This package provides a class for typesetting publications of the
Association for Computing Machinery.

Your TeX distribution probably includes the latest released version of
this package.  If you decide to install it yourself, please see the
Installation section of the User's Guide.

Please note that the version on Github is a development (or
experimental) version: please download it for testing new features.
The production version is the one on CTAN and ACM sites.


Changes

version 1.08    SIGPLAN reformatting (Matthew Fluet); bug fixes

version 1.09    SIGPLAN: revert caption rules (Matthew Fluet)

version 1.10    Bug fixes

version 1.11    Customization of ACM theorem styles and proof
                environment (Matthew Fluet).

version 1.12    Bug fixes and documentation updates.
                Footnotes rearranged.
                Option natbib is now mostly superfluous: the class
                makes a guess based on the format chosen.

version 1.13    Formatting changes: headers, folios etc.
                Bibliography changes.

version 1.14    Warn about undefined citation styles; move definitions
                of acmauthoryear and acmnumeric citation styles before
                use.

version 1.15    New structured affiliation command.
                New commands for acknowledgements.

version 1.16    Formatting changes for headers and footers.

version 1.17    Formatting changes for margins and lists.  Bug fixes.

version 1.18    Natbib is now the default for all versions.  A unified bib
                file is used for all styles.  Better treatment
                of multiple affiliations.

version 1.19    Include 'Abstract', 'Acknowledgements', and 'References'
                in PDF bookmarks.

version 1.20    Bug fixes, documentation updates

version 1.21    Bibliography changes: added arXiv, some cleanup

version 1.22    Bibliography changes for Aptara backend; should be
                invisible for the users.

version 1.23    Added PACM PL journal option.

version 1.24    Added IMWUT journal option.

version 1.25    Updated PACMPL journal option.

version 1.26    Bug fixes

version 1.27    Bug fixes

version 1.28    Bug fixes: natbib=false now behaves correctly.

version 1.29    Documentation changes.  Head height increased from 12pt to 13pt.
                Removed spurious indent at start of abstract.
                Improved kerning in CCS description list.

version 1.30    Bibtex style now recognizes https:// in doi.
                Added \frenchspacing.
                \department now has an optional hierarchy level.
                Switched to T1 encoding
                Updated IMWUT and PACMPL

version 1.31    Changed default year and month to the current ones
                (thanks to Matteo Riondato)
                Table of contents now works
                Marginalia now work in all formats
                New command \additionalaffiliation
                Documentation changes

version 1.32    New DOI formatting.
                Format siggraph is now obsolete, and sigconf
                is used instead.
                New proceedings title: POMACS.

version 1.33    New option `timestamp' (Michael D. Adams)
                New option `authordraft'
                Documentation updates
                Bug fixes
                We now use Type 1 versions of Libertine fonts even with XeTeX.
                New hook acmart-preload-hook.tex (wizards only!)
                Added new options `obeypunctuation' for \affiliation command
                Added SubmissionID
                Added right line count ruler for two-column formats
                Added workaround for Adobe Acrobat bugs in selection
                Added eid field to the bibliography

version 1.34    Deleted DOI from doi numbers
                Changed bibstrip formatting
                The command \terms is now obsolete
                The rulers in review mode now have continuous numbering

version 1.35    Author-year bib style now uses square brackets.
                Changed defaults for TOG sample
                Price is suppressed for usgov and rightsretained modes.
                Bugs fixed

Version 1.36    Bug fixes
                Moved PACMPL to acmlarge format
                New journal: PACMHCI
                Added the possibility to adjust number of author
                boxes per row in conference formats

Version 1.37    Reduce list indentation (Matthew Fluet)

Version 1.38    Increase default font size for SIGPLAN

Version 1.39    Added \authornotemark commmand

Version 1.40    Bibliography changes
                Added processing of one-compoment ccsdesc nodes
                Bug fixes.
                Made the height a multiple of \baselineskip + \topskip
                Added cleveref
                We no longer print street address in SIGs

Version 1.41    Rearranged bib files
                Added new badges

Version 1.42    Deleted ACM badges
                Bug fixes

Version 1.43    Bug fixes

Version 1.44    Bug fixes.
                Empty DOI and ISBN suppress printing DOI or ISBN lines
                Separated theorem code into acmthm.sty, loaded by default.
                Article number can be set for proceedings.
                New commands: \acmBooktile, \editor.
                Reference citation format updated.

Version 1.45    Workaround for a Libertine bug.  Thanks to LianTze Lim
                from Overleaf

Version 1.46    Bug fixes for bibliography: label width is now calculated
                correctly.
                All PACM now use screen option.  This requires etoolbox.
                Added subtitle to ACM reference format.
                Now acmart is compatible with fontspec.
                \thanks is now obsolete.  The addresses are automatically
                added to the journal version; this can be overriden with
                \authorsaddresses command.
                Deleted the rule at the end of frontmatter for all formats.
                Deleted new line before doi in the reference format.
                Reintegrated theorem code into acmart.dtx (Matthew Fluet)

Version 1.47    New journal: THRI

Version 1.48    Bug fixes
                Review mode now switches on folios
                Code prettying (Michael D. Adams)
                Bibliography changes: @MISC entries no longer have a
                separate date
                Sigch-a sample bibliography renamed
                Bib code cleanup (Zack Weinberg)
                Acmart and version info are added to pdfcreator tag
                \citeyear no longer produces parenthetical year
                Added initial support for Biblatex (Daniel Thomas)
                Added support for IW3C2 conferences

Version 1.49    New jorunal:  DTRAP

Version 1.50    Changes in iw3c2w3 and iw3c2w3g

Version 1.51    Journal footers now use abbreviated journal titles.
                Corrected the bug with acmPrice.
                Do not show price when copyright is set to iw3c2w3 and iw3c2w3g.
                The package now is compatible with polyglossia (Joachim Breitner).
                Slightly reworded copyright statements.

Version 1.52    Another rewording of licenses

Version 1.53    New journals: PACMCGIT, TIOT, TDSCI

Version 1.54    New option: 'nonacm' (Gabriel Scherer)
                Deleted indent for subsubsection (suggested by Ross Moore)
                Suppressed some obscurious warning in BibTeX processing
                Suppressed hyperrerf warnings (Paolo G. Giarrusso)
                New code for sections to help with accessibility patches
                (Ross Moore)
                Submission id, if present, is printed in anon mode
                Bug fixes

Version 1.55    Bug fixes
                Font changes for SIGCHI table captions

Version 1.56    Bug fixes
                Added \flushbottom to two column formats (Philip Quinn)
                The final punctuation for the list of concepts
                is now a period instead of a semicolon (Philip Quinn)
                New command \Description to describe images for visually
                impaired users.

Version 1.57    Change of \baselinestretch now produces an error
                Booktabs is now always loaded
                Added option `balance' to balance last page in two-column mode
                E-mail is no longer split in addresses
                New samples (Stephen Spencer)

Version 1.58    Suppressed spurious warnings.
		New journal:  HEALTH.
		TDSCI is renamed to TDS.

Version 1.59    Now a journal format can be used for conference proceedings
		All samples are now generated from the same .dtx file
		Bug fixes

version 1.60    New option: urlbreakonhyphens (thanks to Peter Kemp)
		Smaller header size for acmsmall

Version 1.61    Bug fixes
                New bibtex types for artifacts

Version 1.62    Documentation update
		New journal: TELO
		Bug fixes

Version 1.63	New journals: TQUANT, FACMP

Version 1.63a   Moved TQUANT to TQC

Version 1.64    Produce error if abstract is entered after maketitle
		(previously abstract was silently dropped)
		Bug fixes for line numbering

Version 1.65   Bug fixes
	       New journal: DGOV
	       DTRAP and HEALTH are now using acmlarge format

Version 1.66   Bug fixes
	       BibTeX change:  location is now a synonym for city (Feras Saad) 
	       ACM reference format is now mandatory for papers over one page.
	       CCS concepts and keywords are now mandatory for
	       papers over two pages.
	       Authors' addresses are mandatory for journal articles.

Version 1.67   Urgent bug fixes:
	       BibTeX style bug fixed (Michael D. Adams)
	       Sigplan special section bugfix

Version 1.68   Bug fixes
               BST now recognizes words `Paper' or 'Article' in
	       eid or articleno

Version 1.69   Bug fixes
	       Compatibility with LaTeX 2020-02-02 release

Version 1.70   Title change for ACM/IMS Transactions on Data Science
               Bug fixes for bibliography


Version 1.71   Bug fixes
               Formats sigchi and sigchi-a are retired
	       Bibliography formatting changes for @inproceedings entries
	       having both series and volume
	       LuaLaTeX now uses the same OTF fonts as XeLaTeX

Version 1.72   Bug fixes.  Better handling of metadata.

Version 1.73   Bug fixes
	       The elements institution, city and country are now obligatory
	       for affiliations

Version 1.74   Bug fixes.  A regression introduced in the font changes
	       is reverted.

Version 1.75.  \country is now obligatory for addresses.
	       Added \AtBeginMaketitle

Version 1.76.  Added many journal abbreviations to the bst.
	       New experimental option: pbalance
	       ORCID linking code

Version 1.77.  Changed the way to typeset multiple affiliations (Christoph Sommer)

Version 1.78.  Documentation update.
	       Magic texcount comments for samples.
	       Title page now is split if there are too many authors
	       Bug fixes.

Version 1.79.  Fixed pages with index
	       (https://github.com/borisveytsman/acmart/issues/440)
	       Updated information for TAP, TCPS, TEAC

Version 1.80.  New journals: DLT, FAC


==> figures/BERT_Data/derivative.csv <==
#	Derivative	
10	6.71159E-05	4.58528E-05
20	0.000210828	0.000170993
30	0.000369344	0.000184239
40	0.000289051	0.000192628
50	0.000236295	0.000148633
60	0.000196912	0.000130524
70	0.000172512	0.000111878
80	0.000150948	9.78933E-05
90	0.000134176	8.70163E-05
100	0.000120758	7.83147E-05

==> figures/BERT_Data/latency.csv <==
#GPU%	20 tokens	
10	38.6	46.7
20	15.4	17.1
30	9.5	13.1
40	9.3	12.7
50	9.2	11.6
60	9.2	11.3
70	9.1	11.3
80	9.1	11.3
90	9.1	11.3
100	9.1	11.3

==> figures/GNMT_data/5_word_plot/25_word_batch_10.csv <==
#gpu%	Throughput	Latency	
5	1614.4	410.1	1.18919E-06
10	2657.5	249.1	1.61158E-06
15	3614	183.2	1.98636E-06
20	3955.6	167.4	1.78426E-06
25	4751.4	139.3	2.06138E-06
30	5189.8	127.6	2.04728E-06
35	5176.2	127.9	1.74659E-06
40	4935.9	134.2	1.38815E-06
45	5348.4	123.8	1.44993E-06
50	5430.7	121.9	1.34593E-06
55	4948.2	122.3	1.21558E-06
60	4731.6	121.3	1.13273E-06
65	5574.8	118.7	1.09191E-06
70	4772.1	120.1	9.90412E-07
75	5527	119.8	9.2902E-07
80	5567.1	118.9	8.84191E-07
85	4737.2	119	8.30782E-07
90	6006.7	118	7.97983E-07
95	5657.9	117	7.68962E-07
100	5751.2	118.1	7.16969E-07

==> figures/GNMT_data/5_word_plot/25_word_batch_10_thpt_lat.csv <==
5
1614.4
410.1
10
2657.5
249.1
15
3614.0
183.2
20
3955.6
167.4
25
4751.4
139.3
30
5189.8
127.6
35
5176.2
127.9
40
4935.9
134.2
45
5348.4
123.8
50
5430.7
121.9
55
4948.2
133.8
60
4731.6
139.9
65
5574.8
118.7
70
4772.1
138.7
75
5527.0
119.8
80
5567.1
118.9
85
4737.2
139.7
90
6006.7
110.2
95
5657.9
117.0
100
5751.2
115.1

==> figures/GNMT_data/5_word_plot/25_words_data.csv <==
#GPU%	throughput	Lat	
5	316.9	226.3	3.90536E-06
10	497.8	142	4.95933E-06
15	514.8	137.4	3.53131E-06
20	549.3	129.4	2.98608E-06
25	658.7	126.9	2.48392E-06
30	571.9	124.1	2.16439E-06
35	571.6	123.6	1.87023E-06
40	571.1	123.6	1.63645E-06
45	572.5	123.3	1.46171E-06
50	703	123.8	1.30493E-06
55	687.3	122.8	1.2057E-06
60	581.4	121.3	1.13273E-06
65	572.8	122.9	1.01855E-06
70	581.9	121.4	9.69314E-07
75	583.5	121	9.10685E-07
80	579.9	121.4	8.4815E-07
85	572	123.5	7.71342E-07
90	572.8	123.3	7.30855E-07
95	584.9	120.7	7.2254E-07
100	573.5	123.4	6.56704E-07

==> figures/GNMT_data/5_word_plot/5_words_thread_count.csv <==
Threads
16384
16384
16384
16384
1024
16384
1024
16384
1024
16384
1024
16384
1024
16384
1024
16384
1024
16384
1024
1024
0
0
16384
1024
0
0
10240
0
1024
2097152
1048576
16384
0
24576
1024
16384
1024
16384
1024
16384
1024
16384
1024
0
0
1024
1048576
1048576
0
16384
16384
1024
16384
1024
16384
1024
16384
1024
16384
1024
0
0
5120
1024
1048576
1048576
0
16384
16384
1024
16384
1024
16384
1024
16384
1024
16384
1024
0
0
5120
512
512
512
256
256
256
0
128
512
6400
512
512
512
512
512
128
128
0
256
128
128
512
128
1024
256
128
5120
0
16384
0
16384
5120
0
0
0
4096
0
6144
6400
6400
512
1024
1024
25600
0
384
512
128
5120
0
163840
5120
0
24576
0
16384
5120
0
0
0
163840
5120
0
24576
0
16384
5120
0
0
5120
0
163840
5120
0
24576
0
16384
5120
0
0
5120
0
129280
40448
0
655360
5120
5120
25
0
80
512
0
0
512
0
512
128
512
128
0
512
512
4
0
128
128
512
32
16
512
512
128
512
512
128
128
128
128
128
128
128
8192
1
0
512
512
512
128
128
0
256
128
128
512
128
1024
256
128
0
16384
0
16384
5120
0
0
0
4096
0
6144
6400
6400
512
1024
1024
25600
0
384
512
128
5120
0
163840
0
24576
0
16384
5120
0
0
0
163840
0
24576
0
16384
5120
0
0
5120
0
163840
0
24576
0
16384
5120
0
0
5120
0
129280
40448
0
655360
5120
5120
25
0
80
512
0
0
512
0
512
128
512
128
0
512
512
4
0
128
128
32
16
512
512
128
512
512
128
128
128
128
128
128
128
8192
1
0
512
512
512
128
128
0
256
128
128
512
128
1024
256
128
0
16384
0
16384
5120
0
0
0
4096
0
6144
6400
6400
512
1024
1024
25600
0
384
512
128
5120
0
163840
0
24576
0
16384
5120
0
0
0
163840
0
24576
0
16384
5120
0
0
5120
0
163840
0
24576
0
16384
5120
0
0
5120
0
129280
40448
0
655360
5120
5120
25
0
80
512
0
0
512
0
512
128
512
128
0
512
512
4
0
128
128
32
16
512
512
128
512
512
128
128
128
128
128
128
128
8192
1
0
512
512
512
128
128
0
256
128
128
512
128
1024
256
128
0
16384
0
16384
5120
0
0
0
4096
0
6144
6400
6400
512
1024
1024
25600
0
384
512
128
5120
0
163840
0
24576
0
16384
5120
0
0
0
163840
0
24576
0
16384
5120
0
0
5120
0
163840
0
24576
0
16384
5120
0
0
5120
0
129280
40448
0
655360
5120
5120
25
0
80
512
0
0
512
0
512
128
512
128
0
512
512
4
0
128
128
32
16
512
512
128
512
512
128
128
128
128
128
128
128
8192
1
0
512
512
512
128
128
0
1024
256
128
0
16384
0
16384
5120
0
0
0
4096
0
6144
6400
6400
512
1024
1024
25600
0
384
512
128
5120
0
163840
0
24576
0
16384
5120
0
0
0
163840
0
24576
0
16384
5120
0
0
5120
0
163840
0
24576
0
16384
5120
0
0
5120
0
129280
40448
0
655360
5120
5120
25
0
80
512
0
0
512
0
512
128
512
128
0
512
512
4
0
128
128
0
256
256
128
128
128
32
16
512
512
128
512
512
128
128
128
128
128
128
128
8192
1
0
512
512
128
128
0
256
128
128
512
512
512
512
128
512
128
128
512
512
512
128
128
128
0
32
128
512
512
128
1024
0
512
128
96
512
1024
0
512
128
96
512
512
512
128
512
128
1
0
0
0
512
0

==> figures/GNMT_data/5_word_plot/5_words_threads_no_zero.csv <==
Threads
16384
16384
16384
16384
1024
16384
1024
16384
1024
16384
1024
16384
1024
16384
1024
16384
1024
16384
1024
1024
16384
1024
10240
1024
2097152
1048576
16384
24576
1024
16384
1024
16384
1024
16384
1024
16384
1024
1024
1048576
1048576
16384
16384
1024
16384
1024
16384
1024
16384
1024
16384
1024
5120
1024
1048576
1048576
16384
16384
1024
16384
1024
16384
1024
16384
1024
16384
1024
5120
512
512
512
256
256
256
128
512
6400
512
512
512
512
512
128
128
256
128
128
512
128
1024
256
128
5120
16384
16384
5120
4096
6144
6400
6400
512
1024
1024
25600
384
512
128
5120
163840
5120
24576
16384
5120
163840
5120
24576
16384
5120
5120
163840
5120
24576
16384
5120
5120
129280
40448
655360
5120
5120
25
80
512
512
512
128
512
128
512
512
4
128
128
512
32
16
512
512
128
512
512
128
128
128
128
128
128
128
8192
1
512
512
512
128
128
256
128
128
512
128
1024
256
128
16384
16384
5120
4096
6144
6400
6400
512
1024
1024
25600
384
512
128
5120
163840
24576
16384
5120
163840
24576
16384
5120
5120
163840
24576
16384
5120
5120
129280
40448
655360
5120
5120
25
80
512
512
512
128
512
128
512
512
4
128
128
32
16
512
512
128
512
512
128
128
128
128
128
128
128
8192
1
512
512
512
128
128
256
128
128
512
128
1024
256
128
16384
16384
5120
4096
6144
6400
6400
512
1024
1024
25600
384
512
128
5120
163840
24576
16384
5120
163840
24576
16384
5120
5120
163840
24576
16384
5120
5120
129280
40448
655360
5120
5120
25
80
512
512
512
128
512
128
512
512
4
128
128
32
16
512
512
128
512
512
128
128
128
128
128
128
128
8192
1
512
512
512
128
128
256
128
128
512
128
1024
256
128
16384
16384
5120
4096
6144
6400
6400
512
1024
1024
25600
384
512
128
5120
163840
24576
16384
5120
163840
24576
16384
5120
5120
163840
24576
16384
5120
5120
129280
40448
655360
5120
5120
25
80
512
512
512
128
512
128
512
512
4
128
128
32
16
512
512
128
512
512
128
128
128
128
128
128
128
8192
1
512
512
512
128
128
1024
256
128
16384
16384
5120
4096
6144
6400
6400
512
1024
1024
25600
384
512
128
5120
163840
24576
16384
5120
163840
24576
16384
5120
5120
163840
24576
16384
5120
5120
129280
40448
655360
5120
5120
25
80
512
512
512
128
512
128
512
512
4
128
128
256
256
128
128
128
32
16
512
512
128
512
512
128
128
128
128
128
128
128
8192
1
512
512
128
128
256
128
128
512
512
512
512
128
512
128
128
512
512
512
128
128
128
32
128
512
512
128
1024
512
128
96
512
1024
512
128
96
512
512
512
128
512
128
1
512

==> figures/GNMT_data/5_word_plot/eight_words_data.csv <==
#	Throughput (tok/s)		Latency			
#GPU%	avg	99-percentile	avg	99-percentile		
5	304.8	279.7	75.1	90.96	3.54609E-05	2.41729E-05
10	444.3	413.1	51.53	62.99	3.76599E-05	2.52033E-05
15	573.8	511.4	39.92	51.02	4.18338E-05	2.56111E-05
20	534.9	497.2	42.81	51.84	2.72822E-05	1.86054E-05
25	631.7	581.5	36.27	51.22	3.04064E-05	1.52469E-05
30	559.1	502.4	40.98	53.86	1.98488E-05	1.14907E-05
35	658.1	584.7	34.82	52.22	2.35654E-05	1.04775E-05
40	560.1	496	40.91	52.9	1.49376E-05	8.93364E-06
45	557.5	422.9	41.12	52.03	1.31426E-05	8.2088E-06
50	570.3	506.5	40.16	49.34	1.24006E-05	8.21546E-06
55	698	610.8	32.84	49.8	1.6859E-05	7.33126E-06
60	563.9	526.6	40.61	49.31	1.01061E-05	6.85455E-06
65	573	517.7	39.98	49.03	9.62501E-06	6.39975E-06
70	687.6	625.6	33.32	49.76	1.28674E-05	5.76954E-06
75	693.9	611.2	33.03	49.59	1.22214E-05	5.42189E-06
80	668.6	546.6	34.32	49.24	1.06124E-05	5.15554E-06
85	559.4	508.6	40.97	53.79	7.00889E-06	4.0661E-06
90	688.7	641.4	33.26	49.2	1.00441E-05	4.59015E-06
95	685.7	607.3	33.43	49.43	9.41897E-06	4.30819E-06
100	570.8	510.3	40.16	50.1	6.2003E-06	3.98405E-06

==> figures/GNMT_data/5_word_plot/raw_throughput_latency.csv <==
#GPU%	avg	99-percentile	avg	99-percentile	Derivative latency	
5	285.9	201.9	64.19	79.46	4.85395E-05	5.53973E-07
10	418.6	289.1	43.89	55.9	5.19121E-05	7.64499E-07
15	539.3	379.6	34.06	42.15	5.74671E-05	1.0437E-06
20	501	343.8	36.71	46.56	3.71023E-05	9.20739E-07
25	524.8	360.3	35.02	44.41	3.26158E-05	9.6615E-07
30	531	363.6	34.66	44.02	2.77474E-05	9.71864E-07
35	530.9	370.3	34.63	43.22	2.38247E-05	1.00836E-06
40	636.2	439.3	28.89	36.42	2.99533E-05	1.18502E-06
45	525	365.1	35	43.83	1.81406E-05	9.91511E-07
50	534.5	366.7	34.41	43.96	1.68912E-05	9.68137E-07
55	532.2	359.5	34.59	44.55	1.51962E-05	9.46738E-07
60	524.5	364.5	35.04	43.91	1.35744E-05	9.88844E-07
65	525.2	358.9	34.98	44.58	1.25732E-05	9.58065E-07
70	523.3	365.2	35.13	44.81	1.15757E-05	9.51698E-07
75	528.7	368.1	34.75	43.46	1.10415E-05	1.00141E-06
80	521.9	364.5	35.23	43.96	1.00713E-05	9.91511E-07
85	525.8	366.4	34.96	43.67	9.62583E-06	9.97271E-07
90	525.3	365.6	34.99	43.77	9.07548E-06	9.93664E-07
95	531.9	372.6	34.54	43	8.82331E-06	1.01679E-06
100	622.2	401.3	29.61	39.89	1.14057E-05	1.01005E-06

==> figures/GNMT_data/5_word_plot/twelve_words_data.csv <==
#GPU%	Throughput (tok/s)		Latency			
#	avg	99-percentile	avg	99-percentile		
5	316	252.6	104.6	129.5	1.82796E-05	1.19259E-05
10	464.7	372.6	71.17	88.29	1.97427E-05	1.28285E-05
15	595.6	477.6	59.52	69.55	1.88184E-05	1.37821E-05
20	558.9	446.5	59.2	69.82	1.42668E-05	1.02568E-05
25	659.5	528	56.16	69.46	1.26825E-05	8.29069E-06
30	581.3	456.4	56.92	70.56	1.02884E-05	6.69517E-06
35	583.2	459.4	56.75	70.92	8.87156E-06	5.6806E-06
40	596	474.6	56.52	68.69	7.82593E-06	5.2985E-06
45	709	566	56.67	69.7	6.9196E-06	4.57427E-06
50	716.8	558.2	56.2	69.01	6.33224E-06	4.19958E-06
55	598.2	468	56.33	68.51	5.73004E-06	3.87373E-06
60	586.3	451.4	56.46	69.99	5.22838E-06	3.40233E-06
65	700.3	556.7	56.25	69.41	4.8623E-06	3.19332E-06
70	590.1	465.4	56.07	69.41	4.54403E-06	2.96523E-06
75	586.4	467.3	56.41	70.21	4.19012E-06	2.70484E-06
80	598	476.2	56.34	69.43	3.93801E-06	2.59308E-06
85	594.1	468.1	56.71	68.96	3.65815E-06	2.47393E-06
90	588.2	468.2	56.26	70.75	3.51041E-06	2.21975E-06
95	586.2	461.8	56.45	70.66	3.3033E-06	2.10828E-06
100	584.3	463.2	56.64	70.25	3.11712E-06	2.02632E-06

==> figures/GNMT_data/eight_99_per_thpt_lat.csv <==
5
279.7
90.96
10
413.1
62.99
15
511.4
51.02
20
497.2
51.84
25
581.5
45.22
30
502.4
53.86
35
584.7
42.20
40
496.0
49.60
45
422.9
52.03
50
506.5
49.34
55
610.8
40.80
60
526.6
49.31
65
517.7
49.03
70
625.6
41.76
75
611.2
40.59
80
546.6
44.24
85
508.6
53.79
90
641.4
41.20
95
607.3
43.43
100
510.3
50.10

==> figures/GNMT_data/eight_avg_thpt_lat.csv <==
5
304.8
75.10
10
444.3
51.53
15
573.8
39.92
20
534.9
42.81
25
631.7
36.27
30
559.1
40.98
35
658.1
34.82
40
560.1
40.91
45
557.5
41.12
50
570.3
40.16
55
698.0
32.84
60
563.9
40.61
65
573.0
39.98
70
687.6
33.32
75
693.9
33.03
80
668.6
34.32
85
559.4
40.97
90
688.7
33.26
95
685.7
33.43
100
570.8
40.16

==> figures/GNMT_data/five_99_per_thpt_lat.csv <==
5
201.9
79.46
10
289.1
55.90
15
379.6
42.15
20
343.8
46.56
25
360.3
44.41
30
363.6
44.02
35
370.3
43.22
40
439.3
36.42
45
365.1
43.83
50
366.7
43.96
55
359.5
44.55
60
364.5
43.91
65
358.9
44.58
70
365.2
44.81
75
368.1
43.46
80
364.5
43.96
85
366.4
43.67
90
365.6
43.77
95
372.6
43.00
100
401.3
39.89

==> figures/GNMT_data/five_avg_thpt_lat.csv <==
5
285.9
64.19
10
418.6
43.89
15
539.3
34.06
20
501.0
36.71
25
524.8
35.02
30
531.0
34.66
35
530.9
34.63
40
636.2
28.89
45
525.0
35.00
50
534.5
34.41
55
532.2
34.59
60
524.5
35.04
65
525.2
34.98
70
523.3
35.13
75
528.7
34.75
80
521.9
35.23
85
525.8
34.96
90
525.3
34.99
95
531.9
34.54
100
622.2
29.61

==> figures/GNMT_data/gnmt_eight_words.txt <==
5
# Inference throughput - FP32
|**Batch Size**|**Beam Size**|**Avg (tok/s)**|**50% (tok/s)**|**90% (tok/s)**|**95% (tok/s)**|**99% (tok/s)**|**100% (tok/s)**|
|-------------:|------------:|--------------:|--------------:|--------------:|--------------:|--------------:|---------------:|
|             1|            5|          304.8|          293.6|          291.0|          288.7|          279.7|           261.7|
# Inference latency - FP32
|**Batch Size**|**Beam Size**|**Avg (ms)**|**50% (ms)**|**90% (ms)**|**95% (ms)**|**99% (ms)**|**100% (ms)**|
|-------------:|------------:|-----------:|-----------:|-----------:|-----------:|-----------:|------------:|
|             1|            5|       75.10|       75.13|       86.15|       90.66|       90.96|        91.49|
10
# Inference throughput - FP32
|**Batch Size**|**Beam Size**|**Avg (tok/s)**|**50% (tok/s)**|**90% (tok/s)**|**95% (tok/s)**|**99% (tok/s)**|**100% (tok/s)**|
|-------------:|------------:|--------------:|--------------:|--------------:|--------------:|--------------:|---------------:|
|             1|            5|          444.3|          428.5|          424.8|          419.7|          413.1|           396.1|
# Inference latency - FP32
|**Batch Size**|**Beam Size**|**Avg (ms)**|**50% (ms)**|**90% (ms)**|**95% (ms)**|**99% (ms)**|**100% (ms)**|
|-------------:|------------:|-----------:|-----------:|-----------:|-----------:|-----------:|------------:|
|             1|            5|       51.53|       51.57|       59.59|       62.13|       62.99|        64.49|
15
# Inference throughput - FP32
|**Batch Size**|**Beam Size**|**Avg (tok/s)**|**50% (tok/s)**|**90% (tok/s)**|**95% (tok/s)**|**99% (tok/s)**|**100% (tok/s)**|
|-------------:|------------:|--------------:|--------------:|--------------:|--------------:|--------------:|---------------:|
|             1|            5|          573.8|          553.5|          549.3|          544.2|          511.4|           475.5|
# Inference latency - FP32
|**Batch Size**|**Beam Size**|**Avg (ms)**|**50% (ms)**|**90% (ms)**|**95% (ms)**|**99% (ms)**|**100% (ms)**|
|-------------:|------------:|-----------:|-----------:|-----------:|-----------:|-----------:|------------:|
|             1|            5|       39.92|       39.92|       47.49|       48.08|       51.02|        52.57|
20
# Inference throughput - FP32
|**Batch Size**|**Beam Size**|**Avg (tok/s)**|**50% (tok/s)**|**90% (tok/s)**|**95% (tok/s)**|**99% (tok/s)**|**100% (tok/s)**|
|-------------:|------------:|--------------:|--------------:|--------------:|--------------:|--------------:|---------------:|
|             1|            5|          534.9|          515.9|          512.2|          504.4|          497.2|           403.2|
# Inference latency - FP32
|**Batch Size**|**Beam Size**|**Avg (ms)**|**50% (ms)**|**90% (ms)**|**95% (ms)**|**99% (ms)**|**100% (ms)**|
|-------------:|------------:|-----------:|-----------:|-----------:|-----------:|-----------:|------------:|
|             1|            5|       42.81|       42.82|       49.68|       51.68|       51.84|        52.56|
25
# Inference throughput - FP32
|**Batch Size**|**Beam Size**|**Avg (tok/s)**|**50% (tok/s)**|**90% (tok/s)**|**95% (tok/s)**|**99% (tok/s)**|**100% (tok/s)**|
|-------------:|------------:|--------------:|--------------:|--------------:|--------------:|--------------:|---------------:|
|             1|            5|          631.7|          610.5|          606.4|          605.9|          581.5|           475.5|
# Inference latency - FP32
|**Batch Size**|**Beam Size**|**Avg (ms)**|**50% (ms)**|**90% (ms)**|**95% (ms)**|**99% (ms)**|**100% (ms)**|
|-------------:|------------:|-----------:|-----------:|-----------:|-----------:|-----------:|------------:|
|             1|            5|       36.27|       36.19|       43.19|       43.74|       45.22|        48.37|
30
# Inference throughput - FP32
|**Batch Size**|**Beam Size**|**Avg (tok/s)**|**50% (tok/s)**|**90% (tok/s)**|**95% (tok/s)**|**99% (tok/s)**|**100% (tok/s)**|
|-------------:|------------:|--------------:|--------------:|--------------:|--------------:|--------------:|---------------:|
|             1|            5|          559.1|          538.9|          535.0|          519.9|          502.4|           497.0|
# Inference latency - FP32
|**Batch Size**|**Beam Size**|**Avg (ms)**|**50% (ms)**|**90% (ms)**|**95% (ms)**|**99% (ms)**|**100% (ms)**|
|-------------:|------------:|-----------:|-----------:|-----------:|-----------:|-----------:|------------:|
|             1|            5|       40.98|       40.87|       48.06|       49.48|       53.86|        54.02|
35
# Inference throughput - FP32
|**Batch Size**|**Beam Size**|**Avg (tok/s)**|**50% (tok/s)**|**90% (tok/s)**|**95% (tok/s)**|**99% (tok/s)**|**100% (tok/s)**|
|-------------:|------------:|--------------:|--------------:|--------------:|--------------:|--------------:|---------------:|
|             1|            5|          658.1|          635.4|          631.0|          616.8|          584.7|           450.7|
# Inference latency - FP32
|**Batch Size**|**Beam Size**|**Avg (ms)**|**50% (ms)**|**90% (ms)**|**95% (ms)**|**99% (ms)**|**100% (ms)**|
|-------------:|------------:|-----------:|-----------:|-----------:|-----------:|-----------:|------------:|
|             1|            5|       34.82|       34.78|       41.98|       42.03|       42.20|        42.87|
40
# Inference throughput - FP32
|**Batch Size**|**Beam Size**|**Avg (tok/s)**|**50% (tok/s)**|**90% (tok/s)**|**95% (tok/s)**|**99% (tok/s)**|**100% (tok/s)**|
|-------------:|------------:|--------------:|--------------:|--------------:|--------------:|--------------:|---------------:|
|             1|            5|          560.1|          538.9|          536.1|          526.8|          496.0|           431.9|
# Inference latency - FP32
|**Batch Size**|**Beam Size**|**Avg (ms)**|**50% (ms)**|**90% (ms)**|**95% (ms)**|**99% (ms)**|**100% (ms)**|
|-------------:|------------:|-----------:|-----------:|-----------:|-----------:|-----------:|------------:|
|             1|            5|       40.91|       40.89|       48.34|       49.46|       49.60|        50.94|
45
# Inference throughput - FP32
|**Batch Size**|**Beam Size**|**Avg (tok/s)**|**50% (tok/s)**|**90% (tok/s)**|**95% (tok/s)**|**99% (tok/s)**|**100% (tok/s)**|
|-------------:|------------:|--------------:|--------------:|--------------:|--------------:|--------------:|---------------:|
|             1|            5|          557.5|          538.3|          535.0|          527.1|          422.9|           421.6|
# Inference latency - FP32
|**Batch Size**|**Beam Size**|**Avg (ms)**|**50% (ms)**|**90% (ms)**|**95% (ms)**|**99% (ms)**|**100% (ms)**|
|-------------:|------------:|-----------:|-----------:|-----------:|-----------:|-----------:|------------:|
|             1|            5|       41.12|       40.94|       49.49|       49.55|       52.03|        52.19|
50
# Inference throughput - FP32
|**Batch Size**|**Beam Size**|**Avg (tok/s)**|**50% (tok/s)**|**90% (tok/s)**|**95% (tok/s)**|**99% (tok/s)**|**100% (tok/s)**|
|-------------:|------------:|--------------:|--------------:|--------------:|--------------:|--------------:|---------------:|
|             1|            5|          570.3|          549.8|          546.4|          537.5|          506.5|           473.8|
# Inference latency - FP32
|**Batch Size**|**Beam Size**|**Avg (ms)**|**50% (ms)**|**90% (ms)**|**95% (ms)**|**99% (ms)**|**100% (ms)**|
|-------------:|------------:|-----------:|-----------:|-----------:|-----------:|-----------:|------------:|
|             1|            5|       40.16|       40.12|       47.73|       48.54|       49.34|        49.78|
55
# Inference throughput - FP32
|**Batch Size**|**Beam Size**|**Avg (tok/s)**|**50% (tok/s)**|**90% (tok/s)**|**95% (tok/s)**|**99% (tok/s)**|**100% (tok/s)**|
|-------------:|------------:|--------------:|--------------:|--------------:|--------------:|--------------:|---------------:|
|             1|            5|          698.0|          672.8|          670.1|          663.2|          610.8|           506.6|
# Inference latency - FP32
|**Batch Size**|**Beam Size**|**Avg (ms)**|**50% (ms)**|**90% (ms)**|**95% (ms)**|**99% (ms)**|**100% (ms)**|
|-------------:|------------:|-----------:|-----------:|-----------:|-----------:|-----------:|------------:|
|             1|            5|       32.84|       32.73|       39.02|       39.61|       40.80|        45.40|
60
# Inference throughput - FP32
|**Batch Size**|**Beam Size**|**Avg (tok/s)**|**50% (tok/s)**|**90% (tok/s)**|**95% (tok/s)**|**99% (tok/s)**|**100% (tok/s)**|
|-------------:|------------:|--------------:|--------------:|--------------:|--------------:|--------------:|---------------:|
|             1|            5|          563.9|          540.9|          538.1|          537.6|          526.6|           522.5|
# Inference latency - FP32
|**Batch Size**|**Beam Size**|**Avg (ms)**|**50% (ms)**|**90% (ms)**|**95% (ms)**|**99% (ms)**|**100% (ms)**|
|-------------:|------------:|-----------:|-----------:|-----------:|-----------:|-----------:|------------:|
|             1|            5|       40.61|       40.76|       47.32|       49.28|       49.31|        49.32|
65
# Inference throughput - FP32
|**Batch Size**|**Beam Size**|**Avg (tok/s)**|**50% (tok/s)**|**90% (tok/s)**|**95% (tok/s)**|**99% (tok/s)**|**100% (tok/s)**|
|-------------:|------------:|--------------:|--------------:|--------------:|--------------:|--------------:|---------------:|
|             1|            5|          573.0|          551.7|          548.5|          539.6|          517.7|           468.7|
# Inference latency - FP32
|**Batch Size**|**Beam Size**|**Avg (ms)**|**50% (ms)**|**90% (ms)**|**95% (ms)**|**99% (ms)**|**100% (ms)**|
|-------------:|------------:|-----------:|-----------:|-----------:|-----------:|-----------:|------------:|
|             1|            5|       39.98|       39.94|       48.15|       48.32|       49.03|        49.07|
70
# Inference throughput - FP32
|**Batch Size**|**Beam Size**|**Avg (tok/s)**|**50% (tok/s)**|**90% (tok/s)**|**95% (tok/s)**|**99% (tok/s)**|**100% (tok/s)**|
|-------------:|------------:|--------------:|--------------:|--------------:|--------------:|--------------:|---------------:|
|             1|            5|          687.6|          661.6|          658.7|          655.6|          625.6|           541.5|
# Inference latency - FP32
|**Batch Size**|**Beam Size**|**Avg (ms)**|**50% (ms)**|**90% (ms)**|**95% (ms)**|**99% (ms)**|**100% (ms)**|
|-------------:|------------:|-----------:|-----------:|-----------:|-----------:|-----------:|------------:|
|             1|            5|       33.32|       33.30|       39.47|       40.30|       41.76|        41.81|
75
# Inference throughput - FP32
|**Batch Size**|**Beam Size**|**Avg (tok/s)**|**50% (tok/s)**|**90% (tok/s)**|**95% (tok/s)**|**99% (tok/s)**|**100% (tok/s)**|
|-------------:|------------:|--------------:|--------------:|--------------:|--------------:|--------------:|---------------:|
|             1|            5|          693.9|          668.3|          665.0|          635.1|          611.2|           558.9|
# Inference latency - FP32
|**Batch Size**|**Beam Size**|**Avg (ms)**|**50% (ms)**|**90% (ms)**|**95% (ms)**|**99% (ms)**|**100% (ms)**|
|-------------:|------------:|-----------:|-----------:|-----------:|-----------:|-----------:|------------:|
|             1|            5|       33.03|       32.98|       39.83|       39.89|       40.59|        44.73|
80
# Inference throughput - FP32
|**Batch Size**|**Beam Size**|**Avg (tok/s)**|**50% (tok/s)**|**90% (tok/s)**|**95% (tok/s)**|**99% (tok/s)**|**100% (tok/s)**|
|-------------:|------------:|--------------:|--------------:|--------------:|--------------:|--------------:|---------------:|
|             1|            5|          668.6|          646.5|          640.2|          619.8|          546.6|           518.7|
# Inference latency - FP32
|**Batch Size**|**Beam Size**|**Avg (ms)**|**50% (ms)**|**90% (ms)**|**95% (ms)**|**99% (ms)**|**100% (ms)**|
|-------------:|------------:|-----------:|-----------:|-----------:|-----------:|-----------:|------------:|
|             1|            5|       34.32|       34.12|       41.19|       42.04|       44.24|        51.06|
85
# Inference throughput - FP32
|**Batch Size**|**Beam Size**|**Avg (tok/s)**|**50% (tok/s)**|**90% (tok/s)**|**95% (tok/s)**|**99% (tok/s)**|**100% (tok/s)**|
|-------------:|------------:|--------------:|--------------:|--------------:|--------------:|--------------:|---------------:|
|             1|            5|          559.4|          538.9|          535.1|          520.8|          508.6|           493.2|
# Inference latency - FP32
|**Batch Size**|**Beam Size**|**Avg (ms)**|**50% (ms)**|**90% (ms)**|**95% (ms)**|**99% (ms)**|**100% (ms)**|
|-------------:|------------:|-----------:|-----------:|-----------:|-----------:|-----------:|------------:|
|             1|            5|       40.97|       40.87|       48.36|       49.44|       53.79|        56.77|
90
# Inference throughput - FP32
|**Batch Size**|**Beam Size**|**Avg (tok/s)**|**50% (tok/s)**|**90% (tok/s)**|**95% (tok/s)**|**99% (tok/s)**|**100% (tok/s)**|
|-------------:|------------:|--------------:|--------------:|--------------:|--------------:|--------------:|---------------:|
|             1|            5|          688.7|          663.9|          661.0|          655.2|          641.4|           574.9|
# Inference latency - FP32
|**Batch Size**|**Beam Size**|**Avg (ms)**|**50% (ms)**|**90% (ms)**|**95% (ms)**|**99% (ms)**|**100% (ms)**|
|-------------:|------------:|-----------:|-----------:|-----------:|-----------:|-----------:|------------:|
|             1|            5|       33.26|       33.21|       39.19|       40.13|       41.20|        45.22|
95
# Inference throughput - FP32
|**Batch Size**|**Beam Size**|**Avg (tok/s)**|**50% (tok/s)**|**90% (tok/s)**|**95% (tok/s)**|**99% (tok/s)**|**100% (tok/s)**|
|-------------:|------------:|--------------:|--------------:|--------------:|--------------:|--------------:|---------------:|
|             1|            5|          685.7|          660.3|          656.8|          632.9|          607.3|           544.6|
# Inference latency - FP32
|**Batch Size**|**Beam Size**|**Avg (ms)**|**50% (ms)**|**90% (ms)**|**95% (ms)**|**99% (ms)**|**100% (ms)**|
|-------------:|------------:|-----------:|-----------:|-----------:|-----------:|-----------:|------------:|
|             1|            5|       33.43|       33.38|       39.41|       40.36|       43.43|        45.91|
100
# Inference throughput - FP32
|**Batch Size**|**Beam Size**|**Avg (tok/s)**|**50% (tok/s)**|**90% (tok/s)**|**95% (tok/s)**|**99% (tok/s)**|**100% (tok/s)**|
|-------------:|------------:|--------------:|--------------:|--------------:|--------------:|--------------:|---------------:|
|             1|            5|          570.8|          549.9|          546.4|          542.6|          510.3|           413.0|
# Inference latency - FP32
|**Batch Size**|**Beam Size**|**Avg (ms)**|**50% (ms)**|**90% (ms)**|**95% (ms)**|**99% (ms)**|**100% (ms)**|
|-------------:|------------:|-----------:|-----------:|-----------:|-----------:|-----------:|------------:|
|             1|            5|       40.16|       40.08|       48.44|       48.53|       50.10|        53.27|

==> figures/GNMT_data/gnmt_five_words.txt <==
5
# Inference throughput - FP32
|**Batch Size**|**Beam Size**|**Avg (tok/s)**|**50% (tok/s)**|**90% (tok/s)**|**95% (tok/s)**|**99% (tok/s)**|**100% (tok/s)**|
|-------------:|------------:|--------------:|--------------:|--------------:|--------------:|--------------:|---------------:|
|             1|            5|          285.9|          290.5|          229.7|          202.1|          201.9|           201.6|
# Inference latency - FP32
|**Batch Size**|**Beam Size**|**Avg (ms)**|**50% (ms)**|**90% (ms)**|**95% (ms)**|**99% (ms)**|**100% (ms)**|
|-------------:|------------:|-----------:|-----------:|-----------:|-----------:|-----------:|------------:|
|             1|            5|       64.19|       64.59|       75.68|       79.19|       79.46|        80.85|
10
# Inference throughput - FP32
|**Batch Size**|**Beam Size**|**Avg (tok/s)**|**50% (tok/s)**|**90% (tok/s)**|**95% (tok/s)**|**99% (tok/s)**|**100% (tok/s)**|
|-------------:|------------:|--------------:|--------------:|--------------:|--------------:|--------------:|---------------:|
|             1|            5|          418.6|          426.5|          328.8|          295.4|          289.1|           287.1|
# Inference latency - FP32
|**Batch Size**|**Beam Size**|**Avg (ms)**|**50% (ms)**|**90% (ms)**|**95% (ms)**|**99% (ms)**|**100% (ms)**|
|-------------:|------------:|-----------:|-----------:|-----------:|-----------:|-----------:|------------:|
|             1|            5|       43.89|       43.98|       52.17|       54.18|       55.90|        58.53|
15
# Inference throughput - FP32
|**Batch Size**|**Beam Size**|**Avg (tok/s)**|**50% (tok/s)**|**90% (tok/s)**|**95% (tok/s)**|**99% (tok/s)**|**100% (tok/s)**|
|-------------:|------------:|--------------:|--------------:|--------------:|--------------:|--------------:|---------------:|
|             1|            5|          539.3|          550.2|          408.7|          381.1|          379.6|           368.8|
# Inference latency - FP32
|**Batch Size**|**Beam Size**|**Avg (ms)**|**50% (ms)**|**90% (ms)**|**95% (ms)**|**99% (ms)**|**100% (ms)**|
|-------------:|------------:|-----------:|-----------:|-----------:|-----------:|-----------:|------------:|
|             1|            5|       34.06|       34.16|       39.32|       41.98|       42.15|        43.39|
20
# Inference throughput - FP32
|**Batch Size**|**Beam Size**|**Avg (tok/s)**|**50% (tok/s)**|**90% (tok/s)**|**95% (tok/s)**|**99% (tok/s)**|**100% (tok/s)**|
|-------------:|------------:|--------------:|--------------:|--------------:|--------------:|--------------:|---------------:|
|             1|            5|          501.0|          511.0|          373.7|          351.9|          343.8|           321.4|
# Inference latency - FP32
|**Batch Size**|**Beam Size**|**Avg (ms)**|**50% (ms)**|**90% (ms)**|**95% (ms)**|**99% (ms)**|**100% (ms)**|
|-------------:|------------:|-----------:|-----------:|-----------:|-----------:|-----------:|------------:|
|             1|            5|       36.71|       36.73|       44.11|       45.47|       46.56|        49.78|
25
# Inference throughput - FP32
|**Batch Size**|**Beam Size**|**Avg (tok/s)**|**50% (tok/s)**|**90% (tok/s)**|**95% (tok/s)**|**99% (tok/s)**|**100% (tok/s)**|
|-------------:|------------:|--------------:|--------------:|--------------:|--------------:|--------------:|---------------:|
|             1|            5|          524.8|          533.9|          417.9|          366.8|          360.3|           353.5|
# Inference latency - FP32
|**Batch Size**|**Beam Size**|**Avg (ms)**|**50% (ms)**|**90% (ms)**|**95% (ms)**|**99% (ms)**|**100% (ms)**|
|-------------:|------------:|-----------:|-----------:|-----------:|-----------:|-----------:|------------:|
|             1|            5|       35.02|       35.20|       38.61|       43.62|       44.41|        45.27|
30
# Inference throughput - FP32
|**Batch Size**|**Beam Size**|**Avg (tok/s)**|**50% (tok/s)**|**90% (tok/s)**|**95% (tok/s)**|**99% (tok/s)**|**100% (tok/s)**|
|-------------:|------------:|--------------:|--------------:|--------------:|--------------:|--------------:|---------------:|
|             1|            5|          531.0|          541.2|          392.0|          372.3|          363.6|           337.2|
# Inference latency - FP32
|**Batch Size**|**Beam Size**|**Avg (ms)**|**50% (ms)**|**90% (ms)**|**95% (ms)**|**99% (ms)**|**100% (ms)**|
|-------------:|------------:|-----------:|-----------:|-----------:|-----------:|-----------:|------------:|
|             1|            5|       34.66|       34.58|       41.68|       42.97|       44.02|        47.45|
35
# Inference throughput - FP32
|**Batch Size**|**Beam Size**|**Avg (tok/s)**|**50% (tok/s)**|**90% (tok/s)**|**95% (tok/s)**|**99% (tok/s)**|**100% (tok/s)**|
|-------------:|------------:|--------------:|--------------:|--------------:|--------------:|--------------:|---------------:|
|             1|            5|          530.9|          540.6|          417.5|          372.0|          370.3|           351.6|
# Inference latency - FP32
|**Batch Size**|**Beam Size**|**Avg (ms)**|**50% (ms)**|**90% (ms)**|**95% (ms)**|**99% (ms)**|**100% (ms)**|
|-------------:|------------:|-----------:|-----------:|-----------:|-----------:|-----------:|------------:|
|             1|            5|       34.63|       34.55|       39.96|       43.02|       43.22|        45.51|
40
# Inference throughput - FP32
|**Batch Size**|**Beam Size**|**Avg (tok/s)**|**50% (tok/s)**|**90% (tok/s)**|**95% (tok/s)**|**99% (tok/s)**|**100% (tok/s)**|
|-------------:|------------:|--------------:|--------------:|--------------:|--------------:|--------------:|---------------:|
|             1|            5|          636.2|          647.3|          500.9|          445.0|          439.3|           428.8|
# Inference latency - FP32
|**Batch Size**|**Beam Size**|**Avg (ms)**|**50% (ms)**|**90% (ms)**|**95% (ms)**|**99% (ms)**|**100% (ms)**|
|-------------:|------------:|-----------:|-----------:|-----------:|-----------:|-----------:|------------:|
|             1|            5|       28.89|       29.00|       32.68|       35.95|       36.42|        37.31|
45
# Inference throughput - FP32
|**Batch Size**|**Beam Size**|**Avg (tok/s)**|**50% (tok/s)**|**90% (tok/s)**|**95% (tok/s)**|**99% (tok/s)**|**100% (tok/s)**|
|-------------:|------------:|--------------:|--------------:|--------------:|--------------:|--------------:|---------------:|
|             1|            5|          525.0|          532.3|          423.7|          366.3|          365.1|           353.2|
# Inference latency - FP32
|**Batch Size**|**Beam Size**|**Avg (ms)**|**50% (ms)**|**90% (ms)**|**95% (ms)**|**99% (ms)**|**100% (ms)**|
|-------------:|------------:|-----------:|-----------:|-----------:|-----------:|-----------:|------------:|
|             1|            5|       35.00|       35.10|       38.62|       43.68|       43.83|        45.29|
50
# Inference throughput - FP32
|**Batch Size**|**Beam Size**|**Avg (tok/s)**|**50% (tok/s)**|**90% (tok/s)**|**95% (tok/s)**|**99% (tok/s)**|**100% (tok/s)**|
|-------------:|------------:|--------------:|--------------:|--------------:|--------------:|--------------:|---------------:|
|             1|            5|          534.5|          543.9|          418.6|          374.7|          366.7|           366.5|
# Inference latency - FP32
|**Batch Size**|**Beam Size**|**Avg (ms)**|**50% (ms)**|**90% (ms)**|**95% (ms)**|**99% (ms)**|**100% (ms)**|
|-------------:|------------:|-----------:|-----------:|-----------:|-----------:|-----------:|------------:|
|             1|            5|       34.41|       34.28|       41.49|       42.72|       43.96|        48.78|
55
# Inference throughput - FP32
|**Batch Size**|**Beam Size**|**Avg (tok/s)**|**50% (tok/s)**|**90% (tok/s)**|**95% (tok/s)**|**99% (tok/s)**|**100% (tok/s)**|
|-------------:|------------:|--------------:|--------------:|--------------:|--------------:|--------------:|---------------:|
|             1|            5|          532.2|          540.6|          407.3|          371.8|          359.5|           320.8|
# Inference latency - FP32
|**Batch Size**|**Beam Size**|**Avg (ms)**|**50% (ms)**|**90% (ms)**|**95% (ms)**|**99% (ms)**|**100% (ms)**|
|-------------:|------------:|-----------:|-----------:|-----------:|-----------:|-----------:|------------:|
|             1|            5|       34.59|       34.50|       39.36|       43.03|       44.55|        49.87|
60
# Inference throughput - FP32
|**Batch Size**|**Beam Size**|**Avg (tok/s)**|**50% (tok/s)**|**90% (tok/s)**|**95% (tok/s)**|**99% (tok/s)**|**100% (tok/s)**|
|-------------:|------------:|--------------:|--------------:|--------------:|--------------:|--------------:|---------------:|
|             1|            5|          524.5|          533.2|          418.3|          366.2|          364.5|           342.7|
# Inference latency - FP32
|**Batch Size**|**Beam Size**|**Avg (ms)**|**50% (ms)**|**90% (ms)**|**95% (ms)**|**99% (ms)**|**100% (ms)**|
|-------------:|------------:|-----------:|-----------:|-----------:|-----------:|-----------:|------------:|
|             1|            5|       35.04|       35.09|       38.51|       43.69|       43.91|        46.69|
65
# Inference throughput - FP32
|**Batch Size**|**Beam Size**|**Avg (tok/s)**|**50% (tok/s)**|**90% (tok/s)**|**95% (tok/s)**|**99% (tok/s)**|**100% (tok/s)**|
|-------------:|------------:|--------------:|--------------:|--------------:|--------------:|--------------:|---------------:|
|             1|            5|          525.2|          533.4|          423.9|          367.1|          358.9|           357.8|
# Inference latency - FP32
|**Batch Size**|**Beam Size**|**Avg (ms)**|**50% (ms)**|**90% (ms)**|**95% (ms)**|**99% (ms)**|**100% (ms)**|
|-------------:|------------:|-----------:|-----------:|-----------:|-----------:|-----------:|------------:|
|             1|            5|       34.98|       35.01|       39.25|       43.59|       44.58|        44.72|
70
# Inference throughput - FP32
|**Batch Size**|**Beam Size**|**Avg (tok/s)**|**50% (tok/s)**|**90% (tok/s)**|**95% (tok/s)**|**99% (tok/s)**|**100% (tok/s)**|
|-------------:|------------:|--------------:|--------------:|--------------:|--------------:|--------------:|---------------:|
|             1|            5|          523.3|          531.4|          415.6|          366.0|          365.2|           358.8|
# Inference latency - FP32
|**Batch Size**|**Beam Size**|**Avg (ms)**|**50% (ms)**|**90% (ms)**|**95% (ms)**|**99% (ms)**|**100% (ms)**|
|-------------:|------------:|-----------:|-----------:|-----------:|-----------:|-----------:|------------:|
|             1|            5|       35.13|       35.12|       41.78|       43.72|       44.81|        48.17|
75
# Inference throughput - FP32
|**Batch Size**|**Beam Size**|**Avg (tok/s)**|**50% (tok/s)**|**90% (tok/s)**|**95% (tok/s)**|**99% (tok/s)**|**100% (tok/s)**|
|-------------:|------------:|--------------:|--------------:|--------------:|--------------:|--------------:|---------------:|
|             1|            5|          528.7|          535.4|          425.5|          368.6|          368.1|           368.1|
# Inference latency - FP32
|**Batch Size**|**Beam Size**|**Avg (ms)**|**50% (ms)**|**90% (ms)**|**95% (ms)**|**99% (ms)**|**100% (ms)**|
|-------------:|------------:|-----------:|-----------:|-----------:|-----------:|-----------:|------------:|
|             1|            5|       34.75|       34.85|       37.60|       43.41|       43.46|        43.47|
80
# Inference throughput - FP32
|**Batch Size**|**Beam Size**|**Avg (tok/s)**|**50% (tok/s)**|**90% (tok/s)**|**95% (tok/s)**|**99% (tok/s)**|**100% (tok/s)**|
|-------------:|------------:|--------------:|--------------:|--------------:|--------------:|--------------:|---------------:|
|             1|            5|          521.9|          530.1|          389.7|          364.9|          364.5|           364.5|
# Inference latency - FP32
|**Batch Size**|**Beam Size**|**Avg (ms)**|**50% (ms)**|**90% (ms)**|**95% (ms)**|**99% (ms)**|**100% (ms)**|
|-------------:|------------:|-----------:|-----------:|-----------:|-----------:|-----------:|------------:|
|             1|            5|       35.23|       35.24|       42.00|       43.86|       43.96|        44.94|
85
# Inference throughput - FP32
|**Batch Size**|**Beam Size**|**Avg (tok/s)**|**50% (tok/s)**|**90% (tok/s)**|**95% (tok/s)**|**99% (tok/s)**|**100% (tok/s)**|
|-------------:|------------:|--------------:|--------------:|--------------:|--------------:|--------------:|---------------:|
|             1|            5|          525.8|          532.8|          398.9|          366.5|          366.4|           366.1|
# Inference latency - FP32
|**Batch Size**|**Beam Size**|**Avg (ms)**|**50% (ms)**|**90% (ms)**|**95% (ms)**|**99% (ms)**|**100% (ms)**|
|-------------:|------------:|-----------:|-----------:|-----------:|-----------:|-----------:|------------:|
|             1|            5|       34.96|       35.05|       40.22|       43.65|       43.67|        43.71|
90
# Inference throughput - FP32
|**Batch Size**|**Beam Size**|**Avg (tok/s)**|**50% (tok/s)**|**90% (tok/s)**|**95% (tok/s)**|**99% (tok/s)**|**100% (tok/s)**|
|-------------:|------------:|--------------:|--------------:|--------------:|--------------:|--------------:|---------------:|
|             1|            5|          525.3|          532.7|          411.1|          366.4|          365.6|           359.4|
# Inference latency - FP32
|**Batch Size**|**Beam Size**|**Avg (ms)**|**50% (ms)**|**90% (ms)**|**95% (ms)**|**99% (ms)**|**100% (ms)**|
|-------------:|------------:|-----------:|-----------:|-----------:|-----------:|-----------:|------------:|
|             1|            5|       34.99|       35.10|       38.99|       43.67|       43.77|        44.52|
95
# Inference throughput - FP32
|**Batch Size**|**Beam Size**|**Avg (tok/s)**|**50% (tok/s)**|**90% (tok/s)**|**95% (tok/s)**|**99% (tok/s)**|**100% (tok/s)**|
|-------------:|------------:|--------------:|--------------:|--------------:|--------------:|--------------:|---------------:|
|             1|            5|          531.9|          541.7|          430.5|          373.1|          372.6|           372.6|
# Inference latency - FP32
|**Batch Size**|**Beam Size**|**Avg (ms)**|**50% (ms)**|**90% (ms)**|**95% (ms)**|**99% (ms)**|**100% (ms)**|
|-------------:|------------:|-----------:|-----------:|-----------:|-----------:|-----------:|------------:|
|             1|            5|       34.54|       34.46|       40.59|       42.90|       43.00|        43.97|
100
# Inference throughput - FP32
|**Batch Size**|**Beam Size**|**Avg (tok/s)**|**50% (tok/s)**|**90% (tok/s)**|**95% (tok/s)**|**99% (tok/s)**|**100% (tok/s)**|
|-------------:|------------:|--------------:|--------------:|--------------:|--------------:|--------------:|---------------:|
|             1|            5|          622.2|          633.2|          458.6|          435.8|          401.3|           364.7|
# Inference latency - FP32
|**Batch Size**|**Beam Size**|**Avg (ms)**|**50% (ms)**|**90% (ms)**|**95% (ms)**|**99% (ms)**|**100% (ms)**|
|-------------:|------------:|-----------:|-----------:|-----------:|-----------:|-----------:|------------:|
|             1|            5|       29.61|       29.52|       35.01|       36.71|       39.89|        43.87|

==> figures/GNMT_data/gnmt_twelve_words.txt <==
5
# Inference throughput - FP32
|**Batch Size**|**Beam Size**|**Avg (tok/s)**|**50% (tok/s)**|**90% (tok/s)**|**95% (tok/s)**|**99% (tok/s)**|**100% (tok/s)**|
|-------------:|------------:|--------------:|--------------:|--------------:|--------------:|--------------:|---------------:|
|             1|            5|          316.0|          325.7|          263.0|          254.2|          252.6|           252.4|
# Inference latency - FP32
|**Batch Size**|**Beam Size**|**Avg (ms)**|**50% (ms)**|**90% (ms)**|**95% (ms)**|**99% (ms)**|**100% (ms)**|
|-------------:|------------:|-----------:|-----------:|-----------:|-----------:|-----------:|------------:|
|             1|            5|       104.6|       103.7|       124.2|       127.9|       129.5|        129.7|
10
# Inference throughput - FP32
|**Batch Size**|**Beam Size**|**Avg (tok/s)**|**50% (tok/s)**|**90% (tok/s)**|**95% (tok/s)**|**99% (tok/s)**|**100% (tok/s)**|
|-------------:|------------:|--------------:|--------------:|--------------:|--------------:|--------------:|---------------:|
|             1|            5|          464.7|          479.9|          379.5|          372.8|          372.6|           372.1|
# Inference latency - FP32
|**Batch Size**|**Beam Size**|**Avg (ms)**|**50% (ms)**|**90% (ms)**|**95% (ms)**|**99% (ms)**|**100% (ms)**|
|-------------:|------------:|-----------:|-----------:|-----------:|-----------:|-----------:|------------:|
|             1|            5|       71.17|       70.20|       84.60|       87.36|       88.29|        97.88|
15
# Inference throughput - FP32
|**Batch Size**|**Beam Size**|**Avg (tok/s)**|**50% (tok/s)**|**90% (tok/s)**|**95% (tok/s)**|**99% (tok/s)**|**100% (tok/s)**|
|-------------:|------------:|--------------:|--------------:|--------------:|--------------:|--------------:|---------------:|
|             1|            5|          595.6|          615.5|          506.1|          478.5|          477.6|           474.7|
# Inference latency - FP32
|**Batch Size**|**Beam Size**|**Avg (ms)**|**50% (ms)**|**90% (ms)**|**95% (ms)**|**99% (ms)**|**100% (ms)**|
|-------------:|------------:|-----------:|-----------:|-----------:|-----------:|-----------:|------------:|
|             1|            5|       55.52|       54.67|       68.01|       68.08|       69.55|        70.40|
20
# Inference throughput - FP32
|**Batch Size**|**Beam Size**|**Avg (tok/s)**|**50% (tok/s)**|**90% (tok/s)**|**95% (tok/s)**|**99% (tok/s)**|**100% (tok/s)**|
|-------------:|------------:|--------------:|--------------:|--------------:|--------------:|--------------:|---------------:|
|             1|            5|          558.9|          577.7|          449.6|          447.3|          446.5|           441.8|
# Inference latency - FP32
|**Batch Size**|**Beam Size**|**Avg (ms)**|**50% (ms)**|**90% (ms)**|**95% (ms)**|**99% (ms)**|**100% (ms)**|
|-------------:|------------:|-----------:|-----------:|-----------:|-----------:|-----------:|------------:|
|             1|            5|       59.20|       58.23|       70.80|       72.88|       74.82|        84.01|
25
# Inference throughput - FP32
|**Batch Size**|**Beam Size**|**Avg (tok/s)**|**50% (tok/s)**|**90% (tok/s)**|**95% (tok/s)**|**99% (tok/s)**|**100% (tok/s)**|
|-------------:|------------:|--------------:|--------------:|--------------:|--------------:|--------------:|---------------:|
|             1|            5|          659.5|          681.4|          539.4|          528.7|          528.0|           527.0|
# Inference latency - FP32
|**Batch Size**|**Beam Size**|**Avg (ms)**|**50% (ms)**|**90% (ms)**|**95% (ms)**|**99% (ms)**|**100% (ms)**|
|-------------:|------------:|-----------:|-----------:|-----------:|-----------:|-----------:|------------:|
|             1|            5|       50.16|       49.37|       61.47|       61.68|       62.46|        62.82|
30
# Inference throughput - FP32
|**Batch Size**|**Beam Size**|**Avg (tok/s)**|**50% (tok/s)**|**90% (tok/s)**|**95% (tok/s)**|**99% (tok/s)**|**100% (tok/s)**|
|-------------:|------------:|--------------:|--------------:|--------------:|--------------:|--------------:|---------------:|
|             1|            5|          581.3|          601.5|          475.9|          464.9|          456.4|           443.8|
# Inference latency - FP32
|**Batch Size**|**Beam Size**|**Avg (ms)**|**50% (ms)**|**90% (ms)**|**95% (ms)**|**99% (ms)**|**100% (ms)**|
|-------------:|------------:|-----------:|-----------:|-----------:|-----------:|-----------:|------------:|
|             1|            5|       56.92|       55.87|       69.08|       70.15|       71.56|        71.73|
35
# Inference throughput - FP32
|**Batch Size**|**Beam Size**|**Avg (tok/s)**|**50% (tok/s)**|**90% (tok/s)**|**95% (tok/s)**|**99% (tok/s)**|**100% (tok/s)**|
|-------------:|------------:|--------------:|--------------:|--------------:|--------------:|--------------:|---------------:|
|             1|            5|          583.2|          602.5|          469.9|          465.0|          459.4|           458.4|
# Inference latency - FP32
|**Batch Size**|**Beam Size**|**Avg (ms)**|**50% (ms)**|**90% (ms)**|**95% (ms)**|**99% (ms)**|**100% (ms)**|
|-------------:|------------:|-----------:|-----------:|-----------:|-----------:|-----------:|------------:|
|             1|            5|       56.75|       55.81|       68.22|       70.12|       70.92|        71.94|
40
# Inference throughput - FP32
|**Batch Size**|**Beam Size**|**Avg (tok/s)**|**50% (tok/s)**|**90% (tok/s)**|**95% (tok/s)**|**99% (tok/s)**|**100% (tok/s)**|
|-------------:|------------:|--------------:|--------------:|--------------:|--------------:|--------------:|---------------:|
|             1|            5|          596.0|          616.1|          483.8|          476.1|          474.6|           465.4|
# Inference latency - FP32
|**Batch Size**|**Beam Size**|**Avg (ms)**|**50% (ms)**|**90% (ms)**|**95% (ms)**|**99% (ms)**|**100% (ms)**|
|-------------:|------------:|-----------:|-----------:|-----------:|-----------:|-----------:|------------:|
|             1|            5|       55.52|       54.49|       66.91|       68.53|       68.69|        69.89|
45
# Inference throughput - FP32
|**Batch Size**|**Beam Size**|**Avg (tok/s)**|**50% (tok/s)**|**90% (tok/s)**|**95% (tok/s)**|**99% (tok/s)**|**100% (tok/s)**|
|-------------:|------------:|--------------:|--------------:|--------------:|--------------:|--------------:|---------------:|
|             1|            5|          709.0|          733.8|          578.3|          566.8|          566.0|           565.6|
# Inference latency - FP32
|**Batch Size**|**Beam Size**|**Avg (ms)**|**50% (ms)**|**90% (ms)**|**95% (ms)**|**99% (ms)**|**100% (ms)**|
|-------------:|------------:|-----------:|-----------:|-----------:|-----------:|-----------:|------------:|
|             1|            5|       46.67|       45.86|       55.98|       57.47|       57.70|        60.30|
50
# Inference throughput - FP32
|**Batch Size**|**Beam Size**|**Avg (tok/s)**|**50% (tok/s)**|**90% (tok/s)**|**95% (tok/s)**|**99% (tok/s)**|**100% (tok/s)**|
|-------------:|------------:|--------------:|--------------:|--------------:|--------------:|--------------:|---------------:|
|             1|            5|          716.8|          741.7|          573.4|          573.1|          558.2|           547.7|
# Inference latency - FP32
|**Batch Size**|**Beam Size**|**Avg (ms)**|**50% (ms)**|**90% (ms)**|**95% (ms)**|**99% (ms)**|**100% (ms)**|
|-------------:|------------:|-----------:|-----------:|-----------:|-----------:|-----------:|------------:|
|             1|            5|       46.20|       45.34|       55.57|       56.89|       59.01|        69.38|
55
# Inference throughput - FP32
|**Batch Size**|**Beam Size**|**Avg (tok/s)**|**50% (tok/s)**|**90% (tok/s)**|**95% (tok/s)**|**99% (tok/s)**|**100% (tok/s)**|
|-------------:|------------:|--------------:|--------------:|--------------:|--------------:|--------------:|---------------:|
|             1|            5|          598.2|          618.3|          477.8|          477.1|          468.0|           465.3|
# Inference latency - FP32
|**Batch Size**|**Beam Size**|**Avg (ms)**|**50% (ms)**|**90% (ms)**|**95% (ms)**|**99% (ms)**|**100% (ms)**|
|-------------:|------------:|-----------:|-----------:|-----------:|-----------:|-----------:|------------:|
|             1|            5|       55.33|       54.37|       67.55|       68.29|       68.51|        69.81|
60
# Inference throughput - FP32
|**Batch Size**|**Beam Size**|**Avg (tok/s)**|**50% (tok/s)**|**90% (tok/s)**|**95% (tok/s)**|**99% (tok/s)**|**100% (tok/s)**|
|-------------:|------------:|--------------:|--------------:|--------------:|--------------:|--------------:|---------------:|
|             1|            5|          586.3|          605.9|          471.8|          467.6|          451.4|           447.0|
# Inference latency - FP32
|**Batch Size**|**Beam Size**|**Avg (ms)**|**50% (ms)**|**90% (ms)**|**95% (ms)**|**99% (ms)**|**100% (ms)**|
|-------------:|------------:|-----------:|-----------:|-----------:|-----------:|-----------:|------------:|
|             1|            5|       56.46|       55.46|       68.65|       69.74|       69.99|        70.56|
65
# Inference throughput - FP32
|**Batch Size**|**Beam Size**|**Avg (tok/s)**|**50% (tok/s)**|**90% (tok/s)**|**95% (tok/s)**|**99% (tok/s)**|**100% (tok/s)**|
|-------------:|------------:|--------------:|--------------:|--------------:|--------------:|--------------:|---------------:|
|             1|            5|          700.3|          723.9|          581.8|          559.5|          556.7|           530.7|
# Inference latency - FP32
|**Batch Size**|**Beam Size**|**Avg (ms)**|**50% (ms)**|**90% (ms)**|**95% (ms)**|**99% (ms)**|**100% (ms)**|
|-------------:|------------:|-----------:|-----------:|-----------:|-----------:|-----------:|------------:|
|             1|            5|       47.25|       46.43|       57.50|       58.25|       59.41|        59.71|
70
# Inference throughput - FP32
|**Batch Size**|**Beam Size**|**Avg (tok/s)**|**50% (tok/s)**|**90% (tok/s)**|**95% (tok/s)**|**99% (tok/s)**|**100% (tok/s)**|
|-------------:|------------:|--------------:|--------------:|--------------:|--------------:|--------------:|---------------:|
|             1|            5|          590.1|          609.5|          479.4|          470.7|          465.4|           464.9|
# Inference latency - FP32
|**Batch Size**|**Beam Size**|**Avg (ms)**|**50% (ms)**|**90% (ms)**|**95% (ms)**|**99% (ms)**|**100% (ms)**|
|-------------:|------------:|-----------:|-----------:|-----------:|-----------:|-----------:|------------:|
|             1|            5|       56.07|       55.08|       67.53|       69.23|       69.41|        70.02|
75
# Inference throughput - FP32
|**Batch Size**|**Beam Size**|**Avg (tok/s)**|**50% (tok/s)**|**90% (tok/s)**|**95% (tok/s)**|**99% (tok/s)**|**100% (tok/s)**|
|-------------:|------------:|--------------:|--------------:|--------------:|--------------:|--------------:|---------------:|
|             1|            5|          586.4|          605.8|          487.5|          468.2|          467.3|           464.5|
# Inference latency - FP32
|**Batch Size**|**Beam Size**|**Avg (ms)**|**50% (ms)**|**90% (ms)**|**95% (ms)**|**99% (ms)**|**100% (ms)**|
|-------------:|------------:|-----------:|-----------:|-----------:|-----------:|-----------:|------------:|
|             1|            5|       56.41|       55.43|       67.61|       69.74|       70.21|        70.46|
80
# Inference throughput - FP32
|**Batch Size**|**Beam Size**|**Avg (tok/s)**|**50% (tok/s)**|**90% (tok/s)**|**95% (tok/s)**|**99% (tok/s)**|**100% (tok/s)**|
|-------------:|------------:|--------------:|--------------:|--------------:|--------------:|--------------:|---------------:|
|             1|            5|          598.0|          618.4|          505.8|          477.5|          476.2|           468.1|
# Inference latency - FP32
|**Batch Size**|**Beam Size**|**Avg (ms)**|**50% (ms)**|**90% (ms)**|**95% (ms)**|**99% (ms)**|**100% (ms)**|
|-------------:|------------:|-----------:|-----------:|-----------:|-----------:|-----------:|------------:|
|             1|            5|       55.34|       54.35|       68.23|       68.29|       69.43|        69.51|
85
# Inference throughput - FP32
|**Batch Size**|**Beam Size**|**Avg (tok/s)**|**50% (tok/s)**|**90% (tok/s)**|**95% (tok/s)**|**99% (tok/s)**|**100% (tok/s)**|
|-------------:|------------:|--------------:|--------------:|--------------:|--------------:|--------------:|---------------:|
|             1|            5|          594.1|          614.9|          475.8|          473.9|          468.1|           463.6|
# Inference latency - FP32
|**Batch Size**|**Beam Size**|**Avg (ms)**|**50% (ms)**|**90% (ms)**|**95% (ms)**|**99% (ms)**|**100% (ms)**|
|-------------:|------------:|-----------:|-----------:|-----------:|-----------:|-----------:|------------:|
|             1|            5|       55.71|       54.72|       68.04|       68.82|       68.96|        69.68|
90
# Inference throughput - FP32
|**Batch Size**|**Beam Size**|**Avg (tok/s)**|**50% (tok/s)**|**90% (tok/s)**|**95% (tok/s)**|**99% (tok/s)**|**100% (tok/s)**|
|-------------:|------------:|--------------:|--------------:|--------------:|--------------:|--------------:|---------------:|
|             1|            5|          588.2|          607.9|          490.4|          469.3|          468.2|           459.1|
# Inference latency - FP32
|**Batch Size**|**Beam Size**|**Avg (ms)**|**50% (ms)**|**90% (ms)**|**95% (ms)**|**99% (ms)**|**100% (ms)**|
|-------------:|------------:|-----------:|-----------:|-----------:|-----------:|-----------:|------------:|
|             1|            5|       56.26|       55.31|       67.80|       69.49|       70.75|        72.86|
95
# Inference throughput - FP32
|**Batch Size**|**Beam Size**|**Avg (tok/s)**|**50% (tok/s)**|**90% (tok/s)**|**95% (tok/s)**|**99% (tok/s)**|**100% (tok/s)**|
|-------------:|------------:|--------------:|--------------:|--------------:|--------------:|--------------:|---------------:|
|             1|            5|          586.2|          605.9|          487.6|          467.6|          461.8|           454.4|
# Inference latency - FP32
|**Batch Size**|**Beam Size**|**Avg (ms)**|**50% (ms)**|**90% (ms)**|**95% (ms)**|**99% (ms)**|**100% (ms)**|
|-------------:|------------:|-----------:|-----------:|-----------:|-----------:|-----------:|------------:|
|             1|            5|       56.45|       55.48|       68.18|       69.73|       70.66|        72.62|
100
# Inference throughput - FP32
|**Batch Size**|**Beam Size**|**Avg (tok/s)**|**50% (tok/s)**|**90% (tok/s)**|**95% (tok/s)**|**99% (tok/s)**|**100% (tok/s)**|
|-------------:|------------:|--------------:|--------------:|--------------:|--------------:|--------------:|---------------:|
|             1|            5|          584.3|          603.8|          494.4|          466.2|          463.2|           427.3|
# Inference latency - FP32
|**Batch Size**|**Beam Size**|**Avg (ms)**|**50% (ms)**|**90% (ms)**|**95% (ms)**|**99% (ms)**|**100% (ms)**|
|-------------:|------------:|-----------:|-----------:|-----------:|-----------:|-----------:|------------:|
|             1|            5|       56.64|       55.66|       69.93|       70.00|       70.25|        70.84|

==> figures/GNMT_data/twelve_99_percentile_thpt_lat.csv <==
5
252.6
129.5
10
372.6
88.29
15
477.6
69.55
20
446.5
74.82
25
528.0
62.46
30
456.4
71.56
35
459.4
70.92
40
474.6
68.69
45
566.0
57.70
50
558.2
59.01
55
468.0
68.51
60
451.4
69.99
65
556.7
59.41
70
465.4
69.41
75
467.3
70.21
80
476.2
69.43
85
468.1
68.96
90
468.2
70.75
95
461.8
70.66
100
463.2
70.25

==> figures/GNMT_data/twelve_summarized_thpt_latency_order.csv <==
5
316.0
104.6
10
464.7
71.17
15
595.6
55.52
20
558.9
59.20
25
659.5
50.16
30
581.3
56.92
35
583.2
56.75
40
596.0
55.52
45
709.0
46.67
50
716.8
46.20
55
598.2
55.33
60
586.3
56.46
65
700.3
47.25
70
590.1
56.07
75
586.4
56.41
80
598.0
55.34
85
594.1
55.71
90
588.2
56.26
95
586.2
56.45
100
584.3
56.64

==> figures/GNMT_data/twenty_five_words/99_percentile_thpt_lat.csv <==
5
316.9
226.3
10
497.8
142.0
15
514.8
137.4
20
549.3
129.4
25
658.7
106.9
30
571.9
124.1
35
571.6
123.6
40
571.1
123.6
45
572.5
123.3
50
703.0
100.8
55
687.3
102.8
60
581.4
121.3
65
572.8
122.9
70
581.9
121.4
75
583.5
121.0
80
579.9
121.4
85
572.0
123.5
90
572.8
123.3
95
584.9
120.7
100
573.5
123.4

==> figures/GNMT_data/twenty_five_words/average_thpt_lat.csv <==
5
348.0
190.3
10
551.9
120.0
15
570.6
116.1
20
605.0
109.5
25
731.8
90.50
30
667.2
99.81
35
633.9
104.5
40
634.2
104.4
45
635.9
104.2
50
778.0
85.13
55
762.8
86.81
60
645.9
102.5
65
635.2
104.3
70
645.9
102.5
75
648.0
102.2
80
647.7
102.3
85
634.4
104.4
90
639.2
103.7
95
649.6
101.9
100
634.8
104.3

==> figures/GNMT_data/twenty_five_words/circle_legends.csv <==
#circle legends
5000,250,1000
5000,1000,5000
5000,5000,10000
5000,50000,50000
5000,1500000,100000


==> figures/GNMT_data/twenty_five_words/kenel_full.csv <==
Name,Start Time(ns),Duration(ns),GridX,GridY,GridZ,BlockX,BlockY,BlockZ,Registers/Thread,Static Shared Memory,Dynamic Shared Memory,Size(bytes),Throughput(bytes/sec)
"Memcpy DtoD [async]",20529007583,1568,,,,,,,,,,77824,99265306122
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_16fill_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE7_clEvEUlvE_EEvS4_RKT_EUliE0_EEviT1_",20529082780,1696,4,1,1,512,1,1,16,0,0,,
"void transpose_kernel<__half, __half>(__half*, __half*)",20529351248,63165,32,128,1,32,8,1,21,2112,0,,
"void transpose_kernel<__half, __half>(__half*, __half*)",20529363215,24639,32,128,1,32,8,1,21,2112,0,,
"void transpose_kernel<__half, __half>(__half*, __half*)",20529384271,27742,32,128,1,32,8,1,21,2112,0,,
"void transpose_kernel<__half, __half>(__half*, __half*)",20529410541,24127,32,128,1,32,8,1,21,2112,0,,
"memset [async] (0)",20529416333,1664,,,,,,,,,,256,153846153
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_nn",20529432844,33823,64,1,2,128,1,1,106,16640,0,,
"memset [async] (0)",20529441420,1152,,,,,,,,,,256,222222222
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_nn",20529449292,27934,64,1,2,128,1,1,106,16640,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20529482346,19871,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20529503465,3936,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20529506825,18463,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20529526376,3552,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20529527560,18559,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20529546919,3616,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20529548199,18207,128,1,1,128,1,1,56,2560,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20529565798,18304,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20529567430,4320,4,1,1,256,1,1,32,0,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20529584966,3263,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20529587269,18976,128,1,1,128,1,1,56,2560,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20529605637,19039,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20529607173,3935,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20529625412,19295,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20529626596,3520,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20529644067,18591,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20529645571,3808,4,1,1,256,1,1,32,0,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20529663618,3648,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20529664930,18431,128,1,1,128,1,1,56,2560,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20529682401,18335,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20529684257,3264,4,1,1,256,1,1,32,0,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20529701696,3552,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20529702912,18815,128,1,1,128,1,1,56,2560,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20529720991,18176,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20529722751,4000,4,1,1,256,1,1,32,0,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20529740223,3455,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20529741407,18623,128,1,1,128,1,1,56,2560,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20529759390,18815,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20529761054,3584,4,1,1,256,1,1,32,0,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20529779165,3584,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20529780413,19007,128,1,1,128,1,1,56,2560,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20529797340,17983,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20529800508,3808,4,1,1,256,1,1,32,0,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20529816379,3520,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20529817563,19039,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20529837626,3104,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20529850554,18367,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20529869817,2880,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20529872057,18303,128,1,1,128,1,1,56,2560,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20529889752,19103,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20529891416,3936,4,1,1,256,1,1,32,0,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20529909751,3488,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20529910935,18591,128,1,1,128,1,1,56,2560,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20529928918,18271,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20529930550,3424,4,1,1,256,1,1,32,0,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20529948245,3904,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20529949845,17919,128,1,1,128,1,1,56,2560,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20529968404,18464,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20529969780,3840,4,1,1,256,1,1,32,0,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20529987924,3679,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20529989108,18431,128,1,1,128,1,1,56,2560,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20530006931,18367,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20530008595,4063,4,1,1,256,1,1,32,0,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20530026386,3808,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20530027858,18271,128,1,1,128,1,1,56,2560,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20530045009,18271,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20530047185,3968,4,1,1,256,1,1,32,0,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20530064304,3488,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20530065520,19135,128,1,1,128,1,1,56,2560,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20530084047,18879,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20530085551,3872,4,1,1,256,1,1,32,0,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20530103886,3584,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20530105134,20063,128,1,1,128,1,1,56,2560,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20530122926,18719,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20530126125,3936,4,1,1,256,1,1,32,0,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20530142669,3775,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20530143885,18079,128,1,1,128,1,1,56,2560,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20530161356,18655,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20530162860,3744,4,1,1,256,1,1,32,0,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20530181067,3744,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20530182379,19071,128,1,1,128,1,1,56,2560,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20530200874,18399,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20530202378,3648,4,1,1,256,1,1,32,0,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20530220201,3584,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20530221513,18527,128,1,1,128,1,1,56,2560,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20530239432,19071,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20530240968,3680,4,1,1,256,1,1,32,0,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20530259463,3712,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20530260679,19520,128,1,1,128,1,1,56,2560,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20530278023,18495,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20530281190,3648,4,1,1,256,1,1,32,0,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20530297382,3424,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20530298566,18719,128,1,1,128,1,1,56,2560,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20530316357,18623,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20530318149,3936,4,1,1,256,1,1,32,0,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20530335940,3776,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20530337316,18591,128,1,1,128,1,1,56,2560,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20530354851,18111,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20530356803,3904,4,1,1,256,1,1,32,0,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20530373826,3680,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20530375778,18207,128,1,1,128,1,1,56,2560,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20530393281,18528,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20530395009,3968,4,1,1,256,1,1,32,0,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20530412801,3487,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20530414017,18303,128,1,1,128,1,1,56,2560,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20530431360,18143,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20530433376,4288,4,1,1,256,1,1,32,0,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20530450431,3456,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20530451615,18239,128,1,1,128,1,1,56,2560,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20530470334,18367,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20530471518,3392,4,1,1,256,1,1,32,0,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20530489533,3584,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20530490781,17983,128,1,1,128,1,1,56,2560,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20530508124,18592,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20530509852,3456,4,1,1,256,1,1,32,0,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20530527675,3520,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20530528891,18880,128,1,1,128,1,1,56,2560,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20530546843,18175,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20530548667,3903,4,1,1,256,1,1,32,0,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20530565978,3648,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20530567258,18495,128,1,1,128,1,1,56,2560,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20530585049,19103,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20530586809,3904,4,1,1,256,1,1,32,0,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20530605112,3520,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20530606296,18303,128,1,1,128,1,1,56,2560,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20530623959,18719,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20530625623,3936,4,1,1,256,1,1,32,0,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20530643702,3584,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20530644918,18591,128,1,1,128,1,1,56,2560,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20530662421,18752,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20530664565,3744,4,1,1,256,1,1,32,0,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20530682197,3519,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20530683413,18591,128,1,1,128,1,1,56,2560,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20530700788,18719,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20530703188,4191,4,1,1,256,1,1,32,0,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20530720531,3776,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20530722259,17855,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20530741170,3104,4,1,1,256,1,1,32,0,0,,
"memset [async] (0)",20530748370,1184,,,,,,,,,,256,216216216
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_nn",20530758289,21535,64,1,2,128,1,1,106,16640,0,,
"memset [async] (0)",20530774512,1152,,,,,,,,,,256,222222222
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_nn",20530781232,21535,64,1,2,128,1,1,106,16640,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20530795472,18815,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20530815311,3647,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20530816591,18207,128,1,1,128,1,1,56,2560,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20530835726,18463,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20530836846,3552,4,1,1,256,1,1,32,0,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20530855053,3520,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20530856237,18527,128,1,1,128,1,1,56,2560,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20530873932,18335,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20530875820,3488,4,1,1,256,1,1,32,0,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20530893323,4672,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20530894507,18655,128,1,1,128,1,1,56,2560,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20530912554,18719,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20530914058,3712,4,1,1,256,1,1,32,0,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20530932297,3488,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20530933513,19168,128,1,1,128,1,1,56,2560,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20530950569,18559,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20530953576,3520,4,1,1,256,1,1,32,0,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20530970152,3424,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20530971368,18303,128,1,1,128,1,1,56,2560,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20530989063,18687,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20530990535,3936,4,1,1,256,1,1,32,0,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20531008582,3136,4,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20531017606,1600,,,,,,,,,,2048,2560000000
"Memcpy DtoD [async]",20531026629,1440,,,,,,,,,,2048,2844444444
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20531036933,18271,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20531056228,3072,4,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20531060132,1568,,,,,,,,,,2048,2612244896
"Memcpy DtoD [async]",20531067747,1408,,,,,,,,,,2048,2909090908
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_16fill_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE7_clEvEUlvE_EEvS4_RKT_EUliE0_EEviT1_",20531284154,2048,152,1,1,512,1,1,16,0,0,,
"Memcpy DtoD [async]",20531325016,1952,,,,,,,,,,155648,159475409836
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_16fill_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE7_clEvEUlvE_EEvS4_RKT_EUliE0_EEviT1_",20531393365,1344,2,1,1,512,1,1,16,0,0,,
"void transpose_kernel<__half, __half>(__half*, __half*)",20531571341,61469,64,128,1,32,8,1,21,2112,0,,
"void transpose_kernel<__half, __half>(__half*, __half*)",20531579725,25630,32,128,1,32,8,1,21,2112,0,,
"memset [async] (0)",20531634058,1248,,,,,,,,,,128,102564102
"volta_fp16_s884gemm_fp16_128x64_ldg8_f2f_nn",20531637290,50078,32,1,4,128,1,1,186,32768,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20531641098,37118,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20531688424,3200,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20531692552,18367,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20531712711,3295,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20531716870,18624,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20531737318,3359,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20531741605,18495,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20531761188,3200,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20531765348,19039,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20531785443,3392,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20531789731,18367,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20531809186,3200,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20531813346,18527,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20531832897,3200,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20531836929,18303,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20531856224,3200,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20531860384,18751,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20531880223,3232,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20531884543,18591,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20531903998,3264,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20531908350,18111,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20531927453,3264,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20531931773,18303,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20531950940,3264,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20531955260,18047,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20531974331,3392,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20531978651,18143,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20531997658,3264,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20532001786,18527,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20532021305,3200,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20532025369,19167,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20532045592,3360,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20532050072,18271,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20532069591,3232,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20532073878,18368,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20532093238,3487,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20532097909,18272,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20532117173,3231,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20532121236,18304,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20532140468,3199,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20532144851,18751,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20532164626,3264,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20532168946,17759,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20532187633,3296,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20532191825,18687,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20532211504,3264,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20532215600,19039,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20532235759,3264,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20532239855,18783,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20532259630,3232,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20532263822,19903,128,1,1,128,1,1,56,2560,0,,
"memset [async] (0)",20532265742,1152,,,,,,,,,,256,222222222
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_nn",20532278861,43934,64,1,3,128,1,1,106,16640,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20532284877,3808,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20532289613,28447,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20532319020,3487,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20532323403,18208,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20532342571,3199,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20532346730,18527,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20532366281,3264,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20532370601,18687,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20532390184,3392,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20532394408,19103,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20532414535,3264,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20532418599,18591,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20532438054,3264,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20532442246,18559,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20532462661,3264,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20532466757,19295,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20532487972,3200,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20532492132,18207,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20532511363,3520,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20532515715,19103,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20532535778,3264,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20532539938,18207,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20532559169,3264,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20532563489,18751,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20532583232,3296,4,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20532587424,1632,,,,,,,,,,2048,2509803920
"Memcpy DtoD [async]",20532589983,1472,,,,,,,,,,2048,2782608694
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_16fill_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE7_clEvEUlvE_EEvS4_RKT_EUliE0_EEviT1_",20532592319,1504,2,1,1,512,1,1,16,0,0,,
"void transpose_kernel<__half, __half>(__half*, __half*)",20532751928,40638,32,128,1,32,8,1,21,2112,0,,
"void transpose_kernel<__half, __half>(__half*, __half*)",20532763288,26239,32,128,1,32,8,1,21,2112,0,,
"memset [async] (0)",20532793974,1184,,,,,,,,,,256,216216216
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_nn",20532796854,24831,64,1,2,128,1,1,106,16640,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20532818997,21247,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20532841300,3264,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20532845556,18303,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20532864723,3136,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20532868819,18143,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20532888018,3360,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20532892338,18079,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20532911313,3232,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20532915345,17983,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20532934416,3360,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20532938736,17791,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20532957487,3584,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20532962063,18431,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20532981390,3360,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20532985806,18399,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20533005133,3392,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20533009421,18687,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20533028972,3200,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20533033356,18431,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20533052875,3232,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20533056939,18175,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20533075978,3200,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20533080330,18591,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20533099977,3328,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20533104297,17951,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20533123272,3200,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20533127463,17888,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20533146247,3232,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20533150310,18496,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20533169670,3263,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20533173925,18016,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20533192965,3359,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20533197220,18016,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20533216196,3263,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20533220419,18272,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20533239554,3200,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20533243682,18847,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20533263617,3328,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20533267873,17919,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20533286720,3328,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20533291232,18271,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20533310399,3264,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20533314655,18015,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20533333566,3232,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20533337726,18015,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20533356829,3200,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20533361085,18719,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20533380732,3200,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20533384796,18303,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20533404091,3424,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20533408475,17919,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20533427482,3232,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20533431578,17887,128,1,1,128,1,1,56,2560,0,,
"memset [async] (0)",20533437146,1760,,,,,,,,,,256,145454545
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_nn",20533446713,29631,64,1,2,128,1,1,106,16640,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20533450425,3648,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20533455129,21023,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20533477176,3328,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20533481496,18783,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20533501175,3264,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20533505463,18495,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20533525014,3456,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20533529462,17983,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20533548533,3424,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20533552789,18175,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20533571988,3200,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20533576051,17888,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20533595667,3199,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20533599890,18592,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20533619378,3423,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20533623697,17952,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20533642577,3359,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20533646832,18207,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20533665935,3488,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20533670287,18111,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20533689294,3264,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20533693550,17887,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20533712429,3232,4,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20533716525,1600,,,,,,,,,,2048,2560000000
"Memcpy DtoD [async]",20533718957,1408,,,,,,,,,,2048,2909090908
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE0_EEviT1_",20533721549,2368,76,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_16fill_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE7_clEvEUlvE_EEvS4_RKT_EUliE0_EEviT1_",20533770859,1472,2,1,1,512,1,1,16,0,0,,
"void transpose_kernel<__half, __half>(__half*, __half*)",20533951299,41310,32,128,1,32,8,1,21,2112,0,,
"void transpose_kernel<__half, __half>(__half*, __half*)",20533961026,26751,32,128,1,32,8,1,21,2112,0,,
"memset [async] (0)",20533994049,1216,,,,,,,,,,256,210526315
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_nn",20533996961,24703,64,1,2,128,1,1,106,16640,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20534019168,20127,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20534040447,3040,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20534044479,18175,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20534063518,3072,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20534067454,18591,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20534087165,3264,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20534091356,18176,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20534110460,3455,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20534114907,18304,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20534134075,3295,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20534138234,18336,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20534157594,3359,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20534162009,18432,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20534181464,3296,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20534185656,18015,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20534204695,3264,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20534208855,18399,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20534228182,3264,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20534232310,18367,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20534252021,3296,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20534256149,18847,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20534276084,3232,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20534280564,18207,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20534299795,3264,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20534303891,18559,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20534323378,3392,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20534327698,18719,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20534347505,3264,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20534351665,18367,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20534370928,3232,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20534374992,18143,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20534394063,3232,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20534398223,18079,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20534417326,3232,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20534421422,17983,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20534440333,3232,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20534444429,18175,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20534463660,3552,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20534468236,17919,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20534487243,3328,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20534491435,18175,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20534510698,3360,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20534515018,18047,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20534534153,3264,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20534538313,18047,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20534557352,3232,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20534561671,18144,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20534580903,3263,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20534585190,18080,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20534604262,3679,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20534608837,18400,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20534628261,3391,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20534632516,18400,128,1,1,128,1,1,56,2560,0,,
"memset [async] (0)",20534635172,1152,,,,,,,,,,256,222222222
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_nn",20534647972,30142,64,1,2,128,1,1,106,16640,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20534652355,3936,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20534658627,21119,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20534680802,3392,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20534685154,18111,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20534704417,3360,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20534708737,17631,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20534727456,3264,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20534731680,18431,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20534751007,3488,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20534755327,18655,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20534775006,3360,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20534779262,18271,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20534799357,3296,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20534803677,18527,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20534823292,3360,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20534827708,18047,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20534846747,3232,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20534850779,18303,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20534870106,3392,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20534874554,17663,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20534893305,3264,4,1,1,256,1,1,32,0,0,,
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",20534897369,18303,128,1,1,128,1,1,56,2560,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20534916728,3391,4,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20534921175,1632,,,,,,,,,,2048,2509803920
"Memcpy DtoD [async]",20534923671,1440,,,,,,,,,,2048,2844444444
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE0_EEviT1_",20534926007,2048,76,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_16fill_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE4_clEvEUlvE_EEvS4_RKT_EUliE0_EEviT1_",20534947798,1888,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_16fill_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE4_clEvEUlvE_EEvS4_RKT_EUliE0_EEviT1_",20534970101,1376,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_16fill_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlvE_EEvS4_RKT_EUliE0_EEviT1_",20534991508,1696,1,1,1,512,1,1,16,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__parallel_for::ParallelForAgent<thrust::cuda_cub::__tabulate::functor<thrust::device_ptr<long>, at::native::LinspaceOp<long, long>, long>, long>, thrust::cuda_cub::__tabulate::functor<thrust::device_ptr<long>, at::native::LinspaceOp<long, long>, long>, long>(thrust::device_ptr<long>, long)",20535021491,1664,1,1,1,256,1,1,16,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__parallel_for::ParallelForAgent<thrust::cuda_cub::__tabulate::functor<thrust::device_ptr<long>, at::native::LinspaceOp<long, long>, long>, long>, thrust::cuda_cub::__tabulate::functor<thrust::device_ptr<long>, at::native::LinspaceOp<long, long>, long>, long>(thrust::device_ptr<long>, long)",20535046002,1344,1,1,1,256,1,1,16,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__parallel_for::ParallelForAgent<thrust::cuda_cub::__tabulate::functor<thrust::device_ptr<long>, at::native::LinspaceOp<long, long>, long>, long>, thrust::cuda_cub::__tabulate::functor<thrust::device_ptr<long>, at::native::LinspaceOp<long, long>, long>, long>(thrust::device_ptr<long>, long)",20535070609,1408,1,1,1,256,1,1,16,0,0,,
"Memcpy HtoD [async]",20535106255,1216,,,,,,,,,,20,16447368
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_16fill_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE4_clEvEUlvE_EEvS4_RKT_EUliE2_EEviT1_",20535140110,2656,1,1,1,128,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE_clEvENKUlvE4_clEvEUllE_EEvS4_RKT_EUliE0_EEviT1_",20535177324,2048,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE_clEvENKUlvE6_clEvEUlN3c104HalfEE_EEvS4_RKT_EUliE2_EEviT1_",20535220522,4672,380,1,1,128,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE_clEvENKUlvE4_clEvEUllE_EEvS4_RKT_EUliE0_EEviT1_",20535258344,1760,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_16fill_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlvE_EEvS4_RKT_EUliE0_EEviT1_",20535288807,1376,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_14eq_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SB_EUliE_EEviT1_",20535330341,3072,1,1,1,512,1,1,32,0,0,,
"void kernelTransformReduceInnermostDimIndex<bool, long, MinValuePair<bool, long>>(bool*, long*, bool*, unsigned int, unsigned int, thrust::pair<bool, long>, bool)",20535371395,2944,1,1,1,16,32,1,21,4896,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23bitwise_not_kernel_cudaERNS_14TensorIteratorEEUlbE_EEvS4_RKT_EUliE0_EEviT1_",20535408034,1888,1,1,1,512,1,1,16,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__copy_if::InitAgent<thrust::cuda_cub::cub::ScanTileState<int, bool=1>, int*, int>, thrust::cuda_cub::cub::ScanTileState<int, bool=1>, unsigned long, int*>(bool=1, thrust::cuda_cub::cub::ScanTileState<int, bool=1>, int*)",20535449408,1952,1,1,1,128,1,1,16,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__copy_if::CopyIfAgent<thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::device_ptr<bool>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, NonZeroOp<bool>, int, int*>, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::device_ptr<bool>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, ",20535458623,4064,1,1,1,128,1,1,62,0,4096,,
"Memcpy DtoH [async]",20535480766,1376,,,,,,,,,,4,2906976
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__parallel_for::ParallelForAgent<thrust::cuda_cub::__transform::unary_transform_f<thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, thrust::cuda_cub::__transform::no_stencil_tag, idx_functor, thrust::cuda_cub::__transform::always_true_predicate>, long>, thrust::cuda_cub::__transform::unary_transform_f<thru",20535505949,2464,1,1,1,256,1,1,30,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20535536924,3392,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20535568667,2623,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SD_EUliE0_EEviT1_",20535596313,1952,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20535624472,3232,1,1,1,128,1,1,34,0,0,,
"void indexSelectSmallIndex<c10::Half, unsigned int, int=2, int=2, int=-2>(TensorInfo<c10::Half, unsigned int>, TensorInfo<c10::Half, unsigned int>, TensorInfo<long, unsigned int>, int, int, unsigned int, long)",20535693269,4480,8,1,1,128,1,1,32,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__parallel_for::ParallelForAgent<thrust::cuda_cub::__tabulate::functor<thrust::device_ptr<long>, at::native::LinspaceOp<long, long>, long>, long>, thrust::cuda_cub::__tabulate::functor<thrust::device_ptr<long>, at::native::LinspaceOp<long, long>, long>, long>(thrust::device_ptr<long>, long)",20535739923,1408,1,1,1,256,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_14ge_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS4_RKT_EUliE1_EEviT1_",20535779153,7520,1,1,1,128,1,1,32,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_16fill_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE7_clEvEUlvE_EEvS4_RKT_EUliE0_EEviT1_",20535831279,1696,10,1,1,512,1,1,16,0,0,,
"memset [async] (0)",20535960361,1216,,,,,,,,,,256,210526315
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20535973992,24031,64,1,2,128,1,1,106,16896,0,,
"memset [async] (0)",20535990664,1152,,,,,,,,,,256,222222222
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20535999079,22591,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20536023014,3168,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20536029254,1632,,,,,,,,,,10240,12549019606
"Memcpy DtoD [async]",20536039654,1471,,,,,,,,,,10240,13922501698
"memset [async] (0)",20536147105,1216,,,,,,,,,,64,52631578
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20536158016,16224,16,1,2,128,1,1,106,16896,0,,
"memset [async] (0)",20536209982,1120,,,,,,,,,,192,171428571
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20536219870,21023,16,3,3,128,1,1,106,16896,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20536278267,5568,380,1,1,128,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20536304218,4512,380,1,1,128,1,1,16,0,0,,
"void at::native::reduce_kernel<int=512, at::native::ReduceOp<c10::Half, at::native::NormOps<float>, unsigned int, c10::Half, int=4>>(c10::Half)",20536338872,10432,1,1,1,512,1,1,32,16,2048,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15div_kernel_cudaERNS_14TensorIteratorEENKUlvE0_clEvENKUlvE6_clEvEUlN3c104HalfES8_E_EEvS4_RKT_EUliE0_EEviT1_",20536362327,2144,2,1,1,512,1,1,19,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15mul_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE6_clEvEUlN3c104HalfES8_E_EEvS4_RKT_EUliE0_EEviT1_",20536385782,1984,2,1,1,512,1,1,16,0,0,,
"void kernelPointwiseApply2<Tensor_tanh_Half_Op, c10::Half, c10::Half, unsigned int, int=1, int=1>(OffsetInfo<c10::Half, unsigned int, int=1>, OffsetInfo<c10::Half, unsigned int, int=1>, unsigned int, Tensor_tanh_Half_Op)",20536414421,2976,380,1,1,512,1,1,16,0,0,,
"memset [async] (0)",20536453779,1216,,,,,,,,,,24,19736842
"volta_fp16_sgemm_fp16_32x32_sliced1x4_tn",20536465203,22495,6,1,3,128,1,1,86,32768,0,,
"void kernelPointwiseApply2<TensorMaskedFillOp<c10::Half, bool>, c10::Half, bool, unsigned int, int=1, int=1>(OffsetInfo<bool, c10::Half, bool>, OffsetInfo<TensorMaskedFillOp<c10::Half, bool>, c10::Half, unsigned int>, c10::Half, c10::Half)",20536508273,2080,1,1,1,512,1,1,16,0,0,,
"void _GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::softmax_warp_forward<c10::Half, c10::Half, float, int=6, bool=0>(c10::Half*, c10::Half const *, int, int, int)",20536534383,4064,1,1,1,32,4,1,25,0,0,,
"volta_fp16_sgemm_fp16_128x64_nn",20536561134,15904,8,1,5,128,1,1,122,12544,0,,
"Memcpy HtoD [async]",20536604076,1088,,,,,,,,,,48,44117647
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20536622188,2591,160,2,1,512,1,1,20,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_16fill_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE7_clEvEUlvE_EEvS4_RKT_EUliE0_EEviT1_",20536682473,1344,10,1,1,512,1,1,16,0,0,,
"memset [async] (0)",20536804067,1248,,,,,,,,,,256,205128205
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20536816739,42750,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20536830978,1152,,,,,,,,,,256,222222222
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20536838082,27135,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20536866945,3071,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20536871104,1664,,,,,,,,,,10240,12307692306
"Memcpy DtoD [async]",20536878272,1472,,,,,,,,,,10240,13913043478
"Memcpy HtoD [async]",20536965308,1280,,,,,,,,,,48,37500000
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20536983579,2720,160,2,1,512,1,1,20,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_16fill_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE7_clEvEUlvE_EEvS4_RKT_EUliE0_EEviT1_",20537040921,1504,10,1,1,512,1,1,16,0,0,,
"memset [async] (0)",20537154708,1152,,,,,,,,,,256,222222222
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20537165971,37631,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20537189746,1184,,,,,,,,,,256,216216216
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20537197970,24671,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20537223601,3424,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20537228017,1599,,,,,,,,,,10240,12808005002
"Memcpy DtoD [async]",20537235792,1472,,,,,,,,,,10240,13913043478
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE0_EEviT1_",20537313005,1824,10,1,1,512,1,1,16,0,0,,
"Memcpy HtoD [async]",20537348811,1120,,,,,,,,,,48,42857142
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20537365386,2784,160,2,1,512,1,1,20,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_16fill_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE7_clEvEUlvE_EEvS4_RKT_EUliE0_EEviT1_",20537424072,1344,10,1,1,512,1,1,16,0,0,,
"memset [async] (0)",20537538275,1216,,,,,,,,,,256,210526315
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20537549826,41694,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20537562882,1152,,,,,,,,,,256,222222222
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20537571105,26623,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20537599456,3360,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20537603840,1664,,,,,,,,,,10240,12307692306
"Memcpy DtoD [async]",20537608896,1471,,,,,,,,,,10240,13922501698
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE0_EEviT1_",20537681436,1920,10,1,1,512,1,1,16,0,0,,
"memset [async] (0)",20537742426,1344,,,,,,,,,,2020,1502976190
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20537751641,114107,505,1,2,128,1,1,106,16896,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20537867188,4992,316,1,1,128,1,1,16,0,0,,
"Memcpy HtoD [async]",20537876724,1951,,,,,,,,,,192,98411071
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20537885939,4256,160,8,1,512,1,1,20,0,0,,
"void at::native::_GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::cunn_SoftMaxForward<int=2, c10::Half, float, c10::Half, at::native::_GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::LogSoftMaxForwardEpilogue>(c10::Half*, c10::Half*, int)",20537895603,20255,5,1,1,1024,1,1,26,0,4096,,
"void gatherTopK<c10::Half, unsigned int, int=2, bool=1>(TensorInfo<c10::Half, unsigned int>, unsigned int, unsigned int, unsigned int, unsigned int, TensorInfo<c10::Half, unsigned int>, unsigned int, unsigned int, TensorInfo<long, unsigned int>, unsigned int)",20537928049,104188,5,1,1,1024,1,1,48,128,0,,
"void fillSliceWithIndex<unsigned int, int=2>(TensorInfo<long, unsigned int>, unsigned int, unsigned int, unsigned int)",20538033453,2015,5,1,1,5,1,1,16,0,0,,
"Memcpy DtoD [async]",20538036748,2048,,,,,,,,,,50,48828124
"void bitonicSortKVInPlace<c10::Half, long, int=2, int=-1, GTComp<c10::Half, bool=1>, unsigned int, int=32>(TensorInfo<c10::Half, bool=1>, bool=1, bool=1, bool=1, TensorInfo<long, bool=1>, bool=1, c10::Half)",20538040140,8960,5,1,1,16,1,1,26,352,0,,
"void THCudaTensor_gatherKernel<unsigned int, long, int=3>(TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20538050444,3616,1,1,1,512,1,1,32,0,0,,
"Memcpy DtoD [async]",20538055020,1536,,,,,,,,,,50,65104166
"Memcpy DtoD [async]",20538057612,1631,,,,,,,,,,200,245248312
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE_clEvENKUlvE2_clEvEUlfE_EEvS4_RKT_EUliE_EEviT1_",20538060427,2688,1,1,1,512,1,1,32,0,0,,
"Memcpy DtoD [async]",20538108041,1536,,,,,,,,,,760,989583332
"void kernelPointwiseApply2<TensorMaskedFillOp<float, bool>, float, bool, unsigned int, int=1, int=2>(OffsetInfo<bool, float, bool>, OffsetInfo<TensorMaskedFillOp<float, bool>, float, unsigned int>, float, float)",20538129864,2048,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20538170886,4672,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE0_EEviT1_",20538191782,2079,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20538219588,4288,1,1,1,128,1,1,34,0,0,,
"Memcpy DtoD [async]",20538264002,1504,,,,,,,,,,200,265957446
"void kernelPointwiseApply2<TensorMaskedFillOp<long, bool>, long, bool, unsigned int, int=1, int=2>(OffsetInfo<bool, long, bool>, OffsetInfo<TensorMaskedFillOp<long, bool>, long, unsigned int>, long, long)",20538285601,1920,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE_clEvENKUlvE2_clEvEUlfE_EEvS4_RKT_EUliE_EEviT1_",20538308192,1792,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native13reduce_kernelILi512ENS0_8ReduceOpIhNS0_14func_wrapper_tIhZNS0_14or_kernel_cudaERNS_14TensorIteratorEEUlhhE_EEjhLi4EEEEEvT0_",20538344511,5503,1,1,1,4,1,1,32,16,0,,
"Memcpy DtoH [async]",20538363454,1408,,,,,,,,,,1,710227
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20538410652,2816,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE2_EEviT1_",20538447834,3264,1,1,1,128,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_16fill_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlvE_EEvS4_RKT_EUliE0_EEviT1_",20538480281,1728,1,1,1,512,1,1,16,0,0,,
"void gatherTopK<float, unsigned int, int=1, bool=1>(TensorInfo<float, unsigned int>, unsigned int, unsigned int, unsigned int, unsigned int, TensorInfo<float, unsigned int>, unsigned int, unsigned int, TensorInfo<long, unsigned int>, unsigned int)",20538521463,15007,1,1,1,32,1,1,42,128,0,,
"void bitonicSortKVInPlace<float, long, int=-2, int=-1, GTComp<float, bool=1>, unsigned int, int=32>(TensorInfo<float, bool=1>, bool=1, bool=1, bool=1, TensorInfo<long, bool=1>, bool=1, float)",20538537814,8800,1,1,1,16,1,1,30,416,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_15div_kernel_cudaERNS_14TensorIteratorEENKUlvE0_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SB_EUliE0_EEviT1_",20538565077,2048,1,1,1,512,1,1,20,0,0,,
"void THCudaTensor_gatherKernel<unsigned int, float, int=2>(TensorInfo<float, unsigned int>, TensorInfo<float, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20538599507,3072,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20538634066,2816,1,1,1,128,1,1,34,0,0,,
"void THCudaTensor_gatherKernel<unsigned int, long, int=2>(TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20538666832,3264,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS4_RKT_EUliE0_EEviT1_",20538703247,2080,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20538739117,3232,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20538773356,5663,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20538805418,6976,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20538840425,2815,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20538873607,2656,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20538900518,2784,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20538925925,2624,1,1,1,128,1,1,34,0,0,,
"void indexSelectSmallIndex<c10::Half, unsigned int, int=3, int=3, int=-2>(TensorInfo<c10::Half, unsigned int>, TensorInfo<c10::Half, unsigned int>, TensorInfo<long, unsigned int>, int, int, unsigned int, long)",20538958275,5536,64,1,1,128,1,1,32,0,0,,
"_ZN2at6native13reduce_kernelILi512ENS0_8ReduceOpIhNS0_14func_wrapper_tIhZNS0_14or_kernel_cudaERNS_14TensorIteratorEEUlhhE_EEjhLi4EEEEEvT0_",20538985602,3136,1,1,1,1,1,1,32,16,0,,
"Memcpy DtoH [async]",20539005025,1248,,,,,,,,,,1,801282
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_14eq_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SB_EUliE_EEviT1_",20539058111,3072,1,1,1,512,1,1,32,0,0,,
"void kernelTransformReduceInnermostDimIndex<bool, long, MinValuePair<bool, long>>(bool*, long*, bool*, unsigned int, unsigned int, thrust::pair<bool, long>, bool)",20539099421,2816,1,1,1,16,32,1,21,4896,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23bitwise_not_kernel_cudaERNS_14TensorIteratorEEUlbE_EEvS4_RKT_EUliE0_EEviT1_",20539137787,1920,1,1,1,512,1,1,16,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__copy_if::InitAgent<thrust::cuda_cub::cub::ScanTileState<int, bool=1>, int*, int>, thrust::cuda_cub::cub::ScanTileState<int, bool=1>, unsigned long, int*>(bool=1, thrust::cuda_cub::cub::ScanTileState<int, bool=1>, int*)",20539178777,1664,1,1,1,128,1,1,16,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__copy_if::CopyIfAgent<thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::device_ptr<bool>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, NonZeroOp<bool>, int, int*>, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::device_ptr<bool>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, ",20539188089,4160,1,1,1,128,1,1,62,0,4096,,
"Memcpy DtoH [async]",20539206040,1248,,,,,,,,,,4,3205128
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__parallel_for::ParallelForAgent<thrust::cuda_cub::__transform::unary_transform_f<thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, thrust::cuda_cub::__transform::no_stencil_tag, idx_functor, thrust::cuda_cub::__transform::always_true_predicate>, long>, thrust::cuda_cub::__transform::unary_transform_f<thru",20539229879,2496,1,1,1,256,1,1,30,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20539258998,2784,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20539290548,2624,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SD_EUliE0_EEviT1_",20539315891,1888,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20539342482,2656,1,1,1,128,1,1,34,0,0,,
"void indexSelectSmallIndex<c10::Half, unsigned int, int=2, int=2, int=-2>(TensorInfo<c10::Half, unsigned int>, TensorInfo<c10::Half, unsigned int>, TensorInfo<long, unsigned int>, int, int, unsigned int, long)",20539434286,5568,8,1,1,128,1,1,32,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__parallel_for::ParallelForAgent<thrust::cuda_cub::__tabulate::functor<thrust::device_ptr<long>, at::native::LinspaceOp<long, long>, long>, long>, thrust::cuda_cub::__tabulate::functor<thrust::device_ptr<long>, at::native::LinspaceOp<long, long>, long>, long>(thrust::device_ptr<long>, long)",20539481580,1696,1,1,1,256,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_14ge_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS4_RKT_EUliE1_EEviT1_",20539519178,7488,1,1,1,128,1,1,32,0,0,,
"memset [async] (0)",20539664452,1152,,,,,,,,,,256,222222222
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20539677891,25055,64,1,2,128,1,1,106,16896,0,,
"memset [async] (0)",20539704290,1120,,,,,,,,,,256,228571428
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20539713442,22847,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20539737473,3903,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20539743488,1344,,,,,,,,,,10240,15238095238
"Memcpy DtoD [async]",20539753312,1440,,,,,,,,,,10240,14222222222
"memset [async] (0)",20539859355,1120,,,,,,,,,,64,57142857
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20539870523,15871,16,1,2,128,1,1,106,16896,0,,
"memset [async] (0)",20539922456,1120,,,,,,,,,,192,171428571
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20539931672,20863,16,3,3,128,1,1,106,16896,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20539990773,5920,380,1,1,128,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20540016308,4512,380,1,1,128,1,1,16,0,0,,
"void at::native::reduce_kernel<int=512, at::native::ReduceOp<c10::Half, at::native::NormOps<float>, unsigned int, c10::Half, int=4>>(c10::Half)",20540050003,10559,1,1,1,512,1,1,32,16,2048,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15div_kernel_cudaERNS_14TensorIteratorEENKUlvE0_clEvENKUlvE6_clEvEUlN3c104HalfES8_E_EEvS4_RKT_EUliE0_EEviT1_",20540073458,2111,2,1,1,512,1,1,19,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15mul_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE6_clEvEUlN3c104HalfES8_E_EEvS4_RKT_EUliE0_EEviT1_",20540097520,1984,2,1,1,512,1,1,16,0,0,,
"void kernelPointwiseApply2<Tensor_tanh_Half_Op, c10::Half, c10::Half, unsigned int, int=1, int=1>(OffsetInfo<c10::Half, unsigned int, int=1>, OffsetInfo<c10::Half, unsigned int, int=1>, unsigned int, Tensor_tanh_Half_Op)",20540125711,2944,380,1,1,512,1,1,16,0,0,,
"memset [async] (0)",20540165197,1120,,,,,,,,,,24,21428571
"volta_fp16_sgemm_fp16_32x32_sliced1x4_tn",20540175341,21535,6,1,3,128,1,1,86,32768,0,,
"void kernelPointwiseApply2<TensorMaskedFillOp<c10::Half, bool>, c10::Half, bool, unsigned int, int=1, int=1>(OffsetInfo<bool, c10::Half, bool>, OffsetInfo<TensorMaskedFillOp<c10::Half, bool>, c10::Half, unsigned int>, c10::Half, c10::Half)",20540218923,2048,1,1,1,512,1,1,16,0,0,,
"void _GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::softmax_warp_forward<c10::Half, c10::Half, float, int=6, bool=0>(c10::Half*, c10::Half const *, int, int, int)",20540244266,3968,1,1,1,32,4,1,25,0,0,,
"volta_fp16_sgemm_fp16_128x64_nn",20540271081,15487,8,1,5,128,1,1,122,12544,0,,
"Memcpy HtoD [async]",20540318503,1120,,,,,,,,,,48,42857142
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20540336390,2272,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20540484159,1152,,,,,,,,,,256,222222222
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20540497823,40478,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20540513758,1184,,,,,,,,,,256,216216216
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20540521982,24638,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20540548412,3232,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20540552636,1664,,,,,,,,,,10240,12307692306
"Memcpy DtoD [async]",20540562012,1472,,,,,,,,,,10240,13913043478
"Memcpy HtoD [async]",20540647480,1152,,,,,,,,,,48,41666666
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20540664727,2688,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20540800753,1120,,,,,,,,,,256,228571428
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20540813809,42174,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20540827760,1184,,,,,,,,,,256,216216216
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20540835120,26398,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20540863470,3232,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20540867598,1664,,,,,,,,,,10240,12307692306
"Memcpy DtoD [async]",20540873326,1472,,,,,,,,,,10240,13913043478
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE0_EEviT1_",20540945803,2080,10,1,1,512,1,1,16,0,0,,
"Memcpy HtoD [async]",20540990441,1120,,,,,,,,,,48,42857142
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20541008328,2624,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20541170401,1152,,,,,,,,,,256,222222222
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20541183360,40734,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20541199327,1152,,,,,,,,,,256,222222222
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20541207199,24223,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20541233246,3200,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20541237470,1664,,,,,,,,,,10240,12307692306
"Memcpy DtoD [async]",20541244445,1472,,,,,,,,,,10240,13913043478
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE0_EEviT1_",20541319738,1920,10,1,1,512,1,1,16,0,0,,
"memset [async] (0)",20541380023,1344,,,,,,,,,,2020,1502976190
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20541389239,118235,505,1,2,128,1,1,106,16896,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20541508754,4799,316,1,1,128,1,1,16,0,0,,
"Memcpy HtoD [async]",20541516305,2048,,,,,,,,,,192,93750000
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20541524177,4160,160,8,1,512,1,1,20,0,0,,
"void at::native::_GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::cunn_SoftMaxForward<int=2, c10::Half, float, c10::Half, at::native::_GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::LogSoftMaxForwardEpilogue>(c10::Half*, c10::Half*, int)",20541529777,19743,5,1,1,1024,1,1,26,0,4096,,
"void gatherTopK<c10::Half, unsigned int, int=2, bool=1>(TensorInfo<c10::Half, unsigned int>, unsigned int, unsigned int, unsigned int, unsigned int, TensorInfo<c10::Half, unsigned int>, unsigned int, unsigned int, TensorInfo<long, unsigned int>, unsigned int)",20541559663,119995,5,1,1,1024,1,1,48,128,0,,
"void fillSliceWithIndex<unsigned int, int=2>(TensorInfo<long, unsigned int>, unsigned int, unsigned int, unsigned int)",20541680906,1952,5,1,1,5,1,1,16,0,0,,
"Memcpy DtoD [async]",20541684202,2080,,,,,,,,,,50,48076922
"void bitonicSortKVInPlace<c10::Half, long, int=2, int=-1, GTComp<c10::Half, bool=1>, unsigned int, int=32>(TensorInfo<c10::Half, bool=1>, bool=1, bool=1, bool=1, TensorInfo<long, bool=1>, bool=1, c10::Half)",20541687658,9247,5,1,1,16,1,1,26,352,0,,
"void THCudaTensor_gatherKernel<unsigned int, long, int=3>(TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20541698185,3680,1,1,1,512,1,1,32,0,0,,
"Memcpy DtoD [async]",20541702761,1472,,,,,,,,,,50,67934782
"Memcpy DtoD [async]",20541705321,1536,,,,,,,,,,200,260416666
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE_clEvENKUlvE2_clEvEUlfE_EEvS4_RKT_EUliE_EEviT1_",20541708201,2559,1,1,1,512,1,1,32,0,0,,
"Memcpy DtoD [async]",20541745543,1664,,,,,,,,,,760,913461538
"void kernelPointwiseApply2<TensorMaskedFillOp<float, bool>, float, bool, unsigned int, int=1, int=2>(OffsetInfo<bool, float, bool>, OffsetInfo<TensorMaskedFillOp<float, bool>, float, unsigned int>, float, float)",20541767334,2080,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20541807684,4864,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE0_EEviT1_",20541829283,2080,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20541873153,4320,1,1,1,128,1,1,34,0,0,,
"Memcpy DtoD [async]",20541919551,1536,,,,,,,,,,200,260416666
"void kernelPointwiseApply2<TensorMaskedFillOp<long, bool>, long, bool, unsigned int, int=1, int=2>(OffsetInfo<bool, long, bool>, OffsetInfo<TensorMaskedFillOp<long, bool>, long, unsigned int>, long, long)",20541941214,1920,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE_clEvENKUlvE2_clEvEUlfE_EEvS4_RKT_EUliE_EEviT1_",20541964637,1792,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native13reduce_kernelILi512ENS0_8ReduceOpIhNS0_14func_wrapper_tIhZNS0_14or_kernel_cudaERNS_14TensorIteratorEEUlhhE_EEjhLi4EEEEEvT0_",20542001628,5279,1,1,1,4,1,1,32,16,0,,
"Memcpy DtoH [async]",20542020315,1440,,,,,,,,,,1,694444
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20542067577,2815,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE2_EEviT1_",20542105719,3392,1,1,1,128,1,1,16,0,0,,
"void gatherTopK<float, unsigned int, int=1, bool=1>(TensorInfo<float, unsigned int>, unsigned int, unsigned int, unsigned int, unsigned int, TensorInfo<float, unsigned int>, unsigned int, unsigned int, TensorInfo<long, unsigned int>, unsigned int)",20542148021,16511,1,1,1,32,1,1,42,128,0,,
"void bitonicSortKVInPlace<float, long, int=-2, int=-1, GTComp<float, bool=1>, unsigned int, int=32>(TensorInfo<float, bool=1>, bool=1, bool=1, bool=1, TensorInfo<long, bool=1>, bool=1, float)",20542165780,8704,1,1,1,16,1,1,30,416,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_15div_kernel_cudaERNS_14TensorIteratorEENKUlvE0_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SB_EUliE0_EEviT1_",20542192051,2016,1,1,1,512,1,1,20,0,0,,
"void THCudaTensor_gatherKernel<unsigned int, float, int=2>(TensorInfo<float, unsigned int>, TensorInfo<float, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20542226449,3072,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20542261296,2816,1,1,1,128,1,1,34,0,0,,
"void THCudaTensor_gatherKernel<unsigned int, long, int=2>(TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20542293902,3232,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS4_RKT_EUliE0_EEviT1_",20542331501,2080,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20542366347,3264,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20542400682,5695,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20542431784,6944,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20542467495,2848,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20542500261,2624,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20542528068,2784,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20542553699,2784,1,1,1,128,1,1,34,0,0,,
"void indexSelectSmallIndex<c10::Half, unsigned int, int=3, int=3, int=-2>(TensorInfo<c10::Half, unsigned int>, TensorInfo<c10::Half, unsigned int>, TensorInfo<long, unsigned int>, int, int, unsigned int, long)",20542585473,5536,64,1,1,128,1,1,32,0,0,,
"_ZN2at6native13reduce_kernelILi512ENS0_8ReduceOpIhNS0_14func_wrapper_tIhZNS0_14or_kernel_cudaERNS_14TensorIteratorEEUlhhE_EEjhLi4EEEEEvT0_",20542612384,3136,1,1,1,1,1,1,32,16,0,,
"Memcpy DtoH [async]",20542631967,1280,,,,,,,,,,1,781250
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_14eq_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SB_EUliE_EEviT1_",20542685021,3040,1,1,1,512,1,1,32,0,0,,
"void kernelTransformReduceInnermostDimIndex<bool, long, MinValuePair<bool, long>>(bool*, long*, bool*, unsigned int, unsigned int, thrust::pair<bool, long>, bool)",20542726459,2912,1,1,1,16,32,1,21,4896,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23bitwise_not_kernel_cudaERNS_14TensorIteratorEEUlbE_EEvS4_RKT_EUliE0_EEviT1_",20542764409,2016,1,1,1,512,1,1,16,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__copy_if::InitAgent<thrust::cuda_cub::cub::ScanTileState<int, bool=1>, int*, int>, thrust::cuda_cub::cub::ScanTileState<int, bool=1>, unsigned long, int*>(bool=1, thrust::cuda_cub::cub::ScanTileState<int, bool=1>, int*)",20542805304,1664,1,1,1,128,1,1,16,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__copy_if::CopyIfAgent<thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::device_ptr<bool>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, NonZeroOp<bool>, int, int*>, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::device_ptr<bool>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, ",20542815063,4064,1,1,1,128,1,1,62,0,4096,,
"Memcpy DtoH [async]",20542833238,1216,,,,,,,,,,4,3289473
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__parallel_for::ParallelForAgent<thrust::cuda_cub::__transform::unary_transform_f<thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, thrust::cuda_cub::__transform::no_stencil_tag, idx_functor, thrust::cuda_cub::__transform::always_true_predicate>, long>, thrust::cuda_cub::__transform::unary_transform_f<thru",20542858069,2464,1,1,1,256,1,1,30,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20542887412,2656,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20542917299,2624,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SD_EUliE0_EEviT1_",20542943633,1888,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20542969936,2656,1,1,1,128,1,1,34,0,0,,
"void indexSelectSmallIndex<c10::Half, unsigned int, int=2, int=2, int=-2>(TensorInfo<c10::Half, unsigned int>, TensorInfo<c10::Half, unsigned int>, TensorInfo<long, unsigned int>, int, int, unsigned int, long)",20543062572,5632,8,1,1,128,1,1,32,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__parallel_for::ParallelForAgent<thrust::cuda_cub::__tabulate::functor<thrust::device_ptr<long>, at::native::LinspaceOp<long, long>, long>, long>, thrust::cuda_cub::__tabulate::functor<thrust::device_ptr<long>, at::native::LinspaceOp<long, long>, long>, long>(thrust::device_ptr<long>, long)",20543110154,1728,1,1,1,256,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_14ge_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS4_RKT_EUliE1_EEviT1_",20543147400,7520,1,1,1,128,1,1,32,0,0,,
"memset [async] (0)",20543293762,1152,,,,,,,,,,256,222222222
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20543307585,26655,64,1,2,128,1,1,106,16896,0,,
"memset [async] (0)",20543334208,1152,,,,,,,,,,256,222222222
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20543342528,22495,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20543366335,4031,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20543372990,1824,,,,,,,,,,10240,11228070174
"Memcpy DtoD [async]",20543382846,1472,,,,,,,,,,10240,13913043478
"memset [async] (0)",20543487385,1376,,,,,,,,,,64,46511627
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20543498073,15935,16,1,2,128,1,1,106,16896,0,,
"memset [async] (0)",20543550646,1120,,,,,,,,,,192,171428571
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20543560502,21343,16,3,3,128,1,1,106,16896,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20543618707,5888,380,1,1,128,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20543644786,4576,380,1,1,128,1,1,16,0,0,,
"void at::native::reduce_kernel<int=512, at::native::ReduceOp<c10::Half, at::native::NormOps<float>, unsigned int, c10::Half, int=4>>(c10::Half)",20543679025,10783,1,1,1,512,1,1,32,16,2048,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15div_kernel_cudaERNS_14TensorIteratorEENKUlvE0_clEvENKUlvE6_clEvEUlN3c104HalfES8_E_EEvS4_RKT_EUliE0_EEviT1_",20543702992,2112,2,1,1,512,1,1,19,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15mul_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE6_clEvEUlN3c104HalfES8_E_EEvS4_RKT_EUliE0_EEviT1_",20543726191,1983,2,1,1,512,1,1,16,0,0,,
"void kernelPointwiseApply2<Tensor_tanh_Half_Op, c10::Half, c10::Half, unsigned int, int=1, int=1>(OffsetInfo<c10::Half, unsigned int, int=1>, OffsetInfo<c10::Half, unsigned int, int=1>, unsigned int, Tensor_tanh_Half_Op)",20543754541,3104,380,1,1,512,1,1,16,0,0,,
"memset [async] (0)",20543795531,1216,,,,,,,,,,24,19736842
"volta_fp16_sgemm_fp16_32x32_sliced1x4_tn",20543805387,21727,6,1,3,128,1,1,86,32768,0,,
"void kernelPointwiseApply2<TensorMaskedFillOp<c10::Half, bool>, c10::Half, bool, unsigned int, int=1, int=1>(OffsetInfo<bool, c10::Half, bool>, OffsetInfo<TensorMaskedFillOp<c10::Half, bool>, c10::Half, unsigned int>, c10::Half, c10::Half)",20543849033,2080,1,1,1,512,1,1,16,0,0,,
"void _GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::softmax_warp_forward<c10::Half, c10::Half, float, int=6, bool=0>(c10::Half*, c10::Half const *, int, int, int)",20543874696,3968,1,1,1,32,4,1,25,0,0,,
"volta_fp16_sgemm_fp16_128x64_nn",20543901063,15807,8,1,5,128,1,1,122,12544,0,,
"Memcpy HtoD [async]",20543953956,1088,,,,,,,,,,48,44117647
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20543973188,2527,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20544120381,1152,,,,,,,,,,256,222222222
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20544134588,41694,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20544149852,1152,,,,,,,,,,256,222222222
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20544158011,25279,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20544185018,3296,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20544189370,1792,,,,,,,,,,10240,11428571428
"Memcpy DtoD [async]",20544198777,1472,,,,,,,,,,10240,13913043478
"Memcpy HtoD [async]",20544289525,1216,,,,,,,,,,48,39473684
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20544306709,2656,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20544443055,1152,,,,,,,,,,256,222222222
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20544457262,39678,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20544472173,1184,,,,,,,,,,256,216216216
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20544479693,25247,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20544506732,3136,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20544510796,1663,,,,,,,,,,10240,12315093204
"Memcpy DtoD [async]",20544518155,1472,,,,,,,,,,10240,13913043478
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE0_EEviT1_",20544593096,1888,10,1,1,512,1,1,16,0,0,,
"Memcpy HtoD [async]",20544638950,1120,,,,,,,,,,48,42857142
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20544657381,2720,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20544795423,1184,,,,,,,,,,256,216216216
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20544807550,38623,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20544822814,1184,,,,,,,,,,256,216216216
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20544831741,24063,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20544857564,3232,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20544861660,1664,,,,,,,,,,10240,12307692306
"Memcpy DtoD [async]",20544867964,1472,,,,,,,,,,10240,13913043478
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE0_EEviT1_",20544944600,1888,10,1,1,512,1,1,16,0,0,,
"memset [async] (0)",20545003990,1311,,,,,,,,,,2020,1540808543
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20545012981,119035,505,1,2,128,1,1,106,16896,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20545133328,4768,316,1,1,128,1,1,16,0,0,,
"Memcpy HtoD [async]",20545142703,2144,,,,,,,,,,192,89552238
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20545148943,4480,160,8,1,512,1,1,20,0,0,,
"void at::native::_GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::cunn_SoftMaxForward<int=2, c10::Half, float, c10::Half, at::native::_GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::LogSoftMaxForwardEpilogue>(c10::Half*, c10::Half*, int)",20545154767,19455,5,1,1,1024,1,1,26,0,4096,,
"void gatherTopK<c10::Half, unsigned int, int=2, bool=1>(TensorInfo<c10::Half, unsigned int>, unsigned int, unsigned int, unsigned int, unsigned int, TensorInfo<c10::Half, unsigned int>, unsigned int, unsigned int, TensorInfo<long, unsigned int>, unsigned int)",20545182830,119258,5,1,1,1024,1,1,48,128,0,,
"void fillSliceWithIndex<unsigned int, int=2>(TensorInfo<long, unsigned int>, unsigned int, unsigned int, unsigned int)",20545303304,1952,5,1,1,5,1,1,16,0,0,,
"Memcpy DtoD [async]",20545306600,2016,,,,,,,,,,50,49603174
"void bitonicSortKVInPlace<c10::Half, long, int=2, int=-1, GTComp<c10::Half, bool=1>, unsigned int, int=32>(TensorInfo<c10::Half, bool=1>, bool=1, bool=1, bool=1, TensorInfo<long, bool=1>, bool=1, c10::Half)",20545310120,9087,5,1,1,16,1,1,26,352,0,,
"void THCudaTensor_gatherKernel<unsigned int, long, int=3>(TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20545320359,3648,1,1,1,512,1,1,32,0,0,,
"Memcpy DtoD [async]",20545324935,1536,,,,,,,,,,50,65104166
"Memcpy DtoD [async]",20545327527,1664,,,,,,,,,,200,240384614
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE_clEvENKUlvE2_clEvEUlfE_EEvS4_RKT_EUliE_EEviT1_",20545330375,2592,1,1,1,512,1,1,32,0,0,,
"Memcpy DtoD [async]",20545368741,1664,,,,,,,,,,760,913461538
"void kernelPointwiseApply2<TensorMaskedFillOp<float, bool>, float, bool, unsigned int, int=1, int=2>(OffsetInfo<bool, float, bool>, OffsetInfo<TensorMaskedFillOp<float, bool>, float, unsigned int>, float, float)",20545391076,2272,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20545431266,4640,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE0_EEviT1_",20545452450,1951,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20545481120,4256,1,1,1,128,1,1,34,0,0,,
"Memcpy DtoD [async]",20545525758,1504,,,,,,,,,,200,265957446
"void kernelPointwiseApply2<TensorMaskedFillOp<long, bool>, long, bool, unsigned int, int=1, int=2>(OffsetInfo<bool, long, bool>, OffsetInfo<TensorMaskedFillOp<long, bool>, long, unsigned int>, long, long)",20545546301,1984,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE_clEvENKUlvE2_clEvEUlfE_EEvS4_RKT_EUliE_EEviT1_",20545569628,1824,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native13reduce_kernelILi512ENS0_8ReduceOpIhNS0_14func_wrapper_tIhZNS0_14or_kernel_cudaERNS_14TensorIteratorEEUlhhE_EEjhLi4EEEEEvT0_",20545603931,5408,1,1,1,4,1,1,32,16,0,,
"Memcpy DtoH [async]",20545623578,1408,,,,,,,,,,1,710227
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20545671128,2784,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE2_EEviT1_",20545708854,3296,1,1,1,128,1,1,16,0,0,,
"void gatherTopK<float, unsigned int, int=1, bool=1>(TensorInfo<float, unsigned int>, unsigned int, unsigned int, unsigned int, unsigned int, TensorInfo<float, unsigned int>, unsigned int, unsigned int, TensorInfo<long, unsigned int>, unsigned int)",20545748340,21407,1,1,1,32,1,1,42,128,0,,
"void bitonicSortKVInPlace<float, long, int=-2, int=-1, GTComp<float, bool=1>, unsigned int, int=32>(TensorInfo<float, bool=1>, bool=1, bool=1, bool=1, TensorInfo<long, bool=1>, bool=1, float)",20545770963,8800,1,1,1,16,1,1,30,416,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_15div_kernel_cudaERNS_14TensorIteratorEENKUlvE0_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SB_EUliE0_EEviT1_",20545793842,2016,1,1,1,512,1,1,20,0,0,,
"void THCudaTensor_gatherKernel<unsigned int, float, int=2>(TensorInfo<float, unsigned int>, TensorInfo<float, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20545828433,3072,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20545873263,2816,1,1,1,128,1,1,34,0,0,,
"void THCudaTensor_gatherKernel<unsigned int, long, int=2>(TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20545906797,3232,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS4_RKT_EUliE0_EEviT1_",20545943852,2112,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20545979530,3200,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20546012041,6495,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20546044647,6976,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20546080262,2815,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20546112996,2624,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20546138947,2752,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20546165442,2752,1,1,1,128,1,1,34,0,0,,
"void indexSelectSmallIndex<c10::Half, unsigned int, int=3, int=3, int=-2>(TensorInfo<c10::Half, unsigned int>, TensorInfo<c10::Half, unsigned int>, TensorInfo<long, unsigned int>, int, int, unsigned int, long)",20546196512,5728,64,1,1,128,1,1,32,0,0,,
"_ZN2at6native13reduce_kernelILi512ENS0_8ReduceOpIhNS0_14func_wrapper_tIhZNS0_14or_kernel_cudaERNS_14TensorIteratorEEUlhhE_EEjhLi4EEEEEvT0_",20546224479,3200,1,1,1,1,1,1,32,16,0,,
"Memcpy DtoH [async]",20546242462,1312,,,,,,,,,,1,762195
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_14eq_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SB_EUliE_EEviT1_",20546296188,3008,1,1,1,512,1,1,32,0,0,,
"void kernelTransformReduceInnermostDimIndex<bool, long, MinValuePair<bool, long>>(bool*, long*, bool*, unsigned int, unsigned int, thrust::pair<bool, long>, bool)",20546336506,2816,1,1,1,16,32,1,21,4896,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23bitwise_not_kernel_cudaERNS_14TensorIteratorEEUlbE_EEvS4_RKT_EUliE0_EEviT1_",20546374296,1888,1,1,1,512,1,1,16,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__copy_if::InitAgent<thrust::cuda_cub::cub::ScanTileState<int, bool=1>, int*, int>, thrust::cuda_cub::cub::ScanTileState<int, bool=1>, unsigned long, int*>(bool=1, thrust::cuda_cub::cub::ScanTileState<int, bool=1>, int*)",20546413751,1664,1,1,1,128,1,1,16,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__copy_if::CopyIfAgent<thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::device_ptr<bool>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, NonZeroOp<bool>, int, int*>, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::device_ptr<bool>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, ",20546423862,4160,1,1,1,128,1,1,62,0,4096,,
"Memcpy DtoH [async]",20546442069,1248,,,,,,,,,,4,3205128
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__parallel_for::ParallelForAgent<thrust::cuda_cub::__transform::unary_transform_f<thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, thrust::cuda_cub::__transform::no_stencil_tag, idx_functor, thrust::cuda_cub::__transform::always_true_predicate>, long>, thrust::cuda_cub::__transform::unary_transform_f<thru",20546465684,2528,1,1,1,256,1,1,30,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20546493555,2656,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20546525266,2656,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SD_EUliE0_EEviT1_",20546550737,1951,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20546576815,2688,1,1,1,128,1,1,34,0,0,,
"void indexSelectSmallIndex<c10::Half, unsigned int, int=2, int=2, int=-2>(TensorInfo<c10::Half, unsigned int>, TensorInfo<c10::Half, unsigned int>, TensorInfo<long, unsigned int>, int, int, unsigned int, long)",20546668811,5696,8,1,1,128,1,1,32,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__parallel_for::ParallelForAgent<thrust::cuda_cub::__tabulate::functor<thrust::device_ptr<long>, at::native::LinspaceOp<long, long>, long>, long>, thrust::cuda_cub::__tabulate::functor<thrust::device_ptr<long>, at::native::LinspaceOp<long, long>, long>, long>(thrust::device_ptr<long>, long)",20546717193,1696,1,1,1,256,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_14ge_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS4_RKT_EUliE1_EEviT1_",20546754759,7616,1,1,1,128,1,1,32,0,0,,
"memset [async] (0)",20546900705,1152,,,,,,,,,,256,222222222
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20546913824,25631,64,1,2,128,1,1,106,16896,0,,
"memset [async] (0)",20546930912,1184,,,,,,,,,,256,216216216
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20546938879,22463,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20546962526,4224,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20546968094,1824,,,,,,,,,,10240,11228070174
"Memcpy DtoD [async]",20546978973,1472,,,,,,,,,,10240,13913043478
"memset [async] (0)",20547089177,1119,,,,,,,,,,64,57193923
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20547100504,15903,16,1,2,128,1,1,106,16896,0,,
"memset [async] (0)",20547153334,1120,,,,,,,,,,192,171428571
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20547163797,21183,16,3,3,128,1,1,106,16896,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20547223955,5823,380,1,1,128,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20547249809,4416,380,1,1,128,1,1,16,0,0,,
"void at::native::reduce_kernel<int=512, at::native::ReduceOp<c10::Half, at::native::NormOps<float>, unsigned int, c10::Half, int=4>>(c10::Half)",20547283344,10495,1,1,1,512,1,1,32,16,2048,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15div_kernel_cudaERNS_14TensorIteratorEENKUlvE0_clEvENKUlvE6_clEvEUlN3c104HalfES8_E_EEvS4_RKT_EUliE0_EEviT1_",20547307791,2144,2,1,1,512,1,1,19,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15mul_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE6_clEvEUlN3c104HalfES8_E_EEvS4_RKT_EUliE0_EEviT1_",20547331598,1984,2,1,1,512,1,1,16,0,0,,
"void kernelPointwiseApply2<Tensor_tanh_Half_Op, c10::Half, c10::Half, unsigned int, int=1, int=1>(OffsetInfo<c10::Half, unsigned int, int=1>, OffsetInfo<c10::Half, unsigned int, int=1>, unsigned int, Tensor_tanh_Half_Op)",20547359756,2848,380,1,1,512,1,1,16,0,0,,
"memset [async] (0)",20547398027,1088,,,,,,,,,,24,22058823
"volta_fp16_sgemm_fp16_32x32_sliced1x4_tn",20547409738,21535,6,1,3,128,1,1,86,32768,0,,
"void kernelPointwiseApply2<TensorMaskedFillOp<c10::Half, bool>, c10::Half, bool, unsigned int, int=1, int=1>(OffsetInfo<bool, c10::Half, bool>, OffsetInfo<TensorMaskedFillOp<c10::Half, bool>, c10::Half, unsigned int>, c10::Half, c10::Half)",20547453640,2144,1,1,1,512,1,1,16,0,0,,
"void _GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::softmax_warp_forward<c10::Half, c10::Half, float, int=6, bool=0>(c10::Half*, c10::Half const *, int, int, int)",20547479047,4000,1,1,1,32,4,1,25,0,0,,
"volta_fp16_sgemm_fp16_128x64_nn",20547504742,15615,8,1,5,128,1,1,122,12544,0,,
"Memcpy HtoD [async]",20547553348,1152,,,,,,,,,,48,41666666
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20547571267,2272,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20547718076,1120,,,,,,,,,,256,228571428
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20547730556,41246,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20547748411,1184,,,,,,,,,,256,216216216
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20547755227,24799,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20547781690,3231,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20547785977,1664,,,,,,,,,,10240,12307692306
"Memcpy DtoD [async]",20547795033,1472,,,,,,,,,,10240,13913043478
"Memcpy HtoD [async]",20547880373,1120,,,,,,,,,,48,42857142
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20547897556,2720,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20548031822,1120,,,,,,,,,,256,228571428
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20548045294,40382,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20548059117,1184,,,,,,,,,,256,216216216
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20548066669,25439,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20548093900,3136,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20548098059,1664,,,,,,,,,,10240,12307692306
"Memcpy DtoD [async]",20548104619,1472,,,,,,,,,,10240,13913043478
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE0_EEviT1_",20548176456,1888,10,1,1,512,1,1,16,0,0,,
"Memcpy HtoD [async]",20548211398,1184,,,,,,,,,,48,40540540
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20548229222,2656,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20548372607,1152,,,,,,,,,,256,222222222
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20548385983,38846,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20548400542,1216,,,,,,,,,,256,210526315
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20548409438,24830,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20548436028,3200,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20548440156,1664,,,,,,,,,,10240,12307692306
"Memcpy DtoD [async]",20548446236,1504,,,,,,,,,,10240,13617021276
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE0_EEviT1_",20548520793,1920,10,1,1,512,1,1,16,0,0,,
"memset [async] (0)",20548579702,1344,,,,,,,,,,2020,1502976190
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20548588598,113115,505,1,2,128,1,1,106,16896,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20548703152,5024,316,1,1,128,1,1,16,0,0,,
"Memcpy HtoD [async]",20548715728,2112,,,,,,,,,,192,90909090
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20548724912,4639,160,8,1,512,1,1,20,0,0,,
"void at::native::_GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::cunn_SoftMaxForward<int=2, c10::Half, float, c10::Half, at::native::_GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::LogSoftMaxForwardEpilogue>(c10::Half*, c10::Half*, int)",20548730927,19775,5,1,1,1024,1,1,26,0,4096,,
"void gatherTopK<c10::Half, unsigned int, int=2, bool=1>(TensorInfo<c10::Half, unsigned int>, unsigned int, unsigned int, unsigned int, unsigned int, TensorInfo<c10::Half, unsigned int>, unsigned int, unsigned int, TensorInfo<long, unsigned int>, unsigned int)",20548758926,125850,5,1,1,1024,1,1,48,128,0,,
"void fillSliceWithIndex<unsigned int, int=2>(TensorInfo<long, unsigned int>, unsigned int, unsigned int, unsigned int)",20548886088,1984,5,1,1,5,1,1,16,0,0,,
"Memcpy DtoD [async]",20548889352,1984,,,,,,,,,,50,50403224
"void bitonicSortKVInPlace<c10::Half, long, int=2, int=-1, GTComp<c10::Half, bool=1>, unsigned int, int=32>(TensorInfo<c10::Half, bool=1>, bool=1, bool=1, bool=1, TensorInfo<long, bool=1>, bool=1, c10::Half)",20548892520,9344,5,1,1,16,1,1,26,352,0,,
"void THCudaTensor_gatherKernel<unsigned int, long, int=3>(TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20548903080,3615,1,1,1,512,1,1,32,0,0,,
"Memcpy DtoD [async]",20548907655,1536,,,,,,,,,,50,65104166
"Memcpy DtoD [async]",20548910247,1632,,,,,,,,,,200,245098038
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE_clEvENKUlvE2_clEvEUlfE_EEvS4_RKT_EUliE_EEviT1_",20548913063,2560,1,1,1,512,1,1,32,0,0,,
"Memcpy DtoD [async]",20548943590,1664,,,,,,,,,,760,913461538
"void kernelPointwiseApply2<TensorMaskedFillOp<float, bool>, float, bool, unsigned int, int=1, int=2>(OffsetInfo<bool, float, bool>, OffsetInfo<TensorMaskedFillOp<float, bool>, float, unsigned int>, float, float)",20548966277,2048,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20549007139,4640,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE0_EEviT1_",20549027906,1952,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20549055617,4416,1,1,1,128,1,1,34,0,0,,
"Memcpy DtoD [async]",20549101759,1536,,,,,,,,,,200,260416666
"void kernelPointwiseApply2<TensorMaskedFillOp<long, bool>, long, bool, unsigned int, int=1, int=2>(OffsetInfo<bool, long, bool>, OffsetInfo<TensorMaskedFillOp<long, bool>, long, unsigned int>, long, long)",20549122046,1920,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE_clEvENKUlvE2_clEvEUlfE_EEvS4_RKT_EUliE_EEviT1_",20549144829,1824,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native13reduce_kernelILi512ENS0_8ReduceOpIhNS0_14func_wrapper_tIhZNS0_14or_kernel_cudaERNS_14TensorIteratorEEUlhhE_EEjhLi4EEEEEvT0_",20549180859,5312,1,1,1,4,1,1,32,16,0,,
"Memcpy DtoH [async]",20549200570,1408,,,,,,,,,,1,710227
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20549247256,2816,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE2_EEviT1_",20549285047,3263,1,1,1,128,1,1,16,0,0,,
"void gatherTopK<float, unsigned int, int=1, bool=1>(TensorInfo<float, unsigned int>, unsigned int, unsigned int, unsigned int, unsigned int, TensorInfo<float, unsigned int>, unsigned int, unsigned int, TensorInfo<long, unsigned int>, unsigned int)",20549326357,19871,1,1,1,32,1,1,42,128,0,,
"void bitonicSortKVInPlace<float, long, int=-2, int=-1, GTComp<float, bool=1>, unsigned int, int=32>(TensorInfo<float, bool=1>, bool=1, bool=1, bool=1, TensorInfo<long, bool=1>, bool=1, float)",20549347380,8959,1,1,1,16,1,1,30,416,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_15div_kernel_cudaERNS_14TensorIteratorEENKUlvE0_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SB_EUliE0_EEviT1_",20549370835,2048,1,1,1,512,1,1,20,0,0,,
"void THCudaTensor_gatherKernel<unsigned int, float, int=2>(TensorInfo<float, unsigned int>, TensorInfo<float, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20549405425,3040,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20549439472,2784,1,1,1,128,1,1,34,0,0,,
"void THCudaTensor_gatherKernel<unsigned int, long, int=2>(TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20549472366,3232,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS4_RKT_EUliE0_EEviT1_",20549509645,2079,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20549544395,3232,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20549577769,6176,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20549609416,6944,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20549645318,2816,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20549677413,2624,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20549704580,2752,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20549730787,2624,1,1,1,128,1,1,34,0,0,,
"void indexSelectSmallIndex<c10::Half, unsigned int, int=3, int=3, int=-2>(TensorInfo<c10::Half, unsigned int>, TensorInfo<c10::Half, unsigned int>, TensorInfo<long, unsigned int>, int, int, unsigned int, long)",20549763105,5696,64,1,1,128,1,1,32,0,0,,
"_ZN2at6native13reduce_kernelILi512ENS0_8ReduceOpIhNS0_14func_wrapper_tIhZNS0_14or_kernel_cudaERNS_14TensorIteratorEEUlhhE_EEjhLi4EEEEEvT0_",20549790240,3232,1,1,1,1,1,1,32,16,0,,
"Memcpy DtoH [async]",20549808703,1248,,,,,,,,,,1,801282
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_14eq_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SB_EUliE_EEviT1_",20549869500,3168,1,1,1,512,1,1,32,0,0,,
"void kernelTransformReduceInnermostDimIndex<bool, long, MinValuePair<bool, long>>(bool*, long*, bool*, unsigned int, unsigned int, thrust::pair<bool, long>, bool)",20549911611,2783,1,1,1,16,32,1,21,4896,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23bitwise_not_kernel_cudaERNS_14TensorIteratorEEUlbE_EEvS4_RKT_EUliE0_EEviT1_",20549950041,1920,1,1,1,512,1,1,16,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__copy_if::InitAgent<thrust::cuda_cub::cub::ScanTileState<int, bool=1>, int*, int>, thrust::cuda_cub::cub::ScanTileState<int, bool=1>, unsigned long, int*>(bool=1, thrust::cuda_cub::cub::ScanTileState<int, bool=1>, int*)",20549990519,1600,1,1,1,128,1,1,16,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__copy_if::CopyIfAgent<thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::device_ptr<bool>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, NonZeroOp<bool>, int, int*>, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::device_ptr<bool>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, ",20550000663,4063,1,1,1,128,1,1,62,0,4096,,
"Memcpy DtoH [async]",20550019094,1280,,,,,,,,,,4,3125000
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__parallel_for::ParallelForAgent<thrust::cuda_cub::__transform::unary_transform_f<thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, thrust::cuda_cub::__transform::no_stencil_tag, idx_functor, thrust::cuda_cub::__transform::always_true_predicate>, long>, thrust::cuda_cub::__transform::unary_transform_f<thru",20550043605,2464,1,1,1,256,1,1,30,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20550071603,2656,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20550103058,2720,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SD_EUliE0_EEviT1_",20550128593,1952,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20550154928,2688,1,1,1,128,1,1,34,0,0,,
"void indexSelectSmallIndex<c10::Half, unsigned int, int=2, int=2, int=-2>(TensorInfo<c10::Half, unsigned int>, TensorInfo<c10::Half, unsigned int>, TensorInfo<long, unsigned int>, int, int, unsigned int, long)",20550246668,5151,8,1,1,128,1,1,32,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__parallel_for::ParallelForAgent<thrust::cuda_cub::__tabulate::functor<thrust::device_ptr<long>, at::native::LinspaceOp<long, long>, long>, long>, thrust::cuda_cub::__tabulate::functor<thrust::device_ptr<long>, at::native::LinspaceOp<long, long>, long>, long>(thrust::device_ptr<long>, long)",20550294473,1696,1,1,1,256,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_14ge_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS4_RKT_EUliE1_EEviT1_",20550331656,7583,1,1,1,128,1,1,32,0,0,,
"memset [async] (0)",20550478273,1120,,,,,,,,,,256,228571428
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20550491009,25503,64,1,2,128,1,1,106,16896,0,,
"memset [async] (0)",20550508288,1184,,,,,,,,,,256,216216216
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20550515904,22783,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20550539871,4191,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20550545438,1824,,,,,,,,,,10240,11228070174
"Memcpy DtoD [async]",20550554910,1472,,,,,,,,,,10240,13913043478
"memset [async] (0)",20550657689,1120,,,,,,,,,,64,57142857
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20550668313,15839,16,1,2,128,1,1,106,16896,0,,
"memset [async] (0)",20550726838,1120,,,,,,,,,,192,171428571
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20550737526,20767,16,3,3,128,1,1,106,16896,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20550798195,5952,380,1,1,128,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20550824658,4576,380,1,1,128,1,1,16,0,0,,
"void at::native::reduce_kernel<int=512, at::native::ReduceOp<c10::Half, at::native::NormOps<float>, unsigned int, c10::Half, int=4>>(c10::Half)",20550858256,10752,1,1,1,512,1,1,32,16,2048,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15div_kernel_cudaERNS_14TensorIteratorEENKUlvE0_clEvENKUlvE6_clEvEUlN3c104HalfES8_E_EEvS4_RKT_EUliE0_EEviT1_",20550882863,2112,2,1,1,512,1,1,19,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15mul_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE6_clEvEUlN3c104HalfES8_E_EEvS4_RKT_EUliE0_EEviT1_",20550906414,1984,2,1,1,512,1,1,16,0,0,,
"void kernelPointwiseApply2<Tensor_tanh_Half_Op, c10::Half, c10::Half, unsigned int, int=1, int=1>(OffsetInfo<c10::Half, unsigned int, int=1>, OffsetInfo<c10::Half, unsigned int, int=1>, unsigned int, Tensor_tanh_Half_Op)",20550934957,2976,380,1,1,512,1,1,16,0,0,,
"memset [async] (0)",20550972683,1120,,,,,,,,,,24,21428571
"volta_fp16_sgemm_fp16_32x32_sliced1x4_tn",20550984107,21567,6,1,3,128,1,1,86,32768,0,,
"void kernelPointwiseApply2<TensorMaskedFillOp<c10::Half, bool>, c10::Half, bool, unsigned int, int=1, int=1>(OffsetInfo<bool, c10::Half, bool>, OffsetInfo<TensorMaskedFillOp<c10::Half, bool>, c10::Half, unsigned int>, c10::Half, c10::Half)",20551027017,2048,1,1,1,512,1,1,16,0,0,,
"void _GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::softmax_warp_forward<c10::Half, c10::Half, float, int=6, bool=0>(c10::Half*, c10::Half const *, int, int, int)",20551052936,4063,1,1,1,32,4,1,25,0,0,,
"volta_fp16_sgemm_fp16_128x64_nn",20551078375,15647,8,1,5,128,1,1,122,12544,0,,
"Memcpy HtoD [async]",20551127172,1120,,,,,,,,,,48,42857142
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20551145508,2239,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20551292157,1152,,,,,,,,,,256,222222222
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20551305436,40607,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20551322236,1184,,,,,,,,,,256,216216216
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20551330203,24063,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20551355962,3424,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20551360378,1632,,,,,,,,,,10240,12549019606
"Memcpy DtoD [async]",20551369786,1471,,,,,,,,,,10240,13922501698
"Memcpy HtoD [async]",20551456566,1120,,,,,,,,,,48,42857142
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20551474069,2720,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20551608879,1408,,,,,,,,,,256,181818181
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20551622958,41022,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20551637230,1184,,,,,,,,,,256,216216216
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20551643789,25791,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20551671372,3168,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20551675532,1664,,,,,,,,,,10240,12307692306
"Memcpy DtoD [async]",20551682892,1503,,,,,,,,,,10240,13626081170
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE0_EEviT1_",20551755720,1888,10,1,1,512,1,1,16,0,0,,
"Memcpy HtoD [async]",20551791751,1120,,,,,,,,,,48,42857142
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20551809382,2656,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20551946496,1120,,,,,,,,,,256,228571428
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20551958303,38719,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20551979550,1184,,,,,,,,,,256,216216216
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20551989534,24607,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20552015069,3424,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20552019421,1631,,,,,,,,,,10240,12556713672
"Memcpy DtoD [async]",20552026844,1472,,,,,,,,,,10240,13913043478
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE0_EEviT1_",20552101753,1920,10,1,1,512,1,1,16,0,0,,
"memset [async] (0)",20552160694,1344,,,,,,,,,,2020,1502976190
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20552170006,113499,505,1,2,128,1,1,106,16896,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20552284785,4767,316,1,1,128,1,1,16,0,0,,
"Memcpy HtoD [async]",20552295472,2048,,,,,,,,,,192,93750000
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20552304848,4416,160,8,1,512,1,1,20,0,0,,
"void at::native::_GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::cunn_SoftMaxForward<int=2, c10::Half, float, c10::Half, at::native::_GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::LogSoftMaxForwardEpilogue>(c10::Half*, c10::Half*, int)",20552310512,19743,5,1,1,1024,1,1,26,0,4096,,
"void gatherTopK<c10::Half, unsigned int, int=2, bool=1>(TensorInfo<c10::Half, unsigned int>, unsigned int, unsigned int, unsigned int, unsigned int, TensorInfo<c10::Half, unsigned int>, unsigned int, unsigned int, TensorInfo<long, unsigned int>, unsigned int)",20552339054,146234,5,1,1,1024,1,1,48,128,0,,
"void fillSliceWithIndex<unsigned int, int=2>(TensorInfo<long, unsigned int>, unsigned int, unsigned int, unsigned int)",20552486504,2048,5,1,1,5,1,1,16,0,0,,
"Memcpy DtoD [async]",20552489832,2111,,,,,,,,,,50,47370914
"void bitonicSortKVInPlace<c10::Half, long, int=2, int=-1, GTComp<c10::Half, bool=1>, unsigned int, int=32>(TensorInfo<c10::Half, bool=1>, bool=1, bool=1, bool=1, TensorInfo<long, bool=1>, bool=1, c10::Half)",20552493255,8928,5,1,1,16,1,1,26,352,0,,
"void THCudaTensor_gatherKernel<unsigned int, long, int=3>(TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20552503559,3648,1,1,1,512,1,1,32,0,0,,
"Memcpy DtoD [async]",20552508135,1504,,,,,,,,,,50,66489360
"Memcpy DtoD [async]",20552510695,1664,,,,,,,,,,200,240384614
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE_clEvENKUlvE2_clEvEUlfE_EEvS4_RKT_EUliE_EEviT1_",20552513542,2528,1,1,1,512,1,1,32,0,0,,
"Memcpy DtoD [async]",20552525094,1664,,,,,,,,,,760,913461538
"void kernelPointwiseApply2<TensorMaskedFillOp<float, bool>, float, bool, unsigned int, int=1, int=2>(OffsetInfo<bool, float, bool>, OffsetInfo<TensorMaskedFillOp<float, bool>, float, unsigned int>, float, float)",20552548229,2048,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20552588131,4704,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE0_EEviT1_",20552609442,2080,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20552637505,4320,1,1,1,128,1,1,34,0,0,,
"Memcpy DtoD [async]",20552681983,1536,,,,,,,,,,200,260416666
"void kernelPointwiseApply2<TensorMaskedFillOp<long, bool>, long, bool, unsigned int, int=1, int=2>(OffsetInfo<bool, long, bool>, OffsetInfo<TensorMaskedFillOp<long, bool>, long, unsigned int>, long, long)",20552703262,1920,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE_clEvENKUlvE2_clEvEUlfE_EEvS4_RKT_EUliE_EEviT1_",20552725725,1824,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native13reduce_kernelILi512ENS0_8ReduceOpIhNS0_14func_wrapper_tIhZNS0_14or_kernel_cudaERNS_14TensorIteratorEEUlhhE_EEjhLi4EEEEEvT0_",20552761307,5536,1,1,1,4,1,1,32,16,0,,
"Memcpy DtoH [async]",20552781019,1247,,,,,,,,,,1,801924
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20552827608,2816,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE2_EEviT1_",20552865143,3232,1,1,1,128,1,1,16,0,0,,
"void gatherTopK<float, unsigned int, int=1, bool=1>(TensorInfo<float, unsigned int>, unsigned int, unsigned int, unsigned int, unsigned int, TensorInfo<float, unsigned int>, unsigned int, unsigned int, TensorInfo<long, unsigned int>, unsigned int)",20552905429,17983,1,1,1,32,1,1,42,128,0,,
"void bitonicSortKVInPlace<float, long, int=-2, int=-1, GTComp<float, bool=1>, unsigned int, int=32>(TensorInfo<float, bool=1>, bool=1, bool=1, bool=1, TensorInfo<long, bool=1>, bool=1, float)",20552924596,8832,1,1,1,16,1,1,30,416,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_15div_kernel_cudaERNS_14TensorIteratorEENKUlvE0_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SB_EUliE0_EEviT1_",20552950355,2048,1,1,1,512,1,1,20,0,0,,
"void THCudaTensor_gatherKernel<unsigned int, float, int=2>(TensorInfo<float, unsigned int>, TensorInfo<float, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20552984849,3072,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20553018992,2784,1,1,1,128,1,1,34,0,0,,
"void THCudaTensor_gatherKernel<unsigned int, long, int=2>(TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20553054734,3328,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS4_RKT_EUliE0_EEviT1_",20553091661,2048,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20553127467,3328,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20553159658,5823,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20553192296,7072,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20553227559,2783,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20553261221,2656,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20553287012,2784,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20553313539,2592,1,1,1,128,1,1,34,0,0,,
"void indexSelectSmallIndex<c10::Half, unsigned int, int=3, int=3, int=-2>(TensorInfo<c10::Half, unsigned int>, TensorInfo<c10::Half, unsigned int>, TensorInfo<long, unsigned int>, int, int, unsigned int, long)",20553345377,6112,64,1,1,128,1,1,32,0,0,,
"_ZN2at6native13reduce_kernelILi512ENS0_8ReduceOpIhNS0_14func_wrapper_tIhZNS0_14or_kernel_cudaERNS_14TensorIteratorEEUlhhE_EEjhLi4EEEEEvT0_",20553373568,3200,1,1,1,1,1,1,32,16,0,,
"Memcpy DtoH [async]",20553391359,1248,,,,,,,,,,1,801282
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_14eq_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SB_EUliE_EEviT1_",20553444797,3008,1,1,1,512,1,1,32,0,0,,
"void kernelTransformReduceInnermostDimIndex<bool, long, MinValuePair<bool, long>>(bool*, long*, bool*, unsigned int, unsigned int, thrust::pair<bool, long>, bool)",20553485979,2816,1,1,1,16,32,1,21,4896,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23bitwise_not_kernel_cudaERNS_14TensorIteratorEEUlbE_EEvS4_RKT_EUliE0_EEviT1_",20553523513,1920,1,1,1,512,1,1,16,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__copy_if::InitAgent<thrust::cuda_cub::cub::ScanTileState<int, bool=1>, int*, int>, thrust::cuda_cub::cub::ScanTileState<int, bool=1>, unsigned long, int*>(bool=1, thrust::cuda_cub::cub::ScanTileState<int, bool=1>, int*)",20553563736,1632,1,1,1,128,1,1,16,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__copy_if::CopyIfAgent<thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::device_ptr<bool>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, NonZeroOp<bool>, int, int*>, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::device_ptr<bool>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, ",20553573719,4128,1,1,1,128,1,1,62,0,4096,,
"Memcpy DtoH [async]",20553591958,1248,,,,,,,,,,4,3205128
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__parallel_for::ParallelForAgent<thrust::cuda_cub::__transform::unary_transform_f<thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, thrust::cuda_cub::__transform::no_stencil_tag, idx_functor, thrust::cuda_cub::__transform::always_true_predicate>, long>, thrust::cuda_cub::__transform::unary_transform_f<thru",20553615221,2592,1,1,1,256,1,1,30,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20553643604,2624,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20553674739,2624,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SD_EUliE0_EEviT1_",20553700690,1919,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20553727984,2656,1,1,1,128,1,1,34,0,0,,
"void indexSelectSmallIndex<c10::Half, unsigned int, int=2, int=2, int=-2>(TensorInfo<c10::Half, unsigned int>, TensorInfo<c10::Half, unsigned int>, TensorInfo<long, unsigned int>, int, int, unsigned int, long)",20553819308,5472,8,1,1,128,1,1,32,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__parallel_for::ParallelForAgent<thrust::cuda_cub::__tabulate::functor<thrust::device_ptr<long>, at::native::LinspaceOp<long, long>, long>, long>, thrust::cuda_cub::__tabulate::functor<thrust::device_ptr<long>, at::native::LinspaceOp<long, long>, long>, long>(thrust::device_ptr<long>, long)",20553882505,1696,1,1,1,256,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_14ge_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS4_RKT_EUliE1_EEviT1_",20553921000,7679,1,1,1,128,1,1,32,0,0,,
"memset [async] (0)",20554068513,1152,,,,,,,,,,256,222222222
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20554081313,25726,64,1,2,128,1,1,106,16896,0,,
"memset [async] (0)",20554098080,1152,,,,,,,,,,256,222222222
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20554106463,22495,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20554130270,4032,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20554135582,1824,,,,,,,,,,10240,11228070174
"Memcpy DtoD [async]",20554146174,1472,,,,,,,,,,10240,13913043478
"memset [async] (0)",20554249145,1120,,,,,,,,,,64,57142857
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20554260153,16159,16,1,2,128,1,1,106,16896,0,,
"memset [async] (0)",20554310422,1152,,,,,,,,,,192,166666666
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20554320726,21151,16,3,3,128,1,1,106,16896,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20554379603,5920,380,1,1,128,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20554405522,4544,380,1,1,128,1,1,16,0,0,,
"void at::native::reduce_kernel<int=512, at::native::ReduceOp<c10::Half, at::native::NormOps<float>, unsigned int, c10::Half, int=4>>(c10::Half)",20554438673,10783,1,1,1,512,1,1,32,16,2048,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15div_kernel_cudaERNS_14TensorIteratorEENKUlvE0_clEvENKUlvE6_clEvEUlN3c104HalfES8_E_EEvS4_RKT_EUliE0_EEviT1_",20554463695,2080,2,1,1,512,1,1,19,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15mul_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE6_clEvEUlN3c104HalfES8_E_EEvS4_RKT_EUliE0_EEviT1_",20554487854,1984,2,1,1,512,1,1,16,0,0,,
"void kernelPointwiseApply2<Tensor_tanh_Half_Op, c10::Half, c10::Half, unsigned int, int=1, int=1>(OffsetInfo<c10::Half, unsigned int, int=1>, OffsetInfo<c10::Half, unsigned int, int=1>, unsigned int, Tensor_tanh_Half_Op)",20554516461,3168,380,1,1,512,1,1,16,0,0,,
"memset [async] (0)",20554562731,1120,,,,,,,,,,24,21428571
"volta_fp16_sgemm_fp16_32x32_sliced1x4_tn",20554574635,21407,6,1,3,128,1,1,86,32768,0,,
"void kernelPointwiseApply2<TensorMaskedFillOp<c10::Half, bool>, c10::Half, bool, unsigned int, int=1, int=1>(OffsetInfo<bool, c10::Half, bool>, OffsetInfo<TensorMaskedFillOp<c10::Half, bool>, c10::Half, unsigned int>, c10::Half, c10::Half)",20554620008,2048,1,1,1,512,1,1,16,0,0,,
"void _GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::softmax_warp_forward<c10::Half, c10::Half, float, int=6, bool=0>(c10::Half*, c10::Half const *, int, int, int)",20554646087,4128,1,1,1,32,4,1,25,0,0,,
"volta_fp16_sgemm_fp16_128x64_nn",20554671782,15775,8,1,5,128,1,1,122,12544,0,,
"Memcpy HtoD [async]",20554720900,1184,,,,,,,,,,48,40540540
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20554739299,2272,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20554888445,1119,,,,,,,,,,256,228775692
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20554900828,40926,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20554918907,1184,,,,,,,,,,256,216216216
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20554926299,24319,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20554952346,3360,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20554956633,1632,,,,,,,,,,10240,12549019606
"Memcpy DtoD [async]",20554966489,1472,,,,,,,,,,10240,13913043478
"Memcpy HtoD [async]",20555053173,1120,,,,,,,,,,48,42857142
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20555070676,2560,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20555206766,1120,,,,,,,,,,256,228571428
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20555220462,40894,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20555234477,1184,,,,,,,,,,256,216216216
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20555241581,25599,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20555269004,3135,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20555273099,1664,,,,,,,,,,10240,12307692306
"Memcpy DtoD [async]",20555283019,1504,,,,,,,,,,10240,13617021276
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE0_EEviT1_",20555357000,1856,10,1,1,512,1,1,16,0,0,,
"Memcpy HtoD [async]",20555392934,1440,,,,,,,,,,48,33333333
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20555411365,2752,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20555546751,1120,,,,,,,,,,256,228571428
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20555559359,37182,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20555583454,1151,,,,,,,,,,256,222415291
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20555592669,24287,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20555617884,3200,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20555622108,1632,,,,,,,,,,10240,12549019606
"Memcpy DtoD [async]",20555629147,1504,,,,,,,,,,10240,13617021276
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE0_EEviT1_",20555704504,1920,10,1,1,512,1,1,16,0,0,,
"memset [async] (0)",20555764245,1344,,,,,,,,,,2020,1502976190
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20555773205,119899,505,1,2,128,1,1,106,16896,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20555894320,4831,316,1,1,128,1,1,16,0,0,,
"Memcpy HtoD [async]",20555899791,2080,,,,,,,,,,192,92307692
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20555909391,4160,160,8,1,512,1,1,20,0,0,,
"void at::native::_GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::cunn_SoftMaxForward<int=2, c10::Half, float, c10::Half, at::native::_GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::LogSoftMaxForwardEpilogue>(c10::Half*, c10::Half*, int)",20555915055,19487,5,1,1,1024,1,1,26,0,4096,,
"void gatherTopK<c10::Half, unsigned int, int=2, bool=1>(TensorInfo<c10::Half, unsigned int>, unsigned int, unsigned int, unsigned int, unsigned int, TensorInfo<c10::Half, unsigned int>, unsigned int, unsigned int, TensorInfo<long, unsigned int>, unsigned int)",20555944813,146394,5,1,1,1024,1,1,48,128,0,,
"void fillSliceWithIndex<unsigned int, int=2>(TensorInfo<long, unsigned int>, unsigned int, unsigned int, unsigned int)",20556092615,2016,5,1,1,5,1,1,16,0,0,,
"Memcpy DtoD [async]",20556095911,1952,,,,,,,,,,50,51229508
"void bitonicSortKVInPlace<c10::Half, long, int=2, int=-1, GTComp<c10::Half, bool=1>, unsigned int, int=32>(TensorInfo<c10::Half, bool=1>, bool=1, bool=1, bool=1, TensorInfo<long, bool=1>, bool=1, c10::Half)",20556099110,8864,5,1,1,16,1,1,26,352,0,,
"void THCudaTensor_gatherKernel<unsigned int, long, int=3>(TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20556109382,3712,1,1,1,512,1,1,32,0,0,,
"Memcpy DtoD [async]",20556113926,1536,,,,,,,,,,50,65104166
"Memcpy DtoD [async]",20556116486,1664,,,,,,,,,,200,240384614
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE_clEvENKUlvE2_clEvEUlfE_EEvS4_RKT_EUliE_EEviT1_",20556119462,2559,1,1,1,512,1,1,32,0,0,,
"Memcpy DtoD [async]",20556130725,1696,,,,,,,,,,760,896226414
"void kernelPointwiseApply2<TensorMaskedFillOp<float, bool>, float, bool, unsigned int, int=1, int=2>(OffsetInfo<bool, float, bool>, OffsetInfo<TensorMaskedFillOp<float, bool>, float, unsigned int>, float, float)",20556153892,2112,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20556194754,4672,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE0_EEviT1_",20556215585,2080,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20556243200,4320,1,1,1,128,1,1,34,0,0,,
"Memcpy DtoD [async]",20556288606,1536,,,,,,,,,,200,260416666
"void kernelPointwiseApply2<TensorMaskedFillOp<long, bool>, long, bool, unsigned int, int=1, int=2>(OffsetInfo<bool, long, bool>, OffsetInfo<TensorMaskedFillOp<long, bool>, long, unsigned int>, long, long)",20556309469,1952,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE_clEvENKUlvE2_clEvEUlfE_EEvS4_RKT_EUliE_EEviT1_",20556332604,1792,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native13reduce_kernelILi512ENS0_8ReduceOpIhNS0_14func_wrapper_tIhZNS0_14or_kernel_cudaERNS_14TensorIteratorEEUlhhE_EEjhLi4EEEEEvT0_",20556368666,5312,1,1,1,4,1,1,32,16,0,,
"Memcpy DtoH [async]",20556388410,1376,,,,,,,,,,1,726744
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20556434904,2815,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE2_EEviT1_",20556472982,3392,1,1,1,128,1,1,16,0,0,,
"void gatherTopK<float, unsigned int, int=1, bool=1>(TensorInfo<float, unsigned int>, unsigned int, unsigned int, unsigned int, unsigned int, TensorInfo<float, unsigned int>, unsigned int, unsigned int, TensorInfo<long, unsigned int>, unsigned int)",20556912866,20639,1,1,1,32,1,1,42,128,0,,
"void bitonicSortKVInPlace<float, long, int=-2, int=-1, GTComp<float, bool=1>, unsigned int, int=32>(TensorInfo<float, bool=1>, bool=1, bool=1, bool=1, TensorInfo<long, bool=1>, bool=1, float)",20556934881,8896,1,1,1,16,1,1,30,416,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_15div_kernel_cudaERNS_14TensorIteratorEENKUlvE0_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SB_EUliE0_EEviT1_",20556961760,2048,1,1,1,512,1,1,20,0,0,,
"void THCudaTensor_gatherKernel<unsigned int, float, int=2>(TensorInfo<float, unsigned int>, TensorInfo<float, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20556998110,3072,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20557035773,2784,1,1,1,128,1,1,34,0,0,,
"void THCudaTensor_gatherKernel<unsigned int, long, int=2>(TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20557069755,3232,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS4_RKT_EUliE0_EEviT1_",20557107705,2048,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20557143832,3232,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20557177622,6240,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20557209365,6912,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20557244787,2784,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20557276882,2656,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20557304593,2784,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20557330352,2719,1,1,1,128,1,1,34,0,0,,
"void indexSelectSmallIndex<c10::Half, unsigned int, int=3, int=3, int=-2>(TensorInfo<c10::Half, unsigned int>, TensorInfo<c10::Half, unsigned int>, TensorInfo<long, unsigned int>, int, int, unsigned int, long)",20557363630,5760,64,1,1,128,1,1,32,0,0,,
"_ZN2at6native13reduce_kernelILi512ENS0_8ReduceOpIhNS0_14func_wrapper_tIhZNS0_14or_kernel_cudaERNS_14TensorIteratorEEUlhhE_EEjhLi4EEEEEvT0_",20557390413,3200,1,1,1,1,1,1,32,16,0,,
"Memcpy DtoH [async]",20557410156,1600,,,,,,,,,,1,625000
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_14eq_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SB_EUliE_EEviT1_",20557463594,3135,1,1,1,512,1,1,32,0,0,,
"void kernelTransformReduceInnermostDimIndex<bool, long, MinValuePair<bool, long>>(bool*, long*, bool*, unsigned int, unsigned int, thrust::pair<bool, long>, bool)",20557504648,2816,1,1,1,16,32,1,21,4896,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23bitwise_not_kernel_cudaERNS_14TensorIteratorEEUlbE_EEvS4_RKT_EUliE0_EEviT1_",20557542310,1952,1,1,1,512,1,1,16,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__copy_if::InitAgent<thrust::cuda_cub::cub::ScanTileState<int, bool=1>, int*, int>, thrust::cuda_cub::cub::ScanTileState<int, bool=1>, unsigned long, int*>(bool=1, thrust::cuda_cub::cub::ScanTileState<int, bool=1>, int*)",20557582660,1632,1,1,1,128,1,1,16,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__copy_if::CopyIfAgent<thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::device_ptr<bool>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, NonZeroOp<bool>, int, int*>, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::device_ptr<bool>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, ",20557593700,4192,1,1,1,128,1,1,62,0,4096,,
"Memcpy DtoH [async]",20557612227,1248,,,,,,,,,,4,3205128
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__parallel_for::ParallelForAgent<thrust::cuda_cub::__transform::unary_transform_f<thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, thrust::cuda_cub::__transform::no_stencil_tag, idx_functor, thrust::cuda_cub::__transform::always_true_predicate>, long>, thrust::cuda_cub::__transform::unary_transform_f<thru",20557637282,2464,1,1,1,256,1,1,30,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20557665057,2656,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20557696127,2624,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SD_EUliE0_EEviT1_",20557721918,1888,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20557748029,2624,1,1,1,128,1,1,34,0,0,,
"void indexSelectSmallIndex<c10::Half, unsigned int, int=2, int=2, int=-2>(TensorInfo<c10::Half, unsigned int>, TensorInfo<c10::Half, unsigned int>, TensorInfo<long, unsigned int>, int, int, unsigned int, long)",20557848312,5440,8,1,1,128,1,1,32,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__parallel_for::ParallelForAgent<thrust::cuda_cub::__tabulate::functor<thrust::device_ptr<long>, at::native::LinspaceOp<long, long>, long>, long>, thrust::cuda_cub::__tabulate::functor<thrust::device_ptr<long>, at::native::LinspaceOp<long, long>, long>, long>(thrust::device_ptr<long>, long)",20557897014,1696,1,1,1,256,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_14ge_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS4_RKT_EUliE1_EEviT1_",20557934037,7871,1,1,1,128,1,1,32,0,0,,
"memset [async] (0)",20558079790,1120,,,,,,,,,,256,228571428
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20558092910,26174,64,1,2,128,1,1,106,16896,0,,
"memset [async] (0)",20558110029,1184,,,,,,,,,,256,216216216
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20558118508,22655,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20558142315,4480,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20558147947,1824,,,,,,,,,,10240,11228070174
"Memcpy DtoD [async]",20558157675,1472,,,,,,,,,,10240,13913043478
"memset [async] (0)",20558260102,1120,,,,,,,,,,64,57142857
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20558270950,15935,16,1,2,128,1,1,106,16896,0,,
"memset [async] (0)",20558320835,1120,,,,,,,,,,192,171428571
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20558330915,21599,16,3,3,128,1,1,106,16896,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20558389312,5856,380,1,1,128,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20558415263,4544,380,1,1,128,1,1,16,0,0,,
"void at::native::reduce_kernel<int=512, at::native::ReduceOp<c10::Half, at::native::NormOps<float>, unsigned int, c10::Half, int=4>>(c10::Half)",20558448478,10591,1,1,1,512,1,1,32,16,2048,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15div_kernel_cudaERNS_14TensorIteratorEENKUlvE0_clEvENKUlvE6_clEvEUlN3c104HalfES8_E_EEvS4_RKT_EUliE0_EEviT1_",20558473149,2079,2,1,1,512,1,1,19,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15mul_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE6_clEvEUlN3c104HalfES8_E_EEvS4_RKT_EUliE0_EEviT1_",20558496348,1983,2,1,1,512,1,1,16,0,0,,
"void kernelPointwiseApply2<Tensor_tanh_Half_Op, c10::Half, c10::Half, unsigned int, int=1, int=1>(OffsetInfo<c10::Half, unsigned int, int=1>, OffsetInfo<c10::Half, unsigned int, int=1>, unsigned int, Tensor_tanh_Half_Op)",20558524570,3072,380,1,1,512,1,1,16,0,0,,
"memset [async] (0)",20558570904,1088,,,,,,,,,,24,22058823
"volta_fp16_sgemm_fp16_32x32_sliced1x4_tn",20558582680,21503,6,1,3,128,1,1,86,32768,0,,
"void kernelPointwiseApply2<TensorMaskedFillOp<c10::Half, bool>, c10::Half, bool, unsigned int, int=1, int=1>(OffsetInfo<bool, c10::Half, bool>, OffsetInfo<TensorMaskedFillOp<c10::Half, bool>, c10::Half, unsigned int>, c10::Half, c10::Half)",20558627606,2080,1,1,1,512,1,1,16,0,0,,
"void _GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::softmax_warp_forward<c10::Half, c10::Half, float, int=6, bool=0>(c10::Half*, c10::Half const *, int, int, int)",20558653173,3967,1,1,1,32,4,1,25,0,0,,
"volta_fp16_sgemm_fp16_128x64_nn",20558679091,15904,8,1,5,128,1,1,122,12544,0,,
"Memcpy HtoD [async]",20558748688,1120,,,,,,,,,,48,42857142
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20558766703,2272,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20558913609,1120,,,,,,,,,,256,228571428
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20558926568,42494,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20558944936,1183,,,,,,,,,,256,216398985
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20558951783,24767,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20558978406,3488,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20558982758,1632,,,,,,,,,,10240,12549019606
"Memcpy DtoD [async]",20558992165,1472,,,,,,,,,,10240,13913043478
"Memcpy HtoD [async]",20559078434,1120,,,,,,,,,,48,42857142
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20559095361,2720,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20559229947,1120,,,,,,,,,,256,228571428
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20559244314,40766,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20559258298,1183,,,,,,,,,,256,216398985
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20559265753,25471,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20559292952,3328,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20559297272,1664,,,,,,,,,,10240,12307692306
"Memcpy DtoD [async]",20559303768,1471,,,,,,,,,,10240,13922501698
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE0_EEviT1_",20559375572,1856,10,1,1,512,1,1,16,0,0,,
"Memcpy HtoD [async]",20559410995,1152,,,,,,,,,,48,41666666
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20559428306,2688,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20559563180,1120,,,,,,,,,,256,228571428
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20559575307,40159,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20559589323,1184,,,,,,,,,,256,216216216
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20559598218,24767,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20559624617,3104,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20559628745,1664,,,,,,,,,,10240,12307692306
"Memcpy DtoD [async]",20559633577,1504,,,,,,,,,,10240,13617021276
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE0_EEviT1_",20559706374,1951,10,1,1,512,1,1,16,0,0,,
"memset [async] (0)",20559773059,1344,,,,,,,,,,2020,1502976190
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20559782498,113531,505,1,2,128,1,1,106,16896,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20559897437,4800,316,1,1,128,1,1,16,0,0,,
"Memcpy HtoD [async]",20559902717,1952,,,,,,,,,,192,98360655
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20559912220,4448,160,8,1,512,1,1,20,0,0,,
"void at::native::_GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::cunn_SoftMaxForward<int=2, c10::Half, float, c10::Half, at::native::_GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::LogSoftMaxForwardEpilogue>(c10::Half*, c10::Half*, int)",20559921756,19807,5,1,1,1024,1,1,26,0,4096,,
"void gatherTopK<c10::Half, unsigned int, int=2, bool=1>(TensorInfo<c10::Half, unsigned int>, unsigned int, unsigned int, unsigned int, unsigned int, TensorInfo<c10::Half, unsigned int>, unsigned int, unsigned int, TensorInfo<long, unsigned int>, unsigned int)",20559955098,106524,5,1,1,1024,1,1,48,128,0,,
"void fillSliceWithIndex<unsigned int, int=2>(TensorInfo<long, unsigned int>, unsigned int, unsigned int, unsigned int)",20560062838,1984,5,1,1,5,1,1,16,0,0,,
"Memcpy DtoD [async]",20560066133,2112,,,,,,,,,,50,47348484
"void bitonicSortKVInPlace<c10::Half, long, int=2, int=-1, GTComp<c10::Half, bool=1>, unsigned int, int=32>(TensorInfo<c10::Half, bool=1>, bool=1, bool=1, bool=1, TensorInfo<long, bool=1>, bool=1, c10::Half)",20560069557,9344,5,1,1,16,1,1,26,352,0,,
"void THCudaTensor_gatherKernel<unsigned int, long, int=3>(TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20560080085,3648,1,1,1,512,1,1,32,0,0,,
"Memcpy DtoD [async]",20560084661,1504,,,,,,,,,,50,66489360
"Memcpy DtoD [async]",20560087093,1663,,,,,,,,,,200,240529164
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE_clEvENKUlvE2_clEvEUlfE_EEvS4_RKT_EUliE_EEviT1_",20560091124,2592,1,1,1,512,1,1,32,0,0,,
"Memcpy DtoD [async]",20560141298,1696,,,,,,,,,,760,896226414
"void kernelPointwiseApply2<TensorMaskedFillOp<float, bool>, float, bool, unsigned int, int=1, int=2>(OffsetInfo<bool, float, bool>, OffsetInfo<TensorMaskedFillOp<float, bool>, float, unsigned int>, float, float)",20560163985,2112,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20560204463,4672,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE0_EEviT1_",20560226414,1952,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20560253389,4320,1,1,1,128,1,1,34,0,0,,
"Memcpy DtoD [async]",20560299083,1472,,,,,,,,,,200,271739130
"void kernelPointwiseApply2<TensorMaskedFillOp<long, bool>, long, bool, unsigned int, int=1, int=2>(OffsetInfo<bool, long, bool>, OffsetInfo<TensorMaskedFillOp<long, bool>, long, unsigned int>, long, long)",20560319786,1984,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE_clEvENKUlvE2_clEvEUlfE_EEvS4_RKT_EUliE_EEviT1_",20560342249,1792,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native13reduce_kernelILi512ENS0_8ReduceOpIhNS0_14func_wrapper_tIhZNS0_14or_kernel_cudaERNS_14TensorIteratorEEUlhhE_EEjhLi4EEEEEvT0_",20560377960,5343,1,1,1,4,1,1,32,16,0,,
"Memcpy DtoH [async]",20560397703,1248,,,,,,,,,,1,801282
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20560443781,2816,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE2_EEviT1_",20560482211,3264,1,1,1,128,1,1,16,0,0,,
"void gatherTopK<float, unsigned int, int=1, bool=1>(TensorInfo<float, unsigned int>, unsigned int, unsigned int, unsigned int, unsigned int, TensorInfo<float, unsigned int>, unsigned int, unsigned int, TensorInfo<long, unsigned int>, unsigned int)",20560522881,22879,1,1,1,32,1,1,42,128,0,,
"void bitonicSortKVInPlace<float, long, int=-2, int=-1, GTComp<float, bool=1>, unsigned int, int=32>(TensorInfo<float, bool=1>, bool=1, bool=1, bool=1, TensorInfo<long, bool=1>, bool=1, float)",20560547072,8832,1,1,1,16,1,1,30,416,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_15div_kernel_cudaERNS_14TensorIteratorEENKUlvE0_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SB_EUliE0_EEviT1_",20560567903,2208,1,1,1,512,1,1,20,0,0,,
"void THCudaTensor_gatherKernel<unsigned int, float, int=2>(TensorInfo<float, unsigned int>, TensorInfo<float, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20560602334,3039,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20560636700,2784,1,1,1,128,1,1,34,0,0,,
"void THCudaTensor_gatherKernel<unsigned int, long, int=2>(TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20560668987,3199,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS4_RKT_EUliE0_EEviT1_",20560705913,2048,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20560741783,3264,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20560774262,5792,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20560806388,6944,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20560841523,2816,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20560874545,2656,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20560900752,2752,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20560926799,2784,1,1,1,128,1,1,34,0,0,,
"void indexSelectSmallIndex<c10::Half, unsigned int, int=3, int=3, int=-2>(TensorInfo<c10::Half, unsigned int>, TensorInfo<c10::Half, unsigned int>, TensorInfo<long, unsigned int>, int, int, unsigned int, long)",20560957678,5631,64,1,1,128,1,1,32,0,0,,
"_ZN2at6native13reduce_kernelILi512ENS0_8ReduceOpIhNS0_14func_wrapper_tIhZNS0_14or_kernel_cudaERNS_14TensorIteratorEEUlhhE_EEjhLi4EEEEEvT0_",20560985740,3232,1,1,1,1,1,1,32,16,0,,
"Memcpy DtoH [async]",20561003724,1280,,,,,,,,,,1,781250
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_14eq_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SB_EUliE_EEviT1_",20561058313,3040,1,1,1,512,1,1,32,0,0,,
"void kernelTransformReduceInnermostDimIndex<bool, long, MinValuePair<bool, long>>(bool*, long*, bool*, unsigned int, unsigned int, thrust::pair<bool, long>, bool)",20561099015,2912,1,1,1,16,32,1,21,4896,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23bitwise_not_kernel_cudaERNS_14TensorIteratorEEUlbE_EEvS4_RKT_EUliE0_EEviT1_",20561136294,1920,1,1,1,512,1,1,16,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__copy_if::InitAgent<thrust::cuda_cub::cub::ScanTileState<int, bool=1>, int*, int>, thrust::cuda_cub::cub::ScanTileState<int, bool=1>, unsigned long, int*>(bool=1, thrust::cuda_cub::cub::ScanTileState<int, bool=1>, int*)",20561175396,1664,1,1,1,128,1,1,16,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__copy_if::CopyIfAgent<thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::device_ptr<bool>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, NonZeroOp<bool>, int, int*>, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::device_ptr<bool>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, ",20561185668,4095,1,1,1,128,1,1,62,0,4096,,
"Memcpy DtoH [async]",20561204515,1280,,,,,,,,,,4,3125000
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__parallel_for::ParallelForAgent<thrust::cuda_cub::__transform::unary_transform_f<thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, thrust::cuda_cub::__transform::no_stencil_tag, idx_functor, thrust::cuda_cub::__transform::always_true_predicate>, long>, thrust::cuda_cub::__transform::unary_transform_f<thru",20561227906,2464,1,1,1,256,1,1,30,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20561256192,2656,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20561287167,2592,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SD_EUliE0_EEviT1_",20561312734,1952,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20561339581,2656,1,1,1,128,1,1,34,0,0,,
"void indexSelectSmallIndex<c10::Half, unsigned int, int=2, int=2, int=-2>(TensorInfo<c10::Half, unsigned int>, TensorInfo<c10::Half, unsigned int>, TensorInfo<long, unsigned int>, int, int, unsigned int, long)",20561429817,5791,8,1,1,128,1,1,32,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__parallel_for::ParallelForAgent<thrust::cuda_cub::__tabulate::functor<thrust::device_ptr<long>, at::native::LinspaceOp<long, long>, long>, long>, thrust::cuda_cub::__tabulate::functor<thrust::device_ptr<long>, at::native::LinspaceOp<long, long>, long>, long>(thrust::device_ptr<long>, long)",20561478006,1696,1,1,1,256,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_14ge_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS4_RKT_EUliE1_EEviT1_",20561514581,7712,1,1,1,128,1,1,32,0,0,,
"memset [async] (0)",20561682637,1120,,,,,,,,,,256,228571428
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20561696269,25983,64,1,2,128,1,1,106,16896,0,,
"memset [async] (0)",20561713516,1216,,,,,,,,,,256,210526315
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20561721644,22367,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20561745515,4191,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20561751178,1824,,,,,,,,,,10240,11228070174
"Memcpy DtoD [async]",20561761514,1472,,,,,,,,,,10240,13913043478
"memset [async] (0)",20561875749,1120,,,,,,,,,,64,57142857
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20561887044,16032,16,1,2,128,1,1,106,16896,0,,
"memset [async] (0)",20561938466,1120,,,,,,,,,,192,171428571
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20561948737,21088,16,3,3,128,1,1,106,16896,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20562007679,5856,380,1,1,128,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20562033502,4543,380,1,1,128,1,1,16,0,0,,
"void at::native::reduce_kernel<int=512, at::native::ReduceOp<c10::Half, at::native::NormOps<float>, unsigned int, c10::Half, int=4>>(c10::Half)",20562066428,10624,1,1,1,512,1,1,32,16,2048,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15div_kernel_cudaERNS_14TensorIteratorEENKUlvE0_clEvENKUlvE6_clEvEUlN3c104HalfES8_E_EEvS4_RKT_EUliE0_EEviT1_",20562091099,2208,2,1,1,512,1,1,19,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15mul_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE6_clEvEUlN3c104HalfES8_E_EEvS4_RKT_EUliE0_EEviT1_",20562114714,1984,2,1,1,512,1,1,16,0,0,,
"void kernelPointwiseApply2<Tensor_tanh_Half_Op, c10::Half, c10::Half, unsigned int, int=1, int=1>(OffsetInfo<c10::Half, unsigned int, int=1>, OffsetInfo<c10::Half, unsigned int, int=1>, unsigned int, Tensor_tanh_Half_Op)",20562142713,2816,380,1,1,512,1,1,16,0,0,,
"memset [async] (0)",20562180695,1088,,,,,,,,,,24,22058823
"volta_fp16_sgemm_fp16_32x32_sliced1x4_tn",20562191735,21567,6,1,3,128,1,1,86,32768,0,,
"void kernelPointwiseApply2<TensorMaskedFillOp<c10::Half, bool>, c10::Half, bool, unsigned int, int=1, int=1>(OffsetInfo<bool, c10::Half, bool>, OffsetInfo<TensorMaskedFillOp<c10::Half, bool>, c10::Half, unsigned int>, c10::Half, c10::Half)",20562235125,2080,1,1,1,512,1,1,16,0,0,,
"void _GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::softmax_warp_forward<c10::Half, c10::Half, float, int=6, bool=0>(c10::Half*, c10::Half const *, int, int, int)",20562260116,4031,1,1,1,32,4,1,25,0,0,,
"volta_fp16_sgemm_fp16_128x64_nn",20562285458,16064,8,1,5,128,1,1,122,12544,0,,
"Memcpy HtoD [async]",20562341840,1280,,,,,,,,,,48,37500000
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20562360847,2496,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20562512008,1120,,,,,,,,,,256,228571428
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20562524680,40990,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20562541895,1216,,,,,,,,,,256,210526315
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20562549447,24479,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20562575654,3359,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20562579941,1632,,,,,,,,,,10240,12549019606
"Memcpy DtoD [async]",20562589221,1472,,,,,,,,,,10240,13913043478
"Memcpy HtoD [async]",20562676513,1088,,,,,,,,,,48,44117647
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20562694400,2752,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20562829594,1120,,,,,,,,,,256,228571428
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20562842202,39198,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20562858137,1152,,,,,,,,,,256,222222222
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20562865113,24447,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20562891351,3424,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20562895863,1632,,,,,,,,,,10240,12549019606
"Memcpy DtoD [async]",20562904343,1472,,,,,,,,,,10240,13913043478
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE0_EEviT1_",20562977204,1856,10,1,1,512,1,1,16,0,0,,
"Memcpy HtoD [async]",20563012434,1248,,,,,,,,,,48,38461538
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20563029649,2624,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20563169163,1152,,,,,,,,,,256,222222222
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20563181898,40127,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20563194826,1216,,,,,,,,,,256,210526315
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20563203306,25662,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20563230728,3232,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20563235048,1664,,,,,,,,,,10240,12307692306
"Memcpy DtoD [async]",20563240936,1472,,,,,,,,,,10240,13913043478
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE0_EEviT1_",20563312709,1920,10,1,1,512,1,1,16,0,0,,
"memset [async] (0)",20563372546,1344,,,,,,,,,,2020,1502976190
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20563381666,113882,505,1,2,128,1,1,106,16896,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20563496796,4640,316,1,1,128,1,1,16,0,0,,
"Memcpy HtoD [async]",20563507324,1984,,,,,,,,,,192,96774193
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20563516540,4575,160,8,1,512,1,1,20,0,0,,
"void at::native::_GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::cunn_SoftMaxForward<int=2, c10::Half, float, c10::Half, at::native::_GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::LogSoftMaxForwardEpilogue>(c10::Half*, c10::Half*, int)",20563526683,19903,5,1,1,1024,1,1,26,0,4096,,
"void gatherTopK<c10::Half, unsigned int, int=2, bool=1>(TensorInfo<c10::Half, unsigned int>, unsigned int, unsigned int, unsigned int, unsigned int, TensorInfo<c10::Half, unsigned int>, unsigned int, unsigned int, TensorInfo<long, unsigned int>, unsigned int)",20563560378,139833,5,1,1,1024,1,1,48,128,0,,
"void fillSliceWithIndex<unsigned int, int=2>(TensorInfo<long, unsigned int>, unsigned int, unsigned int, unsigned int)",20563701523,2016,5,1,1,5,1,1,16,0,0,,
"Memcpy DtoD [async]",20563704819,1952,,,,,,,,,,50,51229508
"void bitonicSortKVInPlace<c10::Half, long, int=2, int=-1, GTComp<c10::Half, bool=1>, unsigned int, int=32>(TensorInfo<c10::Half, bool=1>, bool=1, bool=1, bool=1, TensorInfo<long, bool=1>, bool=1, c10::Half)",20563708179,8544,5,1,1,16,1,1,26,352,0,,
"void THCudaTensor_gatherKernel<unsigned int, long, int=3>(TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20563717907,3583,1,1,1,512,1,1,32,0,0,,
"Memcpy DtoD [async]",20563722514,1504,,,,,,,,,,50,66489360
"Memcpy DtoD [async]",20563725074,1632,,,,,,,,,,200,245098038
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE_clEvENKUlvE2_clEvEUlfE_EEvS4_RKT_EUliE_EEviT1_",20563727922,2624,1,1,1,512,1,1,32,0,0,,
"Memcpy DtoD [async]",20563746801,1664,,,,,,,,,,760,913461538
"void kernelPointwiseApply2<TensorMaskedFillOp<float, bool>, float, bool, unsigned int, int=1, int=2>(OffsetInfo<bool, float, bool>, OffsetInfo<TensorMaskedFillOp<float, bool>, float, unsigned int>, float, float)",20563768528,2048,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20563810638,4640,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE0_EEviT1_",20563831309,1920,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20563858636,4320,1,1,1,128,1,1,34,0,0,,
"Memcpy DtoD [async]",20563903562,1472,,,,,,,,,,200,271739130
"void kernelPointwiseApply2<TensorMaskedFillOp<long, bool>, long, bool, unsigned int, int=1, int=2>(OffsetInfo<bool, long, bool>, OffsetInfo<TensorMaskedFillOp<long, bool>, long, unsigned int>, long, long)",20563924329,1888,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE_clEvENKUlvE2_clEvEUlfE_EEvS4_RKT_EUliE_EEviT1_",20563947048,1824,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native13reduce_kernelILi512ENS0_8ReduceOpIhNS0_14func_wrapper_tIhZNS0_14or_kernel_cudaERNS_14TensorIteratorEEUlhhE_EEjhLi4EEEEEvT0_",20563983751,5311,1,1,1,4,1,1,32,16,0,,
"Memcpy DtoH [async]",20564002246,1280,,,,,,,,,,1,781250
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20564050116,2784,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE2_EEviT1_",20564088642,3232,1,1,1,128,1,1,16,0,0,,
"void gatherTopK<float, unsigned int, int=1, bool=1>(TensorInfo<float, unsigned int>, unsigned int, unsigned int, unsigned int, unsigned int, TensorInfo<float, unsigned int>, unsigned int, unsigned int, TensorInfo<long, unsigned int>, unsigned int)",20564128064,19935,1,1,1,32,1,1,42,128,0,,
"void bitonicSortKVInPlace<float, long, int=-2, int=-1, GTComp<float, bool=1>, unsigned int, int=32>(TensorInfo<float, bool=1>, bool=1, bool=1, bool=1, TensorInfo<long, bool=1>, bool=1, float)",20564149375,8672,1,1,1,16,1,1,30,416,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_15div_kernel_cudaERNS_14TensorIteratorEENKUlvE0_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SB_EUliE0_EEviT1_",20564173214,2048,1,1,1,512,1,1,20,0,0,,
"void THCudaTensor_gatherKernel<unsigned int, float, int=2>(TensorInfo<float, unsigned int>, TensorInfo<float, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20564208093,3072,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20564242523,2944,1,1,1,128,1,1,34,0,0,,
"void THCudaTensor_gatherKernel<unsigned int, long, int=2>(TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20564275098,3200,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS4_RKT_EUliE0_EEviT1_",20564312888,2080,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20564347414,3296,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20564380021,6208,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20564410932,7391,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20564446802,2816,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20564480209,2655,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20564506127,2752,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20564531182,2592,1,1,1,128,1,1,34,0,0,,
"void indexSelectSmallIndex<c10::Half, unsigned int, int=3, int=3, int=-2>(TensorInfo<c10::Half, unsigned int>, TensorInfo<c10::Half, unsigned int>, TensorInfo<long, unsigned int>, int, int, unsigned int, long)",20564563789,5632,64,1,1,128,1,1,32,0,0,,
"_ZN2at6native13reduce_kernelILi512ENS0_8ReduceOpIhNS0_14func_wrapper_tIhZNS0_14or_kernel_cudaERNS_14TensorIteratorEEUlhhE_EEjhLi4EEEEEvT0_",20564591756,3327,1,1,1,1,1,1,32,16,0,,
"Memcpy DtoH [async]",20564609835,1280,,,,,,,,,,1,781250
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_14eq_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SB_EUliE_EEviT1_",20564663464,3040,1,1,1,512,1,1,32,0,0,,
"void kernelTransformReduceInnermostDimIndex<bool, long, MinValuePair<bool, long>>(bool*, long*, bool*, unsigned int, unsigned int, thrust::pair<bool, long>, bool)",20564705158,2816,1,1,1,16,32,1,21,4896,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23bitwise_not_kernel_cudaERNS_14TensorIteratorEEUlbE_EEvS4_RKT_EUliE0_EEviT1_",20564742405,1920,1,1,1,512,1,1,16,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__copy_if::InitAgent<thrust::cuda_cub::cub::ScanTileState<int, bool=1>, int*, int>, thrust::cuda_cub::cub::ScanTileState<int, bool=1>, unsigned long, int*>(bool=1, thrust::cuda_cub::cub::ScanTileState<int, bool=1>, int*)",20564781955,1824,1,1,1,128,1,1,16,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__copy_if::CopyIfAgent<thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::device_ptr<bool>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, NonZeroOp<bool>, int, int*>, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::device_ptr<bool>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, ",20564791011,4063,1,1,1,128,1,1,62,0,4096,,
"Memcpy DtoH [async]",20564810242,1248,,,,,,,,,,4,3205128
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__parallel_for::ParallelForAgent<thrust::cuda_cub::__transform::unary_transform_f<thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, thrust::cuda_cub::__transform::no_stencil_tag, idx_functor, thrust::cuda_cub::__transform::always_true_predicate>, long>, thrust::cuda_cub::__transform::unary_transform_f<thru",20564834721,2432,1,1,1,256,1,1,30,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20564862047,2656,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20564893150,2624,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SD_EUliE0_EEviT1_",20564919389,1920,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20564946588,2656,1,1,1,128,1,1,34,0,0,,
"void indexSelectSmallIndex<c10::Half, unsigned int, int=2, int=2, int=-2>(TensorInfo<c10::Half, unsigned int>, TensorInfo<c10::Half, unsigned int>, TensorInfo<long, unsigned int>, int, int, unsigned int, long)",20565037560,5055,8,1,1,128,1,1,32,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__parallel_for::ParallelForAgent<thrust::cuda_cub::__tabulate::functor<thrust::device_ptr<long>, at::native::LinspaceOp<long, long>, long>, long>, thrust::cuda_cub::__tabulate::functor<thrust::device_ptr<long>, at::native::LinspaceOp<long, long>, long>, long>(thrust::device_ptr<long>, long)",20565084726,1727,1,1,1,256,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_14ge_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS4_RKT_EUliE1_EEviT1_",20565122356,7712,1,1,1,128,1,1,32,0,0,,
"memset [async] (0)",20565273645,1152,,,,,,,,,,256,222222222
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20565286445,25438,64,1,2,128,1,1,106,16896,0,,
"memset [async] (0)",20565301900,1152,,,,,,,,,,256,222222222
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20565311307,22495,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20565335018,3872,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20565340202,1856,,,,,,,,,,10240,11034482758
"Memcpy DtoD [async]",20565349418,1440,,,,,,,,,,10240,14222222222
"memset [async] (0)",20565457797,1120,,,,,,,,,,64,57142857
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20565468676,16192,16,1,2,128,1,1,106,16896,0,,
"memset [async] (0)",20565519522,1120,,,,,,,,,,192,171428571
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20565528994,20575,16,3,3,128,1,1,106,16896,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20565590143,5792,380,1,1,128,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20565617342,4512,380,1,1,128,1,1,16,0,0,,
"void at::native::reduce_kernel<int=512, at::native::ReduceOp<c10::Half, at::native::NormOps<float>, unsigned int, c10::Half, int=4>>(c10::Half)",20565650524,10304,1,1,1,512,1,1,32,16,2048,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15div_kernel_cudaERNS_14TensorIteratorEENKUlvE0_clEvENKUlvE6_clEvEUlN3c104HalfES8_E_EEvS4_RKT_EUliE0_EEviT1_",20565674203,2144,2,1,1,512,1,1,19,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15mul_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE6_clEvEUlN3c104HalfES8_E_EEvS4_RKT_EUliE0_EEviT1_",20565699290,1984,2,1,1,512,1,1,16,0,0,,
"void kernelPointwiseApply2<Tensor_tanh_Half_Op, c10::Half, c10::Half, unsigned int, int=1, int=1>(OffsetInfo<c10::Half, unsigned int, int=1>, OffsetInfo<c10::Half, unsigned int, int=1>, unsigned int, Tensor_tanh_Half_Op)",20565727545,2880,380,1,1,512,1,1,16,0,0,,
"memset [async] (0)",20565765879,1120,,,,,,,,,,24,21428571
"volta_fp16_sgemm_fp16_32x32_sliced1x4_tn",20565774903,21343,6,1,3,128,1,1,86,32768,0,,
"void kernelPointwiseApply2<TensorMaskedFillOp<c10::Half, bool>, c10::Half, bool, unsigned int, int=1, int=1>(OffsetInfo<bool, c10::Half, bool>, OffsetInfo<TensorMaskedFillOp<c10::Half, bool>, c10::Half, unsigned int>, c10::Half, c10::Half)",20565819989,2080,1,1,1,512,1,1,16,0,0,,
"void _GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::softmax_warp_forward<c10::Half, c10::Half, float, int=6, bool=0>(c10::Half*, c10::Half const *, int, int, int)",20565860851,3968,1,1,1,32,4,1,25,0,0,,
"volta_fp16_sgemm_fp16_128x64_nn",20565887858,15615,8,1,5,128,1,1,122,12544,0,,
"Memcpy HtoD [async]",20565935088,1120,,,,,,,,,,48,42857142
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20565954767,2496,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20566110920,1152,,,,,,,,,,256,222222222
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20566123911,41566,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20566138279,1183,,,,,,,,,,256,216398985
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20566148422,25279,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20566175397,3328,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20566179685,1632,,,,,,,,,,10240,12549019606
"Memcpy DtoD [async]",20566188356,1440,,,,,,,,,,10240,14222222222
"Memcpy HtoD [async]",20566277856,1280,,,,,,,,,,48,37500000
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20566295168,2687,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20566431129,1120,,,,,,,,,,256,228571428
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20566444025,39550,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20566461400,1248,,,,,,,,,,256,205128205
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20566468408,24095,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20566494295,3136,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20566498422,1632,,,,,,,,,,10240,12549019606
"Memcpy DtoD [async]",20566506710,1472,,,,,,,,,,10240,13913043478
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE0_EEviT1_",20566579539,1920,10,1,1,512,1,1,16,0,0,,
"Memcpy HtoD [async]",20566615793,1120,,,,,,,,,,48,42857142
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20566631889,2495,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20566770986,1152,,,,,,,,,,256,222222222
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20566783082,40926,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20566796777,1184,,,,,,,,,,256,216216216
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20566803817,26879,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20566832744,3135,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20566836935,1664,,,,,,,,,,10240,12307692306
"Memcpy DtoD [async]",20566842503,1472,,,,,,,,,,10240,13913043478
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE0_EEviT1_",20566913028,1920,10,1,1,512,1,1,16,0,0,,
"memset [async] (0)",20566974977,1344,,,,,,,,,,2020,1502976190
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20566984225,118459,505,1,2,128,1,1,106,16896,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20567103963,4832,316,1,1,128,1,1,16,0,0,,
"Memcpy HtoD [async]",20567111643,2080,,,,,,,,,,192,92307692
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20567120859,4256,160,8,1,512,1,1,20,0,0,,
"void at::native::_GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::cunn_SoftMaxForward<int=2, c10::Half, float, c10::Half, at::native::_GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::LogSoftMaxForwardEpilogue>(c10::Half*, c10::Half*, int)",20567130746,19679,5,1,1,1024,1,1,26,0,4096,,
"void gatherTopK<c10::Half, unsigned int, int=2, bool=1>(TensorInfo<c10::Half, unsigned int>, unsigned int, unsigned int, unsigned int, unsigned int, TensorInfo<c10::Half, unsigned int>, unsigned int, unsigned int, TensorInfo<long, unsigned int>, unsigned int)",20567165209,138746,5,1,1,1024,1,1,48,128,0,,
"void fillSliceWithIndex<unsigned int, int=2>(TensorInfo<long, unsigned int>, unsigned int, unsigned int, unsigned int)",20567305202,2016,5,1,1,5,1,1,16,0,0,,
"Memcpy DtoD [async]",20567308562,1984,,,,,,,,,,50,50403224
"void bitonicSortKVInPlace<c10::Half, long, int=2, int=-1, GTComp<c10::Half, bool=1>, unsigned int, int=32>(TensorInfo<c10::Half, bool=1>, bool=1, bool=1, bool=1, TensorInfo<long, bool=1>, bool=1, c10::Half)",20567311730,8576,5,1,1,16,1,1,26,352,0,,
"void THCudaTensor_gatherKernel<unsigned int, long, int=3>(TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20567321522,3744,1,1,1,512,1,1,32,0,0,,
"Memcpy DtoD [async]",20567326098,1535,,,,,,,,,,50,65146578
"Memcpy DtoD [async]",20567328657,1696,,,,,,,,,,200,235849056
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE_clEvENKUlvE2_clEvEUlfE_EEvS4_RKT_EUliE_EEviT1_",20567331505,2560,1,1,1,512,1,1,32,0,0,,
"Memcpy DtoD [async]",20567350352,1536,,,,,,,,,,760,989583332
"void kernelPointwiseApply2<TensorMaskedFillOp<float, bool>, float, bool, unsigned int, int=1, int=2>(OffsetInfo<bool, float, bool>, OffsetInfo<TensorMaskedFillOp<float, bool>, float, unsigned int>, float, float)",20567371248,2079,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20567413646,4831,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE0_EEviT1_",20567434957,2016,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20567462955,4288,1,1,1,128,1,1,34,0,0,,
"Memcpy DtoD [async]",20567506601,1504,,,,,,,,,,200,265957446
"void kernelPointwiseApply2<TensorMaskedFillOp<long, bool>, long, bool, unsigned int, int=1, int=2>(OffsetInfo<bool, long, bool>, OffsetInfo<TensorMaskedFillOp<long, bool>, long, unsigned int>, long, long)",20567529800,1952,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE_clEvENKUlvE2_clEvEUlfE_EEvS4_RKT_EUliE_EEviT1_",20567552007,1824,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native13reduce_kernelILi512ENS0_8ReduceOpIhNS0_14func_wrapper_tIhZNS0_14or_kernel_cudaERNS_14TensorIteratorEEUlhhE_EEjhLi4EEEEEvT0_",20567587718,5504,1,1,1,4,1,1,32,16,0,,
"Memcpy DtoH [async]",20567605989,1408,,,,,,,,,,1,710227
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20567654179,2784,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE2_EEviT1_",20567691681,3264,1,1,1,128,1,1,16,0,0,,
"void gatherTopK<float, unsigned int, int=1, bool=1>(TensorInfo<float, unsigned int>, unsigned int, unsigned int, unsigned int, unsigned int, TensorInfo<float, unsigned int>, unsigned int, unsigned int, TensorInfo<long, unsigned int>, unsigned int)",20567731423,17920,1,1,1,32,1,1,42,128,0,,
"void bitonicSortKVInPlace<float, long, int=-2, int=-1, GTComp<float, bool=1>, unsigned int, int=32>(TensorInfo<float, bool=1>, bool=1, bool=1, bool=1, TensorInfo<long, bool=1>, bool=1, float)",20567750559,8735,1,1,1,16,1,1,30,416,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_15div_kernel_cudaERNS_14TensorIteratorEENKUlvE0_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SB_EUliE0_EEviT1_",20567776189,2048,1,1,1,512,1,1,20,0,0,,
"void THCudaTensor_gatherKernel<unsigned int, float, int=2>(TensorInfo<float, unsigned int>, TensorInfo<float, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20567812188,3072,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20567847194,2656,1,1,1,128,1,1,34,0,0,,
"void THCudaTensor_gatherKernel<unsigned int, long, int=2>(TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20567877273,3264,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS4_RKT_EUliE0_EEviT1_",20567916087,2080,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20567951286,3232,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20567984564,6336,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20568014323,7296,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20568051761,2816,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20568084464,2656,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20568110831,2751,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20568134605,2592,1,1,1,128,1,1,34,0,0,,
"void indexSelectSmallIndex<c10::Half, unsigned int, int=3, int=3, int=-2>(TensorInfo<c10::Half, unsigned int>, TensorInfo<c10::Half, unsigned int>, TensorInfo<long, unsigned int>, int, int, unsigned int, long)",20568168108,5664,64,1,1,128,1,1,32,0,0,,
"_ZN2at6native13reduce_kernelILi512ENS0_8ReduceOpIhNS0_14func_wrapper_tIhZNS0_14or_kernel_cudaERNS_14TensorIteratorEEUlhhE_EEjhLi4EEEEEvT0_",20568195915,3232,1,1,1,1,1,1,32,16,0,,
"Memcpy DtoH [async]",20568214634,1216,,,,,,,,,,1,822368
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_14eq_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SB_EUliE_EEviT1_",20568266440,3071,1,1,1,512,1,1,32,0,0,,
"void kernelTransformReduceInnermostDimIndex<bool, long, MinValuePair<bool, long>>(bool*, long*, bool*, unsigned int, unsigned int, thrust::pair<bool, long>, bool)",20568309286,2944,1,1,1,16,32,1,21,4896,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23bitwise_not_kernel_cudaERNS_14TensorIteratorEEUlbE_EEvS4_RKT_EUliE0_EEviT1_",20568346980,1920,1,1,1,512,1,1,16,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__copy_if::InitAgent<thrust::cuda_cub::cub::ScanTileState<int, bool=1>, int*, int>, thrust::cuda_cub::cub::ScanTileState<int, bool=1>, unsigned long, int*>(bool=1, thrust::cuda_cub::cub::ScanTileState<int, bool=1>, int*)",20568386530,1664,1,1,1,128,1,1,16,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__copy_if::CopyIfAgent<thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::device_ptr<bool>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, NonZeroOp<bool>, int, int*>, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::device_ptr<bool>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, ",20568394594,4160,1,1,1,128,1,1,62,0,4096,,
"Memcpy DtoH [async]",20568414785,1408,,,,,,,,,,4,2840909
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__parallel_for::ParallelForAgent<thrust::cuda_cub::__transform::unary_transform_f<thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, thrust::cuda_cub::__transform::no_stencil_tag, idx_functor, thrust::cuda_cub::__transform::always_true_predicate>, long>, thrust::cuda_cub::__transform::unary_transform_f<thru",20568439328,2432,1,1,1,256,1,1,30,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20568467967,2655,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20568496669,2688,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SD_EUliE0_EEviT1_",20568524604,1856,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20568550843,2624,1,1,1,128,1,1,34,0,0,,
"void indexSelectSmallIndex<c10::Half, unsigned int, int=2, int=2, int=-2>(TensorInfo<c10::Half, unsigned int>, TensorInfo<c10::Half, unsigned int>, TensorInfo<long, unsigned int>, int, int, unsigned int, long)",20568641911,5120,8,1,1,128,1,1,32,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__parallel_for::ParallelForAgent<thrust::cuda_cub::__tabulate::functor<thrust::device_ptr<long>, at::native::LinspaceOp<long, long>, long>, long>, thrust::cuda_cub::__tabulate::functor<thrust::device_ptr<long>, at::native::LinspaceOp<long, long>, long>, long>(thrust::device_ptr<long>, long)",20568688021,1696,1,1,1,256,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_14ge_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS4_RKT_EUliE1_EEviT1_",20568727123,7744,1,1,1,128,1,1,32,0,0,,
"memset [async] (0)",20568873165,1119,,,,,,,,,,256,228775692
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20568885836,25343,64,1,2,128,1,1,106,16896,0,,
"memset [async] (0)",20568899531,1152,,,,,,,,,,256,222222222
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20568908971,22399,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20568932746,3968,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20568938058,1824,,,,,,,,,,10240,11228070174
"Memcpy DtoD [async]",20568946889,1472,,,,,,,,,,10240,13913043478
"memset [async] (0)",20569053316,1216,,,,,,,,,,64,52631578
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20569064132,15999,16,1,2,128,1,1,106,16896,0,,
"memset [async] (0)",20569114306,1216,,,,,,,,,,192,157894736
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20569122785,20831,16,3,3,128,1,1,106,16896,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20569186911,5823,380,1,1,128,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20569218621,4544,380,1,1,128,1,1,16,0,0,,
"void at::native::reduce_kernel<int=512, at::native::ReduceOp<c10::Half, at::native::NormOps<float>, unsigned int, c10::Half, int=4>>(c10::Half)",20569253244,10463,1,1,1,512,1,1,32,16,2048,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15div_kernel_cudaERNS_14TensorIteratorEENKUlvE0_clEvENKUlvE6_clEvEUlN3c104HalfES8_E_EEvS4_RKT_EUliE0_EEviT1_",20569275483,2079,2,1,1,512,1,1,19,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15mul_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE6_clEvEUlN3c104HalfES8_E_EEvS4_RKT_EUliE0_EEviT1_",20569300985,1984,2,1,1,512,1,1,16,0,0,,
"void kernelPointwiseApply2<Tensor_tanh_Half_Op, c10::Half, c10::Half, unsigned int, int=1, int=1>(OffsetInfo<c10::Half, unsigned int, int=1>, OffsetInfo<c10::Half, unsigned int, int=1>, unsigned int, Tensor_tanh_Half_Op)",20569329464,2816,380,1,1,512,1,1,16,0,0,,
"memset [async] (0)",20569368566,1120,,,,,,,,,,24,21428571
"volta_fp16_sgemm_fp16_32x32_sliced1x4_tn",20569378902,21439,6,1,3,128,1,1,86,32768,0,,
"void kernelPointwiseApply2<TensorMaskedFillOp<c10::Half, bool>, c10::Half, bool, unsigned int, int=1, int=1>(OffsetInfo<bool, c10::Half, bool>, OffsetInfo<TensorMaskedFillOp<c10::Half, bool>, c10::Half, unsigned int>, c10::Half, c10::Half)",20569424756,2048,1,1,1,512,1,1,16,0,0,,
"void _GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::softmax_warp_forward<c10::Half, c10::Half, float, int=6, bool=0>(c10::Half*, c10::Half const *, int, int, int)",20569450227,3968,1,1,1,32,4,1,25,0,0,,
"volta_fp16_sgemm_fp16_128x64_nn",20569476434,15615,8,1,5,128,1,1,122,12544,0,,
"Memcpy HtoD [async]",20569524015,1120,,,,,,,,,,48,42857142
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20569544111,2463,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20569705095,1152,,,,,,,,,,256,222222222
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20569718631,41054,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20569734054,1216,,,,,,,,,,256,210526315
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20569743014,25247,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20569770052,3360,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20569774244,1696,,,,,,,,,,10240,12075471698
"Memcpy DtoD [async]",20569780932,1472,,,,,,,,,,10240,13913043478
"Memcpy HtoD [async]",20569878944,1120,,,,,,,,,,48,42857142
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20569896767,2720,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20570035481,1184,,,,,,,,,,256,216216216
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20570047960,38334,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20570065175,1152,,,,,,,,,,256,222222222
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20570074647,25407,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20570101686,3200,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20570105974,1631,,,,,,,,,,10240,12556713672
"Memcpy DtoD [async]",20570113141,1472,,,,,,,,,,10240,13913043478
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE0_EEviT1_",20570186322,1888,10,1,1,512,1,1,16,0,0,,
"Memcpy HtoD [async]",20570222384,1216,,,,,,,,,,48,39473684
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20570238160,2495,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20570379497,1152,,,,,,,,,,256,222222222
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20570391465,41310,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20570405160,1152,,,,,,,,,,256,222222222
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20570412360,26431,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20570440615,3167,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20570444710,1632,,,,,,,,,,10240,12549019606
"Memcpy DtoD [async]",20570452006,1472,,,,,,,,,,10240,13913043478
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE0_EEviT1_",20570522915,1920,10,1,1,512,1,1,16,0,0,,
"memset [async] (0)",20570585664,1344,,,,,,,,,,2020,1502976190
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20570595232,113339,505,1,2,128,1,1,106,16896,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20570709723,4863,316,1,1,128,1,1,16,0,0,,
"Memcpy HtoD [async]",20570720506,2304,,,,,,,,,,192,83333333
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20570729594,4543,160,8,1,512,1,1,20,0,0,,
"void at::native::_GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::cunn_SoftMaxForward<int=2, c10::Half, float, c10::Half, at::native::_GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::LogSoftMaxForwardEpilogue>(c10::Half*, c10::Half*, int)",20570735513,19584,5,1,1,1024,1,1,26,0,4096,,
"void gatherTopK<c10::Half, unsigned int, int=2, bool=1>(TensorInfo<c10::Half, unsigned int>, unsigned int, unsigned int, unsigned int, unsigned int, TensorInfo<c10::Half, unsigned int>, unsigned int, unsigned int, TensorInfo<long, unsigned int>, unsigned int)",20570764408,139674,5,1,1,1024,1,1,48,128,0,,
"void fillSliceWithIndex<unsigned int, int=2>(TensorInfo<long, unsigned int>, unsigned int, unsigned int, unsigned int)",20570905266,2048,5,1,1,5,1,1,16,0,0,,
"Memcpy DtoD [async]",20570908562,1920,,,,,,,,,,50,52083332
"void bitonicSortKVInPlace<c10::Half, long, int=2, int=-1, GTComp<c10::Half, bool=1>, unsigned int, int=32>(TensorInfo<c10::Half, bool=1>, bool=1, bool=1, bool=1, TensorInfo<long, bool=1>, bool=1, c10::Half)",20570911730,9215,5,1,1,16,1,1,26,352,0,,
"void THCudaTensor_gatherKernel<unsigned int, long, int=3>(TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20570922321,3584,1,1,1,512,1,1,32,0,0,,
"Memcpy DtoD [async]",20570926865,1472,,,,,,,,,,50,67934782
"Memcpy DtoD [async]",20570929425,1664,,,,,,,,,,200,240384614
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE_clEvENKUlvE2_clEvEUlfE_EEvS4_RKT_EUliE_EEviT1_",20570932305,2528,1,1,1,512,1,1,32,0,0,,
"Memcpy DtoD [async]",20570949552,1664,,,,,,,,,,760,913461538
"void kernelPointwiseApply2<TensorMaskedFillOp<float, bool>, float, bool, unsigned int, int=1, int=2>(OffsetInfo<bool, float, bool>, OffsetInfo<TensorMaskedFillOp<float, bool>, float, unsigned int>, float, float)",20570970639,2112,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20571012589,4640,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE0_EEviT1_",20571034060,2080,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20571062123,4384,1,1,1,128,1,1,34,0,0,,
"Memcpy DtoD [async]",20571105865,1536,,,,,,,,,,200,260416666
"void kernelPointwiseApply2<TensorMaskedFillOp<long, bool>, long, bool, unsigned int, int=1, int=2>(OffsetInfo<bool, long, bool>, OffsetInfo<TensorMaskedFillOp<long, bool>, long, unsigned int>, long, long)",20571128520,1952,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE_clEvENKUlvE2_clEvEUlfE_EEvS4_RKT_EUliE_EEviT1_",20571151207,1824,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native13reduce_kernelILi512ENS0_8ReduceOpIhNS0_14func_wrapper_tIhZNS0_14or_kernel_cudaERNS_14TensorIteratorEEUlhhE_EEjhLi4EEEEEvT0_",20571187845,5408,1,1,1,4,1,1,32,16,0,,
"Memcpy DtoH [async]",20571213732,1408,,,,,,,,,,1,710227
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20571262786,2816,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE2_EEviT1_",20571301984,3296,1,1,1,128,1,1,16,0,0,,
"void gatherTopK<float, unsigned int, int=1, bool=1>(TensorInfo<float, unsigned int>, unsigned int, unsigned int, unsigned int, unsigned int, TensorInfo<float, unsigned int>, unsigned int, unsigned int, TensorInfo<long, unsigned int>, unsigned int)",20571342238,18048,1,1,1,32,1,1,42,128,0,,
"void bitonicSortKVInPlace<float, long, int=-2, int=-1, GTComp<float, bool=1>, unsigned int, int=32>(TensorInfo<float, bool=1>, bool=1, bool=1, bool=1, TensorInfo<long, bool=1>, bool=1, float)",20571361661,8672,1,1,1,16,1,1,30,416,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_15div_kernel_cudaERNS_14TensorIteratorEENKUlvE0_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SB_EUliE0_EEviT1_",20571387708,2048,1,1,1,512,1,1,20,0,0,,
"void THCudaTensor_gatherKernel<unsigned int, float, int=2>(TensorInfo<float, unsigned int>, TensorInfo<float, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20571422843,3040,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20571457273,2656,1,1,1,128,1,1,34,0,0,,
"void THCudaTensor_gatherKernel<unsigned int, long, int=2>(TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20571488760,3264,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS4_RKT_EUliE0_EEviT1_",20571527094,2080,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20571562293,3231,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20571594803,5888,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20571625010,7007,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20571662544,2816,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20571695343,2655,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20571722381,2848,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20571746956,2720,1,1,1,128,1,1,34,0,0,,
"void indexSelectSmallIndex<c10::Half, unsigned int, int=3, int=3, int=-2>(TensorInfo<c10::Half, unsigned int>, TensorInfo<c10::Half, unsigned int>, TensorInfo<long, unsigned int>, int, int, unsigned int, long)",20571780363,5664,64,1,1,128,1,1,32,0,0,,
"_ZN2at6native13reduce_kernelILi512ENS0_8ReduceOpIhNS0_14func_wrapper_tIhZNS0_14or_kernel_cudaERNS_14TensorIteratorEEUlhhE_EEjhLi4EEEEEvT0_",20571807914,3231,1,1,1,1,1,1,32,16,0,,
"Memcpy DtoH [async]",20571826313,1248,,,,,,,,,,1,801282
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_14eq_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SB_EUliE_EEviT1_",20571877926,3072,1,1,1,512,1,1,32,0,0,,
"void kernelTransformReduceInnermostDimIndex<bool, long, MinValuePair<bool, long>>(bool*, long*, bool*, unsigned int, unsigned int, thrust::pair<bool, long>, bool)",20571920613,2943,1,1,1,16,32,1,21,4896,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23bitwise_not_kernel_cudaERNS_14TensorIteratorEEUlbE_EEvS4_RKT_EUliE0_EEviT1_",20571957859,1952,1,1,1,512,1,1,16,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__copy_if::InitAgent<thrust::cuda_cub::cub::ScanTileState<int, bool=1>, int*, int>, thrust::cuda_cub::cub::ScanTileState<int, bool=1>, unsigned long, int*>(bool=1, thrust::cuda_cub::cub::ScanTileState<int, bool=1>, int*)",20571996993,1632,1,1,1,128,1,1,16,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__copy_if::CopyIfAgent<thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::device_ptr<bool>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, NonZeroOp<bool>, int, int*>, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::device_ptr<bool>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, ",20572005793,4032,1,1,1,128,1,1,62,0,4096,,
"Memcpy DtoH [async]",20572026816,1280,,,,,,,,,,4,3125000
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__parallel_for::ParallelForAgent<thrust::cuda_cub::__transform::unary_transform_f<thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, thrust::cuda_cub::__transform::no_stencil_tag, idx_functor, thrust::cuda_cub::__transform::always_true_predicate>, long>, thrust::cuda_cub::__transform::unary_transform_f<thru",20572050559,2464,1,1,1,256,1,1,30,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20572078493,2784,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20572108284,2592,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SD_EUliE0_EEviT1_",20572136347,1920,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20572162970,2624,1,1,1,128,1,1,34,0,0,,
"void indexSelectSmallIndex<c10::Half, unsigned int, int=2, int=2, int=-2>(TensorInfo<c10::Half, unsigned int>, TensorInfo<c10::Half, unsigned int>, TensorInfo<long, unsigned int>, int, int, unsigned int, long)",20572254454,5343,8,1,1,128,1,1,32,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__parallel_for::ParallelForAgent<thrust::cuda_cub::__tabulate::functor<thrust::device_ptr<long>, at::native::LinspaceOp<long, long>, long>, long>, thrust::cuda_cub::__tabulate::functor<thrust::device_ptr<long>, at::native::LinspaceOp<long, long>, long>, long>(thrust::device_ptr<long>, long)",20572300500,1696,1,1,1,256,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_14ge_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS4_RKT_EUliE1_EEviT1_",20572340306,7487,1,1,1,128,1,1,32,0,0,,
"memset [async] (0)",20572485963,1216,,,,,,,,,,256,210526315
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20572498987,25535,64,1,2,128,1,1,106,16896,0,,
"memset [async] (0)",20572513514,1184,,,,,,,,,,256,216216216
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20572523050,22527,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20572546985,3871,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20572552264,1824,,,,,,,,,,10240,11228070174
"Memcpy DtoD [async]",20572560808,1504,,,,,,,,,,10240,13617021276
"memset [async] (0)",20572667075,1312,,,,,,,,,,64,48780487
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20572678147,16031,16,1,2,128,1,1,106,16896,0,,
"memset [async] (0)",20572729344,1120,,,,,,,,,,192,171428571
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20572738016,21311,16,3,3,128,1,1,106,16896,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20572798557,5728,380,1,1,128,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20572825244,4512,380,1,1,128,1,1,16,0,0,,
"void at::native::reduce_kernel<int=512, at::native::ReduceOp<c10::Half, at::native::NormOps<float>, unsigned int, c10::Half, int=4>>(c10::Half)",20572857307,10559,1,1,1,512,1,1,32,16,2048,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15div_kernel_cudaERNS_14TensorIteratorEENKUlvE0_clEvENKUlvE6_clEvEUlN3c104HalfES8_E_EEvS4_RKT_EUliE0_EEviT1_",20572879770,2112,2,1,1,512,1,1,19,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15mul_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE6_clEvEUlN3c104HalfES8_E_EEvS4_RKT_EUliE0_EEviT1_",20572905145,1696,2,1,1,512,1,1,16,0,0,,
"void kernelPointwiseApply2<Tensor_tanh_Half_Op, c10::Half, c10::Half, unsigned int, int=1, int=1>(OffsetInfo<c10::Half, unsigned int, int=1>, OffsetInfo<c10::Half, unsigned int, int=1>, unsigned int, Tensor_tanh_Half_Op)",20572933303,2848,380,1,1,512,1,1,16,0,0,,
"memset [async] (0)",20572971062,1216,,,,,,,,,,24,19736842
"volta_fp16_sgemm_fp16_32x32_sliced1x4_tn",20572980725,21407,6,1,3,128,1,1,86,32768,0,,
"void kernelPointwiseApply2<TensorMaskedFillOp<c10::Half, bool>, c10::Half, bool, unsigned int, int=1, int=1>(OffsetInfo<bool, c10::Half, bool>, OffsetInfo<TensorMaskedFillOp<c10::Half, bool>, c10::Half, unsigned int>, c10::Half, c10::Half)",20573027731,2048,1,1,1,512,1,1,16,0,0,,
"void _GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::softmax_warp_forward<c10::Half, c10::Half, float, int=6, bool=0>(c10::Half*, c10::Half const *, int, int, int)",20573053426,4000,1,1,1,32,4,1,25,0,0,,
"volta_fp16_sgemm_fp16_128x64_nn",20573078929,15775,8,1,5,128,1,1,122,12544,0,,
"Memcpy HtoD [async]",20573129839,1120,,,,,,,,,,48,42857142
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20573149582,2272,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20573301095,1152,,,,,,,,,,256,222222222
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20573313574,39167,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20573334693,1152,,,,,,,,,,256,222222222
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20573344133,24671,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20573369764,3488,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20573374116,1632,,,,,,,,,,10240,12549019606
"Memcpy DtoD [async]",20573383043,1472,,,,,,,,,,10240,13913043478
"Memcpy HtoD [async]",20573472799,1216,,,,,,,,,,48,39473684
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20573489919,2719,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20573626712,1120,,,,,,,,,,256,228571428
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20573638968,38014,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20573656375,1184,,,,,,,,,,256,216216216
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20573663863,23647,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20573689302,3135,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20573693397,1632,,,,,,,,,,10240,12549019606
"Memcpy DtoD [async]",20573702293,1472,,,,,,,,,,10240,13913043478
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE0_EEviT1_",20573774578,1920,10,1,1,512,1,1,16,0,0,,
"Memcpy HtoD [async]",20573809680,1120,,,,,,,,,,48,42857142
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20573826160,2655,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20573977961,1120,,,,,,,,,,256,228571428
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20573990472,41118,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20574003752,1184,,,,,,,,,,256,216216216
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20574011175,26367,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20574039302,3424,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20574043654,1664,,,,,,,,,,10240,12307692306
"Memcpy DtoD [async]",20574050949,1472,,,,,,,,,,10240,13913043478
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE0_EEviT1_",20574122562,1920,10,1,1,512,1,1,16,0,0,,
"memset [async] (0)",20574185535,1344,,,,,,,,,,2020,1502976190
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20574194847,119099,505,1,2,128,1,1,106,16896,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20574315418,4735,316,1,1,128,1,1,16,0,0,,
"Memcpy HtoD [async]",20574321753,2400,,,,,,,,,,192,80000000
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20574330873,4448,160,8,1,512,1,1,20,0,0,,
"void at::native::_GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::cunn_SoftMaxForward<int=2, c10::Half, float, c10::Half, at::native::_GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::LogSoftMaxForwardEpilogue>(c10::Half*, c10::Half*, int)",20574336601,19615,5,1,1,1024,1,1,26,0,4096,,
"void gatherTopK<c10::Half, unsigned int, int=2, bool=1>(TensorInfo<c10::Half, unsigned int>, unsigned int, unsigned int, unsigned int, unsigned int, TensorInfo<c10::Half, unsigned int>, unsigned int, unsigned int, TensorInfo<long, unsigned int>, unsigned int)",20574365271,159417,5,1,1,1024,1,1,48,128,0,,
"void fillSliceWithIndex<unsigned int, int=2>(TensorInfo<long, unsigned int>, unsigned int, unsigned int, unsigned int)",20574526064,2016,5,1,1,5,1,1,16,0,0,,
"Memcpy DtoD [async]",20574529392,1888,,,,,,,,,,50,52966100
"void bitonicSortKVInPlace<c10::Half, long, int=2, int=-1, GTComp<c10::Half, bool=1>, unsigned int, int=32>(TensorInfo<c10::Half, bool=1>, bool=1, bool=1, bool=1, TensorInfo<long, bool=1>, bool=1, c10::Half)",20574532560,9408,5,1,1,16,1,1,26,352,0,,
"void THCudaTensor_gatherKernel<unsigned int, long, int=3>(TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20574543088,3647,1,1,1,512,1,1,32,0,0,,
"Memcpy DtoD [async]",20574547663,1472,,,,,,,,,,50,67934782
"Memcpy DtoD [async]",20574549999,1728,,,,,,,,,,200,231481480
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE_clEvENKUlvE2_clEvEUlfE_EEvS4_RKT_EUliE_EEviT1_",20574553135,2720,1,1,1,512,1,1,32,0,0,,
"Memcpy DtoD [async]",20574556879,1696,,,,,,,,,,760,896226414
"void kernelPointwiseApply2<TensorMaskedFillOp<float, bool>, float, bool, unsigned int, int=1, int=2>(OffsetInfo<bool, float, bool>, OffsetInfo<TensorMaskedFillOp<float, bool>, float, unsigned int>, float, float)",20574572590,2112,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20574614636,4832,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE0_EEviT1_",20574636235,2048,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20574663306,4320,1,1,1,128,1,1,34,0,0,,
"Memcpy DtoD [async]",20574706984,1472,,,,,,,,,,200,271739130
"void kernelPointwiseApply2<TensorMaskedFillOp<long, bool>, long, bool, unsigned int, int=1, int=2>(OffsetInfo<bool, long, bool>, OffsetInfo<TensorMaskedFillOp<long, bool>, long, unsigned int>, long, long)",20574729479,1952,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE_clEvENKUlvE2_clEvEUlfE_EEvS4_RKT_EUliE_EEviT1_",20574752614,1760,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native13reduce_kernelILi512ENS0_8ReduceOpIhNS0_14func_wrapper_tIhZNS0_14or_kernel_cudaERNS_14TensorIteratorEEUlhhE_EEjhLi4EEEEEvT0_",20574788197,5343,1,1,1,4,1,1,32,16,0,,
"Memcpy DtoH [async]",20574806020,1824,,,,,,,,,,1,548245
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20574854594,2815,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE2_EEviT1_",20574893088,3232,1,1,1,128,1,1,16,0,0,,
"void gatherTopK<float, unsigned int, int=1, bool=1>(TensorInfo<float, unsigned int>, unsigned int, unsigned int, unsigned int, unsigned int, TensorInfo<float, unsigned int>, unsigned int, unsigned int, TensorInfo<long, unsigned int>, unsigned int)",20574933406,20735,1,1,1,32,1,1,42,128,0,,
"void bitonicSortKVInPlace<float, long, int=-2, int=-1, GTComp<float, bool=1>, unsigned int, int=32>(TensorInfo<float, bool=1>, bool=1, bool=1, bool=1, TensorInfo<long, bool=1>, bool=1, float)",20574955389,8832,1,1,1,16,1,1,30,416,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_15div_kernel_cudaERNS_14TensorIteratorEENKUlvE0_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SB_EUliE0_EEviT1_",20574977692,2048,1,1,1,512,1,1,20,0,0,,
"void THCudaTensor_gatherKernel<unsigned int, float, int=2>(TensorInfo<float, unsigned int>, TensorInfo<float, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20575013371,3071,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20575047513,2912,1,1,1,128,1,1,34,0,0,,
"void THCudaTensor_gatherKernel<unsigned int, long, int=2>(TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20575078840,3231,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS4_RKT_EUliE0_EEviT1_",20575118422,2112,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20575152660,3232,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20575186451,6400,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20575215858,6975,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20575252912,2784,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20575285646,2656,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20575312845,2752,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20575337132,2752,1,1,1,128,1,1,34,0,0,,
"void indexSelectSmallIndex<c10::Half, unsigned int, int=3, int=3, int=-2>(TensorInfo<c10::Half, unsigned int>, TensorInfo<c10::Half, unsigned int>, TensorInfo<long, unsigned int>, int, int, unsigned int, long)",20575371595,5695,64,1,1,128,1,1,32,0,0,,
"_ZN2at6native13reduce_kernelILi512ENS0_8ReduceOpIhNS0_14func_wrapper_tIhZNS0_14or_kernel_cudaERNS_14TensorIteratorEEUlhhE_EEjhLi4EEEEEvT0_",20575398121,3232,1,1,1,1,1,1,32,16,0,,
"Memcpy DtoH [async]",20575425160,1280,,,,,,,,,,1,781250
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_14eq_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SB_EUliE_EEviT1_",20575479142,3008,1,1,1,512,1,1,32,0,0,,
"void kernelTransformReduceInnermostDimIndex<bool, long, MinValuePair<bool, long>>(bool*, long*, bool*, unsigned int, unsigned int, thrust::pair<bool, long>, bool)",20575522724,2816,1,1,1,16,32,1,21,4896,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23bitwise_not_kernel_cudaERNS_14TensorIteratorEEUlbE_EEvS4_RKT_EUliE0_EEviT1_",20575560226,1920,1,1,1,512,1,1,16,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__copy_if::InitAgent<thrust::cuda_cub::cub::ScanTileState<int, bool=1>, int*, int>, thrust::cuda_cub::cub::ScanTileState<int, bool=1>, unsigned long, int*>(bool=1, thrust::cuda_cub::cub::ScanTileState<int, bool=1>, int*)",20575600544,1632,1,1,1,128,1,1,16,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__copy_if::CopyIfAgent<thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::device_ptr<bool>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, NonZeroOp<bool>, int, int*>, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::device_ptr<bool>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, ",20575609024,4032,1,1,1,128,1,1,62,0,4096,,
"Memcpy DtoH [async]",20575630207,1376,,,,,,,,,,4,2906976
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__parallel_for::ParallelForAgent<thrust::cuda_cub::__transform::unary_transform_f<thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, thrust::cuda_cub::__transform::no_stencil_tag, idx_functor, thrust::cuda_cub::__transform::always_true_predicate>, long>, thrust::cuda_cub::__transform::unary_transform_f<thru",20575653982,2432,1,1,1,256,1,1,30,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20575682461,2624,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20575711643,2656,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SD_EUliE0_EEviT1_",20575739994,1920,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20575766009,2688,1,1,1,128,1,1,34,0,0,,
"void indexSelectSmallIndex<c10::Half, unsigned int, int=2, int=2, int=-2>(TensorInfo<c10::Half, unsigned int>, TensorInfo<c10::Half, unsigned int>, TensorInfo<long, unsigned int>, int, int, unsigned int, long)",20575857301,5184,8,1,1,128,1,1,32,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__parallel_for::ParallelForAgent<thrust::cuda_cub::__tabulate::functor<thrust::device_ptr<long>, at::native::LinspaceOp<long, long>, long>, long>, thrust::cuda_cub::__tabulate::functor<thrust::device_ptr<long>, at::native::LinspaceOp<long, long>, long>, long>(thrust::device_ptr<long>, long)",20575903571,1728,1,1,1,256,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_14ge_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS4_RKT_EUliE1_EEviT1_",20575943345,7648,1,1,1,128,1,1,32,0,0,,
"memset [async] (0)",20576088459,1120,,,,,,,,,,256,228571428
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20576101514,24127,64,1,2,128,1,1,106,16896,0,,
"memset [async] (0)",20576115849,1152,,,,,,,,,,256,222222222
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20576124969,22559,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20576148872,4544,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20576154728,1856,,,,,,,,,,10240,11034482758
"Memcpy DtoD [async]",20576162439,1504,,,,,,,,,,10240,13617021276
"memset [async] (0)",20576269283,1119,,,,,,,,,,64,57193923
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20576279970,15967,16,1,2,128,1,1,106,16896,0,,
"memset [async] (0)",20576330272,1152,,,,,,,,,,192,166666666
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20576339071,20863,16,3,3,128,1,1,106,16896,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20576400029,5887,380,1,1,128,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20576425980,4351,380,1,1,128,1,1,16,0,0,,
"void at::native::reduce_kernel<int=512, at::native::ReduceOp<c10::Half, at::native::NormOps<float>, unsigned int, c10::Half, int=4>>(c10::Half)",20576459866,10464,1,1,1,512,1,1,32,16,2048,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15div_kernel_cudaERNS_14TensorIteratorEENKUlvE0_clEvENKUlvE6_clEvEUlN3c104HalfES8_E_EEvS4_RKT_EUliE0_EEviT1_",20576482073,2112,2,1,1,512,1,1,19,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15mul_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE6_clEvEUlN3c104HalfES8_E_EEvS4_RKT_EUliE0_EEviT1_",20576508056,1696,2,1,1,512,1,1,16,0,0,,
"void kernelPointwiseApply2<Tensor_tanh_Half_Op, c10::Half, c10::Half, unsigned int, int=1, int=1>(OffsetInfo<c10::Half, unsigned int, int=1>, OffsetInfo<c10::Half, unsigned int, int=1>, unsigned int, Tensor_tanh_Half_Op)",20576536247,2815,380,1,1,512,1,1,16,0,0,,
"memset [async] (0)",20576574229,1088,,,,,,,,,,24,22058823
"volta_fp16_sgemm_fp16_32x32_sliced1x4_tn",20576583732,22047,6,1,3,128,1,1,86,32768,0,,
"void kernelPointwiseApply2<TensorMaskedFillOp<c10::Half, bool>, c10::Half, bool, unsigned int, int=1, int=1>(OffsetInfo<bool, c10::Half, bool>, OffsetInfo<TensorMaskedFillOp<c10::Half, bool>, c10::Half, unsigned int>, c10::Half, c10::Half)",20576629490,2048,1,1,1,512,1,1,16,0,0,,
"void _GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::softmax_warp_forward<c10::Half, c10::Half, float, int=6, bool=0>(c10::Half*, c10::Half const *, int, int, int)",20576655377,4096,1,1,1,32,4,1,25,0,0,,
"volta_fp16_sgemm_fp16_128x64_nn",20576681360,15999,8,1,5,128,1,1,122,12544,0,,
"Memcpy HtoD [async]",20576731534,1120,,,,,,,,,,48,42857142
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20576751117,2272,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20576902566,1152,,,,,,,,,,256,222222222
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20576915206,41950,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20576929605,1152,,,,,,,,,,256,222222222
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20576938565,25790,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20576966275,3328,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20576970691,1632,,,,,,,,,,10240,12549019606
"Memcpy DtoD [async]",20576977315,1440,,,,,,,,,,10240,14222222222
"Memcpy HtoD [async]",20577072703,1120,,,,,,,,,,48,42857142
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20577090526,2688,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20577229432,1536,,,,,,,,,,256,166666666
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20577242071,39006,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20577259158,1184,,,,,,,,,,256,216216216
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20577265782,23999,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20577291445,3104,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20577295509,1632,,,,,,,,,,10240,12549019606
"Memcpy DtoD [async]",20577305812,1504,,,,,,,,,,10240,13617021276
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE0_EEviT1_",20577381393,2112,10,1,1,512,1,1,16,0,0,,
"Memcpy HtoD [async]",20577417295,1312,,,,,,,,,,48,36585365
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20577433199,2687,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20577577256,1120,,,,,,,,,,256,228571428
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20577589320,40094,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20577602695,1184,,,,,,,,,,256,216216216
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20577610375,26110,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20577638181,3136,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20577642277,1664,,,,,,,,,,10240,12307692306
"Memcpy DtoD [async]",20577649445,1440,,,,,,,,,,10240,14222222222
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE0_EEviT1_",20577720450,1920,10,1,1,512,1,1,16,0,0,,
"memset [async] (0)",20577783519,1344,,,,,,,,,,2020,1502976190
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20577792767,113466,505,1,2,128,1,1,106,16896,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20577907609,4800,316,1,1,128,1,1,16,0,0,,
"Memcpy HtoD [async]",20577914809,2080,,,,,,,,,,192,92307692
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20577924601,4479,160,8,1,512,1,1,20,0,0,,
"void at::native::_GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::cunn_SoftMaxForward<int=2, c10::Half, float, c10::Half, at::native::_GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::LogSoftMaxForwardEpilogue>(c10::Half*, c10::Half*, int)",20577943384,19967,5,1,1,1024,1,1,26,0,4096,,
"void gatherTopK<c10::Half, unsigned int, int=2, bool=1>(TensorInfo<c10::Half, unsigned int>, unsigned int, unsigned int, unsigned int, unsigned int, TensorInfo<c10::Half, unsigned int>, unsigned int, unsigned int, TensorInfo<long, unsigned int>, unsigned int)",20577976086,114939,5,1,1,1024,1,1,48,128,0,,
"void fillSliceWithIndex<unsigned int, int=2>(TensorInfo<long, unsigned int>, unsigned int, unsigned int, unsigned int)",20578092241,1984,5,1,1,5,1,1,16,0,0,,
"Memcpy DtoD [async]",20578095537,1952,,,,,,,,,,50,51229508
"void bitonicSortKVInPlace<c10::Half, long, int=2, int=-1, GTComp<c10::Half, bool=1>, unsigned int, int=32>(TensorInfo<c10::Half, bool=1>, bool=1, bool=1, bool=1, TensorInfo<long, bool=1>, bool=1, c10::Half)",20578098673,9023,5,1,1,16,1,1,26,352,0,,
"void THCudaTensor_gatherKernel<unsigned int, long, int=3>(TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20578108944,3808,1,1,1,512,1,1,32,0,0,,
"Memcpy DtoD [async]",20578113712,1504,,,,,,,,,,50,66489360
"Memcpy DtoD [async]",20578116144,1664,,,,,,,,,,200,240384614
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE_clEvENKUlvE2_clEvEUlfE_EEvS4_RKT_EUliE_EEviT1_",20578118992,2496,1,1,1,512,1,1,32,0,0,,
"Memcpy DtoD [async]",20578163278,1696,,,,,,,,,,760,896226414
"void kernelPointwiseApply2<TensorMaskedFillOp<float, bool>, float, bool, unsigned int, int=1, int=2>(OffsetInfo<bool, float, bool>, OffsetInfo<TensorMaskedFillOp<float, bool>, float, unsigned int>, float, float)",20578184077,2080,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20578225579,4992,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE0_EEviT1_",20578246506,1920,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20578275113,4288,1,1,1,128,1,1,34,0,0,,
"Memcpy DtoD [async]",20578317639,1504,,,,,,,,,,200,265957446
"void kernelPointwiseApply2<TensorMaskedFillOp<long, bool>, long, bool, unsigned int, int=1, int=2>(OffsetInfo<bool, long, bool>, OffsetInfo<TensorMaskedFillOp<long, bool>, long, unsigned int>, long, long)",20578339814,1952,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE_clEvENKUlvE2_clEvEUlfE_EEvS4_RKT_EUliE_EEviT1_",20578363333,1824,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native13reduce_kernelILi512ENS0_8ReduceOpIhNS0_14func_wrapper_tIhZNS0_14or_kernel_cudaERNS_14TensorIteratorEEUlhhE_EEjhLi4EEEEEvT0_",20578398563,5408,1,1,1,4,1,1,32,16,0,,
"Memcpy DtoH [async]",20578416387,1280,,,,,,,,,,1,781250
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20578463201,2815,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE2_EEviT1_",20578501183,3104,1,1,1,128,1,1,16,0,0,,
"void gatherTopK<float, unsigned int, int=1, bool=1>(TensorInfo<float, unsigned int>, unsigned int, unsigned int, unsigned int, unsigned int, TensorInfo<float, unsigned int>, unsigned int, unsigned int, TensorInfo<long, unsigned int>, unsigned int)",20578542173,19071,1,1,1,32,1,1,42,128,0,,
"void bitonicSortKVInPlace<float, long, int=-2, int=-1, GTComp<float, bool=1>, unsigned int, int=32>(TensorInfo<float, bool=1>, bool=1, bool=1, bool=1, TensorInfo<long, bool=1>, bool=1, float)",20578562460,8864,1,1,1,16,1,1,30,416,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_15div_kernel_cudaERNS_14TensorIteratorEENKUlvE0_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SB_EUliE0_EEviT1_",20578586779,2048,1,1,1,512,1,1,20,0,0,,
"void THCudaTensor_gatherKernel<unsigned int, float, int=2>(TensorInfo<float, unsigned int>, TensorInfo<float, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20578621754,3231,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20578656024,2816,1,1,1,128,1,1,34,0,0,,
"void THCudaTensor_gatherKernel<unsigned int, long, int=2>(TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20578686455,3232,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS4_RKT_EUliE0_EEviT1_",20578724629,2080,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20578759955,3232,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20578792306,6432,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20578822449,6975,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20578859407,2816,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20578892461,2656,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20578918508,2752,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20578943211,2624,1,1,1,128,1,1,34,0,0,,
"void indexSelectSmallIndex<c10::Half, unsigned int, int=3, int=3, int=-2>(TensorInfo<c10::Half, unsigned int>, TensorInfo<c10::Half, unsigned int>, TensorInfo<long, unsigned int>, int, int, unsigned int, long)",20578976842,5727,64,1,1,128,1,1,32,0,0,,
"_ZN2at6native13reduce_kernelILi512ENS0_8ReduceOpIhNS0_14func_wrapper_tIhZNS0_14or_kernel_cudaERNS_14TensorIteratorEEUlhhE_EEjhLi4EEEEEvT0_",20579003944,3232,1,1,1,1,1,1,32,16,0,,
"Memcpy DtoH [async]",20579022024,1280,,,,,,,,,,1,781250
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_14eq_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SB_EUliE_EEviT1_",20579074533,3008,1,1,1,512,1,1,32,0,0,,
"void kernelTransformReduceInnermostDimIndex<bool, long, MinValuePair<bool, long>>(bool*, long*, bool*, unsigned int, unsigned int, thrust::pair<bool, long>, bool)",20579117475,2880,1,1,1,16,32,1,21,4896,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23bitwise_not_kernel_cudaERNS_14TensorIteratorEEUlbE_EEvS4_RKT_EUliE0_EEviT1_",20579155394,1920,1,1,1,512,1,1,16,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__copy_if::InitAgent<thrust::cuda_cub::cub::ScanTileState<int, bool=1>, int*, int>, thrust::cuda_cub::cub::ScanTileState<int, bool=1>, unsigned long, int*>(bool=1, thrust::cuda_cub::cub::ScanTileState<int, bool=1>, int*)",20579195424,1632,1,1,1,128,1,1,16,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__copy_if::CopyIfAgent<thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::device_ptr<bool>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, NonZeroOp<bool>, int, int*>, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::device_ptr<bool>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, ",20579203200,4159,1,1,1,128,1,1,62,0,4096,,
"Memcpy DtoH [async]",20579247070,1280,,,,,,,,,,4,3125000
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__parallel_for::ParallelForAgent<thrust::cuda_cub::__transform::unary_transform_f<thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, thrust::cuda_cub::__transform::no_stencil_tag, idx_functor, thrust::cuda_cub::__transform::always_true_predicate>, long>, thrust::cuda_cub::__transform::unary_transform_f<thru",20579271869,2431,1,1,1,256,1,1,30,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20579301083,2656,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20579331578,2624,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SD_EUliE0_EEviT1_",20579359865,1952,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20579386903,2688,1,1,1,128,1,1,34,0,0,,
"void indexSelectSmallIndex<c10::Half, unsigned int, int=2, int=2, int=-2>(TensorInfo<c10::Half, unsigned int>, TensorInfo<c10::Half, unsigned int>, TensorInfo<long, unsigned int>, int, int, unsigned int, long)",20579477779,4608,8,1,1,128,1,1,32,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__parallel_for::ParallelForAgent<thrust::cuda_cub::__tabulate::functor<thrust::device_ptr<long>, at::native::LinspaceOp<long, long>, long>, long>, thrust::cuda_cub::__tabulate::functor<thrust::device_ptr<long>, at::native::LinspaceOp<long, long>, long>, long>(thrust::device_ptr<long>, long)",20579524177,1728,1,1,1,256,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_14ge_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS4_RKT_EUliE1_EEviT1_",20579563472,7551,1,1,1,128,1,1,32,0,0,,
"memset [async] (0)",20579709705,1120,,,,,,,,,,256,228571428
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20579722280,25375,64,1,2,128,1,1,106,16896,0,,
"memset [async] (0)",20579736104,1152,,,,,,,,,,256,222222222
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20579745863,22623,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20579769638,4352,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20579775654,1856,,,,,,,,,,10240,11034482758
"Memcpy DtoD [async]",20579784710,1472,,,,,,,,,,10240,13913043478
"memset [async] (0)",20579905760,1120,,,,,,,,,,64,57142857
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20579916640,16095,16,1,2,128,1,1,106,16896,0,,
"memset [async] (0)",20579966654,1119,,,,,,,,,,192,171581769
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20579975229,20959,16,3,3,128,1,1,106,16896,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20580036058,5920,380,1,1,128,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20580061369,4608,380,1,1,128,1,1,16,0,0,,
"void at::native::reduce_kernel<int=512, at::native::ReduceOp<c10::Half, at::native::NormOps<float>, unsigned int, c10::Half, int=4>>(c10::Half)",20580094264,10591,1,1,1,512,1,1,32,16,2048,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15div_kernel_cudaERNS_14TensorIteratorEENKUlvE0_clEvENKUlvE6_clEvEUlN3c104HalfES8_E_EEvS4_RKT_EUliE0_EEviT1_",20580117335,2144,2,1,1,512,1,1,19,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15mul_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE6_clEvEUlN3c104HalfES8_E_EEvS4_RKT_EUliE0_EEviT1_",20580143030,1664,2,1,1,512,1,1,16,0,0,,
"void kernelPointwiseApply2<Tensor_tanh_Half_Op, c10::Half, c10::Half, unsigned int, int=1, int=1>(OffsetInfo<c10::Half, unsigned int, int=1>, OffsetInfo<c10::Half, unsigned int, int=1>, unsigned int, Tensor_tanh_Half_Op)",20580171604,3104,380,1,1,512,1,1,16,0,0,,
"memset [async] (0)",20580210003,1120,,,,,,,,,,24,21428571
"volta_fp16_sgemm_fp16_32x32_sliced1x4_tn",20580219474,21983,6,1,3,128,1,1,86,32768,0,,
"void kernelPointwiseApply2<TensorMaskedFillOp<c10::Half, bool>, c10::Half, bool, unsigned int, int=1, int=1>(OffsetInfo<bool, c10::Half, bool>, OffsetInfo<TensorMaskedFillOp<c10::Half, bool>, c10::Half, unsigned int>, c10::Half, c10::Half)",20580265040,2048,1,1,1,512,1,1,16,0,0,,
"void _GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::softmax_warp_forward<c10::Half, c10::Half, float, int=6, bool=0>(c10::Half*, c10::Half const *, int, int, int)",20580290255,3936,1,1,1,32,4,1,25,0,0,,
"volta_fp16_sgemm_fp16_128x64_nn",20580315726,15711,8,1,5,128,1,1,122,12544,0,,
"Memcpy HtoD [async]",20580366956,1120,,,,,,,,,,48,42857142
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20580386507,2272,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20580560963,1120,,,,,,,,,,256,228571428
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20580574082,41727,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20580588514,1184,,,,,,,,,,256,216216216
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20580597601,25887,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20580625120,3328,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20580629472,1664,,,,,,,,,,10240,12307692306
"Memcpy DtoD [async]",20580637280,1472,,,,,,,,,,10240,13913043478
"Memcpy HtoD [async]",20580737819,1120,,,,,,,,,,48,42857142
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20580755994,2752,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20580897748,1120,,,,,,,,,,256,228571428
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20580910067,39231,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20580927539,1472,,,,,,,,,,256,173913043
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20580934674,23903,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20580960465,3168,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20580964529,1632,,,,,,,,,,10240,12549019606
"Memcpy DtoD [async]",20580973329,1472,,,,,,,,,,10240,13913043478
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE0_EEviT1_",20581047853,1920,10,1,1,512,1,1,16,0,0,,
"Memcpy HtoD [async]",20581083564,1120,,,,,,,,,,48,42857142
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20581099691,2720,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20581243301,1152,,,,,,,,,,256,222222222
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20581256132,41502,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20581269635,1184,,,,,,,,,,256,216216216
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20581276995,26463,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20581305346,3200,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20581309442,1664,,,,,,,,,,10240,12307692306
"Memcpy DtoD [async]",20581316353,1440,,,,,,,,,,10240,14222222222
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE0_EEviT1_",20581387998,1920,10,1,1,512,1,1,16,0,0,,
"memset [async] (0)",20581450651,1344,,,,,,,,,,2020,1502976190
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20581459995,119035,505,1,2,128,1,1,106,16896,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20581580246,4799,316,1,1,128,1,1,16,0,0,,
"Memcpy HtoD [async]",20581586709,2048,,,,,,,,,,192,93750000
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20581595573,4576,160,8,1,512,1,1,20,0,0,,
"void at::native::_GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::cunn_SoftMaxForward<int=2, c10::Half, float, c10::Half, at::native::_GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::LogSoftMaxForwardEpilogue>(c10::Half*, c10::Half*, int)",20581601557,19647,5,1,1,1024,1,1,26,0,4096,,
"void gatherTopK<c10::Half, unsigned int, int=2, bool=1>(TensorInfo<c10::Half, unsigned int>, unsigned int, unsigned int, unsigned int, unsigned int, TensorInfo<c10::Half, unsigned int>, unsigned int, unsigned int, TensorInfo<long, unsigned int>, unsigned int)",20581630003,126395,5,1,1,1024,1,1,48,128,0,,
"void fillSliceWithIndex<unsigned int, int=2>(TensorInfo<long, unsigned int>, unsigned int, unsigned int, unsigned int)",20581757614,1952,5,1,1,5,1,1,16,0,0,,
"Memcpy DtoD [async]",20581760877,1952,,,,,,,,,,50,51229508
"void bitonicSortKVInPlace<c10::Half, long, int=2, int=-1, GTComp<c10::Half, bool=1>, unsigned int, int=32>(TensorInfo<c10::Half, bool=1>, bool=1, bool=1, bool=1, TensorInfo<long, bool=1>, bool=1, c10::Half)",20581764333,9152,5,1,1,16,1,1,26,352,0,,
"void THCudaTensor_gatherKernel<unsigned int, long, int=3>(TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20581774797,3648,1,1,1,512,1,1,32,0,0,,
"Memcpy DtoD [async]",20581779373,1504,,,,,,,,,,50,66489360
"Memcpy DtoD [async]",20581781901,1695,,,,,,,,,,200,235988200
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE_clEvENKUlvE2_clEvEUlfE_EEvS4_RKT_EUliE_EEviT1_",20581784780,2560,1,1,1,512,1,1,32,0,0,,
"Memcpy DtoD [async]",20581815755,1664,,,,,,,,,,760,913461538
"void kernelPointwiseApply2<TensorMaskedFillOp<float, bool>, float, bool, unsigned int, int=1, int=2>(OffsetInfo<bool, float, bool>, OffsetInfo<TensorMaskedFillOp<float, bool>, float, unsigned int>, float, float)",20581844298,2080,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20581887176,4864,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE0_EEviT1_",20581908839,1952,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20581936422,4255,1,1,1,128,1,1,34,0,0,,
"Memcpy DtoD [async]",20581981348,1536,,,,,,,,,,200,260416666
"void kernelPointwiseApply2<TensorMaskedFillOp<long, bool>, long, bool, unsigned int, int=1, int=2>(OffsetInfo<bool, long, bool>, OffsetInfo<TensorMaskedFillOp<long, bool>, long, unsigned int>, long, long)",20582003363,1952,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE_clEvENKUlvE2_clEvEUlfE_EEvS4_RKT_EUliE_EEviT1_",20582026946,1856,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native13reduce_kernelILi512ENS0_8ReduceOpIhNS0_14func_wrapper_tIhZNS0_14or_kernel_cudaERNS_14TensorIteratorEEUlhhE_EEjhLi4EEEEEvT0_",20582062432,5408,1,1,1,4,1,1,32,16,0,,
"Memcpy DtoH [async]",20582079935,1280,,,,,,,,,,1,781250
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20582126205,2816,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE2_EEviT1_",20582164091,3136,1,1,1,128,1,1,16,0,0,,
"void gatherTopK<float, unsigned int, int=1, bool=1>(TensorInfo<float, unsigned int>, unsigned int, unsigned int, unsigned int, unsigned int, TensorInfo<float, unsigned int>, unsigned int, unsigned int, TensorInfo<long, unsigned int>, unsigned int)",20582203994,21183,1,1,1,32,1,1,42,128,0,,
"void bitonicSortKVInPlace<float, long, int=-2, int=-1, GTComp<float, bool=1>, unsigned int, int=32>(TensorInfo<float, bool=1>, bool=1, bool=1, bool=1, TensorInfo<long, bool=1>, bool=1, float)",20582226585,8671,1,1,1,16,1,1,30,416,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_15div_kernel_cudaERNS_14TensorIteratorEENKUlvE0_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SB_EUliE0_EEviT1_",20582249464,2080,1,1,1,512,1,1,20,0,0,,
"void THCudaTensor_gatherKernel<unsigned int, float, int=2>(TensorInfo<float, unsigned int>, TensorInfo<float, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20582284022,3072,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20582317493,2816,1,1,1,128,1,1,34,0,0,,
"void THCudaTensor_gatherKernel<unsigned int, long, int=2>(TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20582348435,3392,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS4_RKT_EUliE0_EEviT1_",20582386610,2047,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20582421456,3296,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20582454543,6335,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20582484301,7136,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20582521388,2815,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20582553514,2656,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20582580777,2752,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20582604808,2592,1,1,1,128,1,1,34,0,0,,
"void indexSelectSmallIndex<c10::Half, unsigned int, int=3, int=3, int=-2>(TensorInfo<c10::Half, unsigned int>, TensorInfo<c10::Half, unsigned int>, TensorInfo<long, unsigned int>, int, int, unsigned int, long)",20582639782,5696,64,1,1,128,1,1,32,0,0,,
"_ZN2at6native13reduce_kernelILi512ENS0_8ReduceOpIhNS0_14func_wrapper_tIhZNS0_14or_kernel_cudaERNS_14TensorIteratorEEUlhhE_EEjhLi4EEEEEvT0_",20582667525,3232,1,1,1,1,1,1,32,16,0,,
"Memcpy DtoH [async]",20582686020,1248,,,,,,,,,,1,801282
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_14eq_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SB_EUliE_EEviT1_",20582738658,3040,1,1,1,512,1,1,32,0,0,,
"void kernelTransformReduceInnermostDimIndex<bool, long, MinValuePair<bool, long>>(bool*, long*, bool*, unsigned int, unsigned int, thrust::pair<bool, long>, bool)",20582781024,2816,1,1,1,16,32,1,21,4896,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23bitwise_not_kernel_cudaERNS_14TensorIteratorEEUlbE_EEvS4_RKT_EUliE0_EEviT1_",20582818334,1952,1,1,1,512,1,1,16,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__copy_if::InitAgent<thrust::cuda_cub::cub::ScanTileState<int, bool=1>, int*, int>, thrust::cuda_cub::cub::ScanTileState<int, bool=1>, unsigned long, int*>(bool=1, thrust::cuda_cub::cub::ScanTileState<int, bool=1>, int*)",20582857981,1727,1,1,1,128,1,1,16,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__copy_if::CopyIfAgent<thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::device_ptr<bool>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, NonZeroOp<bool>, int, int*>, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::device_ptr<bool>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, ",20582866300,4064,1,1,1,128,1,1,62,0,4096,,
"Memcpy DtoH [async]",20582901851,1247,,,,,,,,,,4,3207698
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__parallel_for::ParallelForAgent<thrust::cuda_cub::__transform::unary_transform_f<thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, thrust::cuda_cub::__transform::no_stencil_tag, idx_functor, thrust::cuda_cub::__transform::always_true_predicate>, long>, thrust::cuda_cub::__transform::unary_transform_f<thru",20582926457,2432,1,1,1,256,1,1,30,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20582955448,2656,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20582984983,2624,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SD_EUliE0_EEviT1_",20583013526,1919,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20583040276,2656,1,1,1,128,1,1,34,0,0,,
"void indexSelectSmallIndex<c10::Half, unsigned int, int=2, int=2, int=-2>(TensorInfo<c10::Half, unsigned int>, TensorInfo<c10::Half, unsigned int>, TensorInfo<long, unsigned int>, int, int, unsigned int, long)",20583134544,5120,8,1,1,128,1,1,32,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__parallel_for::ParallelForAgent<thrust::cuda_cub::__tabulate::functor<thrust::device_ptr<long>, at::native::LinspaceOp<long, long>, long>, long>, thrust::cuda_cub::__tabulate::functor<thrust::device_ptr<long>, at::native::LinspaceOp<long, long>, long>, long>(thrust::device_ptr<long>, long)",20583181070,1728,1,1,1,256,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_14ge_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS4_RKT_EUliE1_EEviT1_",20583220172,7648,1,1,1,128,1,1,32,0,0,,
"memset [async] (0)",20583365478,1120,,,,,,,,,,256,228571428
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20583378437,25439,64,1,2,128,1,1,106,16896,0,,
"memset [async] (0)",20583392485,1152,,,,,,,,,,256,222222222
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20583401732,22783,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20583425891,3968,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20583431075,1824,,,,,,,,,,10240,11228070174
"Memcpy DtoD [async]",20583439651,1471,,,,,,,,,,10240,13922501698
"memset [async] (0)",20583544990,1088,,,,,,,,,,64,58823529
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20583556029,15968,16,1,2,128,1,1,106,16896,0,,
"memset [async] (0)",20583606267,1152,,,,,,,,,,192,166666666
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20583614779,21151,16,3,3,128,1,1,106,16896,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20583675576,5856,380,1,1,128,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20583701463,4640,380,1,1,128,1,1,16,0,0,,
"void at::native::reduce_kernel<int=512, at::native::ReduceOp<c10::Half, at::native::NormOps<float>, unsigned int, c10::Half, int=4>>(c10::Half)",20583734901,10528,1,1,1,512,1,1,32,16,2048,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15div_kernel_cudaERNS_14TensorIteratorEENKUlvE0_clEvENKUlvE6_clEvEUlN3c104HalfES8_E_EEvS4_RKT_EUliE0_EEviT1_",20583757652,2080,2,1,1,512,1,1,19,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15mul_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE6_clEvEUlN3c104HalfES8_E_EEvS4_RKT_EUliE0_EEviT1_",20583783283,1664,2,1,1,512,1,1,16,0,0,,
"void kernelPointwiseApply2<Tensor_tanh_Half_Op, c10::Half, c10::Half, unsigned int, int=1, int=1>(OffsetInfo<c10::Half, unsigned int, int=1>, OffsetInfo<c10::Half, unsigned int, int=1>, unsigned int, Tensor_tanh_Half_Op)",20583811762,2848,380,1,1,512,1,1,16,0,0,,
"memset [async] (0)",20583849744,1120,,,,,,,,,,24,21428571
"volta_fp16_sgemm_fp16_32x32_sliced1x4_tn",20583859344,21503,6,1,3,128,1,1,86,32768,0,,
"void kernelPointwiseApply2<TensorMaskedFillOp<c10::Half, bool>, c10::Half, bool, unsigned int, int=1, int=1>(OffsetInfo<bool, c10::Half, bool>, OffsetInfo<TensorMaskedFillOp<c10::Half, bool>, c10::Half, unsigned int>, c10::Half, c10::Half)",20583905134,2080,1,1,1,512,1,1,16,0,0,,
"void _GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::softmax_warp_forward<c10::Half, c10::Half, float, int=6, bool=0>(c10::Half*, c10::Half const *, int, int, int)",20583931181,4095,1,1,1,32,4,1,25,0,0,,
"volta_fp16_sgemm_fp16_128x64_nn",20583956396,15551,8,1,5,128,1,1,122,12544,0,,
"Memcpy HtoD [async]",20584006377,1152,,,,,,,,,,48,41666666
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20584026280,2272,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20584175266,1120,,,,,,,,,,256,228571428
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20584188161,43070,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20584201569,1184,,,,,,,,,,256,216216216
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20584211520,25407,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20584238751,3328,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20584242911,1664,,,,,,,,,,10240,12307692306
"Memcpy DtoD [async]",20584249758,1472,,,,,,,,,,10240,13913043478
"Memcpy HtoD [async]",20584344090,1152,,,,,,,,,,48,41666666
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20584361305,2688,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20584507283,1120,,,,,,,,,,256,228571428
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20584519858,38431,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20584538578,1151,,,,,,,,,,256,222415291
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20584544977,23903,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20584570576,3136,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20584574608,1664,,,,,,,,,,10240,12307692306
"Memcpy DtoD [async]",20584584079,1440,,,,,,,,,,10240,14222222222
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE0_EEviT1_",20584661196,1888,10,1,1,512,1,1,16,0,0,,
"Memcpy HtoD [async]",20584697450,1120,,,,,,,,,,48,42857142
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20584714378,2688,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20584854499,1120,,,,,,,,,,256,228571428
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20584866819,41246,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20584879970,1152,,,,,,,,,,256,222222222
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20584887010,27295,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20584916097,3424,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20584920576,1664,,,,,,,,,,10240,12307692306
"Memcpy DtoD [async]",20584926336,1472,,,,,,,,,,10240,13913043478
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE0_EEviT1_",20585000797,1920,10,1,1,512,1,1,16,0,0,,
"memset [async] (0)",20585062234,1376,,,,,,,,,,2020,1468023255
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20585071450,113403,505,1,2,128,1,1,106,16896,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20585186037,4863,316,1,1,128,1,1,16,0,0,,
"Memcpy HtoD [async]",20585197172,2400,,,,,,,,,,192,80000000
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20585206132,4448,160,8,1,512,1,1,20,0,0,,
"void at::native::_GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::cunn_SoftMaxForward<int=2, c10::Half, float, c10::Half, at::native::_GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::LogSoftMaxForwardEpilogue>(c10::Half*, c10::Half*, int)",20585211987,19840,5,1,1,1024,1,1,26,0,4096,,
"void gatherTopK<c10::Half, unsigned int, int=2, bool=1>(TensorInfo<c10::Half, unsigned int>, unsigned int, unsigned int, unsigned int, unsigned int, TensorInfo<c10::Half, unsigned int>, unsigned int, unsigned int, TensorInfo<long, unsigned int>, unsigned int)",20585240594,138810,5,1,1,1024,1,1,48,128,0,,
"void fillSliceWithIndex<unsigned int, int=2>(TensorInfo<long, unsigned int>, unsigned int, unsigned int, unsigned int)",20585380844,2016,5,1,1,5,1,1,16,0,0,,
"Memcpy DtoD [async]",20585384140,1920,,,,,,,,,,50,52083332
"void bitonicSortKVInPlace<c10::Half, long, int=2, int=-1, GTComp<c10::Half, bool=1>, unsigned int, int=32>(TensorInfo<c10::Half, bool=1>, bool=1, bool=1, bool=1, TensorInfo<long, bool=1>, bool=1, c10::Half)",20585387308,8927,5,1,1,16,1,1,26,352,0,,
"void THCudaTensor_gatherKernel<unsigned int, long, int=3>(TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20585397579,3776,1,1,1,512,1,1,32,0,0,,
"Memcpy DtoD [async]",20585402411,1504,,,,,,,,,,50,66489360
"Memcpy DtoD [async]",20585404971,1664,,,,,,,,,,200,240384614
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE_clEvENKUlvE2_clEvEUlfE_EEvS4_RKT_EUliE_EEviT1_",20585407851,2528,1,1,1,512,1,1,32,0,0,,
"Memcpy DtoD [async]",20585426794,1696,,,,,,,,,,760,896226414
"void kernelPointwiseApply2<TensorMaskedFillOp<float, bool>, float, bool, unsigned int, int=1, int=2>(OffsetInfo<bool, float, bool>, OffsetInfo<TensorMaskedFillOp<float, bool>, float, unsigned int>, float, float)",20585447209,2112,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20585489479,4960,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE0_EEviT1_",20585512198,2144,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20585539333,4320,1,1,1,128,1,1,34,0,0,,
"Memcpy DtoD [async]",20585583715,1504,,,,,,,,,,200,265957446
"void kernelPointwiseApply2<TensorMaskedFillOp<long, bool>, long, bool, unsigned int, int=1, int=2>(OffsetInfo<bool, long, bool>, OffsetInfo<TensorMaskedFillOp<long, bool>, long, unsigned int>, long, long)",20585606722,1984,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE_clEvENKUlvE2_clEvEUlfE_EEvS4_RKT_EUliE_EEviT1_",20585629857,1792,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native13reduce_kernelILi512ENS0_8ReduceOpIhNS0_14func_wrapper_tIhZNS0_14or_kernel_cudaERNS_14TensorIteratorEEUlhhE_EEjhLi4EEEEEvT0_",20585665119,5408,1,1,1,4,1,1,32,16,0,,
"Memcpy DtoH [async]",20585682974,1280,,,,,,,,,,1,781250
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20585731612,2816,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE2_EEviT1_",20585769563,3295,1,1,1,128,1,1,16,0,0,,
"void gatherTopK<float, unsigned int, int=1, bool=1>(TensorInfo<float, unsigned int>, unsigned int, unsigned int, unsigned int, unsigned int, TensorInfo<float, unsigned int>, unsigned int, unsigned int, TensorInfo<long, unsigned int>, unsigned int)",20585809369,18015,1,1,1,32,1,1,42,128,0,,
"void bitonicSortKVInPlace<float, long, int=-2, int=-1, GTComp<float, bool=1>, unsigned int, int=32>(TensorInfo<float, bool=1>, bool=1, bool=1, bool=1, TensorInfo<long, bool=1>, bool=1, float)",20585828664,8928,1,1,1,16,1,1,30,416,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_15div_kernel_cudaERNS_14TensorIteratorEENKUlvE0_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SB_EUliE0_EEviT1_",20585862358,2016,1,1,1,512,1,1,20,0,0,,
"void THCudaTensor_gatherKernel<unsigned int, float, int=2>(TensorInfo<float, unsigned int>, TensorInfo<float, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20585898133,3040,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20585932819,2656,1,1,1,128,1,1,34,0,0,,
"void THCudaTensor_gatherKernel<unsigned int, long, int=2>(TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20585963346,3264,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS4_RKT_EUliE0_EEviT1_",20586002160,2048,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20586038063,3167,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20586071789,6144,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20586102124,6975,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20586138154,2816,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20586170729,2624,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20586196808,2751,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20586221478,2592,1,1,1,128,1,1,34,0,0,,
"void indexSelectSmallIndex<c10::Half, unsigned int, int=3, int=3, int=-2>(TensorInfo<c10::Half, unsigned int>, TensorInfo<c10::Half, unsigned int>, TensorInfo<long, unsigned int>, int, int, unsigned int, long)",20586255077,5760,64,1,1,128,1,1,32,0,0,,
"_ZN2at6native13reduce_kernelILi512ENS0_8ReduceOpIhNS0_14func_wrapper_tIhZNS0_14or_kernel_cudaERNS_14TensorIteratorEEUlhhE_EEjhLi4EEEEEvT0_",20586282756,3168,1,1,1,1,1,1,32,16,0,,
"Memcpy DtoH [async]",20586301443,1248,,,,,,,,,,1,801282
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_14eq_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SB_EUliE_EEviT1_",20586353505,3039,1,1,1,512,1,1,32,0,0,,
"void kernelTransformReduceInnermostDimIndex<bool, long, MinValuePair<bool, long>>(bool*, long*, bool*, unsigned int, unsigned int, thrust::pair<bool, long>, bool)",20586396383,2816,1,1,1,16,32,1,21,4896,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23bitwise_not_kernel_cudaERNS_14TensorIteratorEEUlbE_EEvS4_RKT_EUliE0_EEviT1_",20586433565,1888,1,1,1,512,1,1,16,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__copy_if::InitAgent<thrust::cuda_cub::cub::ScanTileState<int, bool=1>, int*, int>, thrust::cuda_cub::cub::ScanTileState<int, bool=1>, unsigned long, int*>(bool=1, thrust::cuda_cub::cub::ScanTileState<int, bool=1>, int*)",20586473755,1632,1,1,1,128,1,1,16,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__copy_if::CopyIfAgent<thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::device_ptr<bool>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, NonZeroOp<bool>, int, int*>, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::device_ptr<bool>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, ",20586481595,4192,1,1,1,128,1,1,62,0,4096,,
"Memcpy DtoH [async]",20586502426,1312,,,,,,,,,,4,3048780
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__parallel_for::ParallelForAgent<thrust::cuda_cub::__transform::unary_transform_f<thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, thrust::cuda_cub::__transform::no_stencil_tag, idx_functor, thrust::cuda_cub::__transform::always_true_predicate>, long>, thrust::cuda_cub::__transform::unary_transform_f<thru",20586526521,2400,1,1,1,256,1,1,30,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20586554648,2783,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20586583382,2624,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SD_EUliE0_EEviT1_",20586611349,1920,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20586637780,2656,1,1,1,128,1,1,34,0,0,,
"void indexSelectSmallIndex<c10::Half, unsigned int, int=2, int=2, int=-2>(TensorInfo<c10::Half, unsigned int>, TensorInfo<c10::Half, unsigned int>, TensorInfo<long, unsigned int>, int, int, unsigned int, long)",20586728848,4928,8,1,1,128,1,1,32,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__parallel_for::ParallelForAgent<thrust::cuda_cub::__tabulate::functor<thrust::device_ptr<long>, at::native::LinspaceOp<long, long>, long>, long>, thrust::cuda_cub::__tabulate::functor<thrust::device_ptr<long>, at::native::LinspaceOp<long, long>, long>, long>(thrust::device_ptr<long>, long)",20586775182,1728,1,1,1,256,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_14ge_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS4_RKT_EUliE1_EEviT1_",20586817996,7615,1,1,1,128,1,1,32,0,0,,
"memset [async] (0)",20586978149,1216,,,,,,,,,,256,210526315
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20586991716,25119,64,1,2,128,1,1,106,16896,0,,
"memset [async] (0)",20587006211,1152,,,,,,,,,,256,222222222
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20587016259,22527,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20587040194,4000,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20587046306,1824,,,,,,,,,,10240,11228070174
"Memcpy DtoD [async]",20587054721,1472,,,,,,,,,,10240,13913043478
"memset [async] (0)",20587167228,1216,,,,,,,,,,64,52631578
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20587178140,16031,16,1,2,128,1,1,106,16896,0,,
"memset [async] (0)",20587229081,1120,,,,,,,,,,192,171428571
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20587237721,20703,16,3,3,128,1,1,106,16896,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20587299446,5792,380,1,1,128,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20587327285,4608,380,1,1,128,1,1,16,0,0,,
"void at::native::reduce_kernel<int=512, at::native::ReduceOp<c10::Half, at::native::NormOps<float>, unsigned int, c10::Half, int=4>>(c10::Half)",20587360724,10623,1,1,1,512,1,1,32,16,2048,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15div_kernel_cudaERNS_14TensorIteratorEENKUlvE0_clEvENKUlvE6_clEvEUlN3c104HalfES8_E_EEvS4_RKT_EUliE0_EEviT1_",20587383411,2111,2,1,1,512,1,1,19,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15mul_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE6_clEvEUlN3c104HalfES8_E_EEvS4_RKT_EUliE0_EEviT1_",20587408881,1696,2,1,1,512,1,1,16,0,0,,
"void kernelPointwiseApply2<Tensor_tanh_Half_Op, c10::Half, c10::Half, unsigned int, int=1, int=1>(OffsetInfo<c10::Half, unsigned int, int=1>, OffsetInfo<c10::Half, unsigned int, int=1>, unsigned int, Tensor_tanh_Half_Op)",20587437808,3072,380,1,1,512,1,1,16,0,0,,
"memset [async] (0)",20587475950,1184,,,,,,,,,,24,20270270
"volta_fp16_sgemm_fp16_32x32_sliced1x4_tn",20587485870,21311,6,1,3,128,1,1,86,32768,0,,
"void kernelPointwiseApply2<TensorMaskedFillOp<c10::Half, bool>, c10::Half, bool, unsigned int, int=1, int=1>(OffsetInfo<bool, c10::Half, bool>, OffsetInfo<TensorMaskedFillOp<c10::Half, bool>, c10::Half, unsigned int>, c10::Half, c10::Half)",20587531884,2080,1,1,1,512,1,1,16,0,0,,
"void _GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::softmax_warp_forward<c10::Half, c10::Half, float, int=6, bool=0>(c10::Half*, c10::Half const *, int, int, int)",20587557419,3968,1,1,1,32,4,1,25,0,0,,
"volta_fp16_sgemm_fp16_128x64_nn",20587582986,15775,8,1,5,128,1,1,122,12544,0,,
"Memcpy HtoD [async]",20587629736,1152,,,,,,,,,,48,41666666
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20587649223,2496,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20587798912,1152,,,,,,,,,,256,222222222
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20587811263,42495,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20587825119,1184,,,,,,,,,,256,216216216
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20587834878,26207,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20587862941,3456,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20587867293,1664,,,,,,,,,,10240,12307692306
"Memcpy DtoD [async]",20587873181,1472,,,,,,,,,,10240,13913043478
"Memcpy HtoD [async]",20587960665,1120,,,,,,,,,,48,42857142
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20587978264,2688,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20588114226,1152,,,,,,,,,,256,222222222
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20588126385,37919,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20588151536,1184,,,,,,,,,,256,216216216
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20588158544,24703,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20588184303,3200,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20588188559,1792,,,,,,,,,,10240,11428571428
"Memcpy DtoD [async]",20588198638,1472,,,,,,,,,,10240,13913043478
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE0_EEviT1_",20588273387,1920,10,1,1,512,1,1,16,0,0,,
"Memcpy HtoD [async]",20588310505,1088,,,,,,,,,,48,44117647
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20588326505,2719,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20588468450,1216,,,,,,,,,,256,210526315
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20588481090,40158,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20588494753,1184,,,,,,,,,,256,216216216
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20588501953,25887,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20588529727,3200,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20588533919,1664,,,,,,,,,,10240,12307692306
"Memcpy DtoD [async]",20588541055,1472,,,,,,,,,,10240,13913043478
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE0_EEviT1_",20588611804,1920,10,1,1,512,1,1,16,0,0,,
"memset [async] (0)",20588673433,1344,,,,,,,,,,2020,1502976190
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20588682425,117978,505,1,2,128,1,1,106,16896,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20588801587,4864,316,1,1,128,1,1,16,0,0,,
"Memcpy HtoD [async]",20588811283,1952,,,,,,,,,,192,98360655
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20588818963,4223,160,8,1,512,1,1,20,0,0,,
"void at::native::_GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::cunn_SoftMaxForward<int=2, c10::Half, float, c10::Half, at::native::_GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::LogSoftMaxForwardEpilogue>(c10::Half*, c10::Half*, int)",20588824530,19743,5,1,1,1024,1,1,26,0,4096,,
"void gatherTopK<c10::Half, unsigned int, int=2, bool=1>(TensorInfo<c10::Half, unsigned int>, unsigned int, unsigned int, unsigned int, unsigned int, TensorInfo<c10::Half, unsigned int>, unsigned int, unsigned int, TensorInfo<long, unsigned int>, unsigned int)",20588853297,150489,5,1,1,1024,1,1,48,128,0,,
"void fillSliceWithIndex<unsigned int, int=2>(TensorInfo<long, unsigned int>, unsigned int, unsigned int, unsigned int)",20589005162,1952,5,1,1,5,1,1,16,0,0,,
"Memcpy DtoD [async]",20589008458,1952,,,,,,,,,,50,51229508
"void bitonicSortKVInPlace<c10::Half, long, int=2, int=-1, GTComp<c10::Half, bool=1>, unsigned int, int=32>(TensorInfo<c10::Half, bool=1>, bool=1, bool=1, bool=1, TensorInfo<long, bool=1>, bool=1, c10::Half)",20589011626,8992,5,1,1,16,1,1,26,352,0,,
"void THCudaTensor_gatherKernel<unsigned int, long, int=3>(TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20589021929,3712,1,1,1,512,1,1,32,0,0,,
"Memcpy DtoD [async]",20589026473,1504,,,,,,,,,,50,66489360
"Memcpy DtoD [async]",20589029065,1696,,,,,,,,,,200,235849056
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE_clEvENKUlvE2_clEvEUlfE_EEvS4_RKT_EUliE_EEviT1_",20589032073,2560,1,1,1,512,1,1,32,0,0,,
"Memcpy DtoD [async]",20589040745,1696,,,,,,,,,,760,896226414
"void kernelPointwiseApply2<TensorMaskedFillOp<float, bool>, float, bool, unsigned int, int=1, int=2>(OffsetInfo<bool, float, bool>, OffsetInfo<TensorMaskedFillOp<float, bool>, float, unsigned int>, float, float)",20589061160,2080,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20589103430,4736,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE0_EEviT1_",20589124421,2144,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20589152516,4351,1,1,1,128,1,1,34,0,0,,
"Memcpy DtoD [async]",20589196290,1504,,,,,,,,,,200,265957446
"void kernelPointwiseApply2<TensorMaskedFillOp<long, bool>, long, bool, unsigned int, int=1, int=2>(OffsetInfo<bool, long, bool>, OffsetInfo<TensorMaskedFillOp<long, bool>, long, unsigned int>, long, long)",20589218817,1952,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE_clEvENKUlvE2_clEvEUlfE_EEvS4_RKT_EUliE_EEviT1_",20589241984,1792,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native13reduce_kernelILi512ENS0_8ReduceOpIhNS0_14func_wrapper_tIhZNS0_14or_kernel_cudaERNS_14TensorIteratorEEUlhhE_EEjhLi4EEEEEvT0_",20589278078,5440,1,1,1,4,1,1,32,16,0,,
"Memcpy DtoH [async]",20589295837,1408,,,,,,,,,,1,710227
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20589342939,2816,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE2_EEviT1_",20589381241,3520,1,1,1,128,1,1,16,0,0,,
"void gatherTopK<float, unsigned int, int=1, bool=1>(TensorInfo<float, unsigned int>, unsigned int, unsigned int, unsigned int, unsigned int, TensorInfo<float, unsigned int>, unsigned int, unsigned int, TensorInfo<long, unsigned int>, unsigned int)",20589421464,20767,1,1,1,32,1,1,42,128,0,,
"void bitonicSortKVInPlace<float, long, int=-2, int=-1, GTComp<float, bool=1>, unsigned int, int=32>(TensorInfo<float, bool=1>, bool=1, bool=1, bool=1, TensorInfo<long, bool=1>, bool=1, float)",20589443575,8863,1,1,1,16,1,1,30,416,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_15div_kernel_cudaERNS_14TensorIteratorEENKUlvE0_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SB_EUliE0_EEviT1_",20589465174,2176,1,1,1,512,1,1,20,0,0,,
"void THCudaTensor_gatherKernel<unsigned int, float, int=2>(TensorInfo<float, unsigned int>, TensorInfo<float, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20589500820,3232,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20589534771,2783,1,1,1,128,1,1,34,0,0,,
"void THCudaTensor_gatherKernel<unsigned int, long, int=2>(TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20589566065,3232,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS4_RKT_EUliE0_EEviT1_",20589604527,2176,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20589639918,3264,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20589672588,6400,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20589702315,7136,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20589740009,2976,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20589771912,2624,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20589799047,2752,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20589822598,2880,1,1,1,128,1,1,34,0,0,,
"void indexSelectSmallIndex<c10::Half, unsigned int, int=3, int=3, int=-2>(TensorInfo<c10::Half, unsigned int>, TensorInfo<c10::Half, unsigned int>, TensorInfo<long, unsigned int>, int, int, unsigned int, long)",20589865732,5888,64,1,1,128,1,1,32,0,0,,
"_ZN2at6native13reduce_kernelILi512ENS0_8ReduceOpIhNS0_14func_wrapper_tIhZNS0_14or_kernel_cudaERNS_14TensorIteratorEEUlhhE_EEjhLi4EEEEEvT0_",20589892707,3231,1,1,1,1,1,1,32,16,0,,
"Memcpy DtoH [async]",20589911650,1280,,,,,,,,,,1,781250
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_14eq_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SB_EUliE_EEviT1_",20589964351,3008,1,1,1,512,1,1,32,0,0,,
"void kernelTransformReduceInnermostDimIndex<bool, long, MinValuePair<bool, long>>(bool*, long*, bool*, unsigned int, unsigned int, thrust::pair<bool, long>, bool)",20590007294,2783,1,1,1,16,32,1,21,4896,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23bitwise_not_kernel_cudaERNS_14TensorIteratorEEUlbE_EEvS4_RKT_EUliE0_EEviT1_",20590044892,1920,1,1,1,512,1,1,16,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__copy_if::InitAgent<thrust::cuda_cub::cub::ScanTileState<int, bool=1>, int*, int>, thrust::cuda_cub::cub::ScanTileState<int, bool=1>, unsigned long, int*>(bool=1, thrust::cuda_cub::cub::ScanTileState<int, bool=1>, int*)",20590085114,1632,1,1,1,128,1,1,16,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__copy_if::CopyIfAgent<thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::device_ptr<bool>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, NonZeroOp<bool>, int, int*>, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::device_ptr<bool>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, ",20590093658,4063,1,1,1,128,1,1,62,0,4096,,
"Memcpy DtoH [async]",20590114041,1216,,,,,,,,,,4,3289473
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__parallel_for::ParallelForAgent<thrust::cuda_cub::__transform::unary_transform_f<thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, thrust::cuda_cub::__transform::no_stencil_tag, idx_functor, thrust::cuda_cub::__transform::always_true_predicate>, long>, thrust::cuda_cub::__transform::unary_transform_f<thru",20590138040,2496,1,1,1,256,1,1,30,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20590166070,2656,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20590196021,2624,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SD_EUliE0_EEviT1_",20590224244,1920,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20590250547,2688,1,1,1,128,1,1,34,0,0,,
"void indexSelectSmallIndex<c10::Half, unsigned int, int=2, int=2, int=-2>(TensorInfo<c10::Half, unsigned int>, TensorInfo<c10::Half, unsigned int>, TensorInfo<long, unsigned int>, int, int, unsigned int, long)",20590343151,5023,8,1,1,128,1,1,32,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__parallel_for::ParallelForAgent<thrust::cuda_cub::__tabulate::functor<thrust::device_ptr<long>, at::native::LinspaceOp<long, long>, long>, long>, thrust::cuda_cub::__tabulate::functor<thrust::device_ptr<long>, at::native::LinspaceOp<long, long>, long>, long>(thrust::device_ptr<long>, long)",20590388876,1728,1,1,1,256,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_14ge_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS4_RKT_EUliE1_EEviT1_",20590428011,7615,1,1,1,128,1,1,32,0,0,,
"memset [async] (0)",20590576836,1120,,,,,,,,,,256,228571428
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20590589700,24958,64,1,2,128,1,1,106,16896,0,,
"memset [async] (0)",20590611587,1151,,,,,,,,,,256,222415291
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20590622338,22559,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20590646177,3872,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20590652289,1824,,,,,,,,,,10240,11228070174
"Memcpy DtoD [async]",20590660928,1472,,,,,,,,,,10240,13913043478
"memset [async] (0)",20590768220,1120,,,,,,,,,,64,57142857
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20590779867,15999,16,1,2,128,1,1,106,16896,0,,
"memset [async] (0)",20590830041,1120,,,,,,,,,,192,171428571
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20590838808,20799,16,3,3,128,1,1,106,16896,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20590899766,5759,380,1,1,128,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20590925781,4543,380,1,1,128,1,1,16,0,0,,
"void at::native::reduce_kernel<int=512, at::native::ReduceOp<c10::Half, at::native::NormOps<float>, unsigned int, c10::Half, int=4>>(c10::Half)",20590958675,10592,1,1,1,512,1,1,32,16,2048,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15div_kernel_cudaERNS_14TensorIteratorEENKUlvE0_clEvENKUlvE6_clEvEUlN3c104HalfES8_E_EEvS4_RKT_EUliE0_EEviT1_",20590981138,2112,2,1,1,512,1,1,19,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15mul_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE6_clEvEUlN3c104HalfES8_E_EEvS4_RKT_EUliE0_EEviT1_",20591007249,1824,2,1,1,512,1,1,16,0,0,,
"void kernelPointwiseApply2<Tensor_tanh_Half_Op, c10::Half, c10::Half, unsigned int, int=1, int=1>(OffsetInfo<c10::Half, unsigned int, int=1>, OffsetInfo<c10::Half, unsigned int, int=1>, unsigned int, Tensor_tanh_Half_Op)",20591035856,2847,380,1,1,512,1,1,16,0,0,,
"memset [async] (0)",20591073742,1120,,,,,,,,,,24,21428571
"volta_fp16_sgemm_fp16_32x32_sliced1x4_tn",20591083437,21728,6,1,3,128,1,1,86,32768,0,,
"void kernelPointwiseApply2<TensorMaskedFillOp<c10::Half, bool>, c10::Half, bool, unsigned int, int=1, int=1>(OffsetInfo<bool, c10::Half, bool>, OffsetInfo<TensorMaskedFillOp<c10::Half, bool>, c10::Half, unsigned int>, c10::Half, c10::Half)",20591132299,2080,1,1,1,512,1,1,16,0,0,,
"void _GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::softmax_warp_forward<c10::Half, c10::Half, float, int=6, bool=0>(c10::Half*, c10::Half const *, int, int, int)",20591157802,4000,1,1,1,32,4,1,25,0,0,,
"volta_fp16_sgemm_fp16_128x64_nn",20591183529,15775,8,1,5,128,1,1,122,12544,0,,
"Memcpy HtoD [async]",20591232775,1120,,,,,,,,,,48,42857142
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20591252166,2272,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20591401631,1120,,,,,,,,,,256,228571428
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20591413983,39358,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20591435870,1152,,,,,,,,,,256,222222222
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20591445341,24479,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20591470908,3488,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20591475420,1632,,,,,,,,,,10240,12549019606
"Memcpy DtoD [async]",20591483836,1472,,,,,,,,,,10240,13913043478
"Memcpy HtoD [async]",20591573880,1120,,,,,,,,,,48,42857142
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20591591575,2720,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20591728401,1120,,,,,,,,,,256,228571428
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20591740592,36735,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20591765423,1120,,,,,,,,,,256,228571428
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20591772591,25119,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20591798830,3135,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20591802957,1632,,,,,,,,,,10240,12549019606
"Memcpy DtoD [async]",20591810989,1504,,,,,,,,,,10240,13617021276
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE0_EEviT1_",20591885546,1984,10,1,1,512,1,1,16,0,0,,
"Memcpy HtoD [async]",20591921992,1088,,,,,,,,,,48,44117647
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20591938215,2688,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20592080929,1120,,,,,,,,,,256,228571428
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20592093664,39871,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20592109280,1184,,,,,,,,,,256,216216216
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20592115871,25567,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20592143198,3232,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20592147326,1632,,,,,,,,,,10240,12549019606
"Memcpy DtoD [async]",20592154846,1472,,,,,,,,,,10240,13913043478
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE0_EEviT1_",20592227290,1920,10,1,1,512,1,1,16,0,0,,
"memset [async] (0)",20592289656,1376,,,,,,,,,,2020,1468023255
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20592298903,113947,505,1,2,128,1,1,106,16896,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20592414034,4832,316,1,1,128,1,1,16,0,0,,
"Memcpy HtoD [async]",20592426290,1983,,,,,,,,,,192,96822995
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20592435697,4256,160,8,1,512,1,1,20,0,0,,
"void at::native::_GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::cunn_SoftMaxForward<int=2, c10::Half, float, c10::Half, at::native::_GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::LogSoftMaxForwardEpilogue>(c10::Half*, c10::Half*, int)",20592441361,19999,5,1,1,1024,1,1,26,0,4096,,
"void gatherTopK<c10::Half, unsigned int, int=2, bool=1>(TensorInfo<c10::Half, unsigned int>, unsigned int, unsigned int, unsigned int, unsigned int, TensorInfo<c10::Half, unsigned int>, unsigned int, unsigned int, TensorInfo<long, unsigned int>, unsigned int)",20592470352,116410,5,1,1,1024,1,1,48,128,0,,
"void fillSliceWithIndex<unsigned int, int=2>(TensorInfo<long, unsigned int>, unsigned int, unsigned int, unsigned int)",20592588202,2080,5,1,1,5,1,1,16,0,0,,
"Memcpy DtoD [async]",20592591498,1952,,,,,,,,,,50,51229508
"void bitonicSortKVInPlace<c10::Half, long, int=2, int=-1, GTComp<c10::Half, bool=1>, unsigned int, int=32>(TensorInfo<c10::Half, bool=1>, bool=1, bool=1, bool=1, TensorInfo<long, bool=1>, bool=1, c10::Half)",20592594634,9120,5,1,1,16,1,1,26,352,0,,
"void THCudaTensor_gatherKernel<unsigned int, long, int=3>(TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20592605098,3615,1,1,1,512,1,1,32,0,0,,
"Memcpy DtoD [async]",20592609673,1536,,,,,,,,,,50,65104166
"Memcpy DtoD [async]",20592612265,1664,,,,,,,,,,200,240384614
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE_clEvENKUlvE2_clEvEUlfE_EEvS4_RKT_EUliE_EEviT1_",20592615081,2528,1,1,1,512,1,1,32,0,0,,
"Memcpy DtoD [async]",20592655399,1664,,,,,,,,,,760,913461538
"void kernelPointwiseApply2<TensorMaskedFillOp<float, bool>, float, bool, unsigned int, int=1, int=2>(OffsetInfo<bool, float, bool>, OffsetInfo<TensorMaskedFillOp<float, bool>, float, unsigned int>, float, float)",20592675718,2080,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20592717061,4703,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE0_EEviT1_",20592738788,2048,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20592765890,4256,1,1,1,128,1,1,34,0,0,,
"Memcpy DtoD [async]",20592809600,1536,,,,,,,,,,200,260416666
"void kernelPointwiseApply2<TensorMaskedFillOp<long, bool>, long, bool, unsigned int, int=1, int=2>(OffsetInfo<bool, long, bool>, OffsetInfo<TensorMaskedFillOp<long, bool>, long, unsigned int>, long, long)",20592832319,1920,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE_clEvENKUlvE2_clEvEUlfE_EEvS4_RKT_EUliE_EEviT1_",20592855262,1824,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native13reduce_kernelILi512ENS0_8ReduceOpIhNS0_14func_wrapper_tIhZNS0_14or_kernel_cudaERNS_14TensorIteratorEEUlhhE_EEjhLi4EEEEEvT0_",20592890845,5440,1,1,1,4,1,1,32,16,0,,
"Memcpy DtoH [async]",20592908668,1408,,,,,,,,,,1,710227
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20592956314,2784,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE2_EEviT1_",20592994616,3264,1,1,1,128,1,1,16,0,0,,
"void gatherTopK<float, unsigned int, int=1, bool=1>(TensorInfo<float, unsigned int>, unsigned int, unsigned int, unsigned int, unsigned int, TensorInfo<float, unsigned int>, unsigned int, unsigned int, TensorInfo<long, unsigned int>, unsigned int)",20593034294,18944,1,1,1,32,1,1,42,128,0,,
"void bitonicSortKVInPlace<float, long, int=-2, int=-1, GTComp<float, bool=1>, unsigned int, int=32>(TensorInfo<float, bool=1>, bool=1, bool=1, bool=1, TensorInfo<long, bool=1>, bool=1, float)",20593054550,8767,1,1,1,16,1,1,30,416,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_15div_kernel_cudaERNS_14TensorIteratorEENKUlvE0_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SB_EUliE0_EEviT1_",20593078484,2048,1,1,1,512,1,1,20,0,0,,
"void THCudaTensor_gatherKernel<unsigned int, float, int=2>(TensorInfo<float, unsigned int>, TensorInfo<float, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20593112531,3200,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20593146545,2816,1,1,1,128,1,1,34,0,0,,
"void THCudaTensor_gatherKernel<unsigned int, long, int=2>(TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20593176944,3232,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS4_RKT_EUliE0_EEviT1_",20593215470,2208,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20593251149,3232,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20593283339,5984,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20593313738,7104,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20593350504,2816,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20593383143,2656,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20593409158,2784,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20593433285,2720,1,1,1,128,1,1,34,0,0,,
"void indexSelectSmallIndex<c10::Half, unsigned int, int=3, int=3, int=-2>(TensorInfo<c10::Half, unsigned int>, TensorInfo<c10::Half, unsigned int>, TensorInfo<long, unsigned int>, int, int, unsigned int, long)",20593466371,5664,64,1,1,128,1,1,32,0,0,,
"_ZN2at6native13reduce_kernelILi512ENS0_8ReduceOpIhNS0_14func_wrapper_tIhZNS0_14or_kernel_cudaERNS_14TensorIteratorEEUlhhE_EEjhLi4EEEEEvT0_",20593493986,3200,1,1,1,1,1,1,32,16,0,,
"Memcpy DtoH [async]",20593512609,1280,,,,,,,,,,1,781250
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_14eq_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SB_EUliE_EEviT1_",20593565855,3040,1,1,1,512,1,1,32,0,0,,
"void kernelTransformReduceInnermostDimIndex<bool, long, MinValuePair<bool, long>>(bool*, long*, bool*, unsigned int, unsigned int, thrust::pair<bool, long>, bool)",20593608765,2816,1,1,1,16,32,1,21,4896,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23bitwise_not_kernel_cudaERNS_14TensorIteratorEEUlbE_EEvS4_RKT_EUliE0_EEviT1_",20593646011,1920,1,1,1,512,1,1,16,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__copy_if::InitAgent<thrust::cuda_cub::cub::ScanTileState<int, bool=1>, int*, int>, thrust::cuda_cub::cub::ScanTileState<int, bool=1>, unsigned long, int*>(bool=1, thrust::cuda_cub::cub::ScanTileState<int, bool=1>, int*)",20593685913,1632,1,1,1,128,1,1,16,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__copy_if::CopyIfAgent<thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::device_ptr<bool>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, NonZeroOp<bool>, int, int*>, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::device_ptr<bool>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, ",20593694777,4096,1,1,1,128,1,1,62,0,4096,,
"Memcpy DtoH [async]",20593715384,1248,,,,,,,,,,4,3205128
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__parallel_for::ParallelForAgent<thrust::cuda_cub::__transform::unary_transform_f<thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, thrust::cuda_cub::__transform::no_stencil_tag, idx_functor, thrust::cuda_cub::__transform::always_true_predicate>, long>, thrust::cuda_cub::__transform::unary_transform_f<thru",20593738999,2464,1,1,1,256,1,1,30,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20593767030,2784,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20593796372,2624,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SD_EUliE0_EEviT1_",20593824051,1952,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20593863889,2688,1,1,1,128,1,1,34,0,0,,
"void indexSelectSmallIndex<c10::Half, unsigned int, int=2, int=2, int=-2>(TensorInfo<c10::Half, unsigned int>, TensorInfo<c10::Half, unsigned int>, TensorInfo<long, unsigned int>, int, int, unsigned int, long)",20593956269,5536,8,1,1,128,1,1,32,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__parallel_for::ParallelForAgent<thrust::cuda_cub::__tabulate::functor<thrust::device_ptr<long>, at::native::LinspaceOp<long, long>, long>, long>, thrust::cuda_cub::__tabulate::functor<thrust::device_ptr<long>, at::native::LinspaceOp<long, long>, long>, long>(thrust::device_ptr<long>, long)",20594002891,1728,1,1,1,256,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_14ge_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS4_RKT_EUliE1_EEviT1_",20594042825,7616,1,1,1,128,1,1,32,0,0,,
"memset [async] (0)",20594192387,1120,,,,,,,,,,256,228571428
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20594205250,26591,64,1,2,128,1,1,106,16896,0,,
"memset [async] (0)",20594229729,1120,,,,,,,,,,256,228571428
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20594240097,22623,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20594263904,4159,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20594270079,1824,,,,,,,,,,10240,11228070174
"Memcpy DtoD [async]",20594278559,1504,,,,,,,,,,10240,13617021276
"memset [async] (0)",20594386938,1088,,,,,,,,,,64,58823529
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20594397690,16063,16,1,2,128,1,1,106,16896,0,,
"memset [async] (0)",20594448535,1120,,,,,,,,,,192,171428571
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20594456855,20703,16,3,3,128,1,1,106,16896,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20594518452,5888,380,1,1,128,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20594546099,4512,380,1,1,128,1,1,16,0,0,,
"void at::native::reduce_kernel<int=512, at::native::ReduceOp<c10::Half, at::native::NormOps<float>, unsigned int, c10::Half, int=4>>(c10::Half)",20594580049,10496,1,1,1,512,1,1,32,16,2048,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15div_kernel_cudaERNS_14TensorIteratorEENKUlvE0_clEvENKUlvE6_clEvEUlN3c104HalfES8_E_EEvS4_RKT_EUliE0_EEviT1_",20594602288,2112,2,1,1,512,1,1,19,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15mul_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE6_clEvEUlN3c104HalfES8_E_EEvS4_RKT_EUliE0_EEviT1_",20594627855,1824,2,1,1,512,1,1,16,0,0,,
"void kernelPointwiseApply2<Tensor_tanh_Half_Op, c10::Half, c10::Half, unsigned int, int=1, int=1>(OffsetInfo<c10::Half, unsigned int, int=1>, OffsetInfo<c10::Half, unsigned int, int=1>, unsigned int, Tensor_tanh_Half_Op)",20594656302,2880,380,1,1,512,1,1,16,0,0,,
"memset [async] (0)",20594694444,1120,,,,,,,,,,24,21428571
"volta_fp16_sgemm_fp16_32x32_sliced1x4_tn",20594704204,21983,6,1,3,128,1,1,86,32768,0,,
"void kernelPointwiseApply2<TensorMaskedFillOp<c10::Half, bool>, c10::Half, bool, unsigned int, int=1, int=1>(OffsetInfo<bool, c10::Half, bool>, OffsetInfo<TensorMaskedFillOp<c10::Half, bool>, c10::Half, unsigned int>, c10::Half, c10::Half)",20594749642,2048,1,1,1,512,1,1,16,0,0,,
"void _GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::softmax_warp_forward<c10::Half, c10::Half, float, int=6, bool=0>(c10::Half*, c10::Half const *, int, int, int)",20594775113,3968,1,1,1,32,4,1,25,0,0,,
"volta_fp16_sgemm_fp16_128x64_nn",20594801416,15583,8,1,5,128,1,1,122,12544,0,,
"Memcpy HtoD [async]",20594848006,1151,,,,,,,,,,48,41702867
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20594868165,2496,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20595019134,1152,,,,,,,,,,256,222222222
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20595032317,41342,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20595046493,1152,,,,,,,,,,256,222222222
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20595056252,24959,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20595082971,3392,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20595087291,1632,,,,,,,,,,10240,12549019606
"Memcpy DtoD [async]",20595094139,1471,,,,,,,,,,10240,13922501698
"Memcpy HtoD [async]",20595182455,1120,,,,,,,,,,48,42857142
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20595199990,2560,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20595336016,1120,,,,,,,,,,256,228571428
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20595347983,38590,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20595365550,1184,,,,,,,,,,256,216216216
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20595372686,23807,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20595398349,3168,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20595402509,1632,,,,,,,,,,10240,12549019606
"Memcpy DtoD [async]",20595411564,1472,,,,,,,,,,10240,13913043478
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE0_EEviT1_",20595484713,1952,10,1,1,512,1,1,16,0,0,,
"Memcpy HtoD [async]",20595530119,1120,,,,,,,,,,48,42857142
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20595546790,2720,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20595691136,1120,,,,,,,,,,256,228571428
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20595703775,40831,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20595716639,1184,,,,,,,,,,256,216216216
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20595724446,26175,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20595752253,3200,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20595756317,1664,,,,,,,,,,10240,12307692306
"Memcpy DtoD [async]",20595763901,1472,,,,,,,,,,10240,13913043478
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE0_EEviT1_",20595835993,1920,10,1,1,512,1,1,16,0,0,,
"memset [async] (0)",20595897783,1344,,,,,,,,,,2020,1502976190
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20595906646,119387,505,1,2,128,1,1,106,16896,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20596027441,4768,316,1,1,128,1,1,16,0,0,,
"Memcpy HtoD [async]",20596034705,2079,,,,,,,,,,192,92352092
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20596041232,4256,160,8,1,512,1,1,20,0,0,,
"void at::native::_GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::cunn_SoftMaxForward<int=2, c10::Half, float, c10::Half, at::native::_GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::LogSoftMaxForwardEpilogue>(c10::Half*, c10::Half*, int)",20596046832,19455,5,1,1,1024,1,1,26,0,4096,,
"void gatherTopK<c10::Half, unsigned int, int=2, bool=1>(TensorInfo<c10::Half, unsigned int>, unsigned int, unsigned int, unsigned int, unsigned int, TensorInfo<c10::Half, unsigned int>, unsigned int, unsigned int, TensorInfo<long, unsigned int>, unsigned int)",20596075439,113723,5,1,1,1024,1,1,48,128,0,,
"void fillSliceWithIndex<unsigned int, int=2>(TensorInfo<long, unsigned int>, unsigned int, unsigned int, unsigned int)",20596190474,1952,5,1,1,5,1,1,16,0,0,,
"Memcpy DtoD [async]",20596193737,1984,,,,,,,,,,50,50403224
"void bitonicSortKVInPlace<c10::Half, long, int=2, int=-1, GTComp<c10::Half, bool=1>, unsigned int, int=32>(TensorInfo<c10::Half, bool=1>, bool=1, bool=1, bool=1, TensorInfo<long, bool=1>, bool=1, c10::Half)",20596196905,9440,5,1,1,16,1,1,26,352,0,,
"void THCudaTensor_gatherKernel<unsigned int, long, int=3>(TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20596207721,3616,1,1,1,512,1,1,32,0,0,,
"Memcpy DtoD [async]",20596212297,1536,,,,,,,,,,50,65104166
"Memcpy DtoD [async]",20596214857,1631,,,,,,,,,,200,245248312
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE_clEvENKUlvE2_clEvEUlfE_EEvS4_RKT_EUliE_EEviT1_",20596217704,2656,1,1,1,512,1,1,32,0,0,,
"Memcpy DtoD [async]",20596260390,1664,,,,,,,,,,760,913461538
"void kernelPointwiseApply2<TensorMaskedFillOp<float, bool>, float, bool, unsigned int, int=1, int=2>(OffsetInfo<bool, float, bool>, OffsetInfo<TensorMaskedFillOp<float, bool>, float, unsigned int>, float, float)",20596281190,2047,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20596323140,4639,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE0_EEviT1_",20596344099,2016,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20596372513,4256,1,1,1,128,1,1,34,0,0,,
"Memcpy DtoD [async]",20596415552,1536,,,,,,,,,,200,260416666
"void kernelPointwiseApply2<TensorMaskedFillOp<long, bool>, long, bool, unsigned int, int=1, int=2>(OffsetInfo<bool, long, bool>, OffsetInfo<TensorMaskedFillOp<long, bool>, long, unsigned int>, long, long)",20596437887,1919,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE_clEvENKUlvE2_clEvEUlfE_EEvS4_RKT_EUliE_EEviT1_",20596460382,1823,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native13reduce_kernelILi512ENS0_8ReduceOpIhNS0_14func_wrapper_tIhZNS0_14or_kernel_cudaERNS_14TensorIteratorEEUlhhE_EEjhLi4EEEEEvT0_",20596496220,5344,1,1,1,4,1,1,32,16,0,,
"Memcpy DtoH [async]",20596513531,1376,,,,,,,,,,1,726744
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20596560569,2784,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE2_EEviT1_",20596598327,3264,1,1,1,128,1,1,16,0,0,,
"void gatherTopK<float, unsigned int, int=1, bool=1>(TensorInfo<float, unsigned int>, unsigned int, unsigned int, unsigned int, unsigned int, TensorInfo<float, unsigned int>, unsigned int, unsigned int, TensorInfo<long, unsigned int>, unsigned int)",20596638422,19263,1,1,1,32,1,1,42,128,0,,
"void bitonicSortKVInPlace<float, long, int=-2, int=-1, GTComp<float, bool=1>, unsigned int, int=32>(TensorInfo<float, bool=1>, bool=1, bool=1, bool=1, TensorInfo<long, bool=1>, bool=1, float)",20596658869,8831,1,1,1,16,1,1,30,416,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_15div_kernel_cudaERNS_14TensorIteratorEENKUlvE0_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SB_EUliE0_EEviT1_",20596683284,2048,1,1,1,512,1,1,20,0,0,,
"void THCudaTensor_gatherKernel<unsigned int, float, int=2>(TensorInfo<float, unsigned int>, TensorInfo<float, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20596717170,3040,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20596750801,2815,1,1,1,128,1,1,34,0,0,,
"void THCudaTensor_gatherKernel<unsigned int, long, int=2>(TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20596782287,3232,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS4_RKT_EUliE0_EEviT1_",20596821421,2080,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20596856684,3232,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20596889898,6080,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20596920041,7008,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20596957287,2816,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20596989926,2656,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20597016677,2752,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20597041124,2752,1,1,1,128,1,1,34,0,0,,
"void indexSelectSmallIndex<c10::Half, unsigned int, int=3, int=3, int=-2>(TensorInfo<c10::Half, unsigned int>, TensorInfo<c10::Half, unsigned int>, TensorInfo<long, unsigned int>, int, int, unsigned int, long)",20597074338,5728,64,1,1,128,1,1,32,0,0,,
"_ZN2at6native13reduce_kernelILi512ENS0_8ReduceOpIhNS0_14func_wrapper_tIhZNS0_14or_kernel_cudaERNS_14TensorIteratorEEUlhhE_EEjhLi4EEEEEvT0_",20597101537,3200,1,1,1,1,1,1,32,16,0,,
"Memcpy DtoH [async]",20597120160,1248,,,,,,,,,,1,801282
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_14eq_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SB_EUliE_EEviT1_",20597171998,3168,1,1,1,512,1,1,32,0,0,,
"void kernelTransformReduceInnermostDimIndex<bool, long, MinValuePair<bool, long>>(bool*, long*, bool*, unsigned int, unsigned int, thrust::pair<bool, long>, bool)",20597215132,2848,1,1,1,16,32,1,21,4896,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23bitwise_not_kernel_cudaERNS_14TensorIteratorEEUlbE_EEvS4_RKT_EUliE0_EEviT1_",20597252730,1952,1,1,1,512,1,1,16,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__copy_if::InitAgent<thrust::cuda_cub::cub::ScanTileState<int, bool=1>, int*, int>, thrust::cuda_cub::cub::ScanTileState<int, bool=1>, unsigned long, int*>(bool=1, thrust::cuda_cub::cub::ScanTileState<int, bool=1>, int*)",20597291768,1664,1,1,1,128,1,1,16,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__copy_if::CopyIfAgent<thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::device_ptr<bool>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, NonZeroOp<bool>, int, int*>, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::device_ptr<bool>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, ",20597300248,4224,1,1,1,128,1,1,62,0,4096,,
"Memcpy DtoH [async]",20597320375,1408,,,,,,,,,,4,2840909
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__parallel_for::ParallelForAgent<thrust::cuda_cub::__transform::unary_transform_f<thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, thrust::cuda_cub::__transform::no_stencil_tag, idx_functor, thrust::cuda_cub::__transform::always_true_predicate>, long>, thrust::cuda_cub::__transform::unary_transform_f<thru",20597344374,2656,1,1,1,256,1,1,30,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20597373141,2656,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20597402356,2687,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SD_EUliE0_EEviT1_",20597429426,1888,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20597455761,2656,1,1,1,128,1,1,34,0,0,,
"void indexSelectSmallIndex<c10::Half, unsigned int, int=2, int=2, int=-2>(TensorInfo<c10::Half, unsigned int>, TensorInfo<c10::Half, unsigned int>, TensorInfo<long, unsigned int>, int, int, unsigned int, long)",20597548557,4832,8,1,1,128,1,1,32,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__parallel_for::ParallelForAgent<thrust::cuda_cub::__tabulate::functor<thrust::device_ptr<long>, at::native::LinspaceOp<long, long>, long>, long>, thrust::cuda_cub::__tabulate::functor<thrust::device_ptr<long>, at::native::LinspaceOp<long, long>, long>, long>(thrust::device_ptr<long>, long)",20597594411,1696,1,1,1,256,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_14ge_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS4_RKT_EUliE1_EEviT1_",20597633961,7744,1,1,1,128,1,1,32,0,0,,
"memset [async] (0)",20597783875,1439,,,,,,,,,,256,177901320
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20597796738,25119,64,1,2,128,1,1,106,16896,0,,
"memset [async] (0)",20597810881,1152,,,,,,,,,,256,222222222
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20597820545,22367,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20597844096,4128,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20597857983,1824,,,,,,,,,,10240,11228070174
"Memcpy DtoD [async]",20597867423,1504,,,,,,,,,,10240,13617021276
"memset [async] (0)",20597981690,1088,,,,,,,,,,64,58823529
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20597993657,15999,16,1,2,128,1,1,106,16896,0,,
"memset [async] (0)",20598045911,1120,,,,,,,,,,192,171428571
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20598054518,20992,16,3,3,128,1,1,106,16896,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20598116116,5855,380,1,1,128,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20598144306,4544,380,1,1,128,1,1,16,0,0,,
"void at::native::reduce_kernel<int=512, at::native::ReduceOp<c10::Half, at::native::NormOps<float>, unsigned int, c10::Half, int=4>>(c10::Half)",20598177969,10815,1,1,1,512,1,1,32,16,2048,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15div_kernel_cudaERNS_14TensorIteratorEENKUlvE0_clEvENKUlvE6_clEvEUlN3c104HalfES8_E_EEvS4_RKT_EUliE0_EEviT1_",20598200688,2080,2,1,1,512,1,1,19,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15mul_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE6_clEvEUlN3c104HalfES8_E_EEvS4_RKT_EUliE0_EEviT1_",20598225871,1696,2,1,1,512,1,1,16,0,0,,
"void kernelPointwiseApply2<Tensor_tanh_Half_Op, c10::Half, c10::Half, unsigned int, int=1, int=1>(OffsetInfo<c10::Half, unsigned int, int=1>, OffsetInfo<c10::Half, unsigned int, int=1>, unsigned int, Tensor_tanh_Half_Op)",20598253614,3039,380,1,1,512,1,1,16,0,0,,
"memset [async] (0)",20598292076,1472,,,,,,,,,,24,16304347
"volta_fp16_sgemm_fp16_32x32_sliced1x4_tn",20598301707,21951,6,1,3,128,1,1,86,32768,0,,
"void kernelPointwiseApply2<TensorMaskedFillOp<c10::Half, bool>, c10::Half, bool, unsigned int, int=1, int=1>(OffsetInfo<bool, c10::Half, bool>, OffsetInfo<TensorMaskedFillOp<c10::Half, bool>, c10::Half, unsigned int>, c10::Half, c10::Half)",20598346889,2048,1,1,1,512,1,1,16,0,0,,
"void _GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::softmax_warp_forward<c10::Half, c10::Half, float, int=6, bool=0>(c10::Half*, c10::Half const *, int, int, int)",20598372552,3936,1,1,1,32,4,1,25,0,0,,
"volta_fp16_sgemm_fp16_128x64_nn",20598398759,15711,8,1,5,128,1,1,122,12544,0,,
"Memcpy HtoD [async]",20598445797,1088,,,,,,,,,,48,44117647
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20598465892,2496,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20598616733,1152,,,,,,,,,,256,222222222
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20598629725,41918,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20598643964,1376,,,,,,,,,,256,186046511
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20598653724,24447,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20598679995,3295,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20598684282,1664,,,,,,,,,,10240,12307692306
"Memcpy DtoD [async]",20598691642,1472,,,,,,,,,,10240,13913043478
"Memcpy HtoD [async]",20598780438,1120,,,,,,,,,,48,42857142
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20598797461,2720,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20598957326,1120,,,,,,,,,,256,228571428
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20598969870,38174,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20598986989,1184,,,,,,,,,,256,216216216
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20598994541,24862,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20599021163,3232,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20599025291,1728,,,,,,,,,,10240,11851851850
"Memcpy DtoD [async]",20599031851,1472,,,,,,,,,,10240,13913043478
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE0_EEviT1_",20599108071,1856,10,1,1,512,1,1,16,0,0,,
"Memcpy HtoD [async]",20599144774,1120,,,,,,,,,,48,42857142
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20599160933,2720,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20599306463,1152,,,,,,,,,,256,222222222
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20599320958,40990,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20599335037,1184,,,,,,,,,,256,216216216
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20599342429,26111,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20599370300,3200,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20599374364,1727,,,,,,,,,,10240,11858714532
"Memcpy DtoD [async]",20599381467,1472,,,,,,,,,,10240,13913043478
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE0_EEviT1_",20599453240,1920,10,1,1,512,1,1,16,0,0,,
"memset [async] (0)",20599513173,1344,,,,,,,,,,2020,1502976190
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20599524181,118779,505,1,2,128,1,1,106,16896,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20599644272,4799,316,1,1,128,1,1,16,0,0,,
"Memcpy HtoD [async]",20599652911,1984,,,,,,,,,,192,96774193
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20599661647,4512,160,8,1,512,1,1,20,0,0,,
"void at::native::_GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::cunn_SoftMaxForward<int=2, c10::Half, float, c10::Half, at::native::_GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::LogSoftMaxForwardEpilogue>(c10::Half*, c10::Half*, int)",20599667534,19712,5,1,1,1024,1,1,26,0,4096,,
"void gatherTopK<c10::Half, unsigned int, int=2, bool=1>(TensorInfo<c10::Half, unsigned int>, unsigned int, unsigned int, unsigned int, unsigned int, TensorInfo<c10::Half, unsigned int>, unsigned int, unsigned int, TensorInfo<long, unsigned int>, unsigned int)",20599695885,113691,5,1,1,1024,1,1,48,128,0,,
"void fillSliceWithIndex<unsigned int, int=2>(TensorInfo<long, unsigned int>, unsigned int, unsigned int, unsigned int)",20599810984,1984,5,1,1,5,1,1,16,0,0,,
"Memcpy DtoD [async]",20599814344,1920,,,,,,,,,,50,52083332
"void bitonicSortKVInPlace<c10::Half, long, int=2, int=-1, GTComp<c10::Half, bool=1>, unsigned int, int=32>(TensorInfo<c10::Half, bool=1>, bool=1, bool=1, bool=1, TensorInfo<long, bool=1>, bool=1, c10::Half)",20599817704,9247,5,1,1,16,1,1,26,352,0,,
"void THCudaTensor_gatherKernel<unsigned int, long, int=3>(TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20599828167,3648,1,1,1,512,1,1,32,0,0,,
"Memcpy DtoD [async]",20599832775,1504,,,,,,,,,,50,66489360
"Memcpy DtoD [async]",20599835335,1696,,,,,,,,,,200,235849056
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE_clEvENKUlvE2_clEvEUlfE_EEvS4_RKT_EUliE_EEviT1_",20599838215,2560,1,1,1,512,1,1,32,0,0,,
"Memcpy DtoD [async]",20599881221,1696,,,,,,,,,,760,896226414
"void kernelPointwiseApply2<TensorMaskedFillOp<float, bool>, float, bool, unsigned int, int=1, int=2>(OffsetInfo<bool, float, bool>, OffsetInfo<TensorMaskedFillOp<float, bool>, float, unsigned int>, float, float)",20599902468,2112,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20599941858,4928,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE0_EEviT1_",20599965601,2048,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20599993440,4384,1,1,1,128,1,1,34,0,0,,
"Memcpy DtoD [async]",20600037406,1504,,,,,,,,,,200,265957446
"void kernelPointwiseApply2<TensorMaskedFillOp<long, bool>, long, bool, unsigned int, int=1, int=2>(OffsetInfo<bool, long, bool>, OffsetInfo<TensorMaskedFillOp<long, bool>, long, unsigned int>, long, long)",20600058813,1952,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE_clEvENKUlvE2_clEvEUlfE_EEvS4_RKT_EUliE_EEviT1_",20600082780,1824,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native13reduce_kernelILi512ENS0_8ReduceOpIhNS0_14func_wrapper_tIhZNS0_14or_kernel_cudaERNS_14TensorIteratorEEUlhhE_EEjhLi4EEEEEvT0_",20600118490,5472,1,1,1,4,1,1,32,16,0,,
"Memcpy DtoH [async]",20600136506,1375,,,,,,,,,,1,727272
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20600181784,2815,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE2_EEviT1_",20600221046,3264,1,1,1,128,1,1,16,0,0,,
"void gatherTopK<float, unsigned int, int=1, bool=1>(TensorInfo<float, unsigned int>, unsigned int, unsigned int, unsigned int, unsigned int, TensorInfo<float, unsigned int>, unsigned int, unsigned int, TensorInfo<long, unsigned int>, unsigned int)",20600260788,19135,1,1,1,32,1,1,42,128,0,,
"void bitonicSortKVInPlace<float, long, int=-2, int=-1, GTComp<float, bool=1>, unsigned int, int=32>(TensorInfo<float, bool=1>, bool=1, bool=1, bool=1, TensorInfo<long, bool=1>, bool=1, float)",20600281331,8896,1,1,1,16,1,1,30,416,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_15div_kernel_cudaERNS_14TensorIteratorEENKUlvE0_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SB_EUliE0_EEviT1_",20600303378,2048,1,1,1,512,1,1,20,0,0,,
"void THCudaTensor_gatherKernel<unsigned int, float, int=2>(TensorInfo<float, unsigned int>, TensorInfo<float, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20600341072,3040,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20600375791,2816,1,1,1,128,1,1,34,0,0,,
"void THCudaTensor_gatherKernel<unsigned int, long, int=2>(TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20600406254,3231,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS4_RKT_EUliE0_EEviT1_",20600443660,2048,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20600480714,3200,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20600513865,6367,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20600544359,6944,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20600579622,2848,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20600614980,2656,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20600641315,2752,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20600665186,2784,1,1,1,128,1,1,34,0,0,,
"void indexSelectSmallIndex<c10::Half, unsigned int, int=3, int=3, int=-2>(TensorInfo<c10::Half, unsigned int>, TensorInfo<c10::Half, unsigned int>, TensorInfo<long, unsigned int>, int, int, unsigned int, long)",20600697057,5727,64,1,1,128,1,1,32,0,0,,
"_ZN2at6native13reduce_kernelILi512ENS0_8ReduceOpIhNS0_14func_wrapper_tIhZNS0_14or_kernel_cudaERNS_14TensorIteratorEEUlhhE_EEjhLi4EEEEEvT0_",20600726111,3200,1,1,1,1,1,1,32,16,0,,
"Memcpy DtoH [async]",20600744446,1248,,,,,,,,,,1,801282
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_14eq_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SB_EUliE_EEviT1_",20600797020,3040,1,1,1,512,1,1,32,0,0,,
"void kernelTransformReduceInnermostDimIndex<bool, long, MinValuePair<bool, long>>(bool*, long*, bool*, unsigned int, unsigned int, thrust::pair<bool, long>, bool)",20600837562,2816,1,1,1,16,32,1,21,4896,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23bitwise_not_kernel_cudaERNS_14TensorIteratorEEUlbE_EEvS4_RKT_EUliE0_EEviT1_",20600877816,1888,1,1,1,512,1,1,16,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__copy_if::InitAgent<thrust::cuda_cub::cub::ScanTileState<int, bool=1>, int*, int>, thrust::cuda_cub::cub::ScanTileState<int, bool=1>, unsigned long, int*>(bool=1, thrust::cuda_cub::cub::ScanTileState<int, bool=1>, int*)",20600916919,1664,1,1,1,128,1,1,16,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__copy_if::CopyIfAgent<thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::device_ptr<bool>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, NonZeroOp<bool>, int, int*>, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::device_ptr<bool>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, ",20600924918,4064,1,1,1,128,1,1,62,0,4096,,
"Memcpy DtoH [async]",20600942966,1248,,,,,,,,,,4,3205128
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__parallel_for::ParallelForAgent<thrust::cuda_cub::__transform::unary_transform_f<thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, thrust::cuda_cub::__transform::no_stencil_tag, idx_functor, thrust::cuda_cub::__transform::always_true_predicate>, long>, thrust::cuda_cub::__transform::unary_transform_f<thru",20600968340,2464,1,1,1,256,1,1,30,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20600997331,2688,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20601026706,2624,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SD_EUliE0_EEviT1_",20601052817,1920,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20601080975,2656,1,1,1,128,1,1,34,0,0,,
"void indexSelectSmallIndex<c10::Half, unsigned int, int=2, int=2, int=-2>(TensorInfo<c10::Half, unsigned int>, TensorInfo<c10::Half, unsigned int>, TensorInfo<long, unsigned int>, int, int, unsigned int, long)",20601171659,5088,8,1,1,128,1,1,32,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__parallel_for::ParallelForAgent<thrust::cuda_cub::__tabulate::functor<thrust::device_ptr<long>, at::native::LinspaceOp<long, long>, long>, long>, thrust::cuda_cub::__tabulate::functor<thrust::device_ptr<long>, at::native::LinspaceOp<long, long>, long>, long>(thrust::device_ptr<long>, long)",20601217993,1728,1,1,1,256,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_14ge_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS4_RKT_EUliE1_EEviT1_",20601254568,7711,1,1,1,128,1,1,32,0,0,,
"memset [async] (0)",20601405633,1152,,,,,,,,,,256,222222222
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20601418592,26495,64,1,2,128,1,1,106,16896,0,,
"memset [async] (0)",20601432640,1184,,,,,,,,,,256,216216216
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20601440383,24255,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20601465950,4192,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20601472350,1824,,,,,,,,,,10240,11228070174
"Memcpy DtoD [async]",20601481662,1503,,,,,,,,,,10240,13626081170
"memset [async] (0)",20601584377,1120,,,,,,,,,,64,57142857
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20601596824,15872,16,1,2,128,1,1,106,16896,0,,
"memset [async] (0)",20601654838,1120,,,,,,,,,,192,171428571
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20601663925,20831,16,3,3,128,1,1,106,16896,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20601724147,5951,380,1,1,128,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20601754641,4608,380,1,1,128,1,1,16,0,0,,
"void at::native::reduce_kernel<int=512, at::native::ReduceOp<c10::Half, at::native::NormOps<float>, unsigned int, c10::Half, int=4>>(c10::Half)",20601789040,10719,1,1,1,512,1,1,32,16,2048,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15div_kernel_cudaERNS_14TensorIteratorEENKUlvE0_clEvENKUlvE6_clEvEUlN3c104HalfES8_E_EEvS4_RKT_EUliE0_EEviT1_",20601810991,1984,2,1,1,512,1,1,19,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15mul_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE6_clEvEUlN3c104HalfES8_E_EEvS4_RKT_EUliE0_EEviT1_",20601843597,1728,2,1,1,512,1,1,16,0,0,,
"void kernelPointwiseApply2<Tensor_tanh_Half_Op, c10::Half, c10::Half, unsigned int, int=1, int=1>(OffsetInfo<c10::Half, unsigned int, int=1>, OffsetInfo<c10::Half, unsigned int, int=1>, unsigned int, Tensor_tanh_Half_Op)",20601875276,3104,380,1,1,512,1,1,16,0,0,,
"memset [async] (0)",20601914762,1120,,,,,,,,,,24,21428571
"volta_fp16_sgemm_fp16_32x32_sliced1x4_tn",20601924778,21919,6,1,3,128,1,1,86,32768,0,,
"void kernelPointwiseApply2<TensorMaskedFillOp<c10::Half, bool>, c10::Half, bool, unsigned int, int=1, int=1>(OffsetInfo<bool, c10::Half, bool>, OffsetInfo<TensorMaskedFillOp<c10::Half, bool>, c10::Half, unsigned int>, c10::Half, c10::Half)",20601969128,2048,1,1,1,512,1,1,16,0,0,,
"void _GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::softmax_warp_forward<c10::Half, c10::Half, float, int=6, bool=0>(c10::Half*, c10::Half const *, int, int, int)",20601996743,4127,1,1,1,32,4,1,25,0,0,,
"volta_fp16_sgemm_fp16_128x64_nn",20602022597,15616,8,1,5,128,1,1,122,12544,0,,
"Memcpy HtoD [async]",20602070403,1120,,,,,,,,,,48,42857142
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20602088674,2240,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20602242108,1120,,,,,,,,,,256,228571428
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20602254907,42174,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20602268858,1152,,,,,,,,,,256,222222222
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20602276986,27167,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20602305945,3488,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20602310297,1631,,,,,,,,,,10240,12556713672
"Memcpy DtoD [async]",20602316952,1472,,,,,,,,,,10240,13913043478
"Memcpy HtoD [async]",20602401364,1152,,,,,,,,,,48,41666666
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20602420244,2656,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20602558125,1120,,,,,,,,,,256,228571428
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20602569677,39998,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20602583756,1184,,,,,,,,,,256,216216216
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20602592268,24479,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20602618475,3168,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20602622571,1632,,,,,,,,,,10240,12549019606
"Memcpy DtoD [async]",20602629066,1504,,,,,,,,,,10240,13617021276
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE0_EEviT1_",20602703399,1856,10,1,1,512,1,1,16,0,0,,
"Memcpy HtoD [async]",20602739493,1152,,,,,,,,,,48,41666666
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20602755973,2656,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20602893151,1151,,,,,,,,,,256,222415291
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20602907614,37406,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20602930141,1152,,,,,,,,,,256,222222222
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20602937661,24606,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20602963259,3136,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20602967995,1728,,,,,,,,,,10240,11851851850
"Memcpy DtoD [async]",20602977499,1472,,,,,,,,,,10240,13913043478
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE0_EEviT1_",20603049080,1983,10,1,1,512,1,1,16,0,0,,
"memset [async] (0)",20603108597,1344,,,,,,,,,,2020,1502976190
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20603118932,113115,505,1,2,128,1,1,106,16896,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20603233423,4960,316,1,1,128,1,1,16,0,0,,
"Memcpy HtoD [async]",20603244367,2048,,,,,,,,,,192,93750000
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20603254158,4480,160,8,1,512,1,1,20,0,0,,
"void at::native::_GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::cunn_SoftMaxForward<int=2, c10::Half, float, c10::Half, at::native::_GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::LogSoftMaxForwardEpilogue>(c10::Half*, c10::Half*, int)",20603259918,19615,5,1,1,1024,1,1,26,0,4096,,
"void gatherTopK<c10::Half, unsigned int, int=2, bool=1>(TensorInfo<c10::Half, unsigned int>, unsigned int, unsigned int, unsigned int, unsigned int, TensorInfo<c10::Half, unsigned int>, unsigned int, unsigned int, TensorInfo<long, unsigned int>, unsigned int)",20603290573,126266,5,1,1,1024,1,1,48,128,0,,
"void fillSliceWithIndex<unsigned int, int=2>(TensorInfo<long, unsigned int>, unsigned int, unsigned int, unsigned int)",20603418247,1984,5,1,1,5,1,1,16,0,0,,
"Memcpy DtoD [async]",20603421543,1952,,,,,,,,,,50,51229508
"void bitonicSortKVInPlace<c10::Half, long, int=2, int=-1, GTComp<c10::Half, bool=1>, unsigned int, int=32>(TensorInfo<c10::Half, bool=1>, bool=1, bool=1, bool=1, TensorInfo<long, bool=1>, bool=1, c10::Half)",20603424711,9311,5,1,1,16,1,1,26,352,0,,
"void THCudaTensor_gatherKernel<unsigned int, long, int=3>(TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20603435334,3616,1,1,1,512,1,1,32,0,0,,
"Memcpy DtoD [async]",20603439910,1536,,,,,,,,,,50,65104166
"Memcpy DtoD [async]",20603442502,1632,,,,,,,,,,200,245098038
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE_clEvENKUlvE2_clEvEUlfE_EEvS4_RKT_EUliE_EEviT1_",20603445350,2560,1,1,1,512,1,1,32,0,0,,
"Memcpy DtoD [async]",20603477668,1664,,,,,,,,,,760,913461538
"void kernelPointwiseApply2<TensorMaskedFillOp<float, bool>, float, bool, unsigned int, int=1, int=2>(OffsetInfo<bool, float, bool>, OffsetInfo<TensorMaskedFillOp<float, bool>, float, unsigned int>, float, float)",20603498244,2079,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20603537506,4832,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE0_EEviT1_",20603560929,2048,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20603589375,4320,1,1,1,128,1,1,34,0,0,,
"Memcpy DtoD [async]",20603632478,1471,,,,,,,,,,200,271923860
"void kernelPointwiseApply2<TensorMaskedFillOp<long, bool>, long, bool, unsigned int, int=1, int=2>(OffsetInfo<bool, long, bool>, OffsetInfo<TensorMaskedFillOp<long, bool>, long, unsigned int>, long, long)",20603652925,1920,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE_clEvENKUlvE2_clEvEUlfE_EEvS4_RKT_EUliE_EEviT1_",20603677692,1791,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native13reduce_kernelILi512ENS0_8ReduceOpIhNS0_14func_wrapper_tIhZNS0_14or_kernel_cudaERNS_14TensorIteratorEEUlhhE_EEjhLi4EEEEEvT0_",20603713306,5472,1,1,1,4,1,1,32,16,0,,
"Memcpy DtoH [async]",20603731193,1376,,,,,,,,,,1,726744
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20603776919,2816,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE2_EEviT1_",20603816885,3264,1,1,1,128,1,1,16,0,0,,
"void gatherTopK<float, unsigned int, int=1, bool=1>(TensorInfo<float, unsigned int>, unsigned int, unsigned int, unsigned int, unsigned int, TensorInfo<float, unsigned int>, unsigned int, unsigned int, TensorInfo<long, unsigned int>, unsigned int)",20603856340,19807,1,1,1,32,1,1,42,128,0,,
"void bitonicSortKVInPlace<float, long, int=-2, int=-1, GTComp<float, bool=1>, unsigned int, int=32>(TensorInfo<float, bool=1>, bool=1, bool=1, bool=1, TensorInfo<long, bool=1>, bool=1, float)",20603877363,8767,1,1,1,16,1,1,30,416,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_15div_kernel_cudaERNS_14TensorIteratorEENKUlvE0_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SB_EUliE0_EEviT1_",20603900242,2048,1,1,1,512,1,1,20,0,0,,
"void THCudaTensor_gatherKernel<unsigned int, float, int=2>(TensorInfo<float, unsigned int>, TensorInfo<float, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20603936336,3072,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20603970734,2816,1,1,1,128,1,1,34,0,0,,
"void THCudaTensor_gatherKernel<unsigned int, long, int=2>(TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20604001901,3328,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS4_RKT_EUliE0_EEviT1_",20604038027,2208,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20604074986,3392,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20604109160,6208,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20604138055,7040,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20604172613,2944,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20604208612,2656,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20604234147,2784,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20604258338,2624,1,1,1,128,1,1,34,0,0,,
"void indexSelectSmallIndex<c10::Half, unsigned int, int=3, int=3, int=-2>(TensorInfo<c10::Half, unsigned int>, TensorInfo<c10::Half, unsigned int>, TensorInfo<long, unsigned int>, int, int, unsigned int, long)",20604289920,5632,64,1,1,128,1,1,32,0,0,,
"_ZN2at6native13reduce_kernelILi512ENS0_8ReduceOpIhNS0_14func_wrapper_tIhZNS0_14or_kernel_cudaERNS_14TensorIteratorEEUlhhE_EEjhLi4EEEEEvT0_",20604319775,3232,1,1,1,1,1,1,32,16,0,,
"Memcpy DtoH [async]",20604337822,1280,,,,,,,,,,1,781250
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_14eq_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SB_EUliE_EEviT1_",20604391132,3040,1,1,1,512,1,1,32,0,0,,
"void kernelTransformReduceInnermostDimIndex<bool, long, MinValuePair<bool, long>>(bool*, long*, bool*, unsigned int, unsigned int, thrust::pair<bool, long>, bool)",20604431322,2816,1,1,1,16,32,1,21,4896,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23bitwise_not_kernel_cudaERNS_14TensorIteratorEEUlbE_EEvS4_RKT_EUliE0_EEviT1_",20604470360,1888,1,1,1,512,1,1,16,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__copy_if::InitAgent<thrust::cuda_cub::cub::ScanTileState<int, bool=1>, int*, int>, thrust::cuda_cub::cub::ScanTileState<int, bool=1>, unsigned long, int*>(bool=1, thrust::cuda_cub::cub::ScanTileState<int, bool=1>, int*)",20604511062,1632,1,1,1,128,1,1,16,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__copy_if::CopyIfAgent<thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::device_ptr<bool>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, NonZeroOp<bool>, int, int*>, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::device_ptr<bool>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, ",20604519766,4096,1,1,1,128,1,1,62,0,4096,,
"Memcpy DtoH [async]",20604538965,1408,,,,,,,,,,4,2840909
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__parallel_for::ParallelForAgent<thrust::cuda_cub::__transform::unary_transform_f<thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, thrust::cuda_cub::__transform::no_stencil_tag, idx_functor, thrust::cuda_cub::__transform::always_true_predicate>, long>, thrust::cuda_cub::__transform::unary_transform_f<thru",20604567252,2528,1,1,1,256,1,1,30,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20604595251,2655,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20604625457,2624,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SD_EUliE0_EEviT1_",20604649808,1920,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20604678287,2688,1,1,1,128,1,1,34,0,0,,
"void indexSelectSmallIndex<c10::Half, unsigned int, int=2, int=2, int=-2>(TensorInfo<c10::Half, unsigned int>, TensorInfo<c10::Half, unsigned int>, TensorInfo<long, unsigned int>, int, int, unsigned int, long)",20604769515,5024,8,1,1,128,1,1,32,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__parallel_for::ParallelForAgent<thrust::cuda_cub::__tabulate::functor<thrust::device_ptr<long>, at::native::LinspaceOp<long, long>, long>, long>, thrust::cuda_cub::__tabulate::functor<thrust::device_ptr<long>, at::native::LinspaceOp<long, long>, long>, long>(thrust::device_ptr<long>, long)",20604816681,1696,1,1,1,256,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_14ge_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS4_RKT_EUliE1_EEviT1_",20604854151,7584,1,1,1,128,1,1,32,0,0,,
"memset [async] (0)",20605007840,1152,,,,,,,,,,256,222222222
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20605020160,26718,64,1,2,128,1,1,106,16896,0,,
"memset [async] (0)",20605034623,1152,,,,,,,,,,256,222222222
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20605041791,24383,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20605067550,4127,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20605073949,1792,,,,,,,,,,10240,11428571428
"Memcpy DtoD [async]",20605083069,1472,,,,,,,,,,10240,13913043478
"memset [async] (0)",20605186680,1120,,,,,,,,,,64,57142857
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20605199096,15999,16,1,2,128,1,1,106,16896,0,,
"memset [async] (0)",20605261557,1120,,,,,,,,,,192,171428571
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20605269781,20671,16,3,3,128,1,1,106,16896,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20605330418,5792,380,1,1,128,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20605361328,4544,380,1,1,128,1,1,16,0,0,,
"void at::native::reduce_kernel<int=512, at::native::ReduceOp<c10::Half, at::native::NormOps<float>, unsigned int, c10::Half, int=4>>(c10::Half)",20605394927,10431,1,1,1,512,1,1,32,16,2048,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15div_kernel_cudaERNS_14TensorIteratorEENKUlvE0_clEvENKUlvE6_clEvEUlN3c104HalfES8_E_EEvS4_RKT_EUliE0_EEviT1_",20605417070,2144,2,1,1,512,1,1,19,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15mul_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE6_clEvEUlN3c104HalfES8_E_EEvS4_RKT_EUliE0_EEviT1_",20605440717,1696,2,1,1,512,1,1,16,0,0,,
"void kernelPointwiseApply2<Tensor_tanh_Half_Op, c10::Half, c10::Half, unsigned int, int=1, int=1>(OffsetInfo<c10::Half, unsigned int, int=1>, OffsetInfo<c10::Half, unsigned int, int=1>, unsigned int, Tensor_tanh_Half_Op)",20605471084,3071,380,1,1,512,1,1,16,0,0,,
"memset [async] (0)",20605509450,1088,,,,,,,,,,24,22058823
"volta_fp16_sgemm_fp16_32x32_sliced1x4_tn",20605519241,21599,6,1,3,128,1,1,86,32768,0,,
"void kernelPointwiseApply2<TensorMaskedFillOp<c10::Half, bool>, c10::Half, bool, unsigned int, int=1, int=1>(OffsetInfo<bool, c10::Half, bool>, OffsetInfo<TensorMaskedFillOp<c10::Half, bool>, c10::Half, unsigned int>, c10::Half, c10::Half)",20605562023,2112,1,1,1,512,1,1,16,0,0,,
"void _GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::softmax_warp_forward<c10::Half, c10::Half, float, int=6, bool=0>(c10::Half*, c10::Half const *, int, int, int)",20605590662,3968,1,1,1,32,4,1,25,0,0,,
"volta_fp16_sgemm_fp16_128x64_nn",20605616773,15743,8,1,5,128,1,1,122,12544,0,,
"Memcpy HtoD [async]",20605663395,1120,,,,,,,,,,48,42857142
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20605681570,2368,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20605857370,1120,,,,,,,,,,256,228571428
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20605871130,42526,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20605885721,1184,,,,,,,,,,256,216216216
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20605894233,25822,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20605921719,3296,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20605927767,1664,,,,,,,,,,10240,12307692306
"Memcpy DtoD [async]",20605937431,1472,,,,,,,,,,10240,13913043478
"Memcpy HtoD [async]",20606027795,1120,,,,,,,,,,48,42857142
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20606046738,2752,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20606184812,1152,,,,,,,,,,256,222222222
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20606197163,38782,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20606211754,1184,,,,,,,,,,256,216216216
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20606220490,24831,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20606247113,3136,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20606251241,1632,,,,,,,,,,10240,12549019606
"Memcpy DtoD [async]",20606257352,1504,,,,,,,,,,10240,13617021276
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE0_EEviT1_",20606332101,1888,10,1,1,512,1,1,16,0,0,,
"Memcpy HtoD [async]",20606368387,1088,,,,,,,,,,48,44117647
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20606384483,2720,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20606520669,1152,,,,,,,,,,256,222222222
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20606534556,37918,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20606558747,1152,,,,,,,,,,256,222222222
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20606566651,24767,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20606592313,3232,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20606596825,1632,,,,,,,,,,10240,12549019606
"Memcpy DtoD [async]",20606606873,1472,,,,,,,,,,10240,13913043478
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE0_EEviT1_",20606679510,1920,10,1,1,512,1,1,16,0,0,,
"memset [async] (0)",20606738771,1344,,,,,,,,,,2020,1502976190
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20606749682,127003,505,1,2,128,1,1,106,16896,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20606878029,4864,316,1,1,128,1,1,16,0,0,,
"Memcpy HtoD [async]",20606884076,2080,,,,,,,,,,192,92307692
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20606893292,4224,160,8,1,512,1,1,20,0,0,,
"void at::native::_GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::cunn_SoftMaxForward<int=2, c10::Half, float, c10::Half, at::native::_GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::LogSoftMaxForwardEpilogue>(c10::Half*, c10::Half*, int)",20606898924,19615,5,1,1,1024,1,1,26,0,4096,,
"void gatherTopK<c10::Half, unsigned int, int=2, bool=1>(TensorInfo<c10::Half, unsigned int>, unsigned int, unsigned int, unsigned int, unsigned int, TensorInfo<c10::Half, unsigned int>, unsigned int, unsigned int, TensorInfo<long, unsigned int>, unsigned int)",20606919851,139994,5,1,1,1024,1,1,48,128,0,,
"void fillSliceWithIndex<unsigned int, int=2>(TensorInfo<long, unsigned int>, unsigned int, unsigned int, unsigned int)",20607061061,1983,5,1,1,5,1,1,16,0,0,,
"Memcpy DtoD [async]",20607064324,2080,,,,,,,,,,50,48076922
"void bitonicSortKVInPlace<c10::Half, long, int=2, int=-1, GTComp<c10::Half, bool=1>, unsigned int, int=32>(TensorInfo<c10::Half, bool=1>, bool=1, bool=1, bool=1, TensorInfo<long, bool=1>, bool=1, c10::Half)",20607067748,9056,5,1,1,16,1,1,26,352,0,,
"void THCudaTensor_gatherKernel<unsigned int, long, int=3>(TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20607078052,3616,1,1,1,512,1,1,32,0,0,,
"Memcpy DtoD [async]",20607082628,1536,,,,,,,,,,50,65104166
"Memcpy DtoD [async]",20607085187,1664,,,,,,,,,,200,240384614
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE_clEvENKUlvE2_clEvEUlfE_EEvS4_RKT_EUliE_EEviT1_",20607088035,2528,1,1,1,512,1,1,32,0,0,,
"Memcpy DtoD [async]",20607103907,1664,,,,,,,,,,760,913461538
"void kernelPointwiseApply2<TensorMaskedFillOp<float, bool>, float, bool, unsigned int, int=1, int=2>(OffsetInfo<bool, float, bool>, OffsetInfo<TensorMaskedFillOp<float, bool>, float, unsigned int>, float, float)",20607124674,2080,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20607164000,4672,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE0_EEviT1_",20607186111,2048,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20607214654,4256,1,1,1,128,1,1,34,0,0,,
"Memcpy DtoD [async]",20607258300,1536,,,,,,,,,,200,260416666
"void kernelPointwiseApply2<TensorMaskedFillOp<long, bool>, long, bool, unsigned int, int=1, int=2>(OffsetInfo<bool, long, bool>, OffsetInfo<TensorMaskedFillOp<long, bool>, long, unsigned int>, long, long)",20607278619,1952,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE_clEvENKUlvE2_clEvEUlfE_EEvS4_RKT_EUliE_EEviT1_",20607302234,1824,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native13reduce_kernelILi512ENS0_8ReduceOpIhNS0_14func_wrapper_tIhZNS0_14or_kernel_cudaERNS_14TensorIteratorEEUlhhE_EEjhLi4EEEEEvT0_",20607338744,5344,1,1,1,4,1,1,32,16,0,,
"Memcpy DtoH [async]",20607356695,1504,,,,,,,,,,1,664893
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20607402325,2944,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE2_EEviT1_",20607440820,3231,1,1,1,128,1,1,16,0,0,,
"void gatherTopK<float, unsigned int, int=1, bool=1>(TensorInfo<float, unsigned int>, unsigned int, unsigned int, unsigned int, unsigned int, TensorInfo<float, unsigned int>, unsigned int, unsigned int, TensorInfo<long, unsigned int>, unsigned int)",20607482354,16351,1,1,1,32,1,1,42,128,0,,
"void bitonicSortKVInPlace<float, long, int=-2, int=-1, GTComp<float, bool=1>, unsigned int, int=32>(TensorInfo<float, bool=1>, bool=1, bool=1, bool=1, TensorInfo<long, bool=1>, bool=1, float)",20607499985,8704,1,1,1,16,1,1,30,416,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_15div_kernel_cudaERNS_14TensorIteratorEENKUlvE0_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SB_EUliE0_EEviT1_",20607525424,1984,1,1,1,512,1,1,20,0,0,,
"void THCudaTensor_gatherKernel<unsigned int, float, int=2>(TensorInfo<float, unsigned int>, TensorInfo<float, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20607560942,3072,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20607595565,2816,1,1,1,128,1,1,34,0,0,,
"void THCudaTensor_gatherKernel<unsigned int, long, int=2>(TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20607626571,3232,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS4_RKT_EUliE0_EEviT1_",20607663498,2048,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20607698824,3200,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20607733447,6623,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20607763333,7072,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20607798404,2816,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20607832066,2624,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20607859809,2752,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20607884224,2752,1,1,1,128,1,1,34,0,0,,
"void indexSelectSmallIndex<c10::Half, unsigned int, int=3, int=3, int=-2>(TensorInfo<c10::Half, unsigned int>, TensorInfo<c10::Half, unsigned int>, TensorInfo<long, unsigned int>, int, int, unsigned int, long)",20607916382,5728,64,1,1,128,1,1,32,0,0,,
"_ZN2at6native13reduce_kernelILi512ENS0_8ReduceOpIhNS0_14func_wrapper_tIhZNS0_14or_kernel_cudaERNS_14TensorIteratorEEUlhhE_EEjhLi4EEEEEvT0_",20607944605,3136,1,1,1,1,1,1,32,16,0,,
"Memcpy DtoH [async]",20607964348,1280,,,,,,,,,,1,781250
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_14eq_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SB_EUliE_EEviT1_",20608016698,3040,1,1,1,512,1,1,32,0,0,,
"void kernelTransformReduceInnermostDimIndex<bool, long, MinValuePair<bool, long>>(bool*, long*, bool*, unsigned int, unsigned int, thrust::pair<bool, long>, bool)",20608057912,2784,1,1,1,16,32,1,21,4896,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23bitwise_not_kernel_cudaERNS_14TensorIteratorEEUlbE_EEvS4_RKT_EUliE0_EEviT1_",20608096182,1888,1,1,1,512,1,1,16,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__copy_if::InitAgent<thrust::cuda_cub::cub::ScanTileState<int, bool=1>, int*, int>, thrust::cuda_cub::cub::ScanTileState<int, bool=1>, unsigned long, int*>(bool=1, thrust::cuda_cub::cub::ScanTileState<int, bool=1>, int*)",20608137141,1663,1,1,1,128,1,1,16,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__copy_if::CopyIfAgent<thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::device_ptr<bool>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, NonZeroOp<bool>, int, int*>, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::device_ptr<bool>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, ",20608145076,4192,1,1,1,128,1,1,62,0,4096,,
"Memcpy DtoH [async]",20608163443,1408,,,,,,,,,,4,2840909
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__parallel_for::ParallelForAgent<thrust::cuda_cub::__transform::unary_transform_f<thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, thrust::cuda_cub::__transform::no_stencil_tag, idx_functor, thrust::cuda_cub::__transform::always_true_predicate>, long>, thrust::cuda_cub::__transform::unary_transform_f<thru",20608187986,2464,1,1,1,256,1,1,30,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20608216433,2656,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20608245680,2624,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SD_EUliE0_EEviT1_",20608271311,1887,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20608298477,2656,1,1,1,128,1,1,34,0,0,,
"void indexSelectSmallIndex<c10::Half, unsigned int, int=2, int=2, int=-2>(TensorInfo<c10::Half, unsigned int>, TensorInfo<c10::Half, unsigned int>, TensorInfo<long, unsigned int>, int, int, unsigned int, long)",20608390121,5088,8,1,1,128,1,1,32,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__parallel_for::ParallelForAgent<thrust::cuda_cub::__tabulate::functor<thrust::device_ptr<long>, at::native::LinspaceOp<long, long>, long>, long>, thrust::cuda_cub::__tabulate::functor<thrust::device_ptr<long>, at::native::LinspaceOp<long, long>, long>, long>(thrust::device_ptr<long>, long)",20608436199,1792,1,1,1,256,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_14ge_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS4_RKT_EUliE1_EEviT1_",20608473382,7487,1,1,1,128,1,1,32,0,0,,
"memset [async] (0)",20608621055,1152,,,,,,,,,,256,222222222
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20608634910,25311,64,1,2,128,1,1,106,16896,0,,
"memset [async] (0)",20608648830,1184,,,,,,,,,,256,216216216
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20608656797,23967,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20608682076,4000,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20608688540,1824,,,,,,,,,,10240,11228070174
"Memcpy DtoD [async]",20608697308,1471,,,,,,,,,,10240,13922501698
"memset [async] (0)",20608801335,1248,,,,,,,,,,64,51282051
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20608813142,16064,16,1,2,128,1,1,106,16896,0,,
"memset [async] (0)",20608870196,1120,,,,,,,,,,192,171428571
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20608879571,21055,16,3,3,128,1,1,106,16896,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20608936241,5792,380,1,1,128,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20608963120,4544,380,1,1,128,1,1,16,0,0,,
"void at::native::reduce_kernel<int=512, at::native::ReduceOp<c10::Half, at::native::NormOps<float>, unsigned int, c10::Half, int=4>>(c10::Half)",20608997934,10560,1,1,1,512,1,1,32,16,2048,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15div_kernel_cudaERNS_14TensorIteratorEENKUlvE0_clEvENKUlvE6_clEvEUlN3c104HalfES8_E_EEvS4_RKT_EUliE0_EEviT1_",20609020237,2080,2,1,1,512,1,1,19,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15mul_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE6_clEvEUlN3c104HalfES8_E_EEvS4_RKT_EUliE0_EEviT1_",20609044012,1984,2,1,1,512,1,1,16,0,0,,
"void kernelPointwiseApply2<Tensor_tanh_Half_Op, c10::Half, c10::Half, unsigned int, int=1, int=1>(OffsetInfo<c10::Half, unsigned int, int=1>, OffsetInfo<c10::Half, unsigned int, int=1>, unsigned int, Tensor_tanh_Half_Op)",20609073259,3072,380,1,1,512,1,1,16,0,0,,
"memset [async] (0)",20609512919,1536,,,,,,,,,,24,15625000
"volta_fp16_sgemm_fp16_32x32_sliced1x4_tn",20609528150,21664,6,1,3,128,1,1,86,32768,0,,
"void kernelPointwiseApply2<TensorMaskedFillOp<c10::Half, bool>, c10::Half, bool, unsigned int, int=1, int=1>(OffsetInfo<bool, c10::Half, bool>, OffsetInfo<TensorMaskedFillOp<c10::Half, bool>, c10::Half, unsigned int>, c10::Half, c10::Half)",20609579668,2080,1,1,1,512,1,1,16,0,0,,
"void _GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::softmax_warp_forward<c10::Half, c10::Half, float, int=6, bool=0>(c10::Half*, c10::Half const *, int, int, int)",20609607443,4000,1,1,1,32,4,1,25,0,0,,
"volta_fp16_sgemm_fp16_128x64_nn",20609634962,15807,8,1,5,128,1,1,122,12544,0,,
"Memcpy HtoD [async]",20609683504,1375,,,,,,,,,,48,34909090
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20609702159,2240,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20609861448,1216,,,,,,,,,,256,210526315
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20609876327,43262,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20609890150,1152,,,,,,,,,,256,222222222
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20609897926,27295,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20609926981,3296,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20609932132,1664,,,,,,,,,,10240,12307692306
"Memcpy DtoD [async]",20609941700,1472,,,,,,,,,,10240,13913043478
"Memcpy HtoD [async]",20610028800,1216,,,,,,,,,,48,39473684
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20610046847,2624,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20610186265,1120,,,,,,,,,,256,228571428
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20610199001,40446,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20610213784,1216,,,,,,,,,,256,210526315
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20610221848,24382,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20610248118,3104,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20610252086,1632,,,,,,,,,,10240,12549019606
"Memcpy DtoD [async]",20610259574,1472,,,,,,,,,,10240,13913043478
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE0_EEviT1_",20610332787,1888,10,1,1,512,1,1,16,0,0,,
"Memcpy HtoD [async]",20610369553,1088,,,,,,,,,,48,44117647
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20610385552,2688,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20610522794,1216,,,,,,,,,,256,210526315
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20610536042,38878,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20610552649,1184,,,,,,,,,,256,216216216
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20610559208,24255,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20610585383,3136,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20610589607,1664,,,,,,,,,,10240,12307692306
"Memcpy DtoD [async]",20610600135,1472,,,,,,,,,,10240,13913043478
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE0_EEviT1_",20610672067,1952,10,1,1,512,1,1,16,0,0,,
"memset [async] (0)",20610738720,1568,,,,,,,,,,2020,1288265306
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20610749504,113019,505,1,2,128,1,1,106,16896,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20610863803,4832,316,1,1,128,1,1,16,0,0,,
"Memcpy HtoD [async]",20610869755,2176,,,,,,,,,,192,88235294
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20610879546,4192,160,8,1,512,1,1,20,0,0,,
"void at::native::_GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::cunn_SoftMaxForward<int=2, c10::Half, float, c10::Half, at::native::_GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::LogSoftMaxForwardEpilogue>(c10::Half*, c10::Half*, int)",20610889466,19615,5,1,1,1024,1,1,26,0,4096,,
"void gatherTopK<c10::Half, unsigned int, int=2, bool=1>(TensorInfo<c10::Half, unsigned int>, unsigned int, unsigned int, unsigned int, unsigned int, TensorInfo<c10::Half, unsigned int>, unsigned int, unsigned int, TensorInfo<long, unsigned int>, unsigned int)",20610923192,141690,5,1,1,1024,1,1,48,128,0,,
"void fillSliceWithIndex<unsigned int, int=2>(TensorInfo<long, unsigned int>, unsigned int, unsigned int, unsigned int)",20611066130,1984,5,1,1,5,1,1,16,0,0,,
"Memcpy DtoD [async]",20611069394,1952,,,,,,,,,,50,51229508
"void bitonicSortKVInPlace<c10::Half, long, int=2, int=-1, GTComp<c10::Half, bool=1>, unsigned int, int=32>(TensorInfo<c10::Half, bool=1>, bool=1, bool=1, bool=1, TensorInfo<long, bool=1>, bool=1, c10::Half)",20611072562,8991,5,1,1,16,1,1,26,352,0,,
"void THCudaTensor_gatherKernel<unsigned int, long, int=3>(TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20611082897,3648,1,1,1,512,1,1,32,0,0,,
"Memcpy DtoD [async]",20611087441,1504,,,,,,,,,,50,66489360
"Memcpy DtoD [async]",20611090001,1664,,,,,,,,,,200,240384614
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE_clEvENKUlvE2_clEvEUlfE_EEvS4_RKT_EUliE_EEviT1_",20611092849,2560,1,1,1,512,1,1,32,0,0,,
"Memcpy DtoD [async]",20611108176,1696,,,,,,,,,,760,896226414
"void kernelPointwiseApply2<TensorMaskedFillOp<float, bool>, float, bool, unsigned int, int=1, int=2>(OffsetInfo<bool, float, bool>, OffsetInfo<TensorMaskedFillOp<float, bool>, float, unsigned int>, float, float)",20611129551,2080,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20611169453,4960,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE0_EEviT1_",20611191660,2048,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20611220907,4320,1,1,1,128,1,1,34,0,0,,
"Memcpy DtoD [async]",20611263753,1504,,,,,,,,,,200,265957446
"void kernelPointwiseApply2<TensorMaskedFillOp<long, bool>, long, bool, unsigned int, int=1, int=2>(OffsetInfo<bool, long, bool>, OffsetInfo<TensorMaskedFillOp<long, bool>, long, unsigned int>, long, long)",20611284264,1920,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE_clEvENKUlvE2_clEvEUlfE_EEvS4_RKT_EUliE_EEviT1_",20611308455,1824,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native13reduce_kernelILi512ENS0_8ReduceOpIhNS0_14func_wrapper_tIhZNS0_14or_kernel_cudaERNS_14TensorIteratorEEUlhhE_EEjhLi4EEEEEvT0_",20611345349,5312,1,1,1,4,1,1,32,16,0,,
"Memcpy DtoH [async]",20611363205,1248,,,,,,,,,,1,801282
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20611409347,2815,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE2_EEviT1_",20611448257,3264,1,1,1,128,1,1,16,0,0,,
"void gatherTopK<float, unsigned int, int=1, bool=1>(TensorInfo<float, unsigned int>, unsigned int, unsigned int, unsigned int, unsigned int, TensorInfo<float, unsigned int>, unsigned int, unsigned int, TensorInfo<long, unsigned int>, unsigned int)",20611488063,17535,1,1,1,32,1,1,42,128,0,,
"void bitonicSortKVInPlace<float, long, int=-2, int=-1, GTComp<float, bool=1>, unsigned int, int=32>(TensorInfo<float, bool=1>, bool=1, bool=1, bool=1, TensorInfo<long, bool=1>, bool=1, float)",20611507038,8928,1,1,1,16,1,1,30,416,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_15div_kernel_cudaERNS_14TensorIteratorEENKUlvE0_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SB_EUliE0_EEviT1_",20611531101,2080,1,1,1,512,1,1,20,0,0,,
"void THCudaTensor_gatherKernel<unsigned int, float, int=2>(TensorInfo<float, unsigned int>, TensorInfo<float, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20611567388,3103,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20611602650,2784,1,1,1,128,1,1,34,0,0,,
"void THCudaTensor_gatherKernel<unsigned int, long, int=2>(TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20611633433,3231,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS4_RKT_EUliE0_EEviT1_",20611669975,2048,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20611706741,3232,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20611740564,6431,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20611770866,7168,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20611805585,2816,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20611839375,2688,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20611866830,2752,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20611891597,2720,1,1,1,128,1,1,34,0,0,,
"void indexSelectSmallIndex<c10::Half, unsigned int, int=3, int=3, int=-2>(TensorInfo<c10::Half, unsigned int>, TensorInfo<c10::Half, unsigned int>, TensorInfo<long, unsigned int>, int, int, unsigned int, long)",20611922124,5759,64,1,1,128,1,1,32,0,0,,
"_ZN2at6native13reduce_kernelILi512ENS0_8ReduceOpIhNS0_14func_wrapper_tIhZNS0_14or_kernel_cudaERNS_14TensorIteratorEEUlhhE_EEjhLi4EEEEEvT0_",20611950858,3232,1,1,1,1,1,1,32,16,0,,
"Memcpy DtoH [async]",20611970314,1247,,,,,,,,,,1,801924
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_14eq_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SB_EUliE_EEviT1_",20612022439,3040,1,1,1,512,1,1,32,0,0,,
"void kernelTransformReduceInnermostDimIndex<bool, long, MinValuePair<bool, long>>(bool*, long*, bool*, unsigned int, unsigned int, thrust::pair<bool, long>, bool)",20612063429,2816,1,1,1,16,32,1,21,4896,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23bitwise_not_kernel_cudaERNS_14TensorIteratorEEUlbE_EEvS4_RKT_EUliE0_EEviT1_",20612101668,1952,1,1,1,512,1,1,16,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__copy_if::InitAgent<thrust::cuda_cub::cub::ScanTileState<int, bool=1>, int*, int>, thrust::cuda_cub::cub::ScanTileState<int, bool=1>, unsigned long, int*>(bool=1, thrust::cuda_cub::cub::ScanTileState<int, bool=1>, int*)",20612142818,1632,1,1,1,128,1,1,16,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__copy_if::CopyIfAgent<thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::device_ptr<bool>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, NonZeroOp<bool>, int, int*>, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::device_ptr<bool>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, ",20612151169,4160,1,1,1,128,1,1,62,0,4096,,
"Memcpy DtoH [async]",20612169313,1280,,,,,,,,,,4,3125000
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__parallel_for::ParallelForAgent<thrust::cuda_cub::__transform::unary_transform_f<thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, thrust::cuda_cub::__transform::no_stencil_tag, idx_functor, thrust::cuda_cub::__transform::always_true_predicate>, long>, thrust::cuda_cub::__transform::unary_transform_f<thru",20612194208,2495,1,1,1,256,1,1,30,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20612222910,2784,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20612252605,2624,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SD_EUliE0_EEviT1_",20612278524,1888,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20612306523,2655,1,1,1,128,1,1,34,0,0,,
"void indexSelectSmallIndex<c10::Half, unsigned int, int=2, int=2, int=-2>(TensorInfo<c10::Half, unsigned int>, TensorInfo<c10::Half, unsigned int>, TensorInfo<long, unsigned int>, int, int, unsigned int, long)",20612398358,5024,8,1,1,128,1,1,32,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__parallel_for::ParallelForAgent<thrust::cuda_cub::__tabulate::functor<thrust::device_ptr<long>, at::native::LinspaceOp<long, long>, long>, long>, thrust::cuda_cub::__tabulate::functor<thrust::device_ptr<long>, at::native::LinspaceOp<long, long>, long>, long>(thrust::device_ptr<long>, long)",20612444468,1728,1,1,1,256,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_14ge_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS4_RKT_EUliE1_EEviT1_",20612482195,7743,1,1,1,128,1,1,32,0,0,,
"memset [async] (0)",20612628140,1152,,,,,,,,,,256,222222222
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20612642412,26334,64,1,2,128,1,1,106,16896,0,,
"memset [async] (0)",20612656267,1184,,,,,,,,,,256,216216216
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20612663659,23007,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20612687946,4383,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20612694761,1824,,,,,,,,,,10240,11228070174
"Memcpy DtoD [async]",20612704713,1472,,,,,,,,,,10240,13913043478
"memset [async] (0)",20612806820,1120,,,,,,,,,,64,57142857
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20612818468,16031,16,1,2,128,1,1,106,16896,0,,
"memset [async] (0)",20612869313,1120,,,,,,,,,,192,171428571
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20612878817,20959,16,3,3,128,1,1,106,16896,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20612937342,5920,380,1,1,128,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20612966717,4288,380,1,1,128,1,1,16,0,0,,
"void at::native::reduce_kernel<int=512, at::native::ReduceOp<c10::Half, at::native::NormOps<float>, unsigned int, c10::Half, int=4>>(c10::Half)",20613000444,10623,1,1,1,512,1,1,32,16,2048,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15div_kernel_cudaERNS_14TensorIteratorEENKUlvE0_clEvENKUlvE6_clEvEUlN3c104HalfES8_E_EEvS4_RKT_EUliE0_EEviT1_",20613024506,2080,2,1,1,512,1,1,19,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15mul_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE6_clEvEUlN3c104HalfES8_E_EEvS4_RKT_EUliE0_EEviT1_",20613047865,1728,2,1,1,512,1,1,16,0,0,,
"void kernelPointwiseApply2<Tensor_tanh_Half_Op, c10::Half, c10::Half, unsigned int, int=1, int=1>(OffsetInfo<c10::Half, unsigned int, int=1>, OffsetInfo<c10::Half, unsigned int, int=1>, unsigned int, Tensor_tanh_Half_Op)",20613077176,2848,380,1,1,512,1,1,16,0,0,,
"memset [async] (0)",20613115350,1120,,,,,,,,,,24,21428571
"volta_fp16_sgemm_fp16_32x32_sliced1x4_tn",20613126070,21823,6,1,3,128,1,1,86,32768,0,,
"void kernelPointwiseApply2<TensorMaskedFillOp<c10::Half, bool>, c10::Half, bool, unsigned int, int=1, int=1>(OffsetInfo<bool, c10::Half, bool>, OffsetInfo<TensorMaskedFillOp<c10::Half, bool>, c10::Half, unsigned int>, c10::Half, c10::Half)",20613169556,2048,1,1,1,512,1,1,16,0,0,,
"void _GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::softmax_warp_forward<c10::Half, c10::Half, float, int=6, bool=0>(c10::Half*, c10::Half const *, int, int, int)",20613196403,3968,1,1,1,32,4,1,25,0,0,,
"volta_fp16_sgemm_fp16_128x64_nn",20613222290,15967,8,1,5,128,1,1,122,12544,0,,
"Memcpy HtoD [async]",20613278031,1152,,,,,,,,,,48,41666666
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20613296878,2528,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20613448264,1152,,,,,,,,,,256,222222222
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20613460551,42462,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20613477094,1184,,,,,,,,,,256,216216216
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20613483910,25631,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20613511397,3328,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20613515653,1631,,,,,,,,,,10240,12556713672
"Memcpy DtoD [async]",20613523780,1472,,,,,,,,,,10240,13913043478
"Memcpy HtoD [async]",20613609600,1152,,,,,,,,,,48,41666666
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20613627616,2655,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20613764953,1152,,,,,,,,,,256,222222222
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20613777881,40766,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20613791416,1152,,,,,,,,,,256,222222222
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20613799768,25375,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20613827351,3104,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20613831446,1632,,,,,,,,,,10240,12549019606
"Memcpy DtoD [async]",20613844182,1504,,,,,,,,,,10240,13617021276
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE0_EEviT1_",20613919507,1887,10,1,1,512,1,1,16,0,0,,
"Memcpy HtoD [async]",20613956145,1120,,,,,,,,,,48,42857142
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20613973456,2688,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20614110602,1120,,,,,,,,,,256,228571428
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20614123657,44030,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20614136841,1184,,,,,,,,,,256,216216216
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20614144649,28382,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20614174759,3200,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20614178919,1664,,,,,,,,,,10240,12307692306
"Memcpy DtoD [async]",20614182471,1472,,,,,,,,,,10240,13913043478
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE0_EEviT1_",20614253636,1952,10,1,1,512,1,1,16,0,0,,
"memset [async] (0)",20614313281,1344,,,,,,,,,,2020,1502976190
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20614322465,118266,505,1,2,128,1,1,106,16896,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20614441915,5056,316,1,1,128,1,1,16,0,0,,
"Memcpy HtoD [async]",20614447451,2080,,,,,,,,,,192,92307692
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20614457243,4511,160,8,1,512,1,1,20,0,0,,
"void at::native::_GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::cunn_SoftMaxForward<int=2, c10::Half, float, c10::Half, at::native::_GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::LogSoftMaxForwardEpilogue>(c10::Half*, c10::Half*, int)",20614468634,19583,5,1,1,1024,1,1,26,0,4096,,
"void gatherTopK<c10::Half, unsigned int, int=2, bool=1>(TensorInfo<c10::Half, unsigned int>, unsigned int, unsigned int, unsigned int, unsigned int, TensorInfo<c10::Half, unsigned int>, unsigned int, unsigned int, TensorInfo<long, unsigned int>, unsigned int)",20614501561,126170,5,1,1,1024,1,1,48,128,0,,
"void fillSliceWithIndex<unsigned int, int=2>(TensorInfo<long, unsigned int>, unsigned int, unsigned int, unsigned int)",20614629075,2016,5,1,1,5,1,1,16,0,0,,
"Memcpy DtoD [async]",20614632371,1888,,,,,,,,,,50,52966100
"void bitonicSortKVInPlace<c10::Half, long, int=2, int=-1, GTComp<c10::Half, bool=1>, unsigned int, int=32>(TensorInfo<c10::Half, bool=1>, bool=1, bool=1, bool=1, TensorInfo<long, bool=1>, bool=1, c10::Half)",20614635539,9183,5,1,1,16,1,1,26,352,0,,
"void THCudaTensor_gatherKernel<unsigned int, long, int=3>(TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20614646098,3680,1,1,1,512,1,1,32,0,0,,
"Memcpy DtoD [async]",20614650642,1504,,,,,,,,,,50,66489360
"Memcpy DtoD [async]",20614653234,1632,,,,,,,,,,200,245098038
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE_clEvENKUlvE2_clEvEUlfE_EEvS4_RKT_EUliE_EEviT1_",20614656082,2560,1,1,1,512,1,1,32,0,0,,
"Memcpy DtoD [async]",20614688560,1632,,,,,,,,,,760,931372548
"void kernelPointwiseApply2<TensorMaskedFillOp<float, bool>, float, bool, unsigned int, int=1, int=2>(OffsetInfo<bool, float, bool>, OffsetInfo<TensorMaskedFillOp<float, bool>, float, unsigned int>, float, float)",20614710415,2112,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20614751405,4608,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE0_EEviT1_",20614773196,2016,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20614800971,4224,1,1,1,128,1,1,34,0,0,,
"Memcpy DtoD [async]",20614845993,1536,,,,,,,,,,200,260416666
"void kernelPointwiseApply2<TensorMaskedFillOp<long, bool>, long, bool, unsigned int, int=1, int=2>(OffsetInfo<bool, long, bool>, OffsetInfo<TensorMaskedFillOp<long, bool>, long, unsigned int>, long, long)",20614866024,1984,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE_clEvENKUlvE2_clEvEUlfE_EEvS4_RKT_EUliE_EEviT1_",20614889895,1792,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native13reduce_kernelILi512ENS0_8ReduceOpIhNS0_14func_wrapper_tIhZNS0_14or_kernel_cudaERNS_14TensorIteratorEEUlhhE_EEjhLi4EEEEEvT0_",20614925510,5311,1,1,1,4,1,1,32,16,0,,
"Memcpy DtoH [async]",20614944165,1408,,,,,,,,,,1,710227
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20614990307,2816,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE2_EEviT1_",20615028641,3232,1,1,1,128,1,1,16,0,0,,
"void gatherTopK<float, unsigned int, int=1, bool=1>(TensorInfo<float, unsigned int>, unsigned int, unsigned int, unsigned int, unsigned int, TensorInfo<float, unsigned int>, unsigned int, unsigned int, TensorInfo<long, unsigned int>, unsigned int)",20615069407,17951,1,1,1,32,1,1,42,128,0,,
"void bitonicSortKVInPlace<float, long, int=-2, int=-1, GTComp<float, bool=1>, unsigned int, int=32>(TensorInfo<float, bool=1>, bool=1, bool=1, bool=1, TensorInfo<long, bool=1>, bool=1, float)",20615088670,8928,1,1,1,16,1,1,30,416,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_15div_kernel_cudaERNS_14TensorIteratorEENKUlvE0_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SB_EUliE0_EEviT1_",20615113213,2048,1,1,1,512,1,1,20,0,0,,
"void THCudaTensor_gatherKernel<unsigned int, float, int=2>(TensorInfo<float, unsigned int>, TensorInfo<float, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20615149468,3072,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20615183354,2784,1,1,1,128,1,1,34,0,0,,
"void THCudaTensor_gatherKernel<unsigned int, long, int=2>(TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20615215577,3232,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS4_RKT_EUliE0_EEviT1_",20615252759,2048,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20615288629,3360,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20615321876,6144,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20615352979,7071,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20615388017,2784,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20615421584,2687,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20615448398,2752,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20615473709,2720,1,1,1,128,1,1,34,0,0,,
"void indexSelectSmallIndex<c10::Half, unsigned int, int=3, int=3, int=-2>(TensorInfo<c10::Half, unsigned int>, TensorInfo<c10::Half, unsigned int>, TensorInfo<long, unsigned int>, int, int, unsigned int, long)",20615505932,5728,64,1,1,128,1,1,32,0,0,,
"_ZN2at6native13reduce_kernelILi512ENS0_8ReduceOpIhNS0_14func_wrapper_tIhZNS0_14or_kernel_cudaERNS_14TensorIteratorEEUlhhE_EEjhLi4EEEEEvT0_",20615534123,3199,1,1,1,1,1,1,32,16,0,,
"Memcpy DtoH [async]",20615552138,1248,,,,,,,,,,1,801282
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_14eq_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SB_EUliE_EEviT1_",20615604583,3200,1,1,1,512,1,1,32,0,0,,
"void kernelTransformReduceInnermostDimIndex<bool, long, MinValuePair<bool, long>>(bool*, long*, bool*, unsigned int, unsigned int, thrust::pair<bool, long>, bool)",20615646214,2847,1,1,1,16,32,1,21,4896,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23bitwise_not_kernel_cudaERNS_14TensorIteratorEEUlbE_EEvS4_RKT_EUliE0_EEviT1_",20615684740,1920,1,1,1,512,1,1,16,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__copy_if::InitAgent<thrust::cuda_cub::cub::ScanTileState<int, bool=1>, int*, int>, thrust::cuda_cub::cub::ScanTileState<int, bool=1>, unsigned long, int*>(bool=1, thrust::cuda_cub::cub::ScanTileState<int, bool=1>, int*)",20615724802,1664,1,1,1,128,1,1,16,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__copy_if::CopyIfAgent<thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::device_ptr<bool>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, NonZeroOp<bool>, int, int*>, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::device_ptr<bool>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, ",20615733922,4095,1,1,1,128,1,1,62,0,4096,,
"Memcpy DtoH [async]",20615752033,1408,,,,,,,,,,4,2840909
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__parallel_for::ParallelForAgent<thrust::cuda_cub::__transform::unary_transform_f<thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, thrust::cuda_cub::__transform::no_stencil_tag, idx_functor, thrust::cuda_cub::__transform::always_true_predicate>, long>, thrust::cuda_cub::__transform::unary_transform_f<thru",20615776256,2496,1,1,1,256,1,1,30,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20615804094,2656,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20615834621,2592,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SD_EUliE0_EEviT1_",20615860604,1920,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20615888187,2624,1,1,1,128,1,1,34,0,0,,
"void indexSelectSmallIndex<c10::Half, unsigned int, int=2, int=2, int=-2>(TensorInfo<c10::Half, unsigned int>, TensorInfo<c10::Half, unsigned int>, TensorInfo<long, unsigned int>, int, int, unsigned int, long)",20615978807,5119,8,1,1,128,1,1,32,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__parallel_for::ParallelForAgent<thrust::cuda_cub::__tabulate::functor<thrust::device_ptr<long>, at::native::LinspaceOp<long, long>, long>, long>, thrust::cuda_cub::__tabulate::functor<thrust::device_ptr<long>, at::native::LinspaceOp<long, long>, long>, long>(thrust::device_ptr<long>, long)",20616025493,1696,1,1,1,256,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_14ge_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS4_RKT_EUliE1_EEviT1_",20616065587,7775,1,1,1,128,1,1,32,0,0,,
"memset [async] (0)",20616216300,1152,,,,,,,,,,256,222222222
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20616229419,25279,64,1,2,128,1,1,106,16896,0,,
"memset [async] (0)",20616244395,1152,,,,,,,,,,256,222222222
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20616252330,22559,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20616276041,4032,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20616282313,1824,,,,,,,,,,10240,11228070174
"Memcpy DtoD [async]",20616292521,1472,,,,,,,,,,10240,13913043478
"memset [async] (0)",20616394852,1120,,,,,,,,,,64,57142857
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20616406724,15967,16,1,2,128,1,1,106,16896,0,,
"memset [async] (0)",20616457473,1152,,,,,,,,,,192,166666666
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20616467265,21151,16,3,3,128,1,1,106,16896,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20616526238,5920,380,1,1,128,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20616555229,4544,380,1,1,128,1,1,16,0,0,,
"void at::native::reduce_kernel<int=512, at::native::ReduceOp<c10::Half, at::native::NormOps<float>, unsigned int, c10::Half, int=4>>(c10::Half)",20616588891,10400,1,1,1,512,1,1,32,16,2048,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15div_kernel_cudaERNS_14TensorIteratorEENKUlvE0_clEvENKUlvE6_clEvEUlN3c104HalfES8_E_EEvS4_RKT_EUliE0_EEviT1_",20616612730,2080,2,1,1,512,1,1,19,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15mul_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE6_clEvEUlN3c104HalfES8_E_EEvS4_RKT_EUliE0_EEviT1_",20616636345,1824,2,1,1,512,1,1,16,0,0,,
"void kernelPointwiseApply2<Tensor_tanh_Half_Op, c10::Half, c10::Half, unsigned int, int=1, int=1>(OffsetInfo<c10::Half, unsigned int, int=1>, OffsetInfo<c10::Half, unsigned int, int=1>, unsigned int, Tensor_tanh_Half_Op)",20616666040,2816,380,1,1,512,1,1,16,0,0,,
"memset [async] (0)",20616704022,1120,,,,,,,,,,24,21428571
"volta_fp16_sgemm_fp16_32x32_sliced1x4_tn",20616714678,21695,6,1,3,128,1,1,86,32768,0,,
"void kernelPointwiseApply2<TensorMaskedFillOp<c10::Half, bool>, c10::Half, bool, unsigned int, int=1, int=1>(OffsetInfo<bool, c10::Half, bool>, OffsetInfo<TensorMaskedFillOp<c10::Half, bool>, c10::Half, unsigned int>, c10::Half, c10::Half)",20616758292,2112,1,1,1,512,1,1,16,0,0,,
"void _GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::softmax_warp_forward<c10::Half, c10::Half, float, int=6, bool=0>(c10::Half*, c10::Half const *, int, int, int)",20616785075,3968,1,1,1,32,4,1,25,0,0,,
"volta_fp16_sgemm_fp16_128x64_nn",20616811154,15583,8,1,5,128,1,1,122,12544,0,,
"Memcpy HtoD [async]",20616867343,1120,,,,,,,,,,48,42857142
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20616886414,2240,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20617039175,1120,,,,,,,,,,256,228571428
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20617052103,42590,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20617067782,1184,,,,,,,,,,256,216216216
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20617075046,26015,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20617102725,3327,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20617107012,1632,,,,,,,,,,10240,12549019606
"Memcpy DtoD [async]",20617115108,1472,,,,,,,,,,10240,13913043478
"Memcpy HtoD [async]",20617200928,1120,,,,,,,,,,48,42857142
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20617219103,2656,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20617356505,1120,,,,,,,,,,256,228571428
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20617369625,40254,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20617383608,1184,,,,,,,,,,256,216216216
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20617391704,25118,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20617418550,3200,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20617422742,1664,,,,,,,,,,10240,12307692306
"Memcpy DtoD [async]",20617429846,1504,,,,,,,,,,10240,13617021276
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE0_EEviT1_",20617503827,1888,10,1,1,512,1,1,16,0,0,,
"Memcpy HtoD [async]",20617539953,1120,,,,,,,,,,48,42857142
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20617556880,2528,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20617717673,1120,,,,,,,,,,256,228571428
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20617731432,42975,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20617745736,1152,,,,,,,,,,256,222222222
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20617753351,25407,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20617780678,3136,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20617784806,1664,,,,,,,,,,10240,12307692306
"Memcpy DtoD [async]",20617790822,1472,,,,,,,,,,10240,13913043478
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE0_EEviT1_",20617875618,1888,10,1,1,512,1,1,16,0,0,,
"memset [async] (0)",20617936447,1376,,,,,,,,,,2020,1468023255
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20617946463,112955,505,1,2,128,1,1,106,16896,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20618060890,4768,316,1,1,128,1,1,16,0,0,,
"Memcpy HtoD [async]",20618071225,2048,,,,,,,,,,192,93750000
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20618081049,4480,160,8,1,512,1,1,20,0,0,,
"void at::native::_GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::cunn_SoftMaxForward<int=2, c10::Half, float, c10::Half, at::native::_GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::LogSoftMaxForwardEpilogue>(c10::Half*, c10::Half*, int)",20618092696,19679,5,1,1,1024,1,1,26,0,4096,,
"void gatherTopK<c10::Half, unsigned int, int=2, bool=1>(TensorInfo<c10::Half, unsigned int>, unsigned int, unsigned int, unsigned int, unsigned int, TensorInfo<c10::Half, unsigned int>, unsigned int, unsigned int, TensorInfo<long, unsigned int>, unsigned int)",20618126327,126298,5,1,1,1024,1,1,48,128,0,,
"void fillSliceWithIndex<unsigned int, int=2>(TensorInfo<long, unsigned int>, unsigned int, unsigned int, unsigned int)",20618253937,2016,5,1,1,5,1,1,16,0,0,,
"Memcpy DtoD [async]",20618257233,1984,,,,,,,,,,50,50403224
"void bitonicSortKVInPlace<c10::Half, long, int=2, int=-1, GTComp<c10::Half, bool=1>, unsigned int, int=32>(TensorInfo<c10::Half, bool=1>, bool=1, bool=1, bool=1, TensorInfo<long, bool=1>, bool=1, c10::Half)",20618260625,9375,5,1,1,16,1,1,26,352,0,,
"void THCudaTensor_gatherKernel<unsigned int, long, int=3>(TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20618271184,3616,1,1,1,512,1,1,32,0,0,,
"Memcpy DtoD [async]",20618275728,1536,,,,,,,,,,50,65104166
"Memcpy DtoD [async]",20618278352,1664,,,,,,,,,,200,240384614
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE_clEvENKUlvE2_clEvEUlfE_EEvS4_RKT_EUliE_EEviT1_",20618281168,2624,1,1,1,512,1,1,32,0,0,,
"Memcpy DtoD [async]",20618311599,1536,,,,,,,,,,760,989583332
"void kernelPointwiseApply2<TensorMaskedFillOp<float, bool>, float, bool, unsigned int, int=1, int=2>(OffsetInfo<bool, float, bool>, OffsetInfo<TensorMaskedFillOp<float, bool>, float, unsigned int>, float, float)",20618333518,2112,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20618372876,4704,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE0_EEviT1_",20618395371,2080,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20618423562,4255,1,1,1,128,1,1,34,0,0,,
"Memcpy DtoD [async]",20618467304,1536,,,,,,,,,,200,260416666
"void kernelPointwiseApply2<TensorMaskedFillOp<long, bool>, long, bool, unsigned int, int=1, int=2>(OffsetInfo<bool, long, bool>, OffsetInfo<TensorMaskedFillOp<long, bool>, long, unsigned int>, long, long)",20618487559,1952,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE_clEvENKUlvE2_clEvEUlfE_EEvS4_RKT_EUliE_EEviT1_",20618511718,1792,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native13reduce_kernelILi512ENS0_8ReduceOpIhNS0_14func_wrapper_tIhZNS0_14or_kernel_cudaERNS_14TensorIteratorEEUlhhE_EEjhLi4EEEEEvT0_",20618546628,5376,1,1,1,4,1,1,32,16,0,,
"Memcpy DtoH [async]",20618565699,1376,,,,,,,,,,1,726744
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20618611425,2816,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE2_EEviT1_",20618649919,3232,1,1,1,128,1,1,16,0,0,,
"void gatherTopK<float, unsigned int, int=1, bool=1>(TensorInfo<float, unsigned int>, unsigned int, unsigned int, unsigned int, unsigned int, TensorInfo<float, unsigned int>, unsigned int, unsigned int, TensorInfo<long, unsigned int>, unsigned int)",20618690590,21183,1,1,1,32,1,1,42,128,0,,
"void bitonicSortKVInPlace<float, long, int=-2, int=-1, GTComp<float, bool=1>, unsigned int, int=32>(TensorInfo<float, bool=1>, bool=1, bool=1, bool=1, TensorInfo<long, bool=1>, bool=1, float)",20618712957,8767,1,1,1,16,1,1,30,416,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_15div_kernel_cudaERNS_14TensorIteratorEENKUlvE0_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SB_EUliE0_EEviT1_",20618733756,2016,1,1,1,512,1,1,20,0,0,,
"void THCudaTensor_gatherKernel<unsigned int, float, int=2>(TensorInfo<float, unsigned int>, TensorInfo<float, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20618770298,3008,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20618804857,2879,1,1,1,128,1,1,34,0,0,,
"void THCudaTensor_gatherKernel<unsigned int, long, int=2>(TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20618836727,3264,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS4_RKT_EUliE0_EEviT1_",20618873877,2048,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20618910772,3264,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20618943218,5920,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20618974673,7104,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20619009199,2784,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20619043470,2656,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20619069645,2752,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20619096108,2591,1,1,1,128,1,1,34,0,0,,
"void indexSelectSmallIndex<c10::Half, unsigned int, int=3, int=3, int=-2>(TensorInfo<c10::Half, unsigned int>, TensorInfo<c10::Half, unsigned int>, TensorInfo<long, unsigned int>, int, int, unsigned int, long)",20619127850,5600,64,1,1,128,1,1,32,0,0,,
"_ZN2at6native13reduce_kernelILi512ENS0_8ReduceOpIhNS0_14func_wrapper_tIhZNS0_14or_kernel_cudaERNS_14TensorIteratorEEUlhhE_EEjhLi4EEEEEvT0_",20619156297,3232,1,1,1,1,1,1,32,16,0,,
"Memcpy DtoH [async]",20619174568,1280,,,,,,,,,,1,781250
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_14eq_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SB_EUliE_EEviT1_",20619228006,3040,1,1,1,512,1,1,32,0,0,,
"void kernelTransformReduceInnermostDimIndex<bool, long, MinValuePair<bool, long>>(bool*, long*, bool*, unsigned int, unsigned int, thrust::pair<bool, long>, bool)",20619269284,2944,1,1,1,16,32,1,21,4896,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23bitwise_not_kernel_cudaERNS_14TensorIteratorEEUlbE_EEvS4_RKT_EUliE0_EEviT1_",20619307778,1920,1,1,1,512,1,1,16,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__copy_if::InitAgent<thrust::cuda_cub::cub::ScanTileState<int, bool=1>, int*, int>, thrust::cuda_cub::cub::ScanTileState<int, bool=1>, unsigned long, int*>(bool=1, thrust::cuda_cub::cub::ScanTileState<int, bool=1>, int*)",20619348160,1600,1,1,1,128,1,1,16,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__copy_if::CopyIfAgent<thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::device_ptr<bool>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, NonZeroOp<bool>, int, int*>, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::device_ptr<bool>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, ",20619357056,4064,1,1,1,128,1,1,62,0,4096,,
"Memcpy DtoH [async]",20619375551,1280,,,,,,,,,,4,3125000
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__parallel_for::ParallelForAgent<thrust::cuda_cub::__transform::unary_transform_f<thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, thrust::cuda_cub::__transform::no_stencil_tag, idx_functor, thrust::cuda_cub::__transform::always_true_predicate>, long>, thrust::cuda_cub::__transform::unary_transform_f<thru",20619399454,2464,1,1,1,256,1,1,30,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20619427933,2656,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20619458459,2624,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SD_EUliE0_EEviT1_",20619484122,1920,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20619511865,2688,1,1,1,128,1,1,34,0,0,,
"void indexSelectSmallIndex<c10::Half, unsigned int, int=2, int=2, int=-2>(TensorInfo<c10::Half, unsigned int>, TensorInfo<c10::Half, unsigned int>, TensorInfo<long, unsigned int>, int, int, unsigned int, long)",20619604885,5152,8,1,1,128,1,1,32,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__parallel_for::ParallelForAgent<thrust::cuda_cub::__tabulate::functor<thrust::device_ptr<long>, at::native::LinspaceOp<long, long>, long>, long>, thrust::cuda_cub::__tabulate::functor<thrust::device_ptr<long>, at::native::LinspaceOp<long, long>, long>, long>(thrust::device_ptr<long>, long)",20619651923,1728,1,1,1,256,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_14ge_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS4_RKT_EUliE1_EEviT1_",20619693329,7520,1,1,1,128,1,1,32,0,0,,
"memset [async] (0)",20619844650,1152,,,,,,,,,,256,222222222
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20619857738,24894,64,1,2,128,1,1,106,16896,0,,
"memset [async] (0)",20619873641,1152,,,,,,,,,,256,222222222
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20619881385,22207,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20619904967,3904,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20619911175,1824,,,,,,,,,,10240,11228070174
"Memcpy DtoD [async]",20619921511,1504,,,,,,,,,,10240,13617021276
"memset [async] (0)",20620024162,1088,,,,,,,,,,64,58823529
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20620035746,15967,16,1,2,128,1,1,106,16896,0,,
"memset [async] (0)",20620086239,1120,,,,,,,,,,192,171428571
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20620095679,20863,16,3,3,128,1,1,106,16896,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20620155292,5824,380,1,1,128,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20620183803,4512,380,1,1,128,1,1,16,0,0,,
"void at::native::reduce_kernel<int=512, at::native::ReduceOp<c10::Half, at::native::NormOps<float>, unsigned int, c10::Half, int=4>>(c10::Half)",20620217146,10623,1,1,1,512,1,1,32,16,2048,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15div_kernel_cudaERNS_14TensorIteratorEENKUlvE0_clEvENKUlvE6_clEvEUlN3c104HalfES8_E_EEvS4_RKT_EUliE0_EEviT1_",20620241144,2112,2,1,1,512,1,1,19,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15mul_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE6_clEvEUlN3c104HalfES8_E_EEvS4_RKT_EUliE0_EEviT1_",20620264855,1664,2,1,1,512,1,1,16,0,0,,
"void kernelPointwiseApply2<Tensor_tanh_Half_Op, c10::Half, c10::Half, unsigned int, int=1, int=1>(OffsetInfo<c10::Half, unsigned int, int=1>, OffsetInfo<c10::Half, unsigned int, int=1>, unsigned int, Tensor_tanh_Half_Op)",20620294166,2752,380,1,1,512,1,1,16,0,0,,
"memset [async] (0)",20620332916,1120,,,,,,,,,,24,21428571
"volta_fp16_sgemm_fp16_32x32_sliced1x4_tn",20620343540,21503,6,1,3,128,1,1,86,32768,0,,
"void kernelPointwiseApply2<TensorMaskedFillOp<c10::Half, bool>, c10::Half, bool, unsigned int, int=1, int=1>(OffsetInfo<bool, c10::Half, bool>, OffsetInfo<TensorMaskedFillOp<c10::Half, bool>, c10::Half, unsigned int>, c10::Half, c10::Half)",20620387314,2080,1,1,1,512,1,1,16,0,0,,
"void _GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::softmax_warp_forward<c10::Half, c10::Half, float, int=6, bool=0>(c10::Half*, c10::Half const *, int, int, int)",20620414097,3968,1,1,1,32,4,1,25,0,0,,
"volta_fp16_sgemm_fp16_128x64_nn",20620440656,15615,8,1,5,128,1,1,122,12544,0,,
"Memcpy HtoD [async]",20620488333,1408,,,,,,,,,,48,34090909
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20620506605,2368,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20620669925,1120,,,,,,,,,,256,228571428
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20620683365,42014,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20620700900,1216,,,,,,,,,,256,210526315
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20620708196,24319,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20620734338,3456,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20620738882,1632,,,,,,,,,,10240,12549019606
"Memcpy DtoD [async]",20620749122,1440,,,,,,,,,,10240,14222222222
"Memcpy HtoD [async]",20620837246,1120,,,,,,,,,,48,42857142
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20620855869,2656,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20620995639,1184,,,,,,,,,,256,216216216
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20621009078,39486,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20621023606,1184,,,,,,,,,,256,216216216
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20621031445,25343,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20621058708,3136,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20621062772,1632,,,,,,,,,,10240,12549019606
"Memcpy DtoD [async]",20621069812,1471,,,,,,,,,,10240,13922501698
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE0_EEviT1_",20621142992,1888,10,1,1,512,1,1,16,0,0,,
"Memcpy HtoD [async]",20621178671,1152,,,,,,,,,,48,41666666
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20621195470,2848,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20621333480,1152,,,,,,,,,,256,222222222
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20621346503,40830,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20621359879,1184,,,,,,,,,,256,216216216
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20621368678,25631,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20621396165,3104,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20621400261,1696,,,,,,,,,,10240,12075471698
"Memcpy DtoD [async]",20621405925,1439,,,,,,,,,,10240,14232105628
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE0_EEviT1_",20621483617,2048,10,1,1,512,1,1,16,0,0,,
"memset [async] (0)",20621542942,1344,,,,,,,,,,2020,1502976190
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20621552606,118331,505,1,2,128,1,1,106,16896,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20621672313,4863,316,1,1,128,1,1,16,0,0,,
"Memcpy HtoD [async]",20621679640,2048,,,,,,,,,,192,93750000
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20621688184,4640,160,8,1,512,1,1,20,0,0,,
"void at::native::_GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::cunn_SoftMaxForward<int=2, c10::Half, float, c10::Half, at::native::_GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::LogSoftMaxForwardEpilogue>(c10::Half*, c10::Half*, int)",20621694136,19519,5,1,1,1024,1,1,26,0,4096,,
"void gatherTopK<c10::Half, unsigned int, int=2, bool=1>(TensorInfo<c10::Half, unsigned int>, unsigned int, unsigned int, unsigned int, unsigned int, TensorInfo<c10::Half, unsigned int>, unsigned int, unsigned int, TensorInfo<long, unsigned int>, unsigned int)",20621722806,124443,5,1,1,1024,1,1,48,128,0,,
"void fillSliceWithIndex<unsigned int, int=2>(TensorInfo<long, unsigned int>, unsigned int, unsigned int, unsigned int)",20621848721,2016,5,1,1,5,1,1,16,0,0,,
"Memcpy DtoD [async]",20621851921,1952,,,,,,,,,,50,51229508
"void bitonicSortKVInPlace<c10::Half, long, int=2, int=-1, GTComp<c10::Half, bool=1>, unsigned int, int=32>(TensorInfo<c10::Half, bool=1>, bool=1, bool=1, bool=1, TensorInfo<long, bool=1>, bool=1, c10::Half)",20621855056,9280,5,1,1,16,1,1,26,352,0,,
"void THCudaTensor_gatherKernel<unsigned int, long, int=3>(TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20621865616,3616,1,1,1,512,1,1,32,0,0,,
"Memcpy DtoD [async]",20621870192,1504,,,,,,,,,,50,66489360
"Memcpy DtoD [async]",20621872784,1632,,,,,,,,,,200,245098038
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE_clEvENKUlvE2_clEvEUlfE_EEvS4_RKT_EUliE_EEviT1_",20621875728,2623,1,1,1,512,1,1,32,0,0,,
"Memcpy DtoD [async]",20621927821,1632,,,,,,,,,,760,931372548
"void kernelPointwiseApply2<TensorMaskedFillOp<float, bool>, float, bool, unsigned int, int=1, int=2>(OffsetInfo<bool, float, bool>, OffsetInfo<TensorMaskedFillOp<float, bool>, float, unsigned int>, float, float)",20621949932,2048,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20621990570,4704,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE0_EEviT1_",20622012713,2016,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20622041000,4288,1,1,1,128,1,1,34,0,0,,
"Memcpy DtoD [async]",20622085414,1536,,,,,,,,,,200,260416666
"void kernelPointwiseApply2<TensorMaskedFillOp<long, bool>, long, bool, unsigned int, int=1, int=2>(OffsetInfo<bool, long, bool>, OffsetInfo<TensorMaskedFillOp<long, bool>, long, unsigned int>, long, long)",20622105861,1952,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE_clEvENKUlvE2_clEvEUlfE_EEvS4_RKT_EUliE_EEviT1_",20622130212,1824,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native13reduce_kernelILi512ENS0_8ReduceOpIhNS0_14func_wrapper_tIhZNS0_14or_kernel_cudaERNS_14TensorIteratorEEUlhhE_EEjhLi4EEEEEvT0_",20622166403,5439,1,1,1,4,1,1,32,16,0,,
"Memcpy DtoH [async]",20622193025,1408,,,,,,,,,,1,710227
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20622241279,2816,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE2_EEviT1_",20622280605,3232,1,1,1,128,1,1,16,0,0,,
"void gatherTopK<float, unsigned int, int=1, bool=1>(TensorInfo<float, unsigned int>, unsigned int, unsigned int, unsigned int, unsigned int, TensorInfo<float, unsigned int>, unsigned int, unsigned int, TensorInfo<long, unsigned int>, unsigned int)",20622321500,20735,1,1,1,32,1,1,42,128,0,,
"void bitonicSortKVInPlace<float, long, int=-2, int=-1, GTComp<float, bool=1>, unsigned int, int=32>(TensorInfo<float, bool=1>, bool=1, bool=1, bool=1, TensorInfo<long, bool=1>, bool=1, float)",20622343451,8799,1,1,1,16,1,1,30,416,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_15div_kernel_cudaERNS_14TensorIteratorEENKUlvE0_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SB_EUliE0_EEviT1_",20622365114,2048,1,1,1,512,1,1,20,0,0,,
"void THCudaTensor_gatherKernel<unsigned int, float, int=2>(TensorInfo<float, unsigned int>, TensorInfo<float, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20622402520,3072,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20622437270,2816,1,1,1,128,1,1,34,0,0,,
"void THCudaTensor_gatherKernel<unsigned int, long, int=2>(TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20622470133,3232,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS4_RKT_EUliE0_EEviT1_",20622506835,2240,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20622543186,3232,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20622576144,6112,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20622607023,6944,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20622642477,2816,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20622675788,2656,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20622702987,2784,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20622727914,2591,1,1,1,128,1,1,34,0,0,,
"void indexSelectSmallIndex<c10::Half, unsigned int, int=3, int=3, int=-2>(TensorInfo<c10::Half, unsigned int>, TensorInfo<c10::Half, unsigned int>, TensorInfo<long, unsigned int>, int, int, unsigned int, long)",20622760008,5664,64,1,1,128,1,1,32,0,0,,
"_ZN2at6native13reduce_kernelILi512ENS0_8ReduceOpIhNS0_14func_wrapper_tIhZNS0_14or_kernel_cudaERNS_14TensorIteratorEEUlhhE_EEjhLi4EEEEEvT0_",20622788647,3232,1,1,1,1,1,1,32,16,0,,
"Memcpy DtoH [async]",20622807014,1280,,,,,,,,,,1,781250
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_14eq_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SB_EUliE_EEviT1_",20622860580,3039,1,1,1,512,1,1,32,0,0,,
"void kernelTransformReduceInnermostDimIndex<bool, long, MinValuePair<bool, long>>(bool*, long*, bool*, unsigned int, unsigned int, thrust::pair<bool, long>, bool)",20622901538,2944,1,1,1,16,32,1,21,4896,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23bitwise_not_kernel_cudaERNS_14TensorIteratorEEUlbE_EEvS4_RKT_EUliE0_EEviT1_",20622940512,1920,1,1,1,512,1,1,16,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__copy_if::InitAgent<thrust::cuda_cub::cub::ScanTileState<int, bool=1>, int*, int>, thrust::cuda_cub::cub::ScanTileState<int, bool=1>, unsigned long, int*>(bool=1, thrust::cuda_cub::cub::ScanTileState<int, bool=1>, int*)",20622980478,1632,1,1,1,128,1,1,16,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__copy_if::CopyIfAgent<thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::device_ptr<bool>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, NonZeroOp<bool>, int, int*>, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::device_ptr<bool>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, ",20622989598,4064,1,1,1,128,1,1,62,0,4096,,
"Memcpy DtoH [async]",20623008285,1280,,,,,,,,,,4,3125000
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__parallel_for::ParallelForAgent<thrust::cuda_cub::__transform::unary_transform_f<thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, thrust::cuda_cub::__transform::no_stencil_tag, idx_functor, thrust::cuda_cub::__transform::always_true_predicate>, long>, thrust::cuda_cub::__transform::unary_transform_f<thru",20623032988,2464,1,1,1,256,1,1,30,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20623060891,2656,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20623091833,2624,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SD_EUliE0_EEviT1_",20623117720,1952,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20623145463,2688,1,1,1,128,1,1,34,0,0,,
"void indexSelectSmallIndex<c10::Half, unsigned int, int=2, int=2, int=-2>(TensorInfo<c10::Half, unsigned int>, TensorInfo<c10::Half, unsigned int>, TensorInfo<long, unsigned int>, int, int, unsigned int, long)",20623237747,4896,8,1,1,128,1,1,32,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__parallel_for::ParallelForAgent<thrust::cuda_cub::__tabulate::functor<thrust::device_ptr<long>, at::native::LinspaceOp<long, long>, long>, long>, thrust::cuda_cub::__tabulate::functor<thrust::device_ptr<long>, at::native::LinspaceOp<long, long>, long>, long>(thrust::device_ptr<long>, long)",20623284497,1728,1,1,1,256,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_14ge_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS4_RKT_EUliE1_EEviT1_",20623321647,7648,1,1,1,128,1,1,32,0,0,,
"memset [async] (0)",20623470696,1152,,,,,,,,,,256,222222222
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20623483752,25279,64,1,2,128,1,1,106,16896,0,,
"memset [async] (0)",20623498983,1152,,,,,,,,,,256,222222222
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20623507591,22687,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20623531462,4319,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20623540037,1856,,,,,,,,,,10240,11034482758
"Memcpy DtoD [async]",20623550149,1440,,,,,,,,,,10240,14222222222
"memset [async] (0)",20623653824,1088,,,,,,,,,,64,58823529
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20623665472,16063,16,1,2,128,1,1,106,16896,0,,
"memset [async] (0)",20623716413,1152,,,,,,,,,,192,166666666
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20623725565,21439,16,3,3,128,1,1,106,16896,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20623784474,5856,380,1,1,128,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20623814585,4416,380,1,1,128,1,1,16,0,0,,
"void at::native::reduce_kernel<int=512, at::native::ReduceOp<c10::Half, at::native::NormOps<float>, unsigned int, c10::Half, int=4>>(c10::Half)",20623848088,10591,1,1,1,512,1,1,32,16,2048,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15div_kernel_cudaERNS_14TensorIteratorEENKUlvE0_clEvENKUlvE6_clEvEUlN3c104HalfES8_E_EEvS4_RKT_EUliE0_EEviT1_",20623872118,2144,2,1,1,512,1,1,19,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15mul_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE6_clEvEUlN3c104HalfES8_E_EEvS4_RKT_EUliE0_EEviT1_",20623895733,1696,2,1,1,512,1,1,16,0,0,,
"void kernelPointwiseApply2<Tensor_tanh_Half_Op, c10::Half, c10::Half, unsigned int, int=1, int=1>(OffsetInfo<c10::Half, unsigned int, int=1>, OffsetInfo<c10::Half, unsigned int, int=1>, unsigned int, Tensor_tanh_Half_Op)",20623925556,2752,380,1,1,512,1,1,16,0,0,,
"memset [async] (0)",20623963762,1120,,,,,,,,,,24,21428571
"volta_fp16_sgemm_fp16_32x32_sliced1x4_tn",20623973970,22207,6,1,3,128,1,1,86,32768,0,,
"void kernelPointwiseApply2<TensorMaskedFillOp<c10::Half, bool>, c10::Half, bool, unsigned int, int=1, int=1>(OffsetInfo<bool, c10::Half, bool>, OffsetInfo<TensorMaskedFillOp<c10::Half, bool>, c10::Half, unsigned int>, c10::Half, c10::Half)",20624017424,2208,1,1,1,512,1,1,16,0,0,,
"void _GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::softmax_warp_forward<c10::Half, c10::Half, float, int=6, bool=0>(c10::Half*, c10::Half const *, int, int, int)",20624044143,3936,1,1,1,32,4,1,25,0,0,,
"volta_fp16_sgemm_fp16_128x64_nn",20624070830,15743,8,1,5,128,1,1,122,12544,0,,
"Memcpy HtoD [async]",20624118219,1088,,,,,,,,,,48,44117647
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20624135819,2240,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20624288484,1152,,,,,,,,,,256,222222222
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20624301603,39263,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20624324834,1152,,,,,,,,,,256,222222222
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20624331778,25567,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20624358369,3488,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20624362913,1631,,,,,,,,,,10240,12556713672
"Memcpy DtoD [async]",20624373472,1440,,,,,,,,,,10240,14222222222
"Memcpy HtoD [async]",20624464540,1088,,,,,,,,,,48,44117647
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20624483643,2752,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20624622933,1120,,,,,,,,,,256,228571428
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20624635636,39327,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20624652052,1152,,,,,,,,,,256,222222222
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20624660083,23551,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20624685298,3104,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20624689298,1632,,,,,,,,,,10240,12549019606
"Memcpy DtoD [async]",20624698578,1472,,,,,,,,,,10240,13913043478
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE0_EEviT1_",20624775950,1888,10,1,1,512,1,1,16,0,0,,
"Memcpy HtoD [async]",20624812269,1151,,,,,,,,,,48,41702867
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20624830636,2720,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20624968390,1247,,,,,,,,,,256,205292702
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20624981445,42302,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20624994276,1184,,,,,,,,,,256,216216216
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20625002180,26463,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20625030403,3136,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20625034531,1664,,,,,,,,,,10240,12307692306
"Memcpy DtoD [async]",20625040770,1472,,,,,,,,,,10240,13913043478
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE0_EEviT1_",20625113663,1920,10,1,1,512,1,1,16,0,0,,
"memset [async] (0)",20625173084,1344,,,,,,,,,,2020,1502976190
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20625182972,113115,505,1,2,128,1,1,106,16896,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20625297335,4800,316,1,1,128,1,1,16,0,0,,
"Memcpy HtoD [async]",20625310582,1984,,,,,,,,,,192,96774193
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20625319030,4288,160,8,1,512,1,1,20,0,0,,
"void at::native::_GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::cunn_SoftMaxForward<int=2, c10::Half, float, c10::Half, at::native::_GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::LogSoftMaxForwardEpilogue>(c10::Half*, c10::Half*, int)",20625324598,20191,5,1,1,1024,1,1,26,0,4096,,
"void gatherTopK<c10::Half, unsigned int, int=2, bool=1>(TensorInfo<c10::Half, unsigned int>, unsigned int, unsigned int, unsigned int, unsigned int, TensorInfo<c10::Half, unsigned int>, unsigned int, unsigned int, TensorInfo<long, unsigned int>, unsigned int)",20625354260,153529,5,1,1,1024,1,1,48,128,0,,
"void fillSliceWithIndex<unsigned int, int=2>(TensorInfo<long, unsigned int>, unsigned int, unsigned int, unsigned int)",20625509133,1984,5,1,1,5,1,1,16,0,0,,
"Memcpy DtoD [async]",20625512397,1952,,,,,,,,,,50,51229508
"void bitonicSortKVInPlace<c10::Half, long, int=2, int=-1, GTComp<c10::Half, bool=1>, unsigned int, int=32>(TensorInfo<c10::Half, bool=1>, bool=1, bool=1, bool=1, TensorInfo<long, bool=1>, bool=1, c10::Half)",20625515597,9024,5,1,1,16,1,1,26,352,0,,
"void THCudaTensor_gatherKernel<unsigned int, long, int=3>(TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20625525869,3648,1,1,1,512,1,1,32,0,0,,
"Memcpy DtoD [async]",20625530444,1536,,,,,,,,,,50,65104166
"Memcpy DtoD [async]",20625533004,1664,,,,,,,,,,200,240384614
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE_clEvENKUlvE2_clEvEUlfE_EEvS4_RKT_EUliE_EEviT1_",20625535852,2592,1,1,1,512,1,1,32,0,0,,
"Memcpy DtoD [async]",20625539916,1600,,,,,,,,,,760,950000000
"void kernelPointwiseApply2<TensorMaskedFillOp<float, bool>, float, bool, unsigned int, int=1, int=2>(OffsetInfo<bool, float, bool>, OffsetInfo<TensorMaskedFillOp<float, bool>, float, unsigned int>, float, float)",20625561515,2048,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20625601641,4640,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE0_EEviT1_",20625624328,2016,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20625652263,4192,1,1,1,128,1,1,34,0,0,,
"Memcpy DtoD [async]",20625696773,1536,,,,,,,,,,200,260416666
"void kernelPointwiseApply2<TensorMaskedFillOp<long, bool>, long, bool, unsigned int, int=1, int=2>(OffsetInfo<bool, long, bool>, OffsetInfo<TensorMaskedFillOp<long, bool>, long, unsigned int>, long, long)",20625717476,1920,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE_clEvENKUlvE2_clEvEUlfE_EEvS4_RKT_EUliE_EEviT1_",20625741507,1824,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native13reduce_kernelILi512ENS0_8ReduceOpIhNS0_14func_wrapper_tIhZNS0_14or_kernel_cudaERNS_14TensorIteratorEEUlhhE_EEjhLi4EEEEEvT0_",20625777313,5440,1,1,1,4,1,1,32,16,0,,
"Memcpy DtoH [async]",20625796417,1408,,,,,,,,,,1,710227
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20625851902,2912,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE2_EEviT1_",20625891196,3296,1,1,1,128,1,1,16,0,0,,
"void gatherTopK<float, unsigned int, int=1, bool=1>(TensorInfo<float, unsigned int>, unsigned int, unsigned int, unsigned int, unsigned int, TensorInfo<float, unsigned int>, unsigned int, unsigned int, TensorInfo<long, unsigned int>, unsigned int)",20625930971,20031,1,1,1,32,1,1,42,128,0,,
"void bitonicSortKVInPlace<float, long, int=-2, int=-1, GTComp<float, bool=1>, unsigned int, int=32>(TensorInfo<float, bool=1>, bool=1, bool=1, bool=1, TensorInfo<long, bool=1>, bool=1, float)",20625952410,8863,1,1,1,16,1,1,30,416,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_15div_kernel_cudaERNS_14TensorIteratorEENKUlvE0_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SB_EUliE0_EEviT1_",20625974681,2048,1,1,1,512,1,1,20,0,0,,
"void THCudaTensor_gatherKernel<unsigned int, float, int=2>(TensorInfo<float, unsigned int>, TensorInfo<float, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20626011159,3072,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20626046069,2816,1,1,1,128,1,1,34,0,0,,
"void THCudaTensor_gatherKernel<unsigned int, long, int=2>(TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20626078324,3232,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS4_RKT_EUliE0_EEviT1_",20626114962,2080,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20626151921,3296,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20626184527,6016,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20626215822,7104,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20626250860,2816,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20626284747,2656,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20626311914,2751,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20626337352,2592,1,1,1,128,1,1,34,0,0,,
"void indexSelectSmallIndex<c10::Half, unsigned int, int=3, int=3, int=-2>(TensorInfo<c10::Half, unsigned int>, TensorInfo<c10::Half, unsigned int>, TensorInfo<long, unsigned int>, int, int, unsigned int, long)",20626369799,6176,64,1,1,128,1,1,32,0,0,,
"_ZN2at6native13reduce_kernelILi512ENS0_8ReduceOpIhNS0_14func_wrapper_tIhZNS0_14or_kernel_cudaERNS_14TensorIteratorEEUlhhE_EEjhLi4EEEEEvT0_",20626398726,3232,1,1,1,1,1,1,32,16,0,,
"Memcpy DtoH [async]",20626425765,1247,,,,,,,,,,1,801924
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_14eq_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SB_EUliE_EEviT1_",20626481090,3040,1,1,1,512,1,1,32,0,0,,
"void kernelTransformReduceInnermostDimIndex<bool, long, MinValuePair<bool, long>>(bool*, long*, bool*, unsigned int, unsigned int, thrust::pair<bool, long>, bool)",20626523328,2848,1,1,1,16,32,1,21,4896,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23bitwise_not_kernel_cudaERNS_14TensorIteratorEEUlbE_EEvS4_RKT_EUliE0_EEviT1_",20626562046,1920,1,1,1,512,1,1,16,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__copy_if::InitAgent<thrust::cuda_cub::cub::ScanTileState<int, bool=1>, int*, int>, thrust::cuda_cub::cub::ScanTileState<int, bool=1>, unsigned long, int*>(bool=1, thrust::cuda_cub::cub::ScanTileState<int, bool=1>, int*)",20626602173,1664,1,1,1,128,1,1,16,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__copy_if::CopyIfAgent<thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::device_ptr<bool>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, NonZeroOp<bool>, int, int*>, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::device_ptr<bool>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, ",20626611228,4096,1,1,1,128,1,1,62,0,4096,,
"Memcpy DtoH [async]",20626629723,1472,,,,,,,,,,4,2717391
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__parallel_for::ParallelForAgent<thrust::cuda_cub::__transform::unary_transform_f<thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, thrust::cuda_cub::__transform::no_stencil_tag, idx_functor, thrust::cuda_cub::__transform::always_true_predicate>, long>, thrust::cuda_cub::__transform::unary_transform_f<thru",20626654842,2464,1,1,1,256,1,1,30,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20626683129,2656,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20626713560,2624,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SD_EUliE0_EEviT1_",20626739415,1919,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20626767349,2656,1,1,1,128,1,1,34,0,0,,
"void indexSelectSmallIndex<c10::Half, unsigned int, int=2, int=2, int=-2>(TensorInfo<c10::Half, unsigned int>, TensorInfo<c10::Half, unsigned int>, TensorInfo<long, unsigned int>, int, int, unsigned int, long)",20626858705,5088,8,1,1,128,1,1,32,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__parallel_for::ParallelForAgent<thrust::cuda_cub::__tabulate::functor<thrust::device_ptr<long>, at::native::LinspaceOp<long, long>, long>, long>, thrust::cuda_cub::__tabulate::functor<thrust::device_ptr<long>, at::native::LinspaceOp<long, long>, long>, long>(thrust::device_ptr<long>, long)",20626906479,1728,1,1,1,256,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_14ge_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS4_RKT_EUliE1_EEviT1_",20626943117,7648,1,1,1,128,1,1,32,0,0,,
"memset [async] (0)",20627093959,1152,,,,,,,,,,256,222222222
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20627107014,25151,64,1,2,128,1,1,106,16896,0,,
"memset [async] (0)",20627122693,1216,,,,,,,,,,256,210526315
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20627130373,22399,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20627154116,4096,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20627161412,1824,,,,,,,,,,10240,11228070174
"Memcpy DtoD [async]",20627171107,1440,,,,,,,,,,10240,14222222222
"memset [async] (0)",20627272927,1120,,,,,,,,,,64,57142857
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20627284734,15903,16,1,2,128,1,1,106,16896,0,,
"memset [async] (0)",20627335868,1120,,,,,,,,,,192,171428571
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20627345211,21120,16,3,3,128,1,1,106,16896,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20627404121,5952,380,1,1,128,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20627430616,4575,380,1,1,128,1,1,16,0,0,,
"void at::native::reduce_kernel<int=512, at::native::ReduceOp<c10::Half, at::native::NormOps<float>, unsigned int, c10::Half, int=4>>(c10::Half)",20627464182,10880,1,1,1,512,1,1,32,16,2048,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15div_kernel_cudaERNS_14TensorIteratorEENKUlvE0_clEvENKUlvE6_clEvEUlN3c104HalfES8_E_EEvS4_RKT_EUliE0_EEviT1_",20627488117,2112,2,1,1,512,1,1,19,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15mul_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE6_clEvEUlN3c104HalfES8_E_EEvS4_RKT_EUliE0_EEviT1_",20627511796,1664,2,1,1,512,1,1,16,0,0,,
"void kernelPointwiseApply2<Tensor_tanh_Half_Op, c10::Half, c10::Half, unsigned int, int=1, int=1>(OffsetInfo<c10::Half, unsigned int, int=1>, OffsetInfo<c10::Half, unsigned int, int=1>, unsigned int, Tensor_tanh_Half_Op)",20627541043,2752,380,1,1,512,1,1,16,0,0,,
"memset [async] (0)",20627579217,1120,,,,,,,,,,24,21428571
"volta_fp16_sgemm_fp16_32x32_sliced1x4_tn",20627590161,21567,6,1,3,128,1,1,86,32768,0,,
"void kernelPointwiseApply2<TensorMaskedFillOp<c10::Half, bool>, c10::Half, bool, unsigned int, int=1, int=1>(OffsetInfo<bool, c10::Half, bool>, OffsetInfo<TensorMaskedFillOp<c10::Half, bool>, c10::Half, unsigned int>, c10::Half, c10::Half)",20627637902,2144,1,1,1,512,1,1,16,0,0,,
"void _GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::softmax_warp_forward<c10::Half, c10::Half, float, int=6, bool=0>(c10::Half*, c10::Half const *, int, int, int)",20627664781,4064,1,1,1,32,4,1,25,0,0,,
"volta_fp16_sgemm_fp16_128x64_nn",20627690764,15711,8,1,5,128,1,1,122,12544,0,,
"Memcpy HtoD [async]",20627740426,1088,,,,,,,,,,48,44117647
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20627759209,2304,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20627909314,1152,,,,,,,,,,256,222222222
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20627921634,40830,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20627937665,1216,,,,,,,,,,256,210526315
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20627946017,24671,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20627972512,3295,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20627976799,1664,,,,,,,,,,10240,12307692306
"Memcpy DtoD [async]",20627986207,1472,,,,,,,,,,10240,13913043478
"Memcpy HtoD [async]",20628080027,1312,,,,,,,,,,48,36585365
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20628099034,2624,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20628238548,1216,,,,,,,,,,256,210526315
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20628252051,40382,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20628266674,1184,,,,,,,,,,256,216216216
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20628274130,25343,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20628301425,3200,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20628305713,1792,,,,,,,,,,10240,11428571428
"Memcpy DtoD [async]",20628314832,1472,,,,,,,,,,10240,13913043478
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE0_EEviT1_",20628388525,1888,10,1,1,512,1,1,16,0,0,,
"Memcpy HtoD [async]",20628424395,1184,,,,,,,,,,48,40540540
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20628441643,2751,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20628578276,1152,,,,,,,,,,256,222222222
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20628591524,40990,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20628605155,1248,,,,,,,,,,256,205128205
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20628613379,25855,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20628641314,3424,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20628645601,1664,,,,,,,,,,10240,12307692306
"Memcpy DtoD [async]",20628651553,1440,,,,,,,,,,10240,14222222222
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE0_EEviT1_",20628724510,1920,10,1,1,512,1,1,16,0,0,,
"memset [async] (0)",20628783739,1312,,,,,,,,,,2020,1539634146
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20628793115,118363,505,1,2,128,1,1,106,16896,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20628912790,4895,316,1,1,128,1,1,16,0,0,,
"Memcpy HtoD [async]",20628921621,1952,,,,,,,,,,192,98360655
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20628929237,4384,160,8,1,512,1,1,20,0,0,,
"void at::native::_GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::cunn_SoftMaxForward<int=2, c10::Half, float, c10::Half, at::native::_GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::LogSoftMaxForwardEpilogue>(c10::Half*, c10::Half*, int)",20628934805,19775,5,1,1,1024,1,1,26,0,4096,,
"void gatherTopK<c10::Half, unsigned int, int=2, bool=1>(TensorInfo<c10::Half, unsigned int>, unsigned int, unsigned int, unsigned int, unsigned int, TensorInfo<c10::Half, unsigned int>, unsigned int, unsigned int, TensorInfo<long, unsigned int>, unsigned int)",20628964179,121915,5,1,1,1024,1,1,48,128,0,,
"void fillSliceWithIndex<unsigned int, int=2>(TensorInfo<long, unsigned int>, unsigned int, unsigned int, unsigned int)",20629087534,2016,5,1,1,5,1,1,16,0,0,,
"Memcpy DtoD [async]",20629090926,1952,,,,,,,,,,50,51229508
"void bitonicSortKVInPlace<c10::Half, long, int=2, int=-1, GTComp<c10::Half, bool=1>, unsigned int, int=32>(TensorInfo<c10::Half, bool=1>, bool=1, bool=1, bool=1, TensorInfo<long, bool=1>, bool=1, c10::Half)",20629094253,9312,5,1,1,16,1,1,26,352,0,,
"void THCudaTensor_gatherKernel<unsigned int, long, int=3>(TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20629104877,3584,1,1,1,512,1,1,32,0,0,,
"Memcpy DtoD [async]",20629109421,1504,,,,,,,,,,50,66489360
"Memcpy DtoD [async]",20629112013,1632,,,,,,,,,,200,245098038
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE_clEvENKUlvE2_clEvEUlfE_EEvS4_RKT_EUliE_EEviT1_",20629114861,2559,1,1,1,512,1,1,32,0,0,,
"Memcpy DtoD [async]",20629151787,1696,,,,,,,,,,760,896226414
"void kernelPointwiseApply2<TensorMaskedFillOp<float, bool>, float, bool, unsigned int, int=1, int=2>(OffsetInfo<bool, float, bool>, OffsetInfo<TensorMaskedFillOp<float, bool>, float, unsigned int>, float, float)",20629173770,2112,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20629214664,4896,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE0_EEviT1_",20629235239,1952,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20629264198,4448,1,1,1,128,1,1,34,0,0,,
"Memcpy DtoD [async]",20629308868,1504,,,,,,,,,,200,265957446
"void kernelPointwiseApply2<TensorMaskedFillOp<long, bool>, long, bool, unsigned int, int=1, int=2>(OffsetInfo<bool, long, bool>, OffsetInfo<TensorMaskedFillOp<long, bool>, long, unsigned int>, long, long)",20629329411,1984,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE_clEvENKUlvE2_clEvEUlfE_EEvS4_RKT_EUliE_EEviT1_",20629352802,1792,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native13reduce_kernelILi512ENS0_8ReduceOpIhNS0_14func_wrapper_tIhZNS0_14or_kernel_cudaERNS_14TensorIteratorEEUlhhE_EEjhLi4EEEEEvT0_",20629389920,5440,1,1,1,4,1,1,32,16,0,,
"Memcpy DtoH [async]",20629408767,1248,,,,,,,,,,1,801282
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20629455549,2816,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE2_EEviT1_",20629493788,3263,1,1,1,128,1,1,16,0,0,,
"void gatherTopK<float, unsigned int, int=1, bool=1>(TensorInfo<float, unsigned int>, unsigned int, unsigned int, unsigned int, unsigned int, TensorInfo<float, unsigned int>, unsigned int, unsigned int, TensorInfo<long, unsigned int>, unsigned int)",20629535354,21855,1,1,1,32,1,1,42,128,0,,
"void bitonicSortKVInPlace<float, long, int=-2, int=-1, GTComp<float, bool=1>, unsigned int, int=32>(TensorInfo<float, bool=1>, bool=1, bool=1, bool=1, TensorInfo<long, bool=1>, bool=1, float)",20629558553,8703,1,1,1,16,1,1,30,416,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_15div_kernel_cudaERNS_14TensorIteratorEENKUlvE0_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SB_EUliE0_EEviT1_",20629579416,2080,1,1,1,512,1,1,20,0,0,,
"void THCudaTensor_gatherKernel<unsigned int, float, int=2>(TensorInfo<float, unsigned int>, TensorInfo<float, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20629614070,3072,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20629649045,2848,1,1,1,128,1,1,34,0,0,,
"void THCudaTensor_gatherKernel<unsigned int, long, int=2>(TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20629681395,3232,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS4_RKT_EUliE0_EEviT1_",20629717906,2112,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20629752976,3200,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20629787183,6623,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20629819213,6944,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20629861483,2816,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20629895114,2624,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20629922217,2783,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20629947943,2752,1,1,1,128,1,1,34,0,0,,
"void indexSelectSmallIndex<c10::Half, unsigned int, int=3, int=3, int=-2>(TensorInfo<c10::Half, unsigned int>, TensorInfo<c10::Half, unsigned int>, TensorInfo<long, unsigned int>, int, int, unsigned int, long)",20629980294,5760,64,1,1,128,1,1,32,0,0,,
"_ZN2at6native13reduce_kernelILi512ENS0_8ReduceOpIhNS0_14func_wrapper_tIhZNS0_14or_kernel_cudaERNS_14TensorIteratorEEUlhhE_EEjhLi4EEEEEvT0_",20630008229,3264,1,1,1,1,1,1,32,16,0,,
"Memcpy DtoH [async]",20630035363,1216,,,,,,,,,,1,822368
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_14eq_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SB_EUliE_EEviT1_",20630089857,3200,1,1,1,512,1,1,32,0,0,,
"void kernelTransformReduceInnermostDimIndex<bool, long, MinValuePair<bool, long>>(bool*, long*, bool*, unsigned int, unsigned int, thrust::pair<bool, long>, bool)",20630130911,2848,1,1,1,16,32,1,21,4896,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23bitwise_not_kernel_cudaERNS_14TensorIteratorEEUlbE_EEvS4_RKT_EUliE0_EEviT1_",20630168606,2047,1,1,1,512,1,1,16,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__copy_if::InitAgent<thrust::cuda_cub::cub::ScanTileState<int, bool=1>, int*, int>, thrust::cuda_cub::cub::ScanTileState<int, bool=1>, unsigned long, int*>(bool=1, thrust::cuda_cub::cub::ScanTileState<int, bool=1>, int*)",20630209564,1632,1,1,1,128,1,1,16,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__copy_if::CopyIfAgent<thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::device_ptr<bool>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, NonZeroOp<bool>, int, int*>, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::device_ptr<bool>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, ",20630218683,4160,1,1,1,128,1,1,62,0,4096,,
"Memcpy DtoH [async]",20630236922,1280,,,,,,,,,,4,3125000
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__parallel_for::ParallelForAgent<thrust::cuda_cub::__transform::unary_transform_f<thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, thrust::cuda_cub::__transform::no_stencil_tag, idx_functor, thrust::cuda_cub::__transform::always_true_predicate>, long>, thrust::cuda_cub::__transform::unary_transform_f<thru",20630260601,2464,1,1,1,256,1,1,30,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20630289752,2688,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20630320279,2720,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SD_EUliE0_EEviT1_",20630346390,1887,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20630372884,2656,1,1,1,128,1,1,34,0,0,,
"void indexSelectSmallIndex<c10::Half, unsigned int, int=2, int=2, int=-2>(TensorInfo<c10::Half, unsigned int>, TensorInfo<c10::Half, unsigned int>, TensorInfo<long, unsigned int>, int, int, unsigned int, long)",20630465680,5056,8,1,1,128,1,1,32,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__parallel_for::ParallelForAgent<thrust::cuda_cub::__tabulate::functor<thrust::device_ptr<long>, at::native::LinspaceOp<long, long>, long>, long>, thrust::cuda_cub::__tabulate::functor<thrust::device_ptr<long>, at::native::LinspaceOp<long, long>, long>, long>(thrust::device_ptr<long>, long)",20630512686,1696,1,1,1,256,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_14ge_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS4_RKT_EUliE1_EEviT1_",20630550444,7712,1,1,1,128,1,1,32,0,0,,
"memset [async] (0)",20630700486,1120,,,,,,,,,,256,228571428
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20630714565,26047,64,1,2,128,1,1,106,16896,0,,
"memset [async] (0)",20630730212,1152,,,,,,,,,,256,222222222
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20630737828,22751,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20630761827,4416,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20630770051,1824,,,,,,,,,,10240,11228070174
"Memcpy DtoD [async]",20630780098,1440,,,,,,,,,,10240,14222222222
"memset [async] (0)",20630884798,1120,,,,,,,,,,64,57142857
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20630896061,15967,16,1,2,128,1,1,106,16896,0,,
"memset [async] (0)",20630948155,1120,,,,,,,,,,192,171428571
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20630957530,21183,16,3,3,128,1,1,106,16896,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20631017112,5983,380,1,1,128,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20631045046,4608,380,1,1,128,1,1,16,0,0,,
"void at::native::reduce_kernel<int=512, at::native::ReduceOp<c10::Half, at::native::NormOps<float>, unsigned int, c10::Half, int=4>>(c10::Half)",20631079477,10719,1,1,1,512,1,1,32,16,2048,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15div_kernel_cudaERNS_14TensorIteratorEENKUlvE0_clEvENKUlvE6_clEvEUlN3c104HalfES8_E_EEvS4_RKT_EUliE0_EEviT1_",20631103412,2080,2,1,1,512,1,1,19,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15mul_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE6_clEvEUlN3c104HalfES8_E_EEvS4_RKT_EUliE0_EEviT1_",20631126835,1696,2,1,1,512,1,1,16,0,0,,
"void kernelPointwiseApply2<Tensor_tanh_Half_Op, c10::Half, c10::Half, unsigned int, int=1, int=1>(OffsetInfo<c10::Half, unsigned int, int=1>, OffsetInfo<c10::Half, unsigned int, int=1>, unsigned int, Tensor_tanh_Half_Op)",20631154930,2751,380,1,1,512,1,1,16,0,0,,
"memset [async] (0)",20631199664,1183,,,,,,,,,,24,20287404
"volta_fp16_sgemm_fp16_32x32_sliced1x4_tn",20631210319,21983,6,1,3,128,1,1,86,32768,0,,
"void kernelPointwiseApply2<TensorMaskedFillOp<c10::Half, bool>, c10::Half, bool, unsigned int, int=1, int=1>(OffsetInfo<bool, c10::Half, bool>, OffsetInfo<TensorMaskedFillOp<c10::Half, bool>, c10::Half, unsigned int>, c10::Half, c10::Half)",20631254637,2176,1,1,1,512,1,1,16,0,0,,
"void _GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::softmax_warp_forward<c10::Half, c10::Half, float, int=6, bool=0>(c10::Half*, c10::Half const *, int, int, int)",20631280204,4128,1,1,1,32,4,1,25,0,0,,
"volta_fp16_sgemm_fp16_128x64_nn",20631308075,15743,8,1,5,128,1,1,122,12544,0,,
"Memcpy HtoD [async]",20631356617,1087,,,,,,,,,,48,44158233
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20631375048,2464,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20631527809,1408,,,,,,,,,,256,181818181
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20631541920,41502,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20631558240,1151,,,,,,,,,,256,222415291
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20631565759,25887,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20631593342,3328,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20631597790,1632,,,,,,,,,,10240,12549019606
"Memcpy DtoD [async]",20631606109,1472,,,,,,,,,,10240,13913043478
"Memcpy HtoD [async]",20631700313,1120,,,,,,,,,,48,42857142
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20631718424,2752,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20631859218,1152,,,,,,,,,,256,222222222
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20631872593,41375,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20631887281,1184,,,,,,,,,,256,216216216
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20631894097,25662,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20631921615,3136,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20631925647,1664,,,,,,,,,,10240,12307692306
"Memcpy DtoD [async]",20631933839,1472,,,,,,,,,,10240,13913043478
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE0_EEviT1_",20632006923,1888,10,1,1,512,1,1,16,0,0,,
"Memcpy HtoD [async]",20632044042,1184,,,,,,,,,,48,40540540
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20632061449,2720,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20632200675,1120,,,,,,,,,,256,228571428
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20632213026,39359,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20632228450,1184,,,,,,,,,,256,216216216
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20632236961,24607,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20632263328,3136,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20632267456,1632,,,,,,,,,,10240,12549019606
"Memcpy DtoD [async]",20632275008,1439,,,,,,,,,,10240,14232105628
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE0_EEviT1_",20632347132,1920,10,1,1,512,1,1,16,0,0,,
"memset [async] (0)",20632406138,1344,,,,,,,,,,2020,1502976190
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20632415737,118683,505,1,2,128,1,1,106,16896,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20632535764,4864,316,1,1,128,1,1,16,0,0,,
"Memcpy HtoD [async]",20632542772,2047,,,,,,,,,,192,93795798
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20632550163,4192,160,8,1,512,1,1,20,0,0,,
"void at::native::_GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::cunn_SoftMaxForward<int=2, c10::Half, float, c10::Half, at::native::_GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::LogSoftMaxForwardEpilogue>(c10::Half*, c10::Half*, int)",20632555763,19871,5,1,1,1024,1,1,26,0,4096,,
"void gatherTopK<c10::Half, unsigned int, int=2, bool=1>(TensorInfo<c10::Half, unsigned int>, unsigned int, unsigned int, unsigned int, unsigned int, TensorInfo<c10::Half, unsigned int>, unsigned int, unsigned int, TensorInfo<long, unsigned int>, unsigned int)",20632585906,130970,5,1,1,1024,1,1,48,128,0,,
"void fillSliceWithIndex<unsigned int, int=2>(TensorInfo<long, unsigned int>, unsigned int, unsigned int, unsigned int)",20632718284,2016,5,1,1,5,1,1,16,0,0,,
"Memcpy DtoD [async]",20632721612,1952,,,,,,,,,,50,51229508
"void bitonicSortKVInPlace<c10::Half, long, int=2, int=-1, GTComp<c10::Half, bool=1>, unsigned int, int=32>(TensorInfo<c10::Half, bool=1>, bool=1, bool=1, bool=1, TensorInfo<long, bool=1>, bool=1, c10::Half)",20632724779,9344,5,1,1,16,1,1,26,352,0,,
"void THCudaTensor_gatherKernel<unsigned int, long, int=3>(TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20632735403,3808,1,1,1,512,1,1,32,0,0,,
"Memcpy DtoD [async]",20632740139,1504,,,,,,,,,,50,66489360
"Memcpy DtoD [async]",20632742539,1632,,,,,,,,,,200,245098038
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE_clEvENKUlvE2_clEvEUlfE_EEvS4_RKT_EUliE_EEviT1_",20632745387,2591,1,1,1,512,1,1,32,0,0,,
"Memcpy DtoD [async]",20632772521,1664,,,,,,,,,,760,913461538
"void kernelPointwiseApply2<TensorMaskedFillOp<float, bool>, float, bool, unsigned int, int=1, int=2>(OffsetInfo<bool, float, bool>, OffsetInfo<TensorMaskedFillOp<float, bool>, float, unsigned int>, float, float)",20632794216,2080,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20632834215,4703,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE0_EEviT1_",20632855334,2080,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20632884228,4320,1,1,1,128,1,1,34,0,0,,
"Memcpy DtoD [async]",20632928898,1504,,,,,,,,,,200,265957446
"void kernelPointwiseApply2<TensorMaskedFillOp<long, bool>, long, bool, unsigned int, int=1, int=2>(OffsetInfo<bool, long, bool>, OffsetInfo<TensorMaskedFillOp<long, bool>, long, unsigned int>, long, long)",20632949889,1920,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE_clEvENKUlvE2_clEvEUlfE_EEvS4_RKT_EUliE_EEviT1_",20632971840,1792,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native13reduce_kernelILi512ENS0_8ReduceOpIhNS0_14func_wrapper_tIhZNS0_14or_kernel_cudaERNS_14TensorIteratorEEUlhhE_EEjhLi4EEEEEvT0_",20633009311,5312,1,1,1,4,1,1,32,16,0,,
"Memcpy DtoH [async]",20633028158,1248,,,,,,,,,,1,801282
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20633074876,2784,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE2_EEviT1_",20633113050,3232,1,1,1,128,1,1,16,0,0,,
"void gatherTopK<float, unsigned int, int=1, bool=1>(TensorInfo<float, unsigned int>, unsigned int, unsigned int, unsigned int, unsigned int, TensorInfo<float, unsigned int>, unsigned int, unsigned int, TensorInfo<long, unsigned int>, unsigned int)",20633154872,19391,1,1,1,32,1,1,42,128,0,,
"void bitonicSortKVInPlace<float, long, int=-2, int=-1, GTComp<float, bool=1>, unsigned int, int=32>(TensorInfo<float, bool=1>, bool=1, bool=1, bool=1, TensorInfo<long, bool=1>, bool=1, float)",20633175447,8800,1,1,1,16,1,1,30,416,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_15div_kernel_cudaERNS_14TensorIteratorEENKUlvE0_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SB_EUliE0_EEviT1_",20633197558,2080,1,1,1,512,1,1,20,0,0,,
"void THCudaTensor_gatherKernel<unsigned int, float, int=2>(TensorInfo<float, unsigned int>, TensorInfo<float, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20633232181,3072,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20633267251,2784,1,1,1,128,1,1,34,0,0,,
"void THCudaTensor_gatherKernel<unsigned int, long, int=2>(TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20633299858,3264,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS4_RKT_EUliE0_EEviT1_",20633337072,2080,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20633372271,3359,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20633406381,6784,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20633438028,6943,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20633473994,2816,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20633506729,2687,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20633534599,2784,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20633560198,2752,1,1,1,128,1,1,34,0,0,,
"void indexSelectSmallIndex<c10::Half, unsigned int, int=3, int=3, int=-2>(TensorInfo<c10::Half, unsigned int>, TensorInfo<c10::Half, unsigned int>, TensorInfo<long, unsigned int>, int, int, unsigned int, long)",20633591717,5760,64,1,1,128,1,1,32,0,0,,
"_ZN2at6native13reduce_kernelILi512ENS0_8ReduceOpIhNS0_14func_wrapper_tIhZNS0_14or_kernel_cudaERNS_14TensorIteratorEEUlhhE_EEjhLi4EEEEEvT0_",20633619108,3263,1,1,1,1,1,1,32,16,0,,
"Memcpy DtoH [async]",20633638659,1280,,,,,,,,,,1,781250
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_14eq_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SB_EUliE_EEviT1_",20633692672,3040,1,1,1,512,1,1,32,0,0,,
"void kernelTransformReduceInnermostDimIndex<bool, long, MinValuePair<bool, long>>(bool*, long*, bool*, unsigned int, unsigned int, thrust::pair<bool, long>, bool)",20633734334,2912,1,1,1,16,32,1,21,4896,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23bitwise_not_kernel_cudaERNS_14TensorIteratorEEUlbE_EEvS4_RKT_EUliE0_EEviT1_",20633772829,1920,1,1,1,512,1,1,16,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__copy_if::InitAgent<thrust::cuda_cub::cub::ScanTileState<int, bool=1>, int*, int>, thrust::cuda_cub::cub::ScanTileState<int, bool=1>, unsigned long, int*>(bool=1, thrust::cuda_cub::cub::ScanTileState<int, bool=1>, int*)",20633813723,1760,1,1,1,128,1,1,16,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__copy_if::CopyIfAgent<thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::device_ptr<bool>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, NonZeroOp<bool>, int, int*>, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::device_ptr<bool>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, ",20633822970,4064,1,1,1,128,1,1,62,0,4096,,
"Memcpy DtoH [async]",20633867896,1248,,,,,,,,,,4,3205128
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__parallel_for::ParallelForAgent<thrust::cuda_cub::__transform::unary_transform_f<thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, thrust::cuda_cub::__transform::no_stencil_tag, idx_functor, thrust::cuda_cub::__transform::always_true_predicate>, long>, thrust::cuda_cub::__transform::unary_transform_f<thru",20633893815,2432,1,1,1,256,1,1,30,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20633925590,2624,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20633957844,2624,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SD_EUliE0_EEviT1_",20633984979,1920,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20634011666,2688,1,1,1,128,1,1,34,0,0,,
"void indexSelectSmallIndex<c10::Half, unsigned int, int=2, int=2, int=-2>(TensorInfo<c10::Half, unsigned int>, TensorInfo<c10::Half, unsigned int>, TensorInfo<long, unsigned int>, int, int, unsigned int, long)",20634105678,4800,8,1,1,128,1,1,32,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__parallel_for::ParallelForAgent<thrust::cuda_cub::__tabulate::functor<thrust::device_ptr<long>, at::native::LinspaceOp<long, long>, long>, long>, thrust::cuda_cub::__tabulate::functor<thrust::device_ptr<long>, at::native::LinspaceOp<long, long>, long>, long>(thrust::device_ptr<long>, long)",20634153804,1856,1,1,1,256,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_14ge_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS4_RKT_EUliE1_EEviT1_",20634190410,7616,1,1,1,128,1,1,32,0,0,,
"memset [async] (0)",20634337316,1119,,,,,,,,,,256,228775692
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20634351267,24703,64,1,2,128,1,1,106,16896,0,,
"memset [async] (0)",20634367298,1120,,,,,,,,,,256,228571428
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20634375106,22271,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20634398593,4000,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20634405536,1824,,,,,,,,,,10240,11228070174
"Memcpy DtoD [async]",20634414944,1472,,,,,,,,,,10240,13913043478
"memset [async] (0)",20634517691,1120,,,,,,,,,,64,57142857
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20634528891,16063,16,1,2,128,1,1,106,16896,0,,
"memset [async] (0)",20634580665,1152,,,,,,,,,,192,166666666
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20634590104,21055,16,3,3,128,1,1,106,16896,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20634648630,5855,380,1,1,128,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20634677428,4544,380,1,1,128,1,1,16,0,0,,
"void at::native::reduce_kernel<int=512, at::native::ReduceOp<c10::Half, at::native::NormOps<float>, unsigned int, c10::Half, int=4>>(c10::Half)",20634712147,10591,1,1,1,512,1,1,32,16,2048,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15div_kernel_cudaERNS_14TensorIteratorEENKUlvE0_clEvENKUlvE6_clEvEUlN3c104HalfES8_E_EEvS4_RKT_EUliE0_EEviT1_",20634735730,2176,2,1,1,512,1,1,19,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15mul_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE6_clEvEUlN3c104HalfES8_E_EEvS4_RKT_EUliE0_EEviT1_",20634759793,1696,2,1,1,512,1,1,16,0,0,,
"void kernelPointwiseApply2<Tensor_tanh_Half_Op, c10::Half, c10::Half, unsigned int, int=1, int=1>(OffsetInfo<c10::Half, unsigned int, int=1>, OffsetInfo<c10::Half, unsigned int, int=1>, unsigned int, Tensor_tanh_Half_Op)",20634788559,2784,380,1,1,512,1,1,16,0,0,,
"memset [async] (0)",20634829038,1120,,,,,,,,,,24,21428571
"volta_fp16_sgemm_fp16_32x32_sliced1x4_tn",20634840589,21471,6,1,3,128,1,1,86,32768,0,,
"void kernelPointwiseApply2<TensorMaskedFillOp<c10::Half, bool>, c10::Half, bool, unsigned int, int=1, int=1>(OffsetInfo<bool, c10::Half, bool>, OffsetInfo<TensorMaskedFillOp<c10::Half, bool>, c10::Half, unsigned int>, c10::Half, c10::Half)",20634884427,2016,1,1,1,512,1,1,16,0,0,,
"void _GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::softmax_warp_forward<c10::Half, c10::Half, float, int=6, bool=0>(c10::Half*, c10::Half const *, int, int, int)",20634910090,4096,1,1,1,32,4,1,25,0,0,,
"volta_fp16_sgemm_fp16_128x64_nn",20634937033,15711,8,1,5,128,1,1,122,12544,0,,
"Memcpy HtoD [async]",20634985031,1536,,,,,,,,,,48,31250000
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20635003302,2240,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20635154335,1120,,,,,,,,,,256,228571428
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20635168062,42367,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20635184158,1536,,,,,,,,,,256,166666666
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20635191101,26175,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20635219100,3328,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20635223452,1664,,,,,,,,,,10240,12307692306
"Memcpy DtoD [async]",20635231484,1472,,,,,,,,,,10240,13913043478
"Memcpy HtoD [async]",20635317144,1440,,,,,,,,,,48,33333333
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20635334167,2752,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20635480720,1216,,,,,,,,,,256,210526315
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20635494512,39966,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20635509999,1184,,,,,,,,,,256,216216216
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20635516207,25535,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20635543374,3104,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20635547406,1631,,,,,,,,,,10240,12556713672
"Memcpy DtoD [async]",20635554573,1504,,,,,,,,,,10240,13617021276
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE0_EEviT1_",20635628362,1856,10,1,1,512,1,1,16,0,0,,
"Memcpy HtoD [async]",20635665512,1248,,,,,,,,,,48,38461538
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20635682791,2752,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20635822113,1152,,,,,,,,,,256,222222222
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20635834465,39422,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20635850368,1184,,,,,,,,,,256,216216216
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20635857984,24351,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20635884158,3136,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20635888318,1728,,,,,,,,,,10240,11851851850
"Memcpy DtoD [async]",20635894750,1504,,,,,,,,,,10240,13617021276
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE0_EEviT1_",20635968155,1920,10,1,1,512,1,1,16,0,0,,
"memset [async] (0)",20636027608,1376,,,,,,,,,,2020,1468023255
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20636036568,113083,505,1,2,128,1,1,106,16896,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20636151027,4831,316,1,1,128,1,1,16,0,0,,
"Memcpy HtoD [async]",20636161426,2272,,,,,,,,,,192,84507042
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20636171218,4479,160,8,1,512,1,1,20,0,0,,
"void at::native::_GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::cunn_SoftMaxForward<int=2, c10::Half, float, c10::Half, at::native::_GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::LogSoftMaxForwardEpilogue>(c10::Half*, c10::Half*, int)",20636176881,19744,5,1,1,1024,1,1,26,0,4096,,
"void gatherTopK<c10::Half, unsigned int, int=2, bool=1>(TensorInfo<c10::Half, unsigned int>, unsigned int, unsigned int, unsigned int, unsigned int, TensorInfo<c10::Half, unsigned int>, unsigned int, unsigned int, TensorInfo<long, unsigned int>, unsigned int)",20636207056,116955,5,1,1,1024,1,1,48,128,0,,
"void fillSliceWithIndex<unsigned int, int=2>(TensorInfo<long, unsigned int>, unsigned int, unsigned int, unsigned int)",20636325451,1984,5,1,1,5,1,1,16,0,0,,
"Memcpy DtoD [async]",20636328747,1952,,,,,,,,,,50,51229508
"void bitonicSortKVInPlace<c10::Half, long, int=2, int=-1, GTComp<c10::Half, bool=1>, unsigned int, int=32>(TensorInfo<c10::Half, bool=1>, bool=1, bool=1, bool=1, TensorInfo<long, bool=1>, bool=1, c10::Half)",20636331883,9375,5,1,1,16,1,1,26,352,0,,
"void THCudaTensor_gatherKernel<unsigned int, long, int=3>(TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20636342666,3616,1,1,1,512,1,1,32,0,0,,
"Memcpy DtoD [async]",20636347242,1536,,,,,,,,,,50,65104166
"Memcpy DtoD [async]",20636349834,1664,,,,,,,,,,200,240384614
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE_clEvENKUlvE2_clEvEUlfE_EEvS4_RKT_EUliE_EEviT1_",20636352682,2623,1,1,1,512,1,1,32,0,0,,
"Memcpy DtoD [async]",20636394504,1664,,,,,,,,,,760,913461538
"void kernelPointwiseApply2<TensorMaskedFillOp<float, bool>, float, bool, unsigned int, int=1, int=2>(OffsetInfo<bool, float, bool>, OffsetInfo<TensorMaskedFillOp<float, bool>, float, unsigned int>, float, float)",20636418343,2048,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20636458117,4640,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE0_EEviT1_",20636479524,2048,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20636507939,4255,1,1,1,128,1,1,34,0,0,,
"Memcpy DtoD [async]",20636553473,1504,,,,,,,,,,200,265957446
"void kernelPointwiseApply2<TensorMaskedFillOp<long, bool>, long, bool, unsigned int, int=1, int=2>(OffsetInfo<bool, long, bool>, OffsetInfo<TensorMaskedFillOp<long, bool>, long, unsigned int>, long, long)",20636574400,1920,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE_clEvENKUlvE2_clEvEUlfE_EEvS4_RKT_EUliE_EEviT1_",20636596799,1824,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native13reduce_kernelILi512ENS0_8ReduceOpIhNS0_14func_wrapper_tIhZNS0_14or_kernel_cudaERNS_14TensorIteratorEEUlhhE_EEjhLi4EEEEEvT0_",20636632381,5504,1,1,1,4,1,1,32,16,0,,
"Memcpy DtoH [async]",20636657436,1408,,,,,,,,,,1,710227
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20636703706,2784,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE2_EEviT1_",20636742456,3264,1,1,1,128,1,1,16,0,0,,
"void gatherTopK<float, unsigned int, int=1, bool=1>(TensorInfo<float, unsigned int>, unsigned int, unsigned int, unsigned int, unsigned int, TensorInfo<float, unsigned int>, unsigned int, unsigned int, TensorInfo<long, unsigned int>, unsigned int)",20636782518,19360,1,1,1,32,1,1,42,128,0,,
"void bitonicSortKVInPlace<float, long, int=-2, int=-1, GTComp<float, bool=1>, unsigned int, int=32>(TensorInfo<float, bool=1>, bool=1, bool=1, bool=1, TensorInfo<long, bool=1>, bool=1, float)",20636803285,8672,1,1,1,16,1,1,30,416,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_15div_kernel_cudaERNS_14TensorIteratorEENKUlvE0_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SB_EUliE0_EEviT1_",20636828436,2048,1,1,1,512,1,1,20,0,0,,
"void THCudaTensor_gatherKernel<unsigned int, float, int=2>(TensorInfo<float, unsigned int>, TensorInfo<float, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20636862931,3072,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20636897265,2784,1,1,1,128,1,1,34,0,0,,
"void THCudaTensor_gatherKernel<unsigned int, long, int=2>(TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20636930224,3200,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS4_RKT_EUliE0_EEviT1_",20636967278,2048,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20637002733,3231,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20637035371,6432,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20637067050,6943,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20637102408,2816,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20637135495,2656,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20637161925,2784,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20637188388,2592,1,1,1,128,1,1,34,0,0,,
"void indexSelectSmallIndex<c10::Half, unsigned int, int=3, int=3, int=-2>(TensorInfo<c10::Half, unsigned int>, TensorInfo<c10::Half, unsigned int>, TensorInfo<long, unsigned int>, int, int, unsigned int, long)",20637220387,5760,64,1,1,128,1,1,32,0,0,,
"_ZN2at6native13reduce_kernelILi512ENS0_8ReduceOpIhNS0_14func_wrapper_tIhZNS0_14or_kernel_cudaERNS_14TensorIteratorEEUlhhE_EEjhLi4EEEEEvT0_",20637248258,3231,1,1,1,1,1,1,32,16,0,,
"Memcpy DtoH [async]",20637266209,1248,,,,,,,,,,1,801282
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_14eq_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SB_EUliE_EEviT1_",20637319646,3008,1,1,1,512,1,1,32,0,0,,
"void kernelTransformReduceInnermostDimIndex<bool, long, MinValuePair<bool, long>>(bool*, long*, bool*, unsigned int, unsigned int, thrust::pair<bool, long>, bool)",20637360701,2879,1,1,1,16,32,1,21,4896,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23bitwise_not_kernel_cudaERNS_14TensorIteratorEEUlbE_EEvS4_RKT_EUliE0_EEviT1_",20637399771,1920,1,1,1,512,1,1,16,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__copy_if::InitAgent<thrust::cuda_cub::cub::ScanTileState<int, bool=1>, int*, int>, thrust::cuda_cub::cub::ScanTileState<int, bool=1>, unsigned long, int*>(bool=1, thrust::cuda_cub::cub::ScanTileState<int, bool=1>, int*)",20637439673,1632,1,1,1,128,1,1,16,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__copy_if::CopyIfAgent<thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::device_ptr<bool>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, NonZeroOp<bool>, int, int*>, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::device_ptr<bool>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, ",20637450297,4095,1,1,1,128,1,1,62,0,4096,,
"Memcpy DtoH [async]",20637469048,1280,,,,,,,,,,4,3125000
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__parallel_for::ParallelForAgent<thrust::cuda_cub::__transform::unary_transform_f<thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, thrust::cuda_cub::__transform::no_stencil_tag, idx_functor, thrust::cuda_cub::__transform::always_true_predicate>, long>, thrust::cuda_cub::__transform::unary_transform_f<thru",20637493079,2464,1,1,1,256,1,1,30,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20637521077,2656,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20637553204,2624,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SD_EUliE0_EEviT1_",20637578963,2016,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20637605426,2688,1,1,1,128,1,1,34,0,0,,
"void indexSelectSmallIndex<c10::Half, unsigned int, int=2, int=2, int=-2>(TensorInfo<c10::Half, unsigned int>, TensorInfo<c10::Half, unsigned int>, TensorInfo<long, unsigned int>, int, int, unsigned int, long)",20637696398,4799,8,1,1,128,1,1,32,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__parallel_for::ParallelForAgent<thrust::cuda_cub::__tabulate::functor<thrust::device_ptr<long>, at::native::LinspaceOp<long, long>, long>, long>, thrust::cuda_cub::__tabulate::functor<thrust::device_ptr<long>, at::native::LinspaceOp<long, long>, long>, long>(thrust::device_ptr<long>, long)",20637744075,1728,1,1,1,256,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_14ge_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS4_RKT_EUliE1_EEviT1_",20637781482,7647,1,1,1,128,1,1,32,0,0,,
"memset [async] (0)",20637967618,1215,,,,,,,,,,256,210699588
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20637981793,25215,64,1,2,128,1,1,106,16896,0,,
"memset [async] (0)",20638000064,1184,,,,,,,,,,256,216216216
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20638007936,22303,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20638031551,4159,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20638037214,1824,,,,,,,,,,10240,11228070174
"Memcpy DtoD [async]",20638047902,1472,,,,,,,,,,10240,13913043478
"memset [async] (0)",20638155897,1248,,,,,,,,,,64,51282051
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20638167033,16063,16,1,2,128,1,1,106,16896,0,,
"memset [async] (0)",20638218230,1152,,,,,,,,,,192,166666666
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20638228406,20895,16,3,3,128,1,1,106,16896,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20638287987,5856,380,1,1,128,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20638314226,4512,380,1,1,128,1,1,16,0,0,,
"void at::native::reduce_kernel<int=512, at::native::ReduceOp<c10::Half, at::native::NormOps<float>, unsigned int, c10::Half, int=4>>(c10::Half)",20638347313,10655,1,1,1,512,1,1,32,16,2048,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15div_kernel_cudaERNS_14TensorIteratorEENKUlvE0_clEvENKUlvE6_clEvEUlN3c104HalfES8_E_EEvS4_RKT_EUliE0_EEviT1_",20638372399,2112,2,1,1,512,1,1,19,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15mul_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE6_clEvEUlN3c104HalfES8_E_EEvS4_RKT_EUliE0_EEviT1_",20638395886,1728,2,1,1,512,1,1,16,0,0,,
"void kernelPointwiseApply2<Tensor_tanh_Half_Op, c10::Half, c10::Half, unsigned int, int=1, int=1>(OffsetInfo<c10::Half, unsigned int, int=1>, OffsetInfo<c10::Half, unsigned int, int=1>, unsigned int, Tensor_tanh_Half_Op)",20638424717,2784,380,1,1,512,1,1,16,0,0,,
"memset [async] (0)",20638462475,1216,,,,,,,,,,24,19736842
"volta_fp16_sgemm_fp16_32x32_sliced1x4_tn",20638473515,22335,6,1,3,128,1,1,86,32768,0,,
"void kernelPointwiseApply2<TensorMaskedFillOp<c10::Half, bool>, c10::Half, bool, unsigned int, int=1, int=1>(OffsetInfo<bool, c10::Half, bool>, OffsetInfo<TensorMaskedFillOp<c10::Half, bool>, c10::Half, unsigned int>, c10::Half, c10::Half)",20638517385,2080,1,1,1,512,1,1,16,0,0,,
"void _GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::softmax_warp_forward<c10::Half, c10::Half, float, int=6, bool=0>(c10::Half*, c10::Half const *, int, int, int)",20638543656,3904,1,1,1,32,4,1,25,0,0,,
"volta_fp16_sgemm_fp16_128x64_nn",20638569223,15775,8,1,5,128,1,1,122,12544,0,,
"Memcpy HtoD [async]",20638636676,1088,,,,,,,,,,48,44117647
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20638655075,2496,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20638805724,1216,,,,,,,,,,256,210526315
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20638818492,40062,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20638836283,1184,,,,,,,,,,256,216216216
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20638844026,24607,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20638870425,3200,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20638874553,1632,,,,,,,,,,10240,12549019606
"Memcpy DtoD [async]",20638884409,1472,,,,,,,,,,10240,13913043478
"Memcpy HtoD [async]",20638971605,1216,,,,,,,,,,48,39473684
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20638989268,2784,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20639125902,1152,,,,,,,,,,256,222222222
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20639139757,37247,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20639161548,1152,,,,,,,,,,256,222222222
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20639169196,25279,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20639196171,3200,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20639200331,1631,,,,,,,,,,10240,12556713672
"Memcpy DtoD [async]",20639207530,1472,,,,,,,,,,10240,13913043478
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE0_EEviT1_",20639282023,1888,10,1,1,512,1,1,16,0,0,,
"Memcpy HtoD [async]",20639318565,1120,,,,,,,,,,48,42857142
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20639336452,2688,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20639476734,1120,,,,,,,,,,256,228571428
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20639488798,38878,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20639502397,1504,,,,,,,,,,256,170212765
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20639511229,24159,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20639537275,3168,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20639541307,1664,,,,,,,,,,10240,12307692306
"Memcpy DtoD [async]",20639547803,1472,,,,,,,,,,10240,13913043478
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE0_EEviT1_",20639621240,1920,10,1,1,512,1,1,16,0,0,,
"memset [async] (0)",20639680949,1344,,,,,,,,,,2020,1502976190
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20639690229,112379,505,1,2,128,1,1,106,16896,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20639803920,4895,316,1,1,128,1,1,16,0,0,,
"Memcpy HtoD [async]",20639809423,1984,,,,,,,,,,192,96774193
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20639818543,4512,160,8,1,512,1,1,20,0,0,,
"void at::native::_GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::cunn_SoftMaxForward<int=2, c10::Half, float, c10::Half, at::native::_GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::LogSoftMaxForwardEpilogue>(c10::Half*, c10::Half*, int)",20639827727,20191,5,1,1,1024,1,1,26,0,4096,,
"void gatherTopK<c10::Half, unsigned int, int=2, bool=1>(TensorInfo<c10::Half, unsigned int>, unsigned int, unsigned int, unsigned int, unsigned int, TensorInfo<c10::Half, unsigned int>, unsigned int, unsigned int, TensorInfo<long, unsigned int>, unsigned int)",20639859693,126874,5,1,1,1024,1,1,48,128,0,,
"void fillSliceWithIndex<unsigned int, int=2>(TensorInfo<long, unsigned int>, unsigned int, unsigned int, unsigned int)",20639987751,1984,5,1,1,5,1,1,16,0,0,,
"Memcpy DtoD [async]",20639991207,1952,,,,,,,,,,50,51229508
"void bitonicSortKVInPlace<c10::Half, long, int=2, int=-1, GTComp<c10::Half, bool=1>, unsigned int, int=32>(TensorInfo<c10::Half, bool=1>, bool=1, bool=1, bool=1, TensorInfo<long, bool=1>, bool=1, c10::Half)",20639994599,8960,5,1,1,16,1,1,26,352,0,,
"void THCudaTensor_gatherKernel<unsigned int, long, int=3>(TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20640004711,3711,1,1,1,512,1,1,32,0,0,,
"Memcpy DtoD [async]",20640009286,1536,,,,,,,,,,50,65104166
"Memcpy DtoD [async]",20640011846,1696,,,,,,,,,,200,235849056
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE_clEvENKUlvE2_clEvEUlfE_EEvS4_RKT_EUliE_EEviT1_",20640014822,2528,1,1,1,512,1,1,32,0,0,,
"Memcpy DtoD [async]",20640046565,1792,,,,,,,,,,760,848214284
"void kernelPointwiseApply2<TensorMaskedFillOp<float, bool>, float, bool, unsigned int, int=1, int=2>(OffsetInfo<bool, float, bool>, OffsetInfo<TensorMaskedFillOp<float, bool>, float, unsigned int>, float, float)",20640069924,2048,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20640110306,4768,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE0_EEviT1_",20640131681,2048,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20640159808,4224,1,1,1,128,1,1,34,0,0,,
"Memcpy DtoD [async]",20640205534,1504,,,,,,,,,,200,265957446
"void kernelPointwiseApply2<TensorMaskedFillOp<long, bool>, long, bool, unsigned int, int=1, int=2>(OffsetInfo<bool, long, bool>, OffsetInfo<TensorMaskedFillOp<long, bool>, long, unsigned int>, long, long)",20640225501,1888,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE_clEvENKUlvE2_clEvEUlfE_EEvS4_RKT_EUliE_EEviT1_",20640248348,1856,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native13reduce_kernelILi512ENS0_8ReduceOpIhNS0_14func_wrapper_tIhZNS0_14or_kernel_cudaERNS_14TensorIteratorEEUlhhE_EEjhLi4EEEEEvT0_",20640284314,5312,1,1,1,4,1,1,32,16,0,,
"Memcpy DtoH [async]",20640304121,1440,,,,,,,,,,1,694444
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20640350423,2816,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE2_EEviT1_",20640388310,3423,1,1,1,128,1,1,16,0,0,,
"void gatherTopK<float, unsigned int, int=1, bool=1>(TensorInfo<float, unsigned int>, unsigned int, unsigned int, unsigned int, unsigned int, TensorInfo<float, unsigned int>, unsigned int, unsigned int, TensorInfo<long, unsigned int>, unsigned int)",20640429300,19423,1,1,1,32,1,1,42,128,0,,
"void bitonicSortKVInPlace<float, long, int=-2, int=-1, GTComp<float, bool=1>, unsigned int, int=32>(TensorInfo<float, bool=1>, bool=1, bool=1, bool=1, TensorInfo<long, bool=1>, bool=1, float)",20640450003,8703,1,1,1,16,1,1,30,416,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_15div_kernel_cudaERNS_14TensorIteratorEENKUlvE0_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SB_EUliE0_EEviT1_",20640473842,2016,1,1,1,512,1,1,20,0,0,,
"void THCudaTensor_gatherKernel<unsigned int, float, int=2>(TensorInfo<float, unsigned int>, TensorInfo<float, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20640509648,3072,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20640543375,2751,1,1,1,128,1,1,34,0,0,,
"void THCudaTensor_gatherKernel<unsigned int, long, int=2>(TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20640576333,3264,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS4_RKT_EUliE0_EEviT1_",20640613259,2048,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20640648010,3232,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20640681256,6464,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20640713607,7040,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20640749573,2816,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20640781796,2656,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20640808995,2752,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20640835266,2559,1,1,1,128,1,1,34,0,0,,
"void indexSelectSmallIndex<c10::Half, unsigned int, int=3, int=3, int=-2>(TensorInfo<c10::Half, unsigned int>, TensorInfo<c10::Half, unsigned int>, TensorInfo<long, unsigned int>, int, int, unsigned int, long)",20640867968,5760,64,1,1,128,1,1,32,0,0,,
"_ZN2at6native13reduce_kernelILi512ENS0_8ReduceOpIhNS0_14func_wrapper_tIhZNS0_14or_kernel_cudaERNS_14TensorIteratorEEUlhhE_EEjhLi4EEEEEvT0_",20640894655,3232,1,1,1,1,1,1,32,16,0,,
"Memcpy DtoH [async]",20640913054,1248,,,,,,,,,,1,801282
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_14eq_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SB_EUliE_EEviT1_",20640967196,3040,1,1,1,512,1,1,32,0,0,,
"void kernelTransformReduceInnermostDimIndex<bool, long, MinValuePair<bool, long>>(bool*, long*, bool*, unsigned int, unsigned int, thrust::pair<bool, long>, bool)",20641008538,2912,1,1,1,16,32,1,21,4896,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23bitwise_not_kernel_cudaERNS_14TensorIteratorEEUlbE_EEvS4_RKT_EUliE0_EEviT1_",20641045176,1920,1,1,1,512,1,1,16,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__copy_if::InitAgent<thrust::cuda_cub::cub::ScanTileState<int, bool=1>, int*, int>, thrust::cuda_cub::cub::ScanTileState<int, bool=1>, unsigned long, int*>(bool=1, thrust::cuda_cub::cub::ScanTileState<int, bool=1>, int*)",20641085270,1664,1,1,1,128,1,1,16,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__copy_if::CopyIfAgent<thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::device_ptr<bool>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, NonZeroOp<bool>, int, int*>, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::device_ptr<bool>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, ",20641095414,4160,1,1,1,128,1,1,62,0,4096,,
"Memcpy DtoH [async]",20641114677,1248,,,,,,,,,,4,3205128
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__parallel_for::ParallelForAgent<thrust::cuda_cub::__transform::unary_transform_f<thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, thrust::cuda_cub::__transform::no_stencil_tag, idx_functor, thrust::cuda_cub::__transform::always_true_predicate>, long>, thrust::cuda_cub::__transform::unary_transform_f<thru",20641138708,2432,1,1,1,256,1,1,30,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20641166611,2752,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20641197233,2592,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SD_EUliE0_EEviT1_",20641222832,1888,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20641249583,2656,1,1,1,128,1,1,34,0,0,,
"void indexSelectSmallIndex<c10::Half, unsigned int, int=2, int=2, int=-2>(TensorInfo<c10::Half, unsigned int>, TensorInfo<c10::Half, unsigned int>, TensorInfo<long, unsigned int>, int, int, unsigned int, long)",20641340203,4768,8,1,1,128,1,1,32,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__parallel_for::ParallelForAgent<thrust::cuda_cub::__tabulate::functor<thrust::device_ptr<long>, at::native::LinspaceOp<long, long>, long>, long>, thrust::cuda_cub::__tabulate::functor<thrust::device_ptr<long>, at::native::LinspaceOp<long, long>, long>, long>(thrust::device_ptr<long>, long)",20641388553,1696,1,1,1,256,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_14ge_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS4_RKT_EUliE1_EEviT1_",20641426215,7552,1,1,1,128,1,1,32,0,0,,
"memset [async] (0)",20641581472,1152,,,,,,,,,,256,222222222
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20641595008,24511,64,1,2,128,1,1,106,16896,0,,
"memset [async] (0)",20641613855,1152,,,,,,,,,,256,222222222
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20641621278,22272,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20641644893,4416,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20641650589,1824,,,,,,,,,,10240,11228070174
"Memcpy DtoD [async]",20641661309,1472,,,,,,,,,,10240,13913043478
"memset [async] (0)",20641765624,1120,,,,,,,,,,64,57142857
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20641776504,15935,16,1,2,128,1,1,106,16896,0,,
"memset [async] (0)",20641827573,1120,,,,,,,,,,192,171428571
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20641845524,20768,16,3,3,128,1,1,106,16896,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20641905810,5984,380,1,1,128,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20641934225,4447,380,1,1,128,1,1,16,0,0,,
"void at::native::reduce_kernel<int=512, at::native::ReduceOp<c10::Half, at::native::NormOps<float>, unsigned int, c10::Half, int=4>>(c10::Half)",20641968399,10560,1,1,1,512,1,1,32,16,2048,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15div_kernel_cudaERNS_14TensorIteratorEENKUlvE0_clEvENKUlvE6_clEvEUlN3c104HalfES8_E_EEvS4_RKT_EUliE0_EEviT1_",20641992526,2080,2,1,1,512,1,1,19,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15mul_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE6_clEvEUlN3c104HalfES8_E_EEvS4_RKT_EUliE0_EEviT1_",20642015981,1696,2,1,1,512,1,1,16,0,0,,
"void kernelPointwiseApply2<Tensor_tanh_Half_Op, c10::Half, c10::Half, unsigned int, int=1, int=1>(OffsetInfo<c10::Half, unsigned int, int=1>, OffsetInfo<c10::Half, unsigned int, int=1>, unsigned int, Tensor_tanh_Half_Op)",20642044556,2751,380,1,1,512,1,1,16,0,0,,
"memset [async] (0)",20642083082,1088,,,,,,,,,,24,22058823
"volta_fp16_sgemm_fp16_32x32_sliced1x4_tn",20642094409,21919,6,1,3,128,1,1,86,32768,0,,
"void kernelPointwiseApply2<TensorMaskedFillOp<c10::Half, bool>, c10::Half, bool, unsigned int, int=1, int=1>(OffsetInfo<bool, c10::Half, bool>, OffsetInfo<TensorMaskedFillOp<c10::Half, bool>, c10::Half, unsigned int>, c10::Half, c10::Half)",20642138407,2048,1,1,1,512,1,1,16,0,0,,
"void _GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::softmax_warp_forward<c10::Half, c10::Half, float, int=6, bool=0>(c10::Half*, c10::Half const *, int, int, int)",20642163846,3904,1,1,1,32,4,1,25,0,0,,
"volta_fp16_sgemm_fp16_128x64_nn",20642190213,15775,8,1,5,128,1,1,122,12544,0,,
"Memcpy HtoD [async]",20642239331,1088,,,,,,,,,,48,44117647
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20642257890,2336,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20642408923,1120,,,,,,,,,,256,228571428
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20642422107,41054,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20642439034,1184,,,,,,,,,,256,216216216
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20642447738,24671,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20642474040,3392,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20642478296,1632,,,,,,,,,,10240,12549019606
"Memcpy DtoD [async]",20642488504,1472,,,,,,,,,,10240,13913043478
"Memcpy HtoD [async]",20642574516,1088,,,,,,,,,,48,44117647
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20642591795,2720,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20642727533,1120,,,,,,,,,,256,228571428
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20642741836,37503,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20642764619,1184,,,,,,,,,,256,216216216
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20642771979,24383,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20642797258,3168,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20642802410,1632,,,,,,,,,,10240,12549019606
"Memcpy DtoD [async]",20642811177,1472,,,,,,,,,,10240,13913043478
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE0_EEviT1_",20642885254,1888,10,1,1,512,1,1,16,0,0,,
"Memcpy HtoD [async]",20642921572,1120,,,,,,,,,,48,42857142
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20642939012,2528,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20643080125,1152,,,,,,,,,,256,222222222
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20643092637,40126,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20643106204,1184,,,,,,,,,,256,216216216
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20643115228,24511,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20643141531,3264,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20643145690,1664,,,,,,,,,,10240,12307692306
"Memcpy DtoD [async]",20643151994,1472,,,,,,,,,,10240,13913043478
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE0_EEviT1_",20643225463,1920,10,1,1,512,1,1,16,0,0,,
"memset [async] (0)",20643284884,1344,,,,,,,,,,2020,1502976190
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20643293908,119067,505,1,2,128,1,1,106,16896,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20643414350,4992,316,1,1,128,1,1,16,0,0,,
"Memcpy HtoD [async]",20643421262,2080,,,,,,,,,,192,92307692
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20643430030,4416,160,8,1,512,1,1,20,0,0,,
"void at::native::_GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::cunn_SoftMaxForward<int=2, c10::Half, float, c10::Half, at::native::_GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::LogSoftMaxForwardEpilogue>(c10::Half*, c10::Half*, int)",20643435854,19711,5,1,1,1024,1,1,26,0,4096,,
"void gatherTopK<c10::Half, unsigned int, int=2, bool=1>(TensorInfo<c10::Half, unsigned int>, unsigned int, unsigned int, unsigned int, unsigned int, TensorInfo<c10::Half, unsigned int>, unsigned int, unsigned int, TensorInfo<long, unsigned int>, unsigned int)",20643464396,119675,5,1,1,1024,1,1,48,128,0,,
"void fillSliceWithIndex<unsigned int, int=2>(TensorInfo<long, unsigned int>, unsigned int, unsigned int, unsigned int)",20643585319,2016,5,1,1,5,1,1,16,0,0,,
"Memcpy DtoD [async]",20643588679,1888,,,,,,,,,,50,52966100
"void bitonicSortKVInPlace<c10::Half, long, int=2, int=-1, GTComp<c10::Half, bool=1>, unsigned int, int=32>(TensorInfo<c10::Half, bool=1>, bool=1, bool=1, bool=1, TensorInfo<long, bool=1>, bool=1, c10::Half)",20643591783,9503,5,1,1,16,1,1,26,352,0,,
"void THCudaTensor_gatherKernel<unsigned int, long, int=3>(TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20643602598,3584,1,1,1,512,1,1,32,0,0,,
"Memcpy DtoD [async]",20643607142,1472,,,,,,,,,,50,67934782
"Memcpy DtoD [async]",20643609734,1600,,,,,,,,,,200,250000000
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE_clEvENKUlvE2_clEvEUlfE_EEvS4_RKT_EUliE_EEviT1_",20643612582,2592,1,1,1,512,1,1,32,0,0,,
"Memcpy DtoD [async]",20643650116,1664,,,,,,,,,,760,913461538
"void kernelPointwiseApply2<TensorMaskedFillOp<float, bool>, float, bool, unsigned int, int=1, int=2>(OffsetInfo<bool, float, bool>, OffsetInfo<TensorMaskedFillOp<float, bool>, float, unsigned int>, float, float)",20643673347,2112,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20643713441,4928,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE0_EEviT1_",20643734752,1952,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20643763391,4320,1,1,1,128,1,1,34,0,0,,
"Memcpy DtoD [async]",20643809085,1472,,,,,,,,,,200,271739130
"void kernelPointwiseApply2<TensorMaskedFillOp<long, bool>, long, bool, unsigned int, int=1, int=2>(OffsetInfo<bool, long, bool>, OffsetInfo<TensorMaskedFillOp<long, bool>, long, unsigned int>, long, long)",20643829948,1952,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE_clEvENKUlvE2_clEvEUlfE_EEvS4_RKT_EUliE_EEviT1_",20643852859,1760,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native13reduce_kernelILi512ENS0_8ReduceOpIhNS0_14func_wrapper_tIhZNS0_14or_kernel_cudaERNS_14TensorIteratorEEUlhhE_EEjhLi4EEEEEvT0_",20643888665,5440,1,1,1,4,1,1,32,16,0,,
"Memcpy DtoH [async]",20643908280,1248,,,,,,,,,,1,801282
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20643955126,2816,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE2_EEviT1_",20643992949,3232,1,1,1,128,1,1,16,0,0,,
"void gatherTopK<float, unsigned int, int=1, bool=1>(TensorInfo<float, unsigned int>, unsigned int, unsigned int, unsigned int, unsigned int, TensorInfo<float, unsigned int>, unsigned int, unsigned int, TensorInfo<long, unsigned int>, unsigned int)",20644032531,19455,1,1,1,32,1,1,42,128,0,,
"void bitonicSortKVInPlace<float, long, int=-2, int=-1, GTComp<float, bool=1>, unsigned int, int=32>(TensorInfo<float, bool=1>, bool=1, bool=1, bool=1, TensorInfo<long, bool=1>, bool=1, float)",20644053170,8736,1,1,1,16,1,1,30,416,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_15div_kernel_cudaERNS_14TensorIteratorEENKUlvE0_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SB_EUliE0_EEviT1_",20644077489,2080,1,1,1,512,1,1,20,0,0,,
"void THCudaTensor_gatherKernel<unsigned int, float, int=2>(TensorInfo<float, unsigned int>, TensorInfo<float, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20644112719,3136,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20644147470,2816,1,1,1,128,1,1,34,0,0,,
"void THCudaTensor_gatherKernel<unsigned int, long, int=2>(TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20644179788,3232,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS4_RKT_EUliE0_EEviT1_",20644216907,2144,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20644251945,3296,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20644285160,6431,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20644317734,7040,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20644352869,2783,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20644385571,2656,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20644412610,2752,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20644437921,2752,1,1,1,128,1,1,34,0,0,,
"void indexSelectSmallIndex<c10::Half, unsigned int, int=3, int=3, int=-2>(TensorInfo<c10::Half, unsigned int>, TensorInfo<c10::Half, unsigned int>, TensorInfo<long, unsigned int>, int, int, unsigned int, long)",20644469279,5792,64,1,1,128,1,1,32,0,0,,
"_ZN2at6native13reduce_kernelILi512ENS0_8ReduceOpIhNS0_14func_wrapper_tIhZNS0_14or_kernel_cudaERNS_14TensorIteratorEEUlhhE_EEjhLi4EEEEEvT0_",20644496830,3200,1,1,1,1,1,1,32,16,0,,
"Memcpy DtoH [async]",20644515805,1280,,,,,,,,,,1,781250
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_14eq_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SB_EUliE_EEviT1_",20644571227,3168,1,1,1,512,1,1,32,0,0,,
"void kernelTransformReduceInnermostDimIndex<bool, long, MinValuePair<bool, long>>(bool*, long*, bool*, unsigned int, unsigned int, thrust::pair<bool, long>, bool)",20644611769,2944,1,1,1,16,32,1,21,4896,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23bitwise_not_kernel_cudaERNS_14TensorIteratorEEUlbE_EEvS4_RKT_EUliE0_EEviT1_",20644650103,1888,1,1,1,512,1,1,16,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__copy_if::InitAgent<thrust::cuda_cub::cub::ScanTileState<int, bool=1>, int*, int>, thrust::cuda_cub::cub::ScanTileState<int, bool=1>, unsigned long, int*>(bool=1, thrust::cuda_cub::cub::ScanTileState<int, bool=1>, int*)",20644689878,1664,1,1,1,128,1,1,16,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__copy_if::CopyIfAgent<thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::device_ptr<bool>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, NonZeroOp<bool>, int, int*>, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::device_ptr<bool>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, ",20644700117,4288,1,1,1,128,1,1,62,0,4096,,
"Memcpy DtoH [async]",20644719956,1248,,,,,,,,,,4,3205128
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__parallel_for::ParallelForAgent<thrust::cuda_cub::__transform::unary_transform_f<thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, thrust::cuda_cub::__transform::no_stencil_tag, idx_functor, thrust::cuda_cub::__transform::always_true_predicate>, long>, thrust::cuda_cub::__transform::unary_transform_f<thru",20644745843,2464,1,1,1,256,1,1,30,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20644772978,2656,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20644804624,2688,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SD_EUliE0_EEviT1_",20644830511,1920,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20644856462,2656,1,1,1,128,1,1,34,0,0,,
"void indexSelectSmallIndex<c10::Half, unsigned int, int=2, int=2, int=-2>(TensorInfo<c10::Half, unsigned int>, TensorInfo<c10::Half, unsigned int>, TensorInfo<long, unsigned int>, int, int, unsigned int, long)",20644952522,4768,8,1,1,128,1,1,32,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__parallel_for::ParallelForAgent<thrust::cuda_cub::__tabulate::functor<thrust::device_ptr<long>, at::native::LinspaceOp<long, long>, long>, long>, thrust::cuda_cub::__tabulate::functor<thrust::device_ptr<long>, at::native::LinspaceOp<long, long>, long>, long>(thrust::device_ptr<long>, long)",20645000520,1696,1,1,1,256,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_14ge_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS4_RKT_EUliE1_EEviT1_",20645038534,7744,1,1,1,128,1,1,32,0,0,,
"memset [async] (0)",20645188447,1120,,,,,,,,,,256,228571428
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20645201183,25311,64,1,2,128,1,1,106,16896,0,,
"memset [async] (0)",20645226462,1152,,,,,,,,,,256,222222222
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20645235517,22815,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20645259548,4544,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20645265404,1824,,,,,,,,,,10240,11228070174
"Memcpy DtoD [async]",20645275771,1472,,,,,,,,,,10240,13913043478
"memset [async] (0)",20645379287,1184,,,,,,,,,,64,54054054
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20645390454,16032,16,1,2,128,1,1,106,16896,0,,
"memset [async] (0)",20645442388,1120,,,,,,,,,,192,171428571
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20645452468,21055,16,3,3,128,1,1,106,16896,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20645511793,5984,380,1,1,128,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20645539760,4383,380,1,1,128,1,1,16,0,0,,
"void at::native::reduce_kernel<int=512, at::native::ReduceOp<c10::Half, at::native::NormOps<float>, unsigned int, c10::Half, int=4>>(c10::Half)",20645574094,10656,1,1,1,512,1,1,32,16,2048,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15div_kernel_cudaERNS_14TensorIteratorEENKUlvE0_clEvENKUlvE6_clEvEUlN3c104HalfES8_E_EEvS4_RKT_EUliE0_EEviT1_",20645598573,2112,2,1,1,512,1,1,19,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15mul_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE6_clEvEUlN3c104HalfES8_E_EEvS4_RKT_EUliE0_EEviT1_",20645623116,1728,2,1,1,512,1,1,16,0,0,,
"void kernelPointwiseApply2<Tensor_tanh_Half_Op, c10::Half, c10::Half, unsigned int, int=1, int=1>(OffsetInfo<c10::Half, unsigned int, int=1>, OffsetInfo<c10::Half, unsigned int, int=1>, unsigned int, Tensor_tanh_Half_Op)",20645650475,2752,380,1,1,512,1,1,16,0,0,,
"memset [async] (0)",20645688905,1216,,,,,,,,,,24,19736842
"volta_fp16_sgemm_fp16_32x32_sliced1x4_tn",20645700296,21952,6,1,3,128,1,1,86,32768,0,,
"void kernelPointwiseApply2<TensorMaskedFillOp<c10::Half, bool>, c10::Half, bool, unsigned int, int=1, int=1>(OffsetInfo<bool, c10::Half, bool>, OffsetInfo<TensorMaskedFillOp<c10::Half, bool>, c10::Half, unsigned int>, c10::Half, c10::Half)",20645744679,2239,1,1,1,512,1,1,16,0,0,,
"void _GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::softmax_warp_forward<c10::Half, c10::Half, float, int=6, bool=0>(c10::Half*, c10::Half const *, int, int, int)",20645771397,3936,1,1,1,32,4,1,25,0,0,,
"volta_fp16_sgemm_fp16_128x64_nn",20645796708,15775,8,1,5,128,1,1,122,12544,0,,
"Memcpy HtoD [async]",20645855842,1088,,,,,,,,,,48,44117647
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20645874817,2272,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20646024954,1120,,,,,,,,,,256,228571428
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20646037465,41343,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20646055225,1184,,,,,,,,,,256,216216216
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20646062104,24831,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20646088599,3296,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20646092983,1632,,,,,,,,,,10240,12549019606
"Memcpy DtoD [async]",20646105206,1472,,,,,,,,,,10240,13913043478
"Memcpy HtoD [async]",20646192403,1151,,,,,,,,,,48,41702867
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20646210098,2752,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20646346572,1152,,,,,,,,,,256,222222222
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20646360747,41022,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20646374026,1216,,,,,,,,,,256,210526315
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20646381642,26303,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20646409801,3136,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20646413865,1632,,,,,,,,,,10240,12549019606
"Memcpy DtoD [async]",20646420104,1472,,,,,,,,,,10240,13913043478
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE0_EEviT1_",20646493093,1920,10,1,1,512,1,1,16,0,0,,
"Memcpy HtoD [async]",20646538179,1088,,,,,,,,,,48,44117647
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20646556770,2496,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20646696412,1216,,,,,,,,,,256,210526315
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20646708731,38303,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20646724731,1184,,,,,,,,,,256,216216216
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20646734170,23647,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20646759577,3200,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20646763641,1664,,,,,,,,,,10240,12307692306
"Memcpy DtoD [async]",20646770713,1440,,,,,,,,,,10240,14222222222
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE0_EEviT1_",20646844341,1920,10,1,1,512,1,1,16,0,0,,
"memset [async] (0)",20646903603,1344,,,,,,,,,,2020,1502976190
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20646912434,113051,505,1,2,128,1,1,106,16896,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20647026829,4800,316,1,1,128,1,1,16,0,0,,
"Memcpy HtoD [async]",20647037869,2048,,,,,,,,,,192,93750000
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20647047372,4704,160,8,1,512,1,1,20,0,0,,
"void at::native::_GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::cunn_SoftMaxForward<int=2, c10::Half, float, c10::Half, at::native::_GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::LogSoftMaxForwardEpilogue>(c10::Half*, c10::Half*, int)",20647053292,19359,5,1,1,1024,1,1,26,0,4096,,
"void gatherTopK<c10::Half, unsigned int, int=2, bool=1>(TensorInfo<c10::Half, unsigned int>, unsigned int, unsigned int, unsigned int, unsigned int, TensorInfo<c10::Half, unsigned int>, unsigned int, unsigned int, TensorInfo<long, unsigned int>, unsigned int)",20647081707,141306,5,1,1,1024,1,1,48,128,0,,
"void fillSliceWithIndex<unsigned int, int=2>(TensorInfo<long, unsigned int>, unsigned int, unsigned int, unsigned int)",20647224292,2112,5,1,1,5,1,1,16,0,0,,
"Memcpy DtoD [async]",20647227620,1920,,,,,,,,,,50,52083332
"void bitonicSortKVInPlace<c10::Half, long, int=2, int=-1, GTComp<c10::Half, bool=1>, unsigned int, int=32>(TensorInfo<c10::Half, bool=1>, bool=1, bool=1, bool=1, TensorInfo<long, bool=1>, bool=1, c10::Half)",20647230756,9056,5,1,1,16,1,1,26,352,0,,
"void THCudaTensor_gatherKernel<unsigned int, long, int=3>(TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20647241060,3584,1,1,1,512,1,1,32,0,0,,
"Memcpy DtoD [async]",20647245604,1471,,,,,,,,,,50,67980964
"Memcpy DtoD [async]",20647247939,1632,,,,,,,,,,200,245098038
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE_clEvENKUlvE2_clEvEUlfE_EEvS4_RKT_EUliE_EEviT1_",20647250819,2560,1,1,1,512,1,1,32,0,0,,
"Memcpy DtoD [async]",20647268291,1503,,,,,,,,,,760,1011310710
"void kernelPointwiseApply2<TensorMaskedFillOp<float, bool>, float, bool, unsigned int, int=1, int=2>(OffsetInfo<bool, float, bool>, OffsetInfo<TensorMaskedFillOp<float, bool>, float, unsigned int>, float, float)",20647291393,2048,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20647331808,4799,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE0_EEviT1_",20647352511,2048,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20647380286,4223,1,1,1,128,1,1,34,0,0,,
"Memcpy DtoD [async]",20647425372,1503,,,,,,,,,,200,266134396
"void kernelPointwiseApply2<TensorMaskedFillOp<long, bool>, long, bool, unsigned int, int=1, int=2>(OffsetInfo<bool, long, bool>, OffsetInfo<TensorMaskedFillOp<long, bool>, long, unsigned int>, long, long)",20647446075,1888,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE_clEvENKUlvE2_clEvEUlfE_EEvS4_RKT_EUliE_EEviT1_",20647469050,1759,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native13reduce_kernelILi512ENS0_8ReduceOpIhNS0_14func_wrapper_tIhZNS0_14or_kernel_cudaERNS_14TensorIteratorEEUlhhE_EEjhLi4EEEEEvT0_",20647505112,5280,1,1,1,4,1,1,32,16,0,,
"Memcpy DtoH [async]",20647524919,1280,,,,,,,,,,1,781250
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20647570613,2784,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE2_EEviT1_",20647608115,3104,1,1,1,128,1,1,16,0,0,,
"void gatherTopK<float, unsigned int, int=1, bool=1>(TensorInfo<float, unsigned int>, unsigned int, unsigned int, unsigned int, unsigned int, TensorInfo<float, unsigned int>, unsigned int, unsigned int, TensorInfo<long, unsigned int>, unsigned int)",20647648978,22943,1,1,1,32,1,1,42,128,0,,
"void bitonicSortKVInPlace<float, long, int=-2, int=-1, GTComp<float, bool=1>, unsigned int, int=32>(TensorInfo<float, bool=1>, bool=1, bool=1, bool=1, TensorInfo<long, bool=1>, bool=1, float)",20647673328,8864,1,1,1,16,1,1,30,416,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_15div_kernel_cudaERNS_14TensorIteratorEENKUlvE0_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SB_EUliE0_EEviT1_",20647693200,2047,1,1,1,512,1,1,20,0,0,,
"void THCudaTensor_gatherKernel<unsigned int, float, int=2>(TensorInfo<float, unsigned int>, TensorInfo<float, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20647728142,3104,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20647761741,2783,1,1,1,128,1,1,34,0,0,,
"void THCudaTensor_gatherKernel<unsigned int, long, int=2>(TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20647794667,3200,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS4_RKT_EUliE0_EEviT1_",20647830953,2048,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20647866088,3232,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20647899910,5920,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20647931301,6912,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20647966627,2848,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20647999330,2656,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20648026177,2752,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20648052128,2623,1,1,1,128,1,1,34,0,0,,
"void indexSelectSmallIndex<c10::Half, unsigned int, int=3, int=3, int=-2>(TensorInfo<c10::Half, unsigned int>, TensorInfo<c10::Half, unsigned int>, TensorInfo<long, unsigned int>, int, int, unsigned int, long)",20648084574,5632,64,1,1,128,1,1,32,0,0,,
"_ZN2at6native13reduce_kernelILi512ENS0_8ReduceOpIhNS0_14func_wrapper_tIhZNS0_14or_kernel_cudaERNS_14TensorIteratorEEUlhhE_EEjhLi4EEEEEvT0_",20648111581,3232,1,1,1,1,1,1,32,16,0,,
"Memcpy DtoH [async]",20648129852,1280,,,,,,,,,,1,781250
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_14eq_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SB_EUliE_EEviT1_",20648183418,3008,1,1,1,512,1,1,32,0,0,,
"void kernelTransformReduceInnermostDimIndex<bool, long, MinValuePair<bool, long>>(bool*, long*, bool*, unsigned int, unsigned int, thrust::pair<bool, long>, bool)",20648224952,2784,1,1,1,16,32,1,21,4896,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23bitwise_not_kernel_cudaERNS_14TensorIteratorEEUlbE_EEvS4_RKT_EUliE0_EEviT1_",20648262326,1920,1,1,1,512,1,1,16,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__copy_if::InitAgent<thrust::cuda_cub::cub::ScanTileState<int, bool=1>, int*, int>, thrust::cuda_cub::cub::ScanTileState<int, bool=1>, unsigned long, int*>(bool=1, thrust::cuda_cub::cub::ScanTileState<int, bool=1>, int*)",20648302292,1600,1,1,1,128,1,1,16,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__copy_if::CopyIfAgent<thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::device_ptr<bool>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, NonZeroOp<bool>, int, int*>, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::device_ptr<bool>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, ",20648312404,4128,1,1,1,128,1,1,62,0,4096,,
"Memcpy DtoH [async]",20648330259,1280,,,,,,,,,,4,3125000
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__parallel_for::ParallelForAgent<thrust::cuda_cub::__transform::unary_transform_f<thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, thrust::cuda_cub::__transform::no_stencil_tag, idx_functor, thrust::cuda_cub::__transform::always_true_predicate>, long>, thrust::cuda_cub::__transform::unary_transform_f<thru",20648354322,2464,1,1,1,256,1,1,30,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20648382641,2656,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20648414735,2624,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SD_EUliE0_EEviT1_",20648440014,1920,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20648466445,2688,1,1,1,128,1,1,34,0,0,,
"void indexSelectSmallIndex<c10::Half, unsigned int, int=2, int=2, int=-2>(TensorInfo<c10::Half, unsigned int>, TensorInfo<c10::Half, unsigned int>, TensorInfo<long, unsigned int>, int, int, unsigned int, long)",20648558537,5024,8,1,1,128,1,1,32,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__parallel_for::ParallelForAgent<thrust::cuda_cub::__tabulate::functor<thrust::device_ptr<long>, at::native::LinspaceOp<long, long>, long>, long>, thrust::cuda_cub::__tabulate::functor<thrust::device_ptr<long>, at::native::LinspaceOp<long, long>, long>, long>(thrust::device_ptr<long>, long)",20648606151,1696,1,1,1,256,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_14ge_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS4_RKT_EUliE1_EEviT1_",20648643205,7648,1,1,1,128,1,1,32,0,0,,
"memset [async] (0)",20648789791,1120,,,,,,,,,,256,228571428
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20648802814,24959,64,1,2,128,1,1,106,16896,0,,
"memset [async] (0)",20648820349,1184,,,,,,,,,,256,216216216
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20648828381,22655,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20648852220,3904,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20648857692,1856,,,,,,,,,,10240,11034482758
"Memcpy DtoD [async]",20648868347,1472,,,,,,,,,,10240,13913043478
"memset [async] (0)",20648978934,1120,,,,,,,,,,64,57142857
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20648990198,16095,16,1,2,128,1,1,106,16896,0,,
"memset [async] (0)",20649043219,1120,,,,,,,,,,192,171428571
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20649053427,20991,16,3,3,128,1,1,106,16896,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20649112432,5856,380,1,1,128,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20649138255,4608,380,1,1,128,1,1,16,0,0,,
"void at::native::reduce_kernel<int=512, at::native::ReduceOp<c10::Half, at::native::NormOps<float>, unsigned int, c10::Half, int=4>>(c10::Half)",20649171214,10431,1,1,1,512,1,1,32,16,2048,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15div_kernel_cudaERNS_14TensorIteratorEENKUlvE0_clEvENKUlvE6_clEvEUlN3c104HalfES8_E_EEvS4_RKT_EUliE0_EEviT1_",20649195661,2111,2,1,1,512,1,1,19,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15mul_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE6_clEvEUlN3c104HalfES8_E_EEvS4_RKT_EUliE0_EEviT1_",20649219339,1696,2,1,1,512,1,1,16,0,0,,
"void kernelPointwiseApply2<Tensor_tanh_Half_Op, c10::Half, c10::Half, unsigned int, int=1, int=1>(OffsetInfo<c10::Half, unsigned int, int=1>, OffsetInfo<c10::Half, unsigned int, int=1>, unsigned int, Tensor_tanh_Half_Op)",20649248362,2816,380,1,1,512,1,1,16,0,0,,
"memset [async] (0)",20649286152,1120,,,,,,,,,,24,21428571
"volta_fp16_sgemm_fp16_32x32_sliced1x4_tn",20649297224,21727,6,1,3,128,1,1,86,32768,0,,
"void kernelPointwiseApply2<TensorMaskedFillOp<c10::Half, bool>, c10::Half, bool, unsigned int, int=1, int=1>(OffsetInfo<bool, c10::Half, bool>, OffsetInfo<TensorMaskedFillOp<c10::Half, bool>, c10::Half, unsigned int>, c10::Half, c10::Half)",20649340390,2080,1,1,1,512,1,1,16,0,0,,
"void _GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::softmax_warp_forward<c10::Half, c10::Half, float, int=6, bool=0>(c10::Half*, c10::Half const *, int, int, int)",20649366213,3968,1,1,1,32,4,1,25,0,0,,
"volta_fp16_sgemm_fp16_128x64_nn",20649391908,15615,8,1,5,128,1,1,122,12544,0,,
"Memcpy HtoD [async]",20649442658,1087,,,,,,,,,,48,44158233
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20649460961,2496,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20649612986,1152,,,,,,,,,,256,222222222
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20649625849,40383,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20649644281,1151,,,,,,,,,,256,222415291
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20649650392,24895,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20649677239,3328,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20649681591,1632,,,,,,,,,,10240,12549019606
"Memcpy DtoD [async]",20649691382,1472,,,,,,,,,,10240,13913043478
"Memcpy HtoD [async]",20649777171,1120,,,,,,,,,,48,42857142
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20649794162,2688,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20649939179,1120,,,,,,,,,,256,228571428
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20649953707,41758,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20649967946,1152,,,,,,,,,,256,222222222
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20649974890,26815,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20650003464,3136,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20650007560,1664,,,,,,,,,,10240,12307692306
"Memcpy DtoD [async]",20650014568,1472,,,,,,,,,,10240,13913043478
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE0_EEviT1_",20650087077,1888,10,1,1,512,1,1,16,0,0,,
"Memcpy HtoD [async]",20650123107,1120,,,,,,,,,,48,42857142
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20650140802,2752,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20650286108,1152,,,,,,,,,,256,222222222
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20650298683,39199,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20650313467,1184,,,,,,,,,,256,216216216
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20650321370,24991,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20650348153,3136,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20650352217,1632,,,,,,,,,,10240,12549019606
"Memcpy DtoD [async]",20650358553,1472,,,,,,,,,,10240,13913043478
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE0_EEviT1_",20650443797,1952,10,1,1,512,1,1,16,0,0,,
"memset [async] (0)",20650503122,1344,,,,,,,,,,2020,1502976190
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20650512498,112603,505,1,2,128,1,1,106,16896,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20650626349,4863,316,1,1,128,1,1,16,0,0,,
"Memcpy HtoD [async]",20650631628,1952,,,,,,,,,,192,98360655
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20650640716,4192,160,8,1,512,1,1,20,0,0,,
"void at::native::_GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::cunn_SoftMaxForward<int=2, c10::Half, float, c10::Half, at::native::_GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::LogSoftMaxForwardEpilogue>(c10::Half*, c10::Half*, int)",20650650124,19423,5,1,1,1024,1,1,26,0,4096,,
"void gatherTopK<c10::Half, unsigned int, int=2, bool=1>(TensorInfo<c10::Half, unsigned int>, unsigned int, unsigned int, unsigned int, unsigned int, TensorInfo<c10::Half, unsigned int>, unsigned int, unsigned int, TensorInfo<long, unsigned int>, unsigned int)",20650683530,138586,5,1,1,1024,1,1,48,128,0,,
"void fillSliceWithIndex<unsigned int, int=2>(TensorInfo<long, unsigned int>, unsigned int, unsigned int, unsigned int)",20650823332,2016,5,1,1,5,1,1,16,0,0,,
"Memcpy DtoD [async]",20650826628,1952,,,,,,,,,,50,51229508
"void bitonicSortKVInPlace<c10::Half, long, int=2, int=-1, GTComp<c10::Half, bool=1>, unsigned int, int=32>(TensorInfo<c10::Half, bool=1>, bool=1, bool=1, bool=1, TensorInfo<long, bool=1>, bool=1, c10::Half)",20650829796,9183,5,1,1,16,1,1,26,352,0,,
"void THCudaTensor_gatherKernel<unsigned int, long, int=3>(TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20650840355,3680,1,1,1,512,1,1,32,0,0,,
"Memcpy DtoD [async]",20650844899,1568,,,,,,,,,,50,63775510
"Memcpy DtoD [async]",20650847491,1664,,,,,,,,,,200,240384614
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE_clEvENKUlvE2_clEvEUlfE_EEvS4_RKT_EUliE_EEviT1_",20650850307,2560,1,1,1,512,1,1,32,0,0,,
"Memcpy DtoD [async]",20650869794,1824,,,,,,,,,,760,833333332
"void kernelPointwiseApply2<TensorMaskedFillOp<float, bool>, float, bool, unsigned int, int=1, int=2>(OffsetInfo<bool, float, bool>, OffsetInfo<TensorMaskedFillOp<float, bool>, float, unsigned int>, float, float)",20650892481,2080,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20650931807,4992,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE0_EEviT1_",20650953566,2048,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20650981693,4256,1,1,1,128,1,1,34,0,0,,
"Memcpy DtoD [async]",20651025947,1536,,,,,,,,,,200,260416666
"void kernelPointwiseApply2<TensorMaskedFillOp<long, bool>, long, bool, unsigned int, int=1, int=2>(OffsetInfo<bool, long, bool>, OffsetInfo<TensorMaskedFillOp<long, bool>, long, unsigned int>, long, long)",20651047386,1920,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE_clEvENKUlvE2_clEvEUlfE_EEvS4_RKT_EUliE_EEviT1_",20651070489,1824,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native13reduce_kernelILi512ENS0_8ReduceOpIhNS0_14func_wrapper_tIhZNS0_14or_kernel_cudaERNS_14TensorIteratorEEUlhhE_EEjhLi4EEEEEvT0_",20651105399,5504,1,1,1,4,1,1,32,16,0,,
"Memcpy DtoH [async]",20651125270,1280,,,,,,,,,,1,781250
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20651171604,2816,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE2_EEviT1_",20651209587,3104,1,1,1,128,1,1,16,0,0,,
"void gatherTopK<float, unsigned int, int=1, bool=1>(TensorInfo<float, unsigned int>, unsigned int, unsigned int, unsigned int, unsigned int, TensorInfo<float, unsigned int>, unsigned int, unsigned int, TensorInfo<long, unsigned int>, unsigned int)",20651249297,19839,1,1,1,32,1,1,42,128,0,,
"void bitonicSortKVInPlace<float, long, int=-2, int=-1, GTComp<float, bool=1>, unsigned int, int=32>(TensorInfo<float, bool=1>, bool=1, bool=1, bool=1, TensorInfo<long, bool=1>, bool=1, float)",20651270512,8672,1,1,1,16,1,1,30,416,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_15div_kernel_cudaERNS_14TensorIteratorEENKUlvE0_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SB_EUliE0_EEviT1_",20651294383,2016,1,1,1,512,1,1,20,0,0,,
"void THCudaTensor_gatherKernel<unsigned int, float, int=2>(TensorInfo<float, unsigned int>, TensorInfo<float, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20651329165,3072,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20651363724,2816,1,1,1,128,1,1,34,0,0,,
"void THCudaTensor_gatherKernel<unsigned int, long, int=2>(TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20651396554,3200,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS4_RKT_EUliE0_EEviT1_",20651433097,2080,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20651469031,3232,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20651501766,6623,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20651534116,7008,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20651568995,2816,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20651602881,2624,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20651628864,2752,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20651655679,2752,1,1,1,128,1,1,34,0,0,,
"void indexSelectSmallIndex<c10::Half, unsigned int, int=3, int=3, int=-2>(TensorInfo<c10::Half, unsigned int>, TensorInfo<c10::Half, unsigned int>, TensorInfo<long, unsigned int>, int, int, unsigned int, long)",20651687485,5792,64,1,1,128,1,1,32,0,0,,
"_ZN2at6native13reduce_kernelILi512ENS0_8ReduceOpIhNS0_14func_wrapper_tIhZNS0_14or_kernel_cudaERNS_14TensorIteratorEEUlhhE_EEjhLi4EEEEEvT0_",20651715740,3200,1,1,1,1,1,1,32,16,0,,
"Memcpy DtoH [async]",20651733755,1248,,,,,,,,,,1,801282
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_14eq_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SB_EUliE_EEviT1_",20651787481,3040,1,1,1,512,1,1,32,0,0,,
"void kernelTransformReduceInnermostDimIndex<bool, long, MinValuePair<bool, long>>(bool*, long*, bool*, unsigned int, unsigned int, thrust::pair<bool, long>, bool)",20651828471,2816,1,1,1,16,32,1,21,4896,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23bitwise_not_kernel_cudaERNS_14TensorIteratorEEUlbE_EEvS4_RKT_EUliE0_EEviT1_",20651867029,2080,1,1,1,512,1,1,16,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__copy_if::InitAgent<thrust::cuda_cub::cub::ScanTileState<int, bool=1>, int*, int>, thrust::cuda_cub::cub::ScanTileState<int, bool=1>, unsigned long, int*>(bool=1, thrust::cuda_cub::cub::ScanTileState<int, bool=1>, int*)",20651907380,1631,1,1,1,128,1,1,16,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__copy_if::CopyIfAgent<thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::device_ptr<bool>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, NonZeroOp<bool>, int, int*>, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::device_ptr<bool>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, ",20651922387,4064,1,1,1,128,1,1,62,0,4096,,
"Memcpy DtoH [async]",20651940690,1376,,,,,,,,,,4,2906976
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__parallel_for::ParallelForAgent<thrust::cuda_cub::__transform::unary_transform_f<thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, thrust::cuda_cub::__transform::no_stencil_tag, idx_functor, thrust::cuda_cub::__transform::always_true_predicate>, long>, thrust::cuda_cub::__transform::unary_transform_f<thru",20651964721,2464,1,1,1,256,1,1,30,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20651992368,2624,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20652024366,2720,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SD_EUliE0_EEviT1_",20652049773,1984,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20652077132,2688,1,1,1,128,1,1,34,0,0,,
"void indexSelectSmallIndex<c10::Half, unsigned int, int=2, int=2, int=-2>(TensorInfo<c10::Half, unsigned int>, TensorInfo<c10::Half, unsigned int>, TensorInfo<long, unsigned int>, int, int, unsigned int, long)",20652168072,4800,8,1,1,128,1,1,32,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__parallel_for::ParallelForAgent<thrust::cuda_cub::__tabulate::functor<thrust::device_ptr<long>, at::native::LinspaceOp<long, long>, long>, long>, thrust::cuda_cub::__tabulate::functor<thrust::device_ptr<long>, at::native::LinspaceOp<long, long>, long>, long>(thrust::device_ptr<long>, long)",20652216198,1728,1,1,1,256,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_14ge_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS4_RKT_EUliE1_EEviT1_",20652257924,7744,1,1,1,128,1,1,32,0,0,,
"memset [async] (0)",20652407741,1152,,,,,,,,,,256,222222222
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20652420925,25502,64,1,2,128,1,1,106,16896,0,,
"memset [async] (0)",20652438140,1184,,,,,,,,,,256,216216216
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20652445820,22495,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20652469562,3968,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20652475514,1856,,,,,,,,,,10240,11034482758
"Memcpy DtoD [async]",20652486458,1472,,,,,,,,,,10240,13913043478
"memset [async] (0)",20652590389,1376,,,,,,,,,,64,46511627
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20652600981,15999,16,1,2,128,1,1,106,16896,0,,
"memset [async] (0)",20652659346,1120,,,,,,,,,,192,171428571
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20652670161,21216,16,3,3,128,1,1,106,16896,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20652730927,5760,380,1,1,128,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20652758734,4543,380,1,1,128,1,1,16,0,0,,
"void at::native::reduce_kernel<int=512, at::native::ReduceOp<c10::Half, at::native::NormOps<float>, unsigned int, c10::Half, int=4>>(c10::Half)",20652793196,10496,1,1,1,512,1,1,32,16,2048,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15div_kernel_cudaERNS_14TensorIteratorEENKUlvE0_clEvENKUlvE6_clEvEUlN3c104HalfES8_E_EEvS4_RKT_EUliE0_EEviT1_",20652817547,2112,2,1,1,512,1,1,19,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15mul_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE6_clEvEUlN3c104HalfES8_E_EEvS4_RKT_EUliE0_EEviT1_",20652841162,1696,2,1,1,512,1,1,16,0,0,,
"void kernelPointwiseApply2<Tensor_tanh_Half_Op, c10::Half, c10::Half, unsigned int, int=1, int=1>(OffsetInfo<c10::Half, unsigned int, int=1>, OffsetInfo<c10::Half, unsigned int, int=1>, unsigned int, Tensor_tanh_Half_Op)",20652869737,2783,380,1,1,512,1,1,16,0,0,,
"memset [async] (0)",20652908903,1120,,,,,,,,,,24,21428571
"volta_fp16_sgemm_fp16_32x32_sliced1x4_tn",20652920134,21663,6,1,3,128,1,1,86,32768,0,,
"void kernelPointwiseApply2<TensorMaskedFillOp<c10::Half, bool>, c10::Half, bool, unsigned int, int=1, int=1>(OffsetInfo<bool, c10::Half, bool>, OffsetInfo<TensorMaskedFillOp<c10::Half, bool>, c10::Half, unsigned int>, c10::Half, c10::Half)",20652964260,2048,1,1,1,512,1,1,16,0,0,,
"void _GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::softmax_warp_forward<c10::Half, c10::Half, float, int=6, bool=0>(c10::Half*, c10::Half const *, int, int, int)",20652990115,3968,1,1,1,32,4,1,25,0,0,,
"volta_fp16_sgemm_fp16_128x64_nn",20653015714,15615,8,1,5,128,1,1,122,12544,0,,
"Memcpy HtoD [async]",20653064896,1120,,,,,,,,,,48,42857142
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20653083647,2272,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20653234072,1120,,,,,,,,,,256,228571428
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20653246840,40958,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20653264439,1184,,,,,,,,,,256,216216216
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20653271959,24223,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20653297973,3456,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20653302261,1632,,,,,,,,,,10240,12549019606
"Memcpy DtoD [async]",20653312181,1472,,,,,,,,,,10240,13913043478
"Memcpy HtoD [async]",20653398705,1120,,,,,,,,,,48,42857142
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20653415920,2912,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20653555338,1120,,,,,,,,,,256,228571428
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20653569225,40479,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20653583657,1184,,,,,,,,,,256,216216216
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20653591144,25311,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20653618311,3392,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20653622663,1632,,,,,,,,,,10240,12549019606
"Memcpy DtoD [async]",20653630439,1472,,,,,,,,,,10240,13913043478
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE0_EEviT1_",20653703651,1888,10,1,1,512,1,1,16,0,0,,
"Memcpy HtoD [async]",20653739330,1120,,,,,,,,,,48,42857142
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20653756961,2784,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20653914298,1120,,,,,,,,,,256,228571428
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20653927449,38207,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20653942425,1184,,,,,,,,,,256,216216216
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20653951320,24095,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20653977207,3168,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20653981207,1632,,,,,,,,,,10240,12549019606
"Memcpy DtoD [async]",20653988663,1472,,,,,,,,,,10240,13913043478
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE0_EEviT1_",20654063635,1952,10,1,1,512,1,1,16,0,0,,
"memset [async] (0)",20654122961,1344,,,,,,,,,,2020,1502976190
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20654132080,117531,505,1,2,128,1,1,106,16896,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20654250923,4928,316,1,1,128,1,1,16,0,0,,
"Memcpy HtoD [async]",20654261418,1984,,,,,,,,,,192,96774193
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20654268810,4416,160,8,1,512,1,1,20,0,0,,
"void at::native::_GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::cunn_SoftMaxForward<int=2, c10::Half, float, c10::Half, at::native::_GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::LogSoftMaxForwardEpilogue>(c10::Half*, c10::Half*, int)",20654274634,19775,5,1,1,1024,1,1,26,0,4096,,
"void gatherTopK<c10::Half, unsigned int, int=2, bool=1>(TensorInfo<c10::Half, unsigned int>, unsigned int, unsigned int, unsigned int, unsigned int, TensorInfo<c10::Half, unsigned int>, unsigned int, unsigned int, TensorInfo<long, unsigned int>, unsigned int)",20654303753,113499,5,1,1,1024,1,1,48,128,0,,
"void fillSliceWithIndex<unsigned int, int=2>(TensorInfo<long, unsigned int>, unsigned int, unsigned int, unsigned int)",20654418563,1984,5,1,1,5,1,1,16,0,0,,
"Memcpy DtoD [async]",20654421955,1952,,,,,,,,,,50,51229508
"void bitonicSortKVInPlace<c10::Half, long, int=2, int=-1, GTComp<c10::Half, bool=1>, unsigned int, int=32>(TensorInfo<c10::Half, bool=1>, bool=1, bool=1, bool=1, TensorInfo<long, bool=1>, bool=1, c10::Half)",20654425091,9376,5,1,1,16,1,1,26,352,0,,
"void THCudaTensor_gatherKernel<unsigned int, long, int=3>(TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20654435779,3808,1,1,1,512,1,1,32,0,0,,
"Memcpy DtoD [async]",20654440611,1503,,,,,,,,,,50,66533598
"Memcpy DtoD [async]",20654443170,1664,,,,,,,,,,200,240384614
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE_clEvENKUlvE2_clEvEUlfE_EEvS4_RKT_EUliE_EEviT1_",20654446018,2560,1,1,1,512,1,1,32,0,0,,
"Memcpy DtoD [async]",20654490880,1664,,,,,,,,,,760,913461538
"void kernelPointwiseApply2<TensorMaskedFillOp<float, bool>, float, bool, unsigned int, int=1, int=2>(OffsetInfo<bool, float, bool>, OffsetInfo<TensorMaskedFillOp<float, bool>, float, unsigned int>, float, float)",20654513567,2048,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20654554077,4800,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE0_EEviT1_",20654575037,2047,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20654603515,4288,1,1,1,128,1,1,34,0,0,,
"Memcpy DtoD [async]",20654648665,1504,,,,,,,,,,200,265957446
"void kernelPointwiseApply2<TensorMaskedFillOp<long, bool>, long, bool, unsigned int, int=1, int=2>(OffsetInfo<bool, long, bool>, OffsetInfo<TensorMaskedFillOp<long, bool>, long, unsigned int>, long, long)",20654669208,1920,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE_clEvENKUlvE2_clEvEUlfE_EEvS4_RKT_EUliE_EEviT1_",20654691863,1824,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native13reduce_kernelILi512ENS0_8ReduceOpIhNS0_14func_wrapper_tIhZNS0_14or_kernel_cudaERNS_14TensorIteratorEEUlhhE_EEjhLi4EEEEEvT0_",20654728502,5439,1,1,1,4,1,1,32,16,0,,
"Memcpy DtoH [async]",20654748373,1696,,,,,,,,,,1,589622
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20654795347,2912,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE2_EEviT1_",20654833937,3296,1,1,1,128,1,1,16,0,0,,
"void gatherTopK<float, unsigned int, int=1, bool=1>(TensorInfo<float, unsigned int>, unsigned int, unsigned int, unsigned int, unsigned int, TensorInfo<float, unsigned int>, unsigned int, unsigned int, TensorInfo<long, unsigned int>, unsigned int)",20654874415,19423,1,1,1,32,1,1,42,128,0,,
"void bitonicSortKVInPlace<float, long, int=-2, int=-1, GTComp<float, bool=1>, unsigned int, int=32>(TensorInfo<float, bool=1>, bool=1, bool=1, bool=1, TensorInfo<long, bool=1>, bool=1, float)",20654895054,8896,1,1,1,16,1,1,30,416,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_15div_kernel_cudaERNS_14TensorIteratorEENKUlvE0_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SB_EUliE0_EEviT1_",20654918989,2048,1,1,1,512,1,1,20,0,0,,
"void THCudaTensor_gatherKernel<unsigned int, float, int=2>(TensorInfo<float, unsigned int>, TensorInfo<float, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20654954028,3071,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20654988170,2816,1,1,1,128,1,1,34,0,0,,
"void THCudaTensor_gatherKernel<unsigned int, long, int=2>(TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20655021705,3263,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS4_RKT_EUliE0_EEviT1_",20655058151,2144,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20655093445,3296,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20655127012,6528,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20655158114,7104,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20655193505,2784,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20655226079,2656,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20655252670,2752,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20655278845,2720,1,1,1,128,1,1,34,0,0,,
"void indexSelectSmallIndex<c10::Half, unsigned int, int=3, int=3, int=-2>(TensorInfo<c10::Half, unsigned int>, TensorInfo<c10::Half, unsigned int>, TensorInfo<long, unsigned int>, int, int, unsigned int, long)",20655311004,5759,64,1,1,128,1,1,32,0,0,,
"_ZN2at6native13reduce_kernelILi512ENS0_8ReduceOpIhNS0_14func_wrapper_tIhZNS0_14or_kernel_cudaERNS_14TensorIteratorEEUlhhE_EEjhLi4EEEEEvT0_",20655338810,3264,1,1,1,1,1,1,32,16,0,,
"Memcpy DtoH [async]",20655357082,1216,,,,,,,,,,1,822368
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_14eq_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SB_EUliE_EEviT1_",20655410679,3104,1,1,1,512,1,1,32,0,0,,
"void kernelTransformReduceInnermostDimIndex<bool, long, MinValuePair<bool, long>>(bool*, long*, bool*, unsigned int, unsigned int, thrust::pair<bool, long>, bool)",20655451669,2880,1,1,1,16,32,1,21,4896,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23bitwise_not_kernel_cudaERNS_14TensorIteratorEEUlbE_EEvS4_RKT_EUliE0_EEviT1_",20655489076,1920,1,1,1,512,1,1,16,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__copy_if::InitAgent<thrust::cuda_cub::cub::ScanTileState<int, bool=1>, int*, int>, thrust::cuda_cub::cub::ScanTileState<int, bool=1>, unsigned long, int*>(bool=1, thrust::cuda_cub::cub::ScanTileState<int, bool=1>, int*)",20655529394,1632,1,1,1,128,1,1,16,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__copy_if::CopyIfAgent<thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::device_ptr<bool>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, NonZeroOp<bool>, int, int*>, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::device_ptr<bool>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, ",20655539569,4224,1,1,1,128,1,1,62,0,4096,,
"Memcpy DtoH [async]",20655557617,1280,,,,,,,,,,4,3125000
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__parallel_for::ParallelForAgent<thrust::cuda_cub::__transform::unary_transform_f<thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, thrust::cuda_cub::__transform::no_stencil_tag, idx_functor, thrust::cuda_cub::__transform::always_true_predicate>, long>, thrust::cuda_cub::__transform::unary_transform_f<thru",20655581552,2463,1,1,1,256,1,1,30,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20655609326,2624,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20655640909,2688,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SD_EUliE0_EEviT1_",20655666668,1920,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20655693931,2655,1,1,1,128,1,1,34,0,0,,
"void indexSelectSmallIndex<c10::Half, unsigned int, int=2, int=2, int=-2>(TensorInfo<c10::Half, unsigned int>, TensorInfo<c10::Half, unsigned int>, TensorInfo<long, unsigned int>, int, int, unsigned int, long)",20655785414,4992,8,1,1,128,1,1,32,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__parallel_for::ParallelForAgent<thrust::cuda_cub::__tabulate::functor<thrust::device_ptr<long>, at::native::LinspaceOp<long, long>, long>, long>, thrust::cuda_cub::__tabulate::functor<thrust::device_ptr<long>, at::native::LinspaceOp<long, long>, long>, long>(thrust::device_ptr<long>, long)",20655833668,1696,1,1,1,256,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_14ge_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS4_RKT_EUliE1_EEviT1_",20655874179,7583,1,1,1,128,1,1,32,0,0,,
"memset [async] (0)",20656023484,1120,,,,,,,,,,256,228571428
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20656036123,25119,64,1,2,128,1,1,106,16896,0,,
"memset [async] (0)",20656053051,1152,,,,,,,,,,256,222222222
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20656061690,22495,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20656085465,4192,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20656090969,1824,,,,,,,,,,10240,11228070174
"Memcpy DtoD [async]",20656101368,1472,,,,,,,,,,10240,13913043478
"memset [async] (0)",20656204500,1120,,,,,,,,,,64,57142857
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20656215667,15840,16,1,2,128,1,1,106,16896,0,,
"memset [async] (0)",20656274193,1120,,,,,,,,,,192,171428571
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20656284624,20959,16,3,3,128,1,1,106,16896,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20656345006,5855,380,1,1,128,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20656373324,4288,380,1,1,128,1,1,16,0,0,,
"void at::native::reduce_kernel<int=512, at::native::ReduceOp<c10::Half, at::native::NormOps<float>, unsigned int, c10::Half, int=4>>(c10::Half)",20656406955,10623,1,1,1,512,1,1,32,16,2048,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15div_kernel_cudaERNS_14TensorIteratorEENKUlvE0_clEvENKUlvE6_clEvEUlN3c104HalfES8_E_EEvS4_RKT_EUliE0_EEviT1_",20656432266,2144,2,1,1,512,1,1,19,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15mul_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE6_clEvEUlN3c104HalfES8_E_EEvS4_RKT_EUliE0_EEviT1_",20656456233,1727,2,1,1,512,1,1,16,0,0,,
"void kernelPointwiseApply2<Tensor_tanh_Half_Op, c10::Half, c10::Half, unsigned int, int=1, int=1>(OffsetInfo<c10::Half, unsigned int, int=1>, OffsetInfo<c10::Half, unsigned int, int=1>, unsigned int, Tensor_tanh_Half_Op)",20656485703,3072,380,1,1,512,1,1,16,0,0,,
"memset [async] (0)",20656524742,1087,,,,,,,,,,24,22079116
"volta_fp16_sgemm_fp16_32x32_sliced1x4_tn",20656535877,21983,6,1,3,128,1,1,86,32768,0,,
"void kernelPointwiseApply2<TensorMaskedFillOp<c10::Half, bool>, c10::Half, bool, unsigned int, int=1, int=1>(OffsetInfo<bool, c10::Half, bool>, OffsetInfo<TensorMaskedFillOp<c10::Half, bool>, c10::Half, unsigned int>, c10::Half, c10::Half)",20656579587,2080,1,1,1,512,1,1,16,0,0,,
"void _GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::softmax_warp_forward<c10::Half, c10::Half, float, int=6, bool=0>(c10::Half*, c10::Half const *, int, int, int)",20656605634,4000,1,1,1,32,4,1,25,0,0,,
"volta_fp16_sgemm_fp16_128x64_nn",20656631521,15775,8,1,5,128,1,1,122,12544,0,,
"Memcpy HtoD [async]",20656679871,1152,,,,,,,,,,48,41666666
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20656698110,2272,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20656870582,1120,,,,,,,,,,256,228571428
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20656883382,41918,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20656900661,1184,,,,,,,,,,256,216216216
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20656908020,24575,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20656934227,3328,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20656938515,1632,,,,,,,,,,10240,12549019606
"Memcpy DtoD [async]",20656949235,1440,,,,,,,,,,10240,14222222222
"Memcpy HtoD [async]",20657037455,1120,,,,,,,,,,48,42857142
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20657054766,2720,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20657194600,1120,,,,,,,,,,256,228571428
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20657208839,40542,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20657223142,1184,,,,,,,,,,256,216216216
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20657230054,25535,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20657257477,3200,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20657261765,1632,,,,,,,,,,10240,12549019606
"Memcpy DtoD [async]",20657269220,1472,,,,,,,,,,10240,13913043478
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE0_EEviT1_",20657342625,1888,10,1,1,512,1,1,16,0,0,,
"Memcpy HtoD [async]",20657378847,1120,,,,,,,,,,48,42857142
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20657396799,2687,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20657532953,1151,,,,,,,,,,256,222415291
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20657545368,37406,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20657566455,1152,,,,,,,,,,256,222222222
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20657576311,24382,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20657601557,3168,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20657605717,1600,,,,,,,,,,10240,12800000000
"Memcpy DtoD [async]",20657613013,1472,,,,,,,,,,10240,13913043478
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE0_EEviT1_",20657688754,1887,10,1,1,512,1,1,16,0,0,,
"memset [async] (0)",20657748975,1344,,,,,,,,,,2020,1502976190
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20657757870,113083,505,1,2,128,1,1,106,16896,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20657872297,4832,316,1,1,128,1,1,16,0,0,,
"Memcpy HtoD [async]",20657882121,1984,,,,,,,,,,192,96774193
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20657891337,4383,160,8,1,512,1,1,20,0,0,,
"void at::native::_GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::cunn_SoftMaxForward<int=2, c10::Half, float, c10::Half, at::native::_GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::LogSoftMaxForwardEpilogue>(c10::Half*, c10::Half*, int)",20657909928,19679,5,1,1,1024,1,1,26,0,4096,,
"void gatherTopK<c10::Half, unsigned int, int=2, bool=1>(TensorInfo<c10::Half, unsigned int>, unsigned int, unsigned int, unsigned int, unsigned int, TensorInfo<c10::Half, unsigned int>, unsigned int, unsigned int, TensorInfo<long, unsigned int>, unsigned int)",20657943750,126267,5,1,1,1024,1,1,48,128,0,,
"void fillSliceWithIndex<unsigned int, int=2>(TensorInfo<long, unsigned int>, unsigned int, unsigned int, unsigned int)",20658071328,2016,5,1,1,5,1,1,16,0,0,,
"Memcpy DtoD [async]",20658074624,1952,,,,,,,,,,50,51229508
"void bitonicSortKVInPlace<c10::Half, long, int=2, int=-1, GTComp<c10::Half, bool=1>, unsigned int, int=32>(TensorInfo<c10::Half, bool=1>, bool=1, bool=1, bool=1, TensorInfo<long, bool=1>, bool=1, c10::Half)",20658077888,9376,5,1,1,16,1,1,26,352,0,,
"void THCudaTensor_gatherKernel<unsigned int, long, int=3>(TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20658088448,3744,1,1,1,512,1,1,32,0,0,,
"Memcpy DtoD [async]",20658093024,1471,,,,,,,,,,50,67980964
"Memcpy DtoD [async]",20658095583,1664,,,,,,,,,,200,240384614
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE_clEvENKUlvE2_clEvEUlfE_EEvS4_RKT_EUliE_EEviT1_",20658098463,2560,1,1,1,512,1,1,32,0,0,,
"Memcpy DtoD [async]",20658129502,1696,,,,,,,,,,760,896226414
"void kernelPointwiseApply2<TensorMaskedFillOp<float, bool>, float, bool, unsigned int, int=1, int=2>(OffsetInfo<bool, float, bool>, OffsetInfo<TensorMaskedFillOp<float, bool>, float, unsigned int>, float, float)",20658152189,2112,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20658192187,4672,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE0_EEviT1_",20658213434,2080,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20658241049,4448,1,1,1,128,1,1,34,0,0,,
"Memcpy DtoD [async]",20658286039,1536,,,,,,,,,,200,260416666
"void kernelPointwiseApply2<TensorMaskedFillOp<long, bool>, long, bool, unsigned int, int=1, int=2>(OffsetInfo<bool, long, bool>, OffsetInfo<TensorMaskedFillOp<long, bool>, long, unsigned int>, long, long)",20658306358,1984,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE_clEvENKUlvE2_clEvEUlfE_EEvS4_RKT_EUliE_EEviT1_",20658329141,1792,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native13reduce_kernelILi512ENS0_8ReduceOpIhNS0_14func_wrapper_tIhZNS0_14or_kernel_cudaERNS_14TensorIteratorEEUlhhE_EEjhLi4EEEEEvT0_",20658364979,5344,1,1,1,4,1,1,32,16,0,,
"Memcpy DtoH [async]",20658384691,1247,,,,,,,,,,1,801924
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20658430320,2816,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE2_EEviT1_",20658468431,3264,1,1,1,128,1,1,16,0,0,,
"void gatherTopK<float, unsigned int, int=1, bool=1>(TensorInfo<float, unsigned int>, unsigned int, unsigned int, unsigned int, unsigned int, TensorInfo<float, unsigned int>, unsigned int, unsigned int, TensorInfo<long, unsigned int>, unsigned int)",20658508717,19807,1,1,1,32,1,1,42,128,0,,
"void bitonicSortKVInPlace<float, long, int=-2, int=-1, GTComp<float, bool=1>, unsigned int, int=32>(TensorInfo<float, bool=1>, bool=1, bool=1, bool=1, TensorInfo<long, bool=1>, bool=1, float)",20658529772,8992,1,1,1,16,1,1,30,416,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_15div_kernel_cudaERNS_14TensorIteratorEENKUlvE0_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SB_EUliE0_EEviT1_",20658553003,2016,1,1,1,512,1,1,20,0,0,,
"void THCudaTensor_gatherKernel<unsigned int, float, int=2>(TensorInfo<float, unsigned int>, TensorInfo<float, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20658587497,3040,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20658622376,2784,1,1,1,128,1,1,34,0,0,,
"void THCudaTensor_gatherKernel<unsigned int, long, int=2>(TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20658654886,3232,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS4_RKT_EUliE0_EEviT1_",20658691685,2080,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20658726627,3232,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20658759970,6239,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20658792192,7104,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20658827071,2784,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20658859837,2656,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20658886300,2752,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20658912571,2720,1,1,1,128,1,1,34,0,0,,
"void indexSelectSmallIndex<c10::Half, unsigned int, int=3, int=3, int=-2>(TensorInfo<c10::Half, unsigned int>, TensorInfo<c10::Half, unsigned int>, TensorInfo<long, unsigned int>, int, int, unsigned int, long)",20658944762,5663,64,1,1,128,1,1,32,0,0,,
"_ZN2at6native13reduce_kernelILi512ENS0_8ReduceOpIhNS0_14func_wrapper_tIhZNS0_14or_kernel_cudaERNS_14TensorIteratorEEUlhhE_EEjhLi4EEEEEvT0_",20658973080,3232,1,1,1,1,1,1,32,16,0,,
"Memcpy DtoH [async]",20658991223,1248,,,,,,,,,,1,801282
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_14eq_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SB_EUliE_EEviT1_",20659045653,3040,1,1,1,512,1,1,32,0,0,,
"void kernelTransformReduceInnermostDimIndex<bool, long, MinValuePair<bool, long>>(bool*, long*, bool*, unsigned int, unsigned int, thrust::pair<bool, long>, bool)",20659086611,2816,1,1,1,16,32,1,21,4896,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23bitwise_not_kernel_cudaERNS_14TensorIteratorEEUlbE_EEvS4_RKT_EUliE0_EEviT1_",20659124146,1951,1,1,1,512,1,1,16,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__copy_if::InitAgent<thrust::cuda_cub::cub::ScanTileState<int, bool=1>, int*, int>, thrust::cuda_cub::cub::ScanTileState<int, bool=1>, unsigned long, int*>(bool=1, thrust::cuda_cub::cub::ScanTileState<int, bool=1>, int*)",20659164016,1600,1,1,1,128,1,1,16,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__copy_if::CopyIfAgent<thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::device_ptr<bool>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, NonZeroOp<bool>, int, int*>, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::device_ptr<bool>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, ",20659174511,4032,1,1,1,128,1,1,62,0,4096,,
"Memcpy DtoH [async]",20659192622,1280,,,,,,,,,,4,3125000
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__parallel_for::ParallelForAgent<thrust::cuda_cub::__transform::unary_transform_f<thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, thrust::cuda_cub::__transform::no_stencil_tag, idx_functor, thrust::cuda_cub::__transform::always_true_predicate>, long>, thrust::cuda_cub::__transform::unary_transform_f<thru",20659216269,2400,1,1,1,256,1,1,30,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20659244012,2656,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20659275563,2688,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SD_EUliE0_EEviT1_",20659301802,1888,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20659328712,2656,1,1,1,128,1,1,34,0,0,,
"void indexSelectSmallIndex<c10::Half, unsigned int, int=2, int=2, int=-2>(TensorInfo<c10::Half, unsigned int>, TensorInfo<c10::Half, unsigned int>, TensorInfo<long, unsigned int>, int, int, unsigned int, long)",20659420164,4864,8,1,1,128,1,1,32,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__parallel_for::ParallelForAgent<thrust::cuda_cub::__tabulate::functor<thrust::device_ptr<long>, at::native::LinspaceOp<long, long>, long>, long>, thrust::cuda_cub::__tabulate::functor<thrust::device_ptr<long>, at::native::LinspaceOp<long, long>, long>, long>(thrust::device_ptr<long>, long)",20659468354,1696,1,1,1,256,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_14ge_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS4_RKT_EUliE1_EEviT1_",20659508448,7648,1,1,1,128,1,1,32,0,0,,
"memset [async] (0)",20659658362,1216,,,,,,,,,,256,210526315
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20659671033,24799,64,1,2,128,1,1,106,16896,0,,
"memset [async] (0)",20659688664,1152,,,,,,,,,,256,222222222
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20659696760,22367,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20659720439,4064,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20659726839,1888,,,,,,,,,,10240,10847457626
"Memcpy DtoD [async]",20659736982,1472,,,,,,,,,,10240,13913043478
"memset [async] (0)",20659839826,1248,,,,,,,,,,64,51282051
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20659850481,16127,16,1,2,128,1,1,106,16896,0,,
"memset [async] (0)",20659900879,1120,,,,,,,,,,192,171428571
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20659911118,21183,16,3,3,128,1,1,106,16896,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20659970764,5855,380,1,1,128,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20659997899,4351,380,1,1,128,1,1,16,0,0,,
"void at::native::reduce_kernel<int=512, at::native::ReduceOp<c10::Half, at::native::NormOps<float>, unsigned int, c10::Half, int=4>>(c10::Half)",20660031689,10464,1,1,1,512,1,1,32,16,2048,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15div_kernel_cudaERNS_14TensorIteratorEENKUlvE0_clEvENKUlvE6_clEvEUlN3c104HalfES8_E_EEvS4_RKT_EUliE0_EEviT1_",20660055816,2080,2,1,1,512,1,1,19,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15mul_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE6_clEvEUlN3c104HalfES8_E_EEvS4_RKT_EUliE0_EEviT1_",20660079367,1696,2,1,1,512,1,1,16,0,0,,
"void kernelPointwiseApply2<Tensor_tanh_Half_Op, c10::Half, c10::Half, unsigned int, int=1, int=1>(OffsetInfo<c10::Half, unsigned int, int=1>, OffsetInfo<c10::Half, unsigned int, int=1>, unsigned int, Tensor_tanh_Half_Op)",20660107750,3103,380,1,1,512,1,1,16,0,0,,
"memset [async] (0)",20660156259,1248,,,,,,,,,,24,19230769
"volta_fp16_sgemm_fp16_32x32_sliced1x4_tn",20660168387,21663,6,1,3,128,1,1,86,32768,0,,
"void kernelPointwiseApply2<TensorMaskedFillOp<c10::Half, bool>, c10::Half, bool, unsigned int, int=1, int=1>(OffsetInfo<bool, c10::Half, bool>, OffsetInfo<TensorMaskedFillOp<c10::Half, bool>, c10::Half, unsigned int>, c10::Half, c10::Half)",20660213249,2048,1,1,1,512,1,1,16,0,0,,
"void _GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::softmax_warp_forward<c10::Half, c10::Half, float, int=6, bool=0>(c10::Half*, c10::Half const *, int, int, int)",20660239264,3968,1,1,1,32,4,1,25,0,0,,
"volta_fp16_sgemm_fp16_128x64_nn",20660265823,15615,8,1,5,128,1,1,122,12544,0,,
"Memcpy HtoD [async]",20660331356,1120,,,,,,,,,,48,42857142
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20660349883,2272,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20660497556,1120,,,,,,,,,,256,228571428
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20660509972,43038,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20660528243,1152,,,,,,,,,,256,222222222
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20660534835,24862,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20660561329,3296,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20660565521,1632,,,,,,,,,,10240,12549019606
"Memcpy DtoD [async]",20660575185,1472,,,,,,,,,,10240,13913043478
"Memcpy HtoD [async]",20660661389,1152,,,,,,,,,,48,41666666
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20660679180,2688,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20660814182,1120,,,,,,,,,,256,228571428
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20660827782,39166,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20660844389,1152,,,,,,,,,,256,222222222
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20660850692,24255,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20660876675,3136,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20660880707,1632,,,,,,,,,,10240,12549019606
"Memcpy DtoD [async]",20660890179,1504,,,,,,,,,,10240,13617021276
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE0_EEviT1_",20660962463,1888,10,1,1,512,1,1,16,0,0,,
"Memcpy HtoD [async]",20660998462,1120,,,,,,,,,,48,42857142
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20661016733,2688,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20661153751,1152,,,,,,,,,,256,222222222
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20661165974,39583,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20661179222,1184,,,,,,,,,,256,216216216
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20661188149,25055,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20661214868,3136,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20661218964,1664,,,,,,,,,,10240,12307692306
"Memcpy DtoD [async]",20661225332,1472,,,,,,,,,,10240,13913043478
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE0_EEviT1_",20661298417,1887,10,1,1,512,1,1,16,0,0,,
"memset [async] (0)",20661365102,1375,,,,,,,,,,2020,1469090909
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20661374733,118459,505,1,2,128,1,1,106,16896,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20661494472,4768,316,1,1,128,1,1,16,0,0,,
"Memcpy HtoD [async]",20661505319,2048,,,,,,,,,,192,93750000
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20661515303,4448,160,8,1,512,1,1,20,0,0,,
"void at::native::_GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::cunn_SoftMaxForward<int=2, c10::Half, float, c10::Half, at::native::_GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::LogSoftMaxForwardEpilogue>(c10::Half*, c10::Half*, int)",20661521191,19743,5,1,1,1024,1,1,26,0,4096,,
"void gatherTopK<c10::Half, unsigned int, int=2, bool=1>(TensorInfo<c10::Half, unsigned int>, unsigned int, unsigned int, unsigned int, unsigned int, TensorInfo<c10::Half, unsigned int>, unsigned int, unsigned int, TensorInfo<long, unsigned int>, unsigned int)",20661550021,113723,5,1,1,1024,1,1,48,128,0,,
"void fillSliceWithIndex<unsigned int, int=2>(TensorInfo<long, unsigned int>, unsigned int, unsigned int, unsigned int)",20661665120,1952,5,1,1,5,1,1,16,0,0,,
"Memcpy DtoD [async]",20661668448,1952,,,,,,,,,,50,51229508
"void bitonicSortKVInPlace<c10::Half, long, int=2, int=-1, GTComp<c10::Half, bool=1>, unsigned int, int=32>(TensorInfo<c10::Half, bool=1>, bool=1, bool=1, bool=1, TensorInfo<long, bool=1>, bool=1, c10::Half)",20661671744,9087,5,1,1,16,1,1,26,352,0,,
"void THCudaTensor_gatherKernel<unsigned int, long, int=3>(TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20661682015,3776,1,1,1,512,1,1,32,0,0,,
"Memcpy DtoD [async]",20661686591,1504,,,,,,,,,,50,66489360
"Memcpy DtoD [async]",20661689215,1664,,,,,,,,,,200,240384614
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE_clEvENKUlvE2_clEvEUlfE_EEvS4_RKT_EUliE_EEviT1_",20661692095,2560,1,1,1,512,1,1,32,0,0,,
"Memcpy DtoD [async]",20661736605,1664,,,,,,,,,,760,913461538
"void kernelPointwiseApply2<TensorMaskedFillOp<float, bool>, float, bool, unsigned int, int=1, int=2>(OffsetInfo<bool, float, bool>, OffsetInfo<TensorMaskedFillOp<float, bool>, float, unsigned int>, float, float)",20661759292,2112,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20661799738,4704,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE0_EEviT1_",20661820633,2080,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20662251398,4320,1,1,1,128,1,1,34,0,0,,
"Memcpy DtoD [async]",20662310019,1504,,,,,,,,,,200,265957446
"void kernelPointwiseApply2<TensorMaskedFillOp<long, bool>, long, bool, unsigned int, int=1, int=2>(OffsetInfo<bool, long, bool>, OffsetInfo<TensorMaskedFillOp<long, bool>, long, unsigned int>, long, long)",20662333186,1952,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE_clEvENKUlvE2_clEvEUlfE_EEvS4_RKT_EUliE_EEviT1_",20662357697,1792,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native13reduce_kernelILi512ENS0_8ReduceOpIhNS0_14func_wrapper_tIhZNS0_14or_kernel_cudaERNS_14TensorIteratorEEUlhhE_EEjhLi4EEEEEvT0_",20662394400,5439,1,1,1,4,1,1,32,16,0,,
"Memcpy DtoH [async]",20662414207,1408,,,,,,,,,,1,710227
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20662462013,2783,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE2_EEviT1_",20662500443,3328,1,1,1,128,1,1,16,0,0,,
"void gatherTopK<float, unsigned int, int=1, bool=1>(TensorInfo<float, unsigned int>, unsigned int, unsigned int, unsigned int, unsigned int, TensorInfo<float, unsigned int>, unsigned int, unsigned int, TensorInfo<long, unsigned int>, unsigned int)",20662540409,23071,1,1,1,32,1,1,42,128,0,,
"void bitonicSortKVInPlace<float, long, int=-2, int=-1, GTComp<float, bool=1>, unsigned int, int=32>(TensorInfo<float, bool=1>, bool=1, bool=1, bool=1, TensorInfo<long, bool=1>, bool=1, float)",20662564664,8768,1,1,1,16,1,1,30,416,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_15div_kernel_cudaERNS_14TensorIteratorEENKUlvE0_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SB_EUliE0_EEviT1_",20662585111,2048,1,1,1,512,1,1,20,0,0,,
"void THCudaTensor_gatherKernel<unsigned int, float, int=2>(TensorInfo<float, unsigned int>, TensorInfo<float, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20662619798,3071,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20662654356,2784,1,1,1,128,1,1,34,0,0,,
"void THCudaTensor_gatherKernel<unsigned int, long, int=2>(TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20662688114,3296,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS4_RKT_EUliE0_EEviT1_",20662724657,2080,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20662759983,3200,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20662792270,5856,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20662824556,7104,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20662859947,2784,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20662892617,2656,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20662918792,2752,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20662945159,2720,1,1,1,128,1,1,34,0,0,,
"void indexSelectSmallIndex<c10::Half, unsigned int, int=3, int=3, int=-2>(TensorInfo<c10::Half, unsigned int>, TensorInfo<c10::Half, unsigned int>, TensorInfo<long, unsigned int>, int, int, unsigned int, long)",20662976294,5759,64,1,1,128,1,1,32,0,0,,
"_ZN2at6native13reduce_kernelILi512ENS0_8ReduceOpIhNS0_14func_wrapper_tIhZNS0_14or_kernel_cudaERNS_14TensorIteratorEEUlhhE_EEjhLi4EEEEEvT0_",20663004196,3232,1,1,1,1,1,1,32,16,0,,
"Memcpy DtoH [async]",20663022500,1280,,,,,,,,,,1,781250
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_14eq_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SB_EUliE_EEviT1_",20663076545,3168,1,1,1,512,1,1,32,0,0,,
"void kernelTransformReduceInnermostDimIndex<bool, long, MinValuePair<bool, long>>(bool*, long*, bool*, unsigned int, unsigned int, thrust::pair<bool, long>, bool)",20663116799,2944,1,1,1,16,32,1,21,4896,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23bitwise_not_kernel_cudaERNS_14TensorIteratorEEUlbE_EEvS4_RKT_EUliE0_EEviT1_",20663154206,1888,1,1,1,512,1,1,16,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__copy_if::InitAgent<thrust::cuda_cub::cub::ScanTileState<int, bool=1>, int*, int>, thrust::cuda_cub::cub::ScanTileState<int, bool=1>, unsigned long, int*>(bool=1, thrust::cuda_cub::cub::ScanTileState<int, bool=1>, int*)",20663193884,1632,1,1,1,128,1,1,16,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__copy_if::CopyIfAgent<thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::device_ptr<bool>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, NonZeroOp<bool>, int, int*>, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::device_ptr<bool>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, ",20663204347,4064,1,1,1,128,1,1,62,0,4096,,
"Memcpy DtoH [async]",20663222907,1248,,,,,,,,,,4,3205128
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__parallel_for::ParallelForAgent<thrust::cuda_cub::__transform::unary_transform_f<thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, thrust::cuda_cub::__transform::no_stencil_tag, idx_functor, thrust::cuda_cub::__transform::always_true_predicate>, long>, thrust::cuda_cub::__transform::unary_transform_f<thru",20663246682,2591,1,1,1,256,1,1,30,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20663273880,2656,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20663306231,2720,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SD_EUliE0_EEviT1_",20663331926,1920,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20663358325,2687,1,1,1,128,1,1,34,0,0,,
"void indexSelectSmallIndex<c10::Half, unsigned int, int=2, int=2, int=-2>(TensorInfo<c10::Half, unsigned int>, TensorInfo<c10::Half, unsigned int>, TensorInfo<long, unsigned int>, int, int, unsigned int, long)",20663450448,5728,8,1,1,128,1,1,32,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__parallel_for::ParallelForAgent<thrust::cuda_cub::__tabulate::functor<thrust::device_ptr<long>, at::native::LinspaceOp<long, long>, long>, long>, thrust::cuda_cub::__tabulate::functor<thrust::device_ptr<long>, at::native::LinspaceOp<long, long>, long>, long>(thrust::device_ptr<long>, long)",20663498190,1728,1,1,1,256,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_14ge_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS4_RKT_EUliE1_EEviT1_",20663535309,7519,1,1,1,128,1,1,32,0,0,,
"memset [async] (0)",20663681894,1120,,,,,,,,,,256,228571428
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20663694758,25694,64,1,2,128,1,1,106,16896,0,,
"memset [async] (0)",20663712101,1184,,,,,,,,,,256,216216216
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20663719844,22495,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20663743779,4544,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20663749539,1824,,,,,,,,,,10240,11228070174
"Memcpy DtoD [async]",20663758787,1472,,,,,,,,,,10240,13913043478
"memset [async] (0)",20663861502,1120,,,,,,,,,,64,57142857
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20663874014,16095,16,1,2,128,1,1,106,16896,0,,
"memset [async] (0)",20663923803,1120,,,,,,,,,,192,171428571
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20663934875,21535,16,3,3,128,1,1,106,16896,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20663992632,5952,380,1,1,128,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20664019575,4512,380,1,1,128,1,1,16,0,0,,
"void at::native::reduce_kernel<int=512, at::native::ReduceOp<c10::Half, at::native::NormOps<float>, unsigned int, c10::Half, int=4>>(c10::Half)",20664051286,10879,1,1,1,512,1,1,32,16,2048,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15div_kernel_cudaERNS_14TensorIteratorEENKUlvE0_clEvENKUlvE6_clEvEUlN3c104HalfES8_E_EEvS4_RKT_EUliE0_EEviT1_",20664075477,2143,2,1,1,512,1,1,19,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15mul_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE6_clEvEUlN3c104HalfES8_E_EEvS4_RKT_EUliE0_EEviT1_",20664099988,1695,2,1,1,512,1,1,16,0,0,,
"void kernelPointwiseApply2<Tensor_tanh_Half_Op, c10::Half, c10::Half, unsigned int, int=1, int=1>(OffsetInfo<c10::Half, unsigned int, int=1>, OffsetInfo<c10::Half, unsigned int, int=1>, unsigned int, Tensor_tanh_Half_Op)",20664128082,2784,380,1,1,512,1,1,16,0,0,,
"memset [async] (0)",20664166225,1119,,,,,,,,,,24,21447721
"volta_fp16_sgemm_fp16_32x32_sliced1x4_tn",20664177712,22239,6,1,3,128,1,1,86,32768,0,,
"void kernelPointwiseApply2<TensorMaskedFillOp<c10::Half, bool>, c10::Half, bool, unsigned int, int=1, int=1>(OffsetInfo<bool, c10::Half, bool>, OffsetInfo<TensorMaskedFillOp<c10::Half, bool>, c10::Half, unsigned int>, c10::Half, c10::Half)",20664221166,2176,1,1,1,512,1,1,16,0,0,,
"void _GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::softmax_warp_forward<c10::Half, c10::Half, float, int=6, bool=0>(c10::Half*, c10::Half const *, int, int, int)",20664247181,3936,1,1,1,32,4,1,25,0,0,,
"volta_fp16_sgemm_fp16_128x64_nn",20664272748,15647,8,1,5,128,1,1,122,12544,0,,
"Memcpy HtoD [async]",20664332329,1120,,,,,,,,,,48,42857142
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20664351080,2240,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20664502210,1152,,,,,,,,,,256,222222222
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20664515425,41470,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20664532768,1184,,,,,,,,,,256,216216216
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20664540960,24159,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20664566719,3328,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20664571038,1632,,,,,,,,,,10240,12549019606
"Memcpy DtoD [async]",20664580510,1472,,,,,,,,,,10240,13913043478
"Memcpy HtoD [async]",20664670682,1120,,,,,,,,,,48,42857142
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20664687705,2656,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20664824723,1120,,,,,,,,,,256,228571428
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20664840178,39743,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20664855666,1152,,,,,,,,,,256,222222222
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20664862705,24863,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20664889232,3104,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20664893168,1664,,,,,,,,,,10240,12307692306
"Memcpy DtoD [async]",20664900528,1472,,,,,,,,,,10240,13913043478
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE0_EEviT1_",20664973709,1855,10,1,1,512,1,1,16,0,0,,
"Memcpy HtoD [async]",20665009867,1120,,,,,,,,,,48,42857142
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20665028490,2688,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20665163940,1152,,,,,,,,,,256,222222222
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20665176643,39231,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20665190979,1184,,,,,,,,,,256,216216216
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20665198946,24639,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20665225473,3104,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20665229409,1664,,,,,,,,,,10240,12307692306
"Memcpy DtoD [async]",20665236545,1504,,,,,,,,,,10240,13617021276
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE0_EEviT1_",20665310717,1888,10,1,1,512,1,1,16,0,0,,
"memset [async] (0)",20665377403,1343,,,,,,,,,,2020,1504095309
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20665388442,119003,505,1,2,128,1,1,106,16896,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20665508629,4863,316,1,1,128,1,1,16,0,0,,
"Memcpy HtoD [async]",20665517748,1984,,,,,,,,,,192,96774193
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20665525140,4160,160,8,1,512,1,1,20,0,0,,
"void at::native::_GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::cunn_SoftMaxForward<int=2, c10::Half, float, c10::Half, at::native::_GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::LogSoftMaxForwardEpilogue>(c10::Half*, c10::Half*, int)",20665530484,19871,5,1,1,1024,1,1,26,0,4096,,
"void gatherTopK<c10::Half, unsigned int, int=2, bool=1>(TensorInfo<c10::Half, unsigned int>, unsigned int, unsigned int, unsigned int, unsigned int, TensorInfo<c10::Half, unsigned int>, unsigned int, unsigned int, TensorInfo<long, unsigned int>, unsigned int)",20665560690,116411,5,1,1,1024,1,1,48,128,0,,
"void fillSliceWithIndex<unsigned int, int=2>(TensorInfo<long, unsigned int>, unsigned int, unsigned int, unsigned int)",20665678413,2016,5,1,1,5,1,1,16,0,0,,
"Memcpy DtoD [async]",20665681677,2016,,,,,,,,,,50,49603174
"void bitonicSortKVInPlace<c10::Half, long, int=2, int=-1, GTComp<c10::Half, bool=1>, unsigned int, int=32>(TensorInfo<c10::Half, bool=1>, bool=1, bool=1, bool=1, TensorInfo<long, bool=1>, bool=1, c10::Half)",20665685101,9439,5,1,1,16,1,1,26,352,0,,
"void THCudaTensor_gatherKernel<unsigned int, long, int=3>(TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20665695916,3616,1,1,1,512,1,1,32,0,0,,
"Memcpy DtoD [async]",20665700492,1536,,,,,,,,,,50,65104166
"Memcpy DtoD [async]",20665703052,1664,,,,,,,,,,200,240384614
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE_clEvENKUlvE2_clEvEUlfE_EEvS4_RKT_EUliE_EEviT1_",20665705868,2560,1,1,1,512,1,1,32,0,0,,
"Memcpy DtoD [async]",20665746698,1664,,,,,,,,,,760,913461538
"void kernelPointwiseApply2<TensorMaskedFillOp<float, bool>, float, bool, unsigned int, int=1, int=2>(OffsetInfo<bool, float, bool>, OffsetInfo<TensorMaskedFillOp<float, bool>, float, unsigned int>, float, float)",20665770153,2080,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20665810823,4672,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE0_EEviT1_",20665831814,1952,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20665872452,4448,1,1,1,128,1,1,34,0,0,,
"Memcpy DtoD [async]",20665918178,1504,,,,,,,,,,200,265957446
"void kernelPointwiseApply2<TensorMaskedFillOp<long, bool>, long, bool, unsigned int, int=1, int=2>(OffsetInfo<bool, long, bool>, OffsetInfo<TensorMaskedFillOp<long, bool>, long, unsigned int>, long, long)",20665939969,1952,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE_clEvENKUlvE2_clEvEUlfE_EEvS4_RKT_EUliE_EEviT1_",20665961984,1824,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native13reduce_kernelILi512ENS0_8ReduceOpIhNS0_14func_wrapper_tIhZNS0_14or_kernel_cudaERNS_14TensorIteratorEEUlhhE_EEjhLi4EEEEEvT0_",20665997439,5312,1,1,1,4,1,1,32,16,0,,
"Memcpy DtoH [async]",20666017438,1280,,,,,,,,,,1,781250
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20666064860,2784,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE2_EEviT1_",20666102298,3232,1,1,1,128,1,1,16,0,0,,
"void gatherTopK<float, unsigned int, int=1, bool=1>(TensorInfo<float, unsigned int>, unsigned int, unsigned int, unsigned int, unsigned int, TensorInfo<float, unsigned int>, unsigned int, unsigned int, TensorInfo<long, unsigned int>, unsigned int)",20666142456,19455,1,1,1,32,1,1,42,128,0,,
"void bitonicSortKVInPlace<float, long, int=-2, int=-1, GTComp<float, bool=1>, unsigned int, int=32>(TensorInfo<float, bool=1>, bool=1, bool=1, bool=1, TensorInfo<long, bool=1>, bool=1, float)",20666163159,8864,1,1,1,16,1,1,30,416,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_15div_kernel_cudaERNS_14TensorIteratorEENKUlvE0_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SB_EUliE0_EEviT1_",20666186934,2048,1,1,1,512,1,1,20,0,0,,
"void THCudaTensor_gatherKernel<unsigned int, float, int=2>(TensorInfo<float, unsigned int>, TensorInfo<float, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20666221173,3040,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20666255059,2816,1,1,1,128,1,1,34,0,0,,
"void THCudaTensor_gatherKernel<unsigned int, long, int=2>(TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20666288114,3328,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS4_RKT_EUliE0_EEviT1_",20666324944,2080,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20666359599,3296,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20666392301,5920,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20666423820,7263,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20666458378,2816,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20666491017,2624,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20666517608,2784,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20666544230,2624,1,1,1,128,1,1,34,0,0,,
"void indexSelectSmallIndex<c10::Half, unsigned int, int=3, int=3, int=-2>(TensorInfo<c10::Half, unsigned int>, TensorInfo<c10::Half, unsigned int>, TensorInfo<long, unsigned int>, int, int, unsigned int, long)",20666576709,5600,64,1,1,128,1,1,32,0,0,,
"_ZN2at6native13reduce_kernelILi512ENS0_8ReduceOpIhNS0_14func_wrapper_tIhZNS0_14or_kernel_cudaERNS_14TensorIteratorEEUlhhE_EEjhLi4EEEEEvT0_",20666604420,3264,1,1,1,1,1,1,32,16,0,,
"Memcpy DtoH [async]",20666622883,1280,,,,,,,,,,1,781250
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_14eq_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SB_EUliE_EEviT1_",20666676897,3039,1,1,1,512,1,1,32,0,0,,
"void kernelTransformReduceInnermostDimIndex<bool, long, MinValuePair<bool, long>>(bool*, long*, bool*, unsigned int, unsigned int, thrust::pair<bool, long>, bool)",20666717247,2912,1,1,1,16,32,1,21,4896,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23bitwise_not_kernel_cudaERNS_14TensorIteratorEEUlbE_EEvS4_RKT_EUliE0_EEviT1_",20666755037,1920,1,1,1,512,1,1,16,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__copy_if::InitAgent<thrust::cuda_cub::cub::ScanTileState<int, bool=1>, int*, int>, thrust::cuda_cub::cub::ScanTileState<int, bool=1>, unsigned long, int*>(bool=1, thrust::cuda_cub::cub::ScanTileState<int, bool=1>, int*)",20666794363,1632,1,1,1,128,1,1,16,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__copy_if::CopyIfAgent<thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::device_ptr<bool>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, NonZeroOp<bool>, int, int*>, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::device_ptr<bool>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, ",20666804635,4128,1,1,1,128,1,1,62,0,4096,,
"Memcpy DtoH [async]",20666822522,1280,,,,,,,,,,4,3125000
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__parallel_for::ParallelForAgent<thrust::cuda_cub::__transform::unary_transform_f<thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, thrust::cuda_cub::__transform::no_stencil_tag, idx_functor, thrust::cuda_cub::__transform::always_true_predicate>, long>, thrust::cuda_cub::__transform::unary_transform_f<thru",20666845721,2464,1,1,1,256,1,1,30,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20666874200,2688,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20666905974,2624,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SD_EUliE0_EEviT1_",20666932821,1920,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20666958772,2688,1,1,1,128,1,1,34,0,0,,
"void indexSelectSmallIndex<c10::Half, unsigned int, int=2, int=2, int=-2>(TensorInfo<c10::Half, unsigned int>, TensorInfo<c10::Half, unsigned int>, TensorInfo<long, unsigned int>, int, int, unsigned int, long)",20667050864,4800,8,1,1,128,1,1,32,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__parallel_for::ParallelForAgent<thrust::cuda_cub::__tabulate::functor<thrust::device_ptr<long>, at::native::LinspaceOp<long, long>, long>, long>, thrust::cuda_cub::__tabulate::functor<thrust::device_ptr<long>, at::native::LinspaceOp<long, long>, long>, long>(thrust::device_ptr<long>, long)",20667099566,1696,1,1,1,256,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_14ge_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS4_RKT_EUliE1_EEviT1_",20667136332,7488,1,1,1,128,1,1,32,0,0,,
"memset [async] (0)",20667285765,1152,,,,,,,,,,256,222222222
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20667299237,24351,64,1,2,128,1,1,106,16896,0,,
"memset [async] (0)",20667316164,1152,,,,,,,,,,256,222222222
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20667324132,22847,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20667348387,4191,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20667353986,1856,,,,,,,,,,10240,11034482758
"Memcpy DtoD [async]",20667363906,1504,,,,,,,,,,10240,13617021276
"memset [async] (0)",20667467581,1088,,,,,,,,,,64,58823529
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20667478493,16287,16,1,2,128,1,1,106,16896,0,,
"memset [async] (0)",20667529018,1120,,,,,,,,,,192,171428571
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20667539194,20863,16,3,3,128,1,1,106,16896,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20667597495,5824,380,1,1,128,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20667624566,4576,380,1,1,128,1,1,16,0,0,,
"void at::native::reduce_kernel<int=512, at::native::ReduceOp<c10::Half, at::native::NormOps<float>, unsigned int, c10::Half, int=4>>(c10::Half)",20667658741,10527,1,1,1,512,1,1,32,16,2048,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15div_kernel_cudaERNS_14TensorIteratorEENKUlvE0_clEvENKUlvE6_clEvEUlN3c104HalfES8_E_EEvS4_RKT_EUliE0_EEviT1_",20667682772,2144,2,1,1,512,1,1,19,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15mul_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE6_clEvEUlN3c104HalfES8_E_EEvS4_RKT_EUliE0_EEviT1_",20667706323,1728,2,1,1,512,1,1,16,0,0,,
"void kernelPointwiseApply2<Tensor_tanh_Half_Op, c10::Half, c10::Half, unsigned int, int=1, int=1>(OffsetInfo<c10::Half, unsigned int, int=1>, OffsetInfo<c10::Half, unsigned int, int=1>, unsigned int, Tensor_tanh_Half_Op)",20667734321,2720,380,1,1,512,1,1,16,0,0,,
"memset [async] (0)",20667772304,1120,,,,,,,,,,24,21428571
"volta_fp16_sgemm_fp16_32x32_sliced1x4_tn",20667784015,21983,6,1,3,128,1,1,86,32768,0,,
"void kernelPointwiseApply2<TensorMaskedFillOp<c10::Half, bool>, c10::Half, bool, unsigned int, int=1, int=1>(OffsetInfo<bool, c10::Half, bool>, OffsetInfo<TensorMaskedFillOp<c10::Half, bool>, c10::Half, unsigned int>, c10::Half, c10::Half)",20667827661,2080,1,1,1,512,1,1,16,0,0,,
"void _GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::softmax_warp_forward<c10::Half, c10::Half, float, int=6, bool=0>(c10::Half*, c10::Half const *, int, int, int)",20667853676,3968,1,1,1,32,4,1,25,0,0,,
"volta_fp16_sgemm_fp16_128x64_nn",20667879563,15935,8,1,5,128,1,1,122,12544,0,,
"Memcpy HtoD [async]",20667936456,1120,,,,,,,,,,48,42857142
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20667955463,2272,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20668107297,1120,,,,,,,,,,256,228571428
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20668120320,41118,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20668137823,1152,,,,,,,,,,256,222222222
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20668145119,24799,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20668171646,3424,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20668176126,1632,,,,,,,,,,10240,12549019606
"Memcpy DtoD [async]",20668185405,1472,,,,,,,,,,10240,13913043478
"Memcpy HtoD [async]",20668271641,1152,,,,,,,,,,48,41666666
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20668288569,2655,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20668423891,1152,,,,,,,,,,256,222222222
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20668437586,42558,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20668451601,1184,,,,,,,,,,256,216216216
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20668458481,27935,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20668488336,3136,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20668492496,1631,,,,,,,,,,10240,12556713672
"Memcpy DtoD [async]",20668497743,1504,,,,,,,,,,10240,13617021276
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE0_EEviT1_",20668570156,1920,10,1,1,512,1,1,16,0,0,,
"Memcpy HtoD [async]",20668605994,1120,,,,,,,,,,48,42857142
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20668623402,2720,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20668762083,1120,,,,,,,,,,256,228571428
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20668774531,40606,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20668787554,1184,,,,,,,,,,256,216216216
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20668797122,25023,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20668823905,3392,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20668828289,1663,,,,,,,,,,10240,12315093204
"Memcpy DtoD [async]",20668833248,1472,,,,,,,,,,10240,13913043478
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE0_EEviT1_",20668906717,1920,10,1,1,512,1,1,16,0,0,,
"memset [async] (0)",20668965690,1344,,,,,,,,,,2020,1502976190
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20668974682,113627,505,1,2,128,1,1,106,16896,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20669089589,4896,316,1,1,128,1,1,16,0,0,,
"Memcpy HtoD [async]",20669099988,2048,,,,,,,,,,192,93750000
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20669109780,4288,160,8,1,512,1,1,20,0,0,,
"void at::native::_GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::cunn_SoftMaxForward<int=2, c10::Half, float, c10::Half, at::native::_GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::LogSoftMaxForwardEpilogue>(c10::Half*, c10::Half*, int)",20669119156,19807,5,1,1,1024,1,1,26,0,4096,,
"void gatherTopK<c10::Half, unsigned int, int=2, bool=1>(TensorInfo<c10::Half, unsigned int>, unsigned int, unsigned int, unsigned int, unsigned int, TensorInfo<c10::Half, unsigned int>, unsigned int, unsigned int, TensorInfo<long, unsigned int>, unsigned int)",20669151954,126330,5,1,1,1024,1,1,48,128,0,,
"void fillSliceWithIndex<unsigned int, int=2>(TensorInfo<long, unsigned int>, unsigned int, unsigned int, unsigned int)",20669279532,1984,5,1,1,5,1,1,16,0,0,,
"Memcpy DtoD [async]",20669282828,1952,,,,,,,,,,50,51229508
"void bitonicSortKVInPlace<c10::Half, long, int=2, int=-1, GTComp<c10::Half, bool=1>, unsigned int, int=32>(TensorInfo<c10::Half, bool=1>, bool=1, bool=1, bool=1, TensorInfo<long, bool=1>, bool=1, c10::Half)",20669286188,9152,5,1,1,16,1,1,26,352,0,,
"void THCudaTensor_gatherKernel<unsigned int, long, int=3>(TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20669296524,3615,1,1,1,512,1,1,32,0,0,,
"Memcpy DtoD [async]",20669301067,1536,,,,,,,,,,50,65104166
"Memcpy DtoD [async]",20669303659,1664,,,,,,,,,,200,240384614
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE_clEvENKUlvE2_clEvEUlfE_EEvS4_RKT_EUliE_EEviT1_",20669306507,2592,1,1,1,512,1,1,32,0,0,,
"Memcpy DtoD [async]",20669337066,1696,,,,,,,,,,760,896226414
"void kernelPointwiseApply2<TensorMaskedFillOp<float, bool>, float, bool, unsigned int, int=1, int=2>(OffsetInfo<bool, float, bool>, OffsetInfo<TensorMaskedFillOp<float, bool>, float, unsigned int>, float, float)",20669360841,2048,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20669401063,4672,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE0_EEviT1_",20669422886,1920,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20669451013,4416,1,1,1,128,1,1,34,0,0,,
"Memcpy DtoD [async]",20669495651,1504,,,,,,,,,,200,265957446
"void kernelPointwiseApply2<TensorMaskedFillOp<long, bool>, long, bool, unsigned int, int=1, int=2>(OffsetInfo<bool, long, bool>, OffsetInfo<TensorMaskedFillOp<long, bool>, long, unsigned int>, long, long)",20669516290,1920,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE_clEvENKUlvE2_clEvEUlfE_EEvS4_RKT_EUliE_EEviT1_",20669541409,1824,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native13reduce_kernelILi512ENS0_8ReduceOpIhNS0_14func_wrapper_tIhZNS0_14or_kernel_cudaERNS_14TensorIteratorEEUlhhE_EEjhLi4EEEEEvT0_",20669578175,5344,1,1,1,4,1,1,32,16,0,,
"Memcpy DtoH [async]",20669597726,1280,,,,,,,,,,1,781250
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20669644380,2816,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE2_EEviT1_",20669682362,3296,1,1,1,128,1,1,16,0,0,,
"void gatherTopK<float, unsigned int, int=1, bool=1>(TensorInfo<float, unsigned int>, unsigned int, unsigned int, unsigned int, unsigned int, TensorInfo<float, unsigned int>, unsigned int, unsigned int, TensorInfo<long, unsigned int>, unsigned int)",20669721561,21087,1,1,1,32,1,1,42,128,0,,
"void bitonicSortKVInPlace<float, long, int=-2, int=-1, GTComp<float, bool=1>, unsigned int, int=32>(TensorInfo<float, bool=1>, bool=1, bool=1, bool=1, TensorInfo<long, bool=1>, bool=1, float)",20669744088,8831,1,1,1,16,1,1,30,416,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_15div_kernel_cudaERNS_14TensorIteratorEENKUlvE0_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SB_EUliE0_EEviT1_",20669767575,2048,1,1,1,512,1,1,20,0,0,,
"void THCudaTensor_gatherKernel<unsigned int, float, int=2>(TensorInfo<float, unsigned int>, TensorInfo<float, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20669801717,3072,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20669848339,2816,1,1,1,128,1,1,34,0,0,,
"void THCudaTensor_gatherKernel<unsigned int, long, int=2>(TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20669883025,3328,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS4_RKT_EUliE0_EEviT1_",20669920272,2080,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20669956590,3328,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20669989645,5791,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20670021323,7264,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20670056138,2816,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20670088776,2688,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20670114823,2752,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20670141318,2592,1,1,1,128,1,1,34,0,0,,
"void indexSelectSmallIndex<c10::Half, unsigned int, int=3, int=3, int=-2>(TensorInfo<c10::Half, unsigned int>, TensorInfo<c10::Half, unsigned int>, TensorInfo<long, unsigned int>, int, int, unsigned int, long)",20670173285,5791,64,1,1,128,1,1,32,0,0,,
"_ZN2at6native13reduce_kernelILi512ENS0_8ReduceOpIhNS0_14func_wrapper_tIhZNS0_14or_kernel_cudaERNS_14TensorIteratorEEUlhhE_EEjhLi4EEEEEvT0_",20670200707,3232,1,1,1,1,1,1,32,16,0,,
"Memcpy DtoH [async]",20670219170,1248,,,,,,,,,,1,801282
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_14eq_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SB_EUliE_EEviT1_",20670273408,3040,1,1,1,512,1,1,32,0,0,,
"void kernelTransformReduceInnermostDimIndex<bool, long, MinValuePair<bool, long>>(bool*, long*, bool*, unsigned int, unsigned int, thrust::pair<bool, long>, bool)",20670314366,2816,1,1,1,16,32,1,21,4896,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23bitwise_not_kernel_cudaERNS_14TensorIteratorEEUlbE_EEvS4_RKT_EUliE0_EEviT1_",20670352765,1951,1,1,1,512,1,1,16,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__copy_if::InitAgent<thrust::cuda_cub::cub::ScanTileState<int, bool=1>, int*, int>, thrust::cuda_cub::cub::ScanTileState<int, bool=1>, unsigned long, int*>(bool=1, thrust::cuda_cub::cub::ScanTileState<int, bool=1>, int*)",20670392539,1632,1,1,1,128,1,1,16,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__copy_if::CopyIfAgent<thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::device_ptr<bool>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, NonZeroOp<bool>, int, int*>, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::device_ptr<bool>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, ",20670403642,4160,1,1,1,128,1,1,62,0,4096,,
"Memcpy DtoH [async]",20670422681,1248,,,,,,,,,,4,3205128
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__parallel_for::ParallelForAgent<thrust::cuda_cub::__transform::unary_transform_f<thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, thrust::cuda_cub::__transform::no_stencil_tag, idx_functor, thrust::cuda_cub::__transform::always_true_predicate>, long>, thrust::cuda_cub::__transform::unary_transform_f<thru",20670446424,2464,1,1,1,256,1,1,30,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20670473943,2656,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20670505590,2624,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SD_EUliE0_EEviT1_",20670530901,1887,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20670557651,2656,1,1,1,128,1,1,34,0,0,,
"void indexSelectSmallIndex<c10::Half, unsigned int, int=2, int=2, int=-2>(TensorInfo<c10::Half, unsigned int>, TensorInfo<c10::Half, unsigned int>, TensorInfo<long, unsigned int>, int, int, unsigned int, long)",20670649455,5344,8,1,1,128,1,1,32,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__parallel_for::ParallelForAgent<thrust::cuda_cub::__tabulate::functor<thrust::device_ptr<long>, at::native::LinspaceOp<long, long>, long>, long>, thrust::cuda_cub::__tabulate::functor<thrust::device_ptr<long>, at::native::LinspaceOp<long, long>, long>, long>(thrust::device_ptr<long>, long)",20670697421,1728,1,1,1,256,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_14ge_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS4_RKT_EUliE1_EEviT1_",20670735019,7744,1,1,1,128,1,1,32,0,0,,
"memset [async] (0)",20670883365,1152,,,,,,,,,,256,222222222
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20670896132,25055,64,1,2,128,1,1,106,16896,0,,
"memset [async] (0)",20670913060,1151,,,,,,,,,,256,222415291
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20670921955,22463,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20670945666,4128,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20670951170,1824,,,,,,,,,,10240,11228070174
"Memcpy DtoD [async]",20670962401,1472,,,,,,,,,,10240,13913043478
"memset [async] (0)",20671065117,1376,,,,,,,,,,64,46511627
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20671076284,16159,16,1,2,128,1,1,106,16896,0,,
"memset [async] (0)",20671126778,1120,,,,,,,,,,192,171428571
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20671136922,21215,16,3,3,128,1,1,106,16896,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20671195447,5824,380,1,1,128,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20671223478,4543,380,1,1,128,1,1,16,0,0,,
"void at::native::reduce_kernel<int=512, at::native::ReduceOp<c10::Half, at::native::NormOps<float>, unsigned int, c10::Half, int=4>>(c10::Half)",20671257108,10656,1,1,1,512,1,1,32,16,2048,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15div_kernel_cudaERNS_14TensorIteratorEENKUlvE0_clEvENKUlvE6_clEvEUlN3c104HalfES8_E_EEvS4_RKT_EUliE0_EEviT1_",20671282323,2240,2,1,1,512,1,1,19,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15mul_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE6_clEvEUlN3c104HalfES8_E_EEvS4_RKT_EUliE0_EEviT1_",20671305458,1696,2,1,1,512,1,1,16,0,0,,
"void kernelPointwiseApply2<Tensor_tanh_Half_Op, c10::Half, c10::Half, unsigned int, int=1, int=1>(OffsetInfo<c10::Half, unsigned int, int=1>, OffsetInfo<c10::Half, unsigned int, int=1>, unsigned int, Tensor_tanh_Half_Op)",20671333937,2720,380,1,1,512,1,1,16,0,0,,
"memset [async] (0)",20671371823,1120,,,,,,,,,,24,21428571
"volta_fp16_sgemm_fp16_32x32_sliced1x4_tn",20671383535,21599,6,1,3,128,1,1,86,32768,0,,
"void kernelPointwiseApply2<TensorMaskedFillOp<c10::Half, bool>, c10::Half, bool, unsigned int, int=1, int=1>(OffsetInfo<bool, c10::Half, bool>, OffsetInfo<TensorMaskedFillOp<c10::Half, bool>, c10::Half, unsigned int>, c10::Half, c10::Half)",20671427789,2207,1,1,1,512,1,1,16,0,0,,
"void _GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::softmax_warp_forward<c10::Half, c10::Half, float, int=6, bool=0>(c10::Half*, c10::Half const *, int, int, int)",20671453803,4064,1,1,1,32,4,1,25,0,0,,
"volta_fp16_sgemm_fp16_128x64_nn",20671478858,15872,8,1,5,128,1,1,122,12544,0,,
"Memcpy HtoD [async]",20671533544,1120,,,,,,,,,,48,42857142
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20671552199,2272,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20671708512,1120,,,,,,,,,,256,228571428
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20671723295,42206,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20671741631,1151,,,,,,,,,,256,222415291
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20671749182,24511,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20671775549,3328,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20671779965,1632,,,,,,,,,,10240,12549019606
"Memcpy DtoD [async]",20671789884,1472,,,,,,,,,,10240,13913043478
"Memcpy HtoD [async]",20671877464,1120,,,,,,,,,,48,42857142
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20671894616,2464,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20672031218,1120,,,,,,,,,,256,228571428
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20672045681,39198,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20672059664,1152,,,,,,,,,,256,222222222
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20672067568,25023,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20672094351,3136,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20672098415,1632,,,,,,,,,,10240,12549019606
"Memcpy DtoD [async]",20672105198,1472,,,,,,,,,,10240,13913043478
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE0_EEviT1_",20672177643,1888,10,1,1,512,1,1,16,0,0,,
"Memcpy HtoD [async]",20672213225,1152,,,,,,,,,,48,41666666
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20672230665,2720,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20672368835,1151,,,,,,,,,,256,222415291
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20672380770,39582,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20672394945,1184,,,,,,,,,,256,216216216
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20672404033,24351,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20672430880,3392,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20672435296,1664,,,,,,,,,,10240,12307692306
"Memcpy DtoD [async]",20672440095,1472,,,,,,,,,,10240,13913043478
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE0_EEviT1_",20672513116,1888,10,1,1,512,1,1,16,0,0,,
"memset [async] (0)",20672571546,1343,,,,,,,,,,2020,1504095309
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20672580345,118875,505,1,2,128,1,1,106,16896,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20672700500,4832,316,1,1,128,1,1,16,0,0,,
"Memcpy HtoD [async]",20672707379,2080,,,,,,,,,,192,92307692
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20672715123,4448,160,8,1,512,1,1,20,0,0,,
"void at::native::_GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::cunn_SoftMaxForward<int=2, c10::Half, float, c10::Half, at::native::_GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::LogSoftMaxForwardEpilogue>(c10::Half*, c10::Half*, int)",20672720883,19711,5,1,1,1024,1,1,26,0,4096,,
"void gatherTopK<c10::Half, unsigned int, int=2, bool=1>(TensorInfo<c10::Half, unsigned int>, unsigned int, unsigned int, unsigned int, unsigned int, TensorInfo<c10::Half, unsigned int>, unsigned int, unsigned int, TensorInfo<long, unsigned int>, unsigned int)",20672749298,127258,5,1,1,1024,1,1,48,128,0,,
"void fillSliceWithIndex<unsigned int, int=2>(TensorInfo<long, unsigned int>, unsigned int, unsigned int, unsigned int)",20672877964,2016,5,1,1,5,1,1,16,0,0,,
"Memcpy DtoD [async]",20672881260,1952,,,,,,,,,,50,51229508
"void bitonicSortKVInPlace<c10::Half, long, int=2, int=-1, GTComp<c10::Half, bool=1>, unsigned int, int=32>(TensorInfo<c10::Half, bool=1>, bool=1, bool=1, bool=1, TensorInfo<long, bool=1>, bool=1, c10::Half)",20672884652,9247,5,1,1,16,1,1,26,352,0,,
"void THCudaTensor_gatherKernel<unsigned int, long, int=3>(TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20672895211,3648,1,1,1,512,1,1,32,0,0,,
"Memcpy DtoD [async]",20672899755,1536,,,,,,,,,,50,65104166
"Memcpy DtoD [async]",20672902347,1664,,,,,,,,,,200,240384614
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE_clEvENKUlvE2_clEvEUlfE_EEvS4_RKT_EUliE_EEviT1_",20672905195,2559,1,1,1,512,1,1,32,0,0,,
"Memcpy DtoD [async]",20672936265,1696,,,,,,,,,,760,896226414
"void kernelPointwiseApply2<TensorMaskedFillOp<float, bool>, float, bool, unsigned int, int=1, int=2>(OffsetInfo<bool, float, bool>, OffsetInfo<TensorMaskedFillOp<float, bool>, float, unsigned int>, float, float)",20672958984,2112,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20672999078,4768,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE0_EEviT1_",20673020069,2048,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20673047588,4352,1,1,1,128,1,1,34,0,0,,
"Memcpy DtoD [async]",20673093346,1536,,,,,,,,,,200,260416666
"void kernelPointwiseApply2<TensorMaskedFillOp<long, bool>, long, bool, unsigned int, int=1, int=2>(OffsetInfo<bool, long, bool>, OffsetInfo<TensorMaskedFillOp<long, bool>, long, unsigned int>, long, long)",20673113409,1984,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE_clEvENKUlvE2_clEvEUlfE_EEvS4_RKT_EUliE_EEviT1_",20673136480,1792,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native13reduce_kernelILi512ENS0_8ReduceOpIhNS0_14func_wrapper_tIhZNS0_14or_kernel_cudaERNS_14TensorIteratorEEUlhhE_EEjhLi4EEEEEvT0_",20673171519,5471,1,1,1,4,1,1,32,16,0,,
"Memcpy DtoH [async]",20673201565,1248,,,,,,,,,,1,801282
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20673249563,2816,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE2_EEviT1_",20673287546,3167,1,1,1,128,1,1,16,0,0,,
"void gatherTopK<float, unsigned int, int=1, bool=1>(TensorInfo<float, unsigned int>, unsigned int, unsigned int, unsigned int, unsigned int, TensorInfo<float, unsigned int>, unsigned int, unsigned int, TensorInfo<long, unsigned int>, unsigned int)",20673328056,19167,1,1,1,32,1,1,42,128,0,,
"void bitonicSortKVInPlace<float, long, int=-2, int=-1, GTComp<float, bool=1>, unsigned int, int=32>(TensorInfo<float, bool=1>, bool=1, bool=1, bool=1, TensorInfo<long, bool=1>, bool=1, float)",20673348407,8991,1,1,1,16,1,1,30,416,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_15div_kernel_cudaERNS_14TensorIteratorEENKUlvE0_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SB_EUliE0_EEviT1_",20673372694,2048,1,1,1,512,1,1,20,0,0,,
"void THCudaTensor_gatherKernel<unsigned int, float, int=2>(TensorInfo<float, unsigned int>, TensorInfo<float, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20673408340,3072,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20673442163,2816,1,1,1,128,1,1,34,0,0,,
"void THCudaTensor_gatherKernel<unsigned int, long, int=2>(TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20673475057,3264,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS4_RKT_EUliE0_EEviT1_",20673511824,2047,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20673546862,3232,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20673580108,6496,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20673612395,6912,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20673647977,2816,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20673680520,2656,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20673707783,2784,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20673733510,2624,1,1,1,128,1,1,34,0,0,,
"void indexSelectSmallIndex<c10::Half, unsigned int, int=3, int=3, int=-2>(TensorInfo<c10::Half, unsigned int>, TensorInfo<c10::Half, unsigned int>, TensorInfo<long, unsigned int>, int, int, unsigned int, long)",20673765412,5760,64,1,1,128,1,1,32,0,0,,
"_ZN2at6native13reduce_kernelILi512ENS0_8ReduceOpIhNS0_14func_wrapper_tIhZNS0_14or_kernel_cudaERNS_14TensorIteratorEEUlhhE_EEjhLi4EEEEEvT0_",20673792259,3232,1,1,1,1,1,1,32,16,0,,
"Memcpy DtoH [async]",20673811042,1248,,,,,,,,,,1,801282
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_14eq_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SB_EUliE_EEviT1_",20673877855,3040,1,1,1,512,1,1,32,0,0,,
"void kernelTransformReduceInnermostDimIndex<bool, long, MinValuePair<bool, long>>(bool*, long*, bool*, unsigned int, unsigned int, thrust::pair<bool, long>, bool)",20673919197,2944,1,1,1,16,32,1,21,4896,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23bitwise_not_kernel_cudaERNS_14TensorIteratorEEUlbE_EEvS4_RKT_EUliE0_EEviT1_",20673956508,1984,1,1,1,512,1,1,16,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__copy_if::InitAgent<thrust::cuda_cub::cub::ScanTileState<int, bool=1>, int*, int>, thrust::cuda_cub::cub::ScanTileState<int, bool=1>, unsigned long, int*>(bool=1, thrust::cuda_cub::cub::ScanTileState<int, bool=1>, int*)",20673996506,1632,1,1,1,128,1,1,16,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__copy_if::CopyIfAgent<thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::device_ptr<bool>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, NonZeroOp<bool>, int, int*>, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::device_ptr<bool>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, ",20674006553,4096,1,1,1,128,1,1,62,0,4096,,
"Memcpy DtoH [async]",20674025465,1248,,,,,,,,,,4,3205128
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__parallel_for::ParallelForAgent<thrust::cuda_cub::__transform::unary_transform_f<thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, thrust::cuda_cub::__transform::no_stencil_tag, idx_functor, thrust::cuda_cub::__transform::always_true_predicate>, long>, thrust::cuda_cub::__transform::unary_transform_f<thru",20674049400,2399,1,1,1,256,1,1,30,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20674077238,2624,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20674108117,2688,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SD_EUliE0_EEviT1_",20674134868,1856,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20674160915,2655,1,1,1,128,1,1,34,0,0,,
"void indexSelectSmallIndex<c10::Half, unsigned int, int=2, int=2, int=-2>(TensorInfo<c10::Half, unsigned int>, TensorInfo<c10::Half, unsigned int>, TensorInfo<long, unsigned int>, int, int, unsigned int, long)",20674253166,4832,8,1,1,128,1,1,32,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__parallel_for::ParallelForAgent<thrust::cuda_cub::__tabulate::functor<thrust::device_ptr<long>, at::native::LinspaceOp<long, long>, long>, long>, thrust::cuda_cub::__tabulate::functor<thrust::device_ptr<long>, at::native::LinspaceOp<long, long>, long>, long>(thrust::device_ptr<long>, long)",20674301004,1696,1,1,1,256,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_14ge_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS4_RKT_EUliE1_EEviT1_",20674338251,7743,1,1,1,128,1,1,32,0,0,,
"memset [async] (0)",20674487940,1120,,,,,,,,,,256,228571428
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20674501059,25631,64,1,2,128,1,1,106,16896,0,,
"memset [async] (0)",20674517763,1152,,,,,,,,,,256,222222222
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20674526114,22399,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20674549889,4128,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20674555937,1824,,,,,,,,,,10240,11228070174
"Memcpy DtoD [async]",20674566592,1504,,,,,,,,,,10240,13617021276
"memset [async] (0)",20674670012,1120,,,,,,,,,,64,57142857
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20674680571,16160,16,1,2,128,1,1,106,16896,0,,
"memset [async] (0)",20674730777,1152,,,,,,,,,,192,166666666
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20674741113,21247,16,3,3,128,1,1,106,16896,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20674802646,5760,380,1,1,128,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20674830549,4288,380,1,1,128,1,1,16,0,0,,
"void at::native::reduce_kernel<int=512, at::native::ReduceOp<c10::Half, at::native::NormOps<float>, unsigned int, c10::Half, int=4>>(c10::Half)",20674864595,10560,1,1,1,512,1,1,32,16,2048,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15div_kernel_cudaERNS_14TensorIteratorEENKUlvE0_clEvENKUlvE6_clEvEUlN3c104HalfES8_E_EEvS4_RKT_EUliE0_EEviT1_",20674888466,2080,2,1,1,512,1,1,19,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15mul_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE6_clEvEUlN3c104HalfES8_E_EEvS4_RKT_EUliE0_EEviT1_",20674912177,1696,2,1,1,512,1,1,16,0,0,,
"void kernelPointwiseApply2<Tensor_tanh_Half_Op, c10::Half, c10::Half, unsigned int, int=1, int=1>(OffsetInfo<c10::Half, unsigned int, int=1>, OffsetInfo<c10::Half, unsigned int, int=1>, unsigned int, Tensor_tanh_Half_Op)",20674940592,2848,380,1,1,512,1,1,16,0,0,,
"memset [async] (0)",20674979246,1088,,,,,,,,,,24,22058823
"volta_fp16_sgemm_fp16_32x32_sliced1x4_tn",20674990318,21247,6,1,3,128,1,1,86,32768,0,,
"void kernelPointwiseApply2<TensorMaskedFillOp<c10::Half, bool>, c10::Half, bool, unsigned int, int=1, int=1>(OffsetInfo<bool, c10::Half, bool>, OffsetInfo<TensorMaskedFillOp<c10::Half, bool>, c10::Half, unsigned int>, c10::Half, c10::Half)",20675033292,2048,1,1,1,512,1,1,16,0,0,,
"void _GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::softmax_warp_forward<c10::Half, c10::Half, float, int=6, bool=0>(c10::Half*, c10::Half const *, int, int, int)",20675058667,3903,1,1,1,32,4,1,25,0,0,,
"volta_fp16_sgemm_fp16_128x64_nn",20675084073,16000,8,1,5,128,1,1,122,12544,0,,
"Memcpy HtoD [async]",20675134311,1120,,,,,,,,,,48,42857142
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20675152198,2400,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20675300768,1120,,,,,,,,,,256,228571428
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20675313183,38910,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20675338558,1184,,,,,,,,,,256,216216216
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20675345982,24735,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20675371773,3423,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20675376124,1632,,,,,,,,,,10240,12549019606
"Memcpy DtoD [async]",20675387324,1472,,,,,,,,,,10240,13913043478
"Memcpy HtoD [async]",20675473656,1152,,,,,,,,,,48,41666666
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20675490615,2784,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20675651728,1120,,,,,,,,,,256,228571428
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20675666287,40543,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20675679855,1152,,,,,,,,,,256,222222222
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20675686703,26782,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20675715469,3424,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20675719853,1664,,,,,,,,,,10240,12307692306
"Memcpy DtoD [async]",20675725709,1472,,,,,,,,,,10240,13913043478
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE0_EEviT1_",20675800841,1728,10,1,1,512,1,1,16,0,0,,
"Memcpy HtoD [async]",20675837672,1120,,,,,,,,,,48,42857142
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20675855495,2592,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20675996545,1152,,,,,,,,,,256,222222222
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20676008672,40734,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20676023391,1184,,,,,,,,,,256,216216216
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20676031807,24511,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20676058238,3104,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20676062302,1664,,,,,,,,,,10240,12307692306
"Memcpy DtoD [async]",20676068477,1472,,,,,,,,,,10240,13913043478
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE0_EEviT1_",20676142522,1920,10,1,1,512,1,1,16,0,0,,
"memset [async] (0)",20676201464,1631,,,,,,,,,,2020,1238503985
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20676210071,117755,505,1,2,128,1,1,106,16896,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20676329106,4832,316,1,1,128,1,1,16,0,0,,
"Memcpy HtoD [async]",20676338897,1952,,,,,,,,,,192,98360655
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20676346449,4448,160,8,1,512,1,1,20,0,0,,
"void at::native::_GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::cunn_SoftMaxForward<int=2, c10::Half, float, c10::Half, at::native::_GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::LogSoftMaxForwardEpilogue>(c10::Half*, c10::Half*, int)",20676352273,19839,5,1,1,1024,1,1,26,0,4096,,
"void gatherTopK<c10::Half, unsigned int, int=2, bool=1>(TensorInfo<c10::Half, unsigned int>, unsigned int, unsigned int, unsigned int, unsigned int, TensorInfo<c10::Half, unsigned int>, unsigned int, unsigned int, TensorInfo<long, unsigned int>, unsigned int)",20676380784,113850,5,1,1,1024,1,1,48,128,0,,
"void fillSliceWithIndex<unsigned int, int=2>(TensorInfo<long, unsigned int>, unsigned int, unsigned int, unsigned int)",20676495818,1984,5,1,1,5,1,1,16,0,0,,
"Memcpy DtoD [async]",20676499146,1984,,,,,,,,,,50,50403224
"void bitonicSortKVInPlace<c10::Half, long, int=2, int=-1, GTComp<c10::Half, bool=1>, unsigned int, int=32>(TensorInfo<c10::Half, bool=1>, bool=1, bool=1, bool=1, TensorInfo<long, bool=1>, bool=1, c10::Half)",20676502538,9120,5,1,1,16,1,1,26,352,0,,
"void THCudaTensor_gatherKernel<unsigned int, long, int=3>(TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20676512842,3743,1,1,1,512,1,1,32,0,0,,
"Memcpy DtoD [async]",20676517609,1536,,,,,,,,,,50,65104166
"Memcpy DtoD [async]",20676520201,1664,,,,,,,,,,200,240384614
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE_clEvENKUlvE2_clEvEUlfE_EEvS4_RKT_EUliE_EEviT1_",20676523081,2528,1,1,1,512,1,1,32,0,0,,
"Memcpy DtoD [async]",20676566823,1696,,,,,,,,,,760,896226414
"void kernelPointwiseApply2<TensorMaskedFillOp<float, bool>, float, bool, unsigned int, int=1, int=2>(OffsetInfo<bool, float, bool>, OffsetInfo<TensorMaskedFillOp<float, bool>, float, unsigned int>, float, float)",20676589830,2112,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20676629252,4800,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE0_EEviT1_",20676650627,2176,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20676679074,4480,1,1,1,128,1,1,34,0,0,,
"Memcpy DtoD [async]",20676723648,1536,,,,,,,,,,200,260416666
"void kernelPointwiseApply2<TensorMaskedFillOp<long, bool>, long, bool, unsigned int, int=1, int=2>(OffsetInfo<bool, long, bool>, OffsetInfo<TensorMaskedFillOp<long, bool>, long, unsigned int>, long, long)",20676744447,1920,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE_clEvENKUlvE2_clEvEUlfE_EEvS4_RKT_EUliE_EEviT1_",20676767198,1792,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native13reduce_kernelILi512ENS0_8ReduceOpIhNS0_14func_wrapper_tIhZNS0_14or_kernel_cudaERNS_14TensorIteratorEEUlhhE_EEjhLi4EEEEEvT0_",20676803037,5535,1,1,1,4,1,1,32,16,0,,
"Memcpy DtoH [async]",20676822236,1248,,,,,,,,,,1,801282
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20676868314,2816,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE2_EEviT1_",20676906616,3264,1,1,1,128,1,1,16,0,0,,
"void gatherTopK<float, unsigned int, int=1, bool=1>(TensorInfo<float, unsigned int>, unsigned int, unsigned int, unsigned int, unsigned int, TensorInfo<float, unsigned int>, unsigned int, unsigned int, TensorInfo<long, unsigned int>, unsigned int)",20676948790,19071,1,1,1,32,1,1,42,128,0,,
"void bitonicSortKVInPlace<float, long, int=-2, int=-1, GTComp<float, bool=1>, unsigned int, int=32>(TensorInfo<float, bool=1>, bool=1, bool=1, bool=1, TensorInfo<long, bool=1>, bool=1, float)",20676969045,8896,1,1,1,16,1,1,30,416,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_15div_kernel_cudaERNS_14TensorIteratorEENKUlvE0_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SB_EUliE0_EEviT1_",20676993300,2016,1,1,1,512,1,1,20,0,0,,
"void THCudaTensor_gatherKernel<unsigned int, float, int=2>(TensorInfo<float, unsigned int>, TensorInfo<float, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20677028339,3199,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20677062673,2752,1,1,1,128,1,1,34,0,0,,
"void THCudaTensor_gatherKernel<unsigned int, long, int=2>(TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20677095312,3296,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS4_RKT_EUliE0_EEviT1_",20677131534,2048,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20677167436,3264,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20677199467,6592,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20677231626,6943,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20677266536,2784,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20677299239,2655,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20677325861,2816,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20677352484,2624,1,1,1,128,1,1,34,0,0,,
"void indexSelectSmallIndex<c10::Half, unsigned int, int=3, int=3, int=-2>(TensorInfo<c10::Half, unsigned int>, TensorInfo<c10::Half, unsigned int>, TensorInfo<long, unsigned int>, int, int, unsigned int, long)",20677383619,5920,64,1,1,128,1,1,32,0,0,,
"_ZN2at6native13reduce_kernelILi512ENS0_8ReduceOpIhNS0_14func_wrapper_tIhZNS0_14or_kernel_cudaERNS_14TensorIteratorEEUlhhE_EEjhLi4EEEEEvT0_",20677411618,3263,1,1,1,1,1,1,32,16,0,,
"Memcpy DtoH [async]",20677438080,1280,,,,,,,,,,1,781250
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_14eq_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SB_EUliE_EEviT1_",20677493054,3104,1,1,1,512,1,1,32,0,0,,
"void kernelTransformReduceInnermostDimIndex<bool, long, MinValuePair<bool, long>>(bool*, long*, bool*, unsigned int, unsigned int, thrust::pair<bool, long>, bool)",20677535292,2912,1,1,1,16,32,1,21,4896,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23bitwise_not_kernel_cudaERNS_14TensorIteratorEEUlbE_EEvS4_RKT_EUliE0_EEviT1_",20677573658,1920,1,1,1,512,1,1,16,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__copy_if::InitAgent<thrust::cuda_cub::cub::ScanTileState<int, bool=1>, int*, int>, thrust::cuda_cub::cub::ScanTileState<int, bool=1>, unsigned long, int*>(bool=1, thrust::cuda_cub::cub::ScanTileState<int, bool=1>, int*)",20677613465,1631,1,1,1,128,1,1,16,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__copy_if::CopyIfAgent<thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::device_ptr<bool>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, NonZeroOp<bool>, int, int*>, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::device_ptr<bool>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, ",20677623352,4064,1,1,1,128,1,1,62,0,4096,,
"Memcpy DtoH [async]",20677641591,1248,,,,,,,,,,4,3205128
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__parallel_for::ParallelForAgent<thrust::cuda_cub::__transform::unary_transform_f<thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, thrust::cuda_cub::__transform::no_stencil_tag, idx_functor, thrust::cuda_cub::__transform::always_true_predicate>, long>, thrust::cuda_cub::__transform::unary_transform_f<thru",20677665526,2496,1,1,1,256,1,1,30,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20677693973,2656,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20677725268,2623,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SD_EUliE0_EEviT1_",20677751666,1920,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20677778609,2688,1,1,1,128,1,1,34,0,0,,
"void indexSelectSmallIndex<c10::Half, unsigned int, int=2, int=2, int=-2>(TensorInfo<c10::Half, unsigned int>, TensorInfo<c10::Half, unsigned int>, TensorInfo<long, unsigned int>, int, int, unsigned int, long)",20677881133,4351,8,1,1,128,1,1,32,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__parallel_for::ParallelForAgent<thrust::cuda_cub::__tabulate::functor<thrust::device_ptr<long>, at::native::LinspaceOp<long, long>, long>, long>, thrust::cuda_cub::__tabulate::functor<thrust::device_ptr<long>, at::native::LinspaceOp<long, long>, long>, long>(thrust::device_ptr<long>, long)",20677929674,1728,1,1,1,256,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_14ge_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS4_RKT_EUliE1_EEviT1_",20677967305,7519,1,1,1,128,1,1,32,0,0,,
"memset [async] (0)",20678116066,1120,,,,,,,,,,256,228571428
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20678129314,25374,64,1,2,128,1,1,106,16896,0,,
"memset [async] (0)",20678146337,1120,,,,,,,,,,256,228571428
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20678154112,22335,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20678177631,4160,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20678183199,1856,,,,,,,,,,10240,11034482758
"Memcpy DtoD [async]",20678195199,1472,,,,,,,,,,10240,13913043478
"memset [async] (0)",20678297082,1344,,,,,,,,,,64,47619047
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20678308314,16031,16,1,2,128,1,1,106,16896,0,,
"memset [async] (0)",20678359479,1504,,,,,,,,,,192,127659574
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20678369719,21599,16,3,3,128,1,1,106,16896,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20678429172,5920,380,1,1,128,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20678456851,4352,380,1,1,128,1,1,16,0,0,,
"void at::native::reduce_kernel<int=512, at::native::ReduceOp<c10::Half, at::native::NormOps<float>, unsigned int, c10::Half, int=4>>(c10::Half)",20678490545,10656,1,1,1,512,1,1,32,16,2048,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15div_kernel_cudaERNS_14TensorIteratorEENKUlvE0_clEvENKUlvE6_clEvEUlN3c104HalfES8_E_EEvS4_RKT_EUliE0_EEviT1_",20678515728,2304,2,1,1,512,1,1,19,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15mul_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE6_clEvEUlN3c104HalfES8_E_EEvS4_RKT_EUliE0_EEviT1_",20678538639,1824,2,1,1,512,1,1,16,0,0,,
"void kernelPointwiseApply2<Tensor_tanh_Half_Op, c10::Half, c10::Half, unsigned int, int=1, int=1>(OffsetInfo<c10::Half, unsigned int, int=1>, OffsetInfo<c10::Half, unsigned int, int=1>, unsigned int, Tensor_tanh_Half_Op)",20678566926,2752,380,1,1,512,1,1,16,0,0,,
"memset [async] (0)",20678605196,1120,,,,,,,,,,24,21428571
"volta_fp16_sgemm_fp16_32x32_sliced1x4_tn",20678616780,21887,6,1,3,128,1,1,86,32768,0,,
"void kernelPointwiseApply2<TensorMaskedFillOp<c10::Half, bool>, c10::Half, bool, unsigned int, int=1, int=1>(OffsetInfo<bool, c10::Half, bool>, OffsetInfo<TensorMaskedFillOp<c10::Half, bool>, c10::Half, unsigned int>, c10::Half, c10::Half)",20678660298,2112,1,1,1,512,1,1,16,0,0,,
"void _GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::softmax_warp_forward<c10::Half, c10::Half, float, int=6, bool=0>(c10::Half*, c10::Half const *, int, int, int)",20678685769,4000,1,1,1,32,4,1,25,0,0,,
"volta_fp16_sgemm_fp16_128x64_nn",20678711240,15743,8,1,5,128,1,1,122,12544,0,,
"Memcpy HtoD [async]",20678760037,1120,,,,,,,,,,48,42857142
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20678778245,2463,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20678930078,1120,,,,,,,,,,256,228571428
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20678942557,39902,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20678967676,1184,,,,,,,,,,256,216216216
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20678975772,24543,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20679001211,3423,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20679005722,1632,,,,,,,,,,10240,12549019606
"Memcpy DtoD [async]",20679017082,1440,,,,,,,,,,10240,14222222222
"Memcpy HtoD [async]",20679104726,1120,,,,,,,,,,48,42857142
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20679122229,2656,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20679259375,1120,,,,,,,,,,256,228571428
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20679273806,39519,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20679287470,1152,,,,,,,,,,256,222222222
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20679294670,26078,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20679322604,3200,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20679326828,1664,,,,,,,,,,10240,12307692306
"Memcpy DtoD [async]",20679333356,1472,,,,,,,,,,10240,13913043478
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE0_EEviT1_",20679405737,1887,10,1,1,512,1,1,16,0,0,,
"Memcpy HtoD [async]",20679441127,1120,,,,,,,,,,48,42857142
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20679458822,2912,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20679597632,1152,,,,,,,,,,256,222222222
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20679610495,39103,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20679624831,1152,,,,,,,,,,256,222222222
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20679633598,24063,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20679659389,3168,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20679663485,1664,,,,,,,,,,10240,12307692306
"Memcpy DtoD [async]",20679670013,1472,,,,,,,,,,10240,13913043478
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE0_EEviT1_",20679746841,1888,10,1,1,512,1,1,16,0,0,,
"memset [async] (0)",20679805015,1344,,,,,,,,,,2020,1502976190
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20679813942,118619,505,1,2,128,1,1,106,16896,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20679933745,4864,316,1,1,128,1,1,16,0,0,,
"Memcpy HtoD [async]",20679939569,2048,,,,,,,,,,192,93750000
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20679948848,4448,160,8,1,512,1,1,20,0,0,,
"void at::native::_GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::cunn_SoftMaxForward<int=2, c10::Half, float, c10::Half, at::native::_GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::LogSoftMaxForwardEpilogue>(c10::Half*, c10::Half*, int)",20679954544,19711,5,1,1,1024,1,1,26,0,4096,,
"void gatherTopK<c10::Half, unsigned int, int=2, bool=1>(TensorInfo<c10::Half, unsigned int>, unsigned int, unsigned int, unsigned int, unsigned int, TensorInfo<c10::Half, unsigned int>, unsigned int, unsigned int, TensorInfo<long, unsigned int>, unsigned int)",20679983023,128602,5,1,1,1024,1,1,48,128,0,,
"void fillSliceWithIndex<unsigned int, int=2>(TensorInfo<long, unsigned int>, unsigned int, unsigned int, unsigned int)",20680113097,2016,5,1,1,5,1,1,16,0,0,,
"Memcpy DtoD [async]",20680116521,1984,,,,,,,,,,50,50403224
"void bitonicSortKVInPlace<c10::Half, long, int=2, int=-1, GTComp<c10::Half, bool=1>, unsigned int, int=32>(TensorInfo<c10::Half, bool=1>, bool=1, bool=1, bool=1, TensorInfo<long, bool=1>, bool=1, c10::Half)",20680119689,9375,5,1,1,16,1,1,26,352,0,,
"void THCudaTensor_gatherKernel<unsigned int, long, int=3>(TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20680130440,3680,1,1,1,512,1,1,32,0,0,,
"Memcpy DtoD [async]",20680134984,1536,,,,,,,,,,50,65104166
"Memcpy DtoD [async]",20680137448,1696,,,,,,,,,,200,235849056
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE_clEvENKUlvE2_clEvEUlfE_EEvS4_RKT_EUliE_EEviT1_",20680140296,2560,1,1,1,512,1,1,32,0,0,,
"Memcpy DtoD [async]",20680169574,1728,,,,,,,,,,760,879629628
"void kernelPointwiseApply2<TensorMaskedFillOp<float, bool>, float, bool, unsigned int, int=1, int=2>(OffsetInfo<bool, float, bool>, OffsetInfo<TensorMaskedFillOp<float, bool>, float, unsigned int>, float, float)",20680192677,2048,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20680232580,4703,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE0_EEviT1_",20680253891,2080,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20680281633,4352,1,1,1,128,1,1,34,0,0,,
"Memcpy DtoD [async]",20680326975,1504,,,,,,,,,,200,265957446
"void kernelPointwiseApply2<TensorMaskedFillOp<long, bool>, long, bool, unsigned int, int=1, int=2>(OffsetInfo<bool, long, bool>, OffsetInfo<TensorMaskedFillOp<long, bool>, long, unsigned int>, long, long)",20680347615,1919,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE_clEvENKUlvE2_clEvEUlfE_EEvS4_RKT_EUliE_EEviT1_",20680369982,1791,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native13reduce_kernelILi512ENS0_8ReduceOpIhNS0_14func_wrapper_tIhZNS0_14or_kernel_cudaERNS_14TensorIteratorEEUlhhE_EEjhLi4EEEEEvT0_",20680405724,5440,1,1,1,4,1,1,32,16,0,,
"Memcpy DtoH [async]",20680425339,1376,,,,,,,,,,1,726744
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20680472025,2816,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE2_EEviT1_",20680508951,3360,1,1,1,128,1,1,16,0,0,,
"void gatherTopK<float, unsigned int, int=1, bool=1>(TensorInfo<float, unsigned int>, unsigned int, unsigned int, unsigned int, unsigned int, TensorInfo<float, unsigned int>, unsigned int, unsigned int, TensorInfo<long, unsigned int>, unsigned int)",20680549142,19775,1,1,1,32,1,1,42,128,0,,
"void bitonicSortKVInPlace<float, long, int=-2, int=-1, GTComp<float, bool=1>, unsigned int, int=32>(TensorInfo<float, bool=1>, bool=1, bool=1, bool=1, TensorInfo<long, bool=1>, bool=1, float)",20680570133,8767,1,1,1,16,1,1,30,416,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_15div_kernel_cudaERNS_14TensorIteratorEENKUlvE0_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SB_EUliE0_EEviT1_",20680593428,2047,1,1,1,512,1,1,20,0,0,,
"void THCudaTensor_gatherKernel<unsigned int, float, int=2>(TensorInfo<float, unsigned int>, TensorInfo<float, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20680629202,3104,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20680662672,2784,1,1,1,128,1,1,34,0,0,,
"void THCudaTensor_gatherKernel<unsigned int, long, int=2>(TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20680696111,3200,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS4_RKT_EUliE0_EEviT1_",20680732909,2048,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20680768204,3168,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20680800906,6496,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20680832681,7072,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20680867975,2816,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20680900166,2624,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20680926757,2752,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20680952452,2591,1,1,1,128,1,1,34,0,0,,
"void indexSelectSmallIndex<c10::Half, unsigned int, int=3, int=3, int=-2>(TensorInfo<c10::Half, unsigned int>, TensorInfo<c10::Half, unsigned int>, TensorInfo<long, unsigned int>, int, int, unsigned int, long)",20680985698,5760,64,1,1,128,1,1,32,0,0,,
"_ZN2at6native13reduce_kernelILi512ENS0_8ReduceOpIhNS0_14func_wrapper_tIhZNS0_14or_kernel_cudaERNS_14TensorIteratorEEUlhhE_EEjhLi4EEEEEvT0_",20681013025,3232,1,1,1,1,1,1,32,16,0,,
"Memcpy DtoH [async]",20681039168,1280,,,,,,,,,,1,781250
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_14eq_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SB_EUliE_EEviT1_",20681094621,3040,1,1,1,512,1,1,32,0,0,,
"void kernelTransformReduceInnermostDimIndex<bool, long, MinValuePair<bool, long>>(bool*, long*, bool*, unsigned int, unsigned int, thrust::pair<bool, long>, bool)",20681136187,2784,1,1,1,16,32,1,21,4896,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23bitwise_not_kernel_cudaERNS_14TensorIteratorEEUlbE_EEvS4_RKT_EUliE0_EEviT1_",20681174234,1888,1,1,1,512,1,1,16,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__copy_if::InitAgent<thrust::cuda_cub::cub::ScanTileState<int, bool=1>, int*, int>, thrust::cuda_cub::cub::ScanTileState<int, bool=1>, unsigned long, int*>(bool=1, thrust::cuda_cub::cub::ScanTileState<int, bool=1>, int*)",20681214328,1664,1,1,1,128,1,1,16,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__copy_if::CopyIfAgent<thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::device_ptr<bool>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, NonZeroOp<bool>, int, int*>, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::device_ptr<bool>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, ",20681224951,3872,1,1,1,128,1,1,62,0,4096,,
"Memcpy DtoH [async]",20681243351,1408,,,,,,,,,,4,2840909
"void indexSelectSmallIndex<c10::Half, unsigned int, int=2, int=2, int=-2>(TensorInfo<c10::Half, unsigned int>, TensorInfo<c10::Half, unsigned int>, TensorInfo<long, unsigned int>, int, int, unsigned int, long)",20681400752,4511,8,1,1,128,1,1,32,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__parallel_for::ParallelForAgent<thrust::cuda_cub::__tabulate::functor<thrust::device_ptr<long>, at::native::LinspaceOp<long, long>, long>, long>, thrust::cuda_cub::__tabulate::functor<thrust::device_ptr<long>, at::native::LinspaceOp<long, long>, long>, long>(thrust::device_ptr<long>, long)",20681447213,1696,1,1,1,256,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_14ge_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS4_RKT_EUliE1_EEviT1_",20681486028,7519,1,1,1,128,1,1,32,0,0,,
"memset [async] (0)",20681633285,1120,,,,,,,,,,256,228571428
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20681645605,25406,64,1,2,128,1,1,106,16896,0,,
"memset [async] (0)",20681660644,1184,,,,,,,,,,256,216216216
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20681669188,22527,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20681693027,3967,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20681698178,1856,,,,,,,,,,10240,11034482758
"Memcpy DtoD [async]",20681706754,1504,,,,,,,,,,10240,13617021276
"memset [async] (0)",20681840860,1120,,,,,,,,,,64,57142857
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20681852507,16096,16,1,2,128,1,1,106,16896,0,,
"memset [async] (0)",20681904025,1120,,,,,,,,,,192,171428571
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20681913081,21247,16,3,3,128,1,1,106,16896,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20681973718,5920,380,1,1,128,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20681999797,4384,380,1,1,128,1,1,16,0,0,,
"void at::native::reduce_kernel<int=512, at::native::ReduceOp<c10::Half, at::native::NormOps<float>, unsigned int, c10::Half, int=4>>(c10::Half)",20682033075,10656,1,1,1,512,1,1,32,16,2048,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15div_kernel_cudaERNS_14TensorIteratorEENKUlvE0_clEvENKUlvE6_clEvEUlN3c104HalfES8_E_EEvS4_RKT_EUliE0_EEviT1_",20682056274,2144,2,1,1,512,1,1,19,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15mul_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE6_clEvEUlN3c104HalfES8_E_EEvS4_RKT_EUliE0_EEviT1_",20682082449,1664,2,1,1,512,1,1,16,0,0,,
"void kernelPointwiseApply2<Tensor_tanh_Half_Op, c10::Half, c10::Half, unsigned int, int=1, int=1>(OffsetInfo<c10::Half, unsigned int, int=1>, OffsetInfo<c10::Half, unsigned int, int=1>, unsigned int, Tensor_tanh_Half_Op)",20682111824,2816,380,1,1,512,1,1,16,0,0,,
"memset [async] (0)",20682149294,1088,,,,,,,,,,24,22058823
"volta_fp16_sgemm_fp16_32x32_sliced1x4_tn",20682159118,21919,6,1,3,128,1,1,86,32768,0,,
"void kernelPointwiseApply2<TensorMaskedFillOp<c10::Half, bool>, c10::Half, bool, unsigned int, int=1, int=1>(OffsetInfo<bool, c10::Half, bool>, OffsetInfo<TensorMaskedFillOp<c10::Half, bool>, c10::Half, unsigned int>, c10::Half, c10::Half)",20682204652,2272,1,1,1,512,1,1,16,0,0,,
"void _GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::softmax_warp_forward<c10::Half, c10::Half, float, int=6, bool=0>(c10::Half*, c10::Half const *, int, int, int)",20682230283,4095,1,1,1,32,4,1,25,0,0,,
"volta_fp16_sgemm_fp16_128x64_nn",20682256009,15904,8,1,5,128,1,1,122,12544,0,,
"Memcpy HtoD [async]",20682302407,1088,,,,,,,,,,48,44117647
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20682322182,2496,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20682474080,1152,,,,,,,,,,256,222222222
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20682486559,42174,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20682501086,1184,,,,,,,,,,256,216216216
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20682510590,24415,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20682536701,3296,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20682541085,1664,,,,,,,,,,10240,12307692306
"Memcpy DtoD [async]",20682549052,1440,,,,,,,,,,10240,14222222222
"Memcpy HtoD [async]",20682644152,1248,,,,,,,,,,48,38461538
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20682662423,2656,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20682799665,1120,,,,,,,,,,256,228571428
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20682811697,39262,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20682831440,1152,,,,,,,,,,256,222222222
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20682838959,26015,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20682866926,3136,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20682871022,1632,,,,,,,,,,10240,12549019606
"Memcpy DtoD [async]",20682879918,1471,,,,,,,,,,10240,13922501698
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE0_EEviT1_",20682953962,1920,10,1,1,512,1,1,16,0,0,,
"Memcpy HtoD [async]",20682989417,1152,,,,,,,,,,48,41666666
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20683005672,2688,160,2,1,512,1,1,20,0,0,,
"memset [async] (0)",20683147042,1120,,,,,,,,,,256,228571428
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20683159521,43422,64,1,3,128,1,1,106,16896,0,,
"memset [async] (0)",20683172512,1152,,,,,,,,,,256,222222222
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20683179296,29343,64,1,2,128,1,1,106,16896,0,,
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",20683210303,3200,20,1,1,256,1,1,32,0,0,,
"Memcpy DtoD [async]",20683214463,1664,,,,,,,,,,10240,12307692306
"Memcpy DtoD [async]",20683219038,1472,,,,,,,,,,10240,13913043478
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE0_EEviT1_",20683289947,1952,10,1,1,512,1,1,16,0,0,,
"memset [async] (0)",20683351832,1312,,,,,,,,,,2020,1539634146
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",20683361112,117115,505,1,2,128,1,1,106,16896,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",20683479731,4768,316,1,1,128,1,1,16,0,0,,
"Memcpy HtoD [async]",20683488146,2048,,,,,,,,,,192,93750000
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",20683496018,4480,160,8,1,512,1,1,20,0,0,,
"void at::native::_GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::cunn_SoftMaxForward<int=2, c10::Half, float, c10::Half, at::native::_GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::LogSoftMaxForwardEpilogue>(c10::Half*, c10::Half*, int)",20683501746,20031,5,1,1,1024,1,1,26,0,4096,,
"void gatherTopK<c10::Half, unsigned int, int=2, bool=1>(TensorInfo<c10::Half, unsigned int>, unsigned int, unsigned int, unsigned int, unsigned int, TensorInfo<c10::Half, unsigned int>, unsigned int, unsigned int, TensorInfo<long, unsigned int>, unsigned int)",20683531184,141338,5,1,1,1024,1,1,48,128,0,,
"void fillSliceWithIndex<unsigned int, int=2>(TensorInfo<long, unsigned int>, unsigned int, unsigned int, unsigned int)",20683673962,1984,5,1,1,5,1,1,16,0,0,,
"Memcpy DtoD [async]",20683677162,1952,,,,,,,,,,50,51229508
"void bitonicSortKVInPlace<c10::Half, long, int=2, int=-1, GTComp<c10::Half, bool=1>, unsigned int, int=32>(TensorInfo<c10::Half, bool=1>, bool=1, bool=1, bool=1, TensorInfo<long, bool=1>, bool=1, c10::Half)",20683680330,8991,5,1,1,16,1,1,26,352,0,,
"void THCudaTensor_gatherKernel<unsigned int, long, int=3>(TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20683690633,3680,1,1,1,512,1,1,32,0,0,,
"Memcpy DtoD [async]",20683695209,1536,,,,,,,,,,50,65104166
"Memcpy DtoD [async]",20683697801,1664,,,,,,,,,,200,240384614
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE_clEvENKUlvE2_clEvEUlfE_EEvS4_RKT_EUliE_EEviT1_",20683700649,2560,1,1,1,512,1,1,32,0,0,,
"Memcpy DtoD [async]",20683716936,1792,,,,,,,,,,760,848214284
"void kernelPointwiseApply2<TensorMaskedFillOp<float, bool>, float, bool, unsigned int, int=1, int=2>(OffsetInfo<bool, float, bool>, OffsetInfo<TensorMaskedFillOp<float, bool>, float, unsigned int>, float, float)",20683737831,2176,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20683780165,4640,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE0_EEviT1_",20683801604,2048,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20683829763,4352,1,1,1,128,1,1,34,0,0,,
"Memcpy DtoD [async]",20683872897,1504,,,,,,,,,,200,265957446
"void kernelPointwiseApply2<TensorMaskedFillOp<long, bool>, long, bool, unsigned int, int=1, int=2>(OffsetInfo<bool, long, bool>, OffsetInfo<TensorMaskedFillOp<long, bool>, long, unsigned int>, long, long)",20683895360,1920,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE_clEvENKUlvE2_clEvEUlfE_EEvS4_RKT_EUliE_EEviT1_",20683918079,1824,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native13reduce_kernelILi512ENS0_8ReduceOpIhNS0_14func_wrapper_tIhZNS0_14or_kernel_cudaERNS_14TensorIteratorEEUlhhE_EEjhLi4EEEEEvT0_",20683953598,5343,1,1,1,4,1,1,32,16,0,,
"Memcpy DtoH [async]",20683971869,1376,,,,,,,,,,1,726744
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__copy_if::InitAgent<thrust::cuda_cub::cub::ScanTileState<int, bool=1>, int*, int>, thrust::cuda_cub::cub::ScanTileState<int, bool=1>, unsigned long, int*>(bool=1, thrust::cuda_cub::cub::ScanTileState<int, bool=1>, int*)",20684029754,1600,1,1,1,128,1,1,16,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__copy_if::CopyIfAgent<thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::device_ptr<bool>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, NonZeroOp<bool>, int, int*>, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::device_ptr<bool>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, ",20684039290,4256,1,1,1,128,1,1,62,0,4096,,
"Memcpy DtoH [async]",20684055609,1280,,,,,,,,,,4,3125000
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__parallel_for::ParallelForAgent<thrust::cuda_cub::__transform::unary_transform_f<thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, thrust::cuda_cub::__transform::no_stencil_tag, idx_functor, thrust::cuda_cub::__transform::always_true_predicate>, long>, thrust::cuda_cub::__transform::unary_transform_f<thru",20684079800,2464,1,1,1,256,1,1,30,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__parallel_for::ParallelForAgent<thrust::cuda_cub::__transform::unary_transform_f<thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, thrust::cuda_cub::__transform::no_stencil_tag, idx_functor, thrust::cuda_cub::__transform::always_true_predicate>, long>, thrust::cuda_cub::__transform::unary_transform_f<thru",20684093079,1952,1,1,1,256,1,1,30,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20684123318,3072,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20684155861,2783,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE2_EEviT1_",20684195283,3264,1,1,1,128,1,1,16,0,0,,
"void gatherTopK<float, unsigned int, int=1, bool=1>(TensorInfo<float, unsigned int>, unsigned int, unsigned int, unsigned int, unsigned int, TensorInfo<float, unsigned int>, unsigned int, unsigned int, TensorInfo<long, unsigned int>, unsigned int)",20684236913,19935,1,1,1,32,1,1,42,128,0,,
"void bitonicSortKVInPlace<float, long, int=-2, int=-1, GTComp<float, bool=1>, unsigned int, int=32>(TensorInfo<float, bool=1>, bool=1, bool=1, bool=1, TensorInfo<long, bool=1>, bool=1, float)",20684258224,8672,1,1,1,16,1,1,30,416,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_15div_kernel_cudaERNS_14TensorIteratorEENKUlvE0_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SB_EUliE0_EEviT1_",20684279823,2016,1,1,1,512,1,1,20,0,0,,
"void THCudaTensor_gatherKernel<unsigned int, float, int=2>(TensorInfo<float, unsigned int>, TensorInfo<float, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20684314958,3039,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20684350764,2784,1,1,1,128,1,1,34,0,0,,
"void THCudaTensor_gatherKernel<unsigned int, long, int=2>(TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",20684382027,3263,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS4_RKT_EUliE0_EEviT1_",20684417929,2048,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20684453223,3232,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20684488070,6431,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20684517860,7424,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20684553731,2816,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20684586433,2656,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20684615104,2880,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20684639839,2784,1,1,1,128,1,1,34,0,0,,
"void indexSelectSmallIndex<c10::Half, unsigned int, int=3, int=3, int=-2>(TensorInfo<c10::Half, unsigned int>, TensorInfo<c10::Half, unsigned int>, TensorInfo<long, unsigned int>, int, int, unsigned int, long)",20684671262,5855,64,1,1,128,1,1,32,0,0,,
"_ZN2at6native13reduce_kernelILi512ENS0_8ReduceOpIhNS0_14func_wrapper_tIhZNS0_14or_kernel_cudaERNS_14TensorIteratorEEUlhhE_EEjhLi4EEEEEvT0_",20684697468,3232,1,1,1,1,1,1,32,16,0,,
"Memcpy DtoH [async]",20684726043,1280,,,,,,,,,,1,781250
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23bitwise_not_kernel_cudaERNS_14TensorIteratorEEUlbE_EEvS4_RKT_EUliE0_EEviT1_",20684768793,1920,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE_clEvENKUlvE7_clEvEUlbE_EEvS4_RKT_EUliE0_EEviT1_",20684806808,1887,1,1,1,512,1,1,16,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__copy_if::InitAgent<thrust::cuda_cub::cub::ScanTileState<int, bool=1>, int*, int>, thrust::cuda_cub::cub::ScanTileState<int, bool=1>, unsigned long, int*>(bool=1, thrust::cuda_cub::cub::ScanTileState<int, bool=1>, int*)",20684853557,1344,1,1,1,128,1,1,16,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__copy_if::CopyIfAgent<thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::device_ptr<bool>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, NonZeroOp<bool>, int, int*>, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::device_ptr<bool>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, ",20684864661,2560,1,1,1,128,1,1,62,0,4096,,
"Memcpy DtoH [async]",20684880692,1472,,,,,,,,,,4,2717391
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__parallel_for::ParallelForAgent<thrust::cuda_cub::__transform::unary_transform_f<thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, thrust::cuda_cub::__transform::no_stencil_tag, idx_functor, thrust::cuda_cub::__transform::always_true_predicate>, long>, thrust::cuda_cub::__transform::unary_transform_f<thru",20684905715,1920,1,1,1,256,1,1,30,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20684933842,2656,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20684966608,2720,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE_clEvENKUlvE2_clEvEUlfE_EEvS4_RKT_EUliE_EEviT1_",20684988527,1952,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS5_RKT_EUlfE0_EEvS5_SD_EUliE_EEviT1_",20685020110,2880,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15div_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE0_clEvEUlfE_EEvS4_RKT_EUliE_EEviT1_",20685043405,2816,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_80_GLOBAL__N__56_tmpxft_00007b57_00000000_11_PowKernel_compute_75_cpp1_ii_0847b02229pow_tensor_scalar_kernel_implIffEEvRNS_14TensorIteratorET0_EUlfE5_EEvS6_RKT_EUliE0_EEviT1_",20685072972,2976,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20685104330,2816,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15div_kernel_cudaERNS_14TensorIteratorEENKUlvE0_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE0_EEviT1_",20685123177,2048,1,1,1,512,1,1,19,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20685154344,2816,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20685188487,3455,1,1,1,128,1,1,34,0,0,,
"void kernelPointwiseApply2<TensorClampOp<float>, float, float, unsigned int, int=1, int=1>(OffsetInfo<TensorClampOp<float>, float, unsigned int>, OffsetInfo<float, float, int=1>, float, float)",20685215589,2048,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15log_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE0_clEvEUlfE_EEvS4_RKT_EUliE0_EEviT1_",20685241828,2112,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_14eq_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS5_RKT_EUlfE0_EEvS5_SB_EUliE_EEviT1_",20685279842,3328,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_16fill_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlvE_EEvS4_RKT_EUliE2_EEviT1_",20685304993,2720,1,1,1,128,1,1,16,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__copy_if::InitAgent<thrust::cuda_cub::cub::ScanTileState<int, bool=1>, int*, int>, thrust::cuda_cub::cub::ScanTileState<int, bool=1>, unsigned long, int*>(bool=1, thrust::cuda_cub::cub::ScanTileState<int, bool=1>, int*)",20685341728,1344,1,1,1,128,1,1,16,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__copy_if::CopyIfAgent<thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::device_ptr<bool>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, NonZeroOp<bool>, int, int*>, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::device_ptr<bool>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, ",20685350111,2496,1,1,1,128,1,1,62,0,4096,,
"Memcpy DtoH [async]",20685368734,1280,,,,,,,,,,4,3125000
"_ZN2at6native13reduce_kernelILi512ENS0_8ReduceOpIfNS0_14func_wrapper_tIfZNS0_15sum_kernel_implIfffEEvRNS_14TensorIteratorEEUlffE_EEjfLi4EEEEEvT0_",20685438843,4256,2,1,1,32,4,1,32,16,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20685469338,2656,1,1,1,128,1,1,34,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_15mul_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS5_RKT_EUlfE0_EEvS5_SB_EUliE_EEviT1_",20685497721,2816,1,1,1,512,1,1,32,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE0_EEviT1_",20685517528,1728,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20685550966,2656,1,1,1,128,1,1,34,0,0,,
"void kernelReduceAll<bool, unsigned int, long, thrust::identity<long>, ReduceAdd<long>, int=1>(TensorInfo<bool, unsigned int>, unsigned int, long, long, thrust::identity<long>, long*)",20685593204,4064,1,1,1,1024,1,1,30,0,8192,,
"Memcpy DtoH [async]",20685603572,1280,,,,,,,,,,8,6250000
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE_clEvENKUlvE4_clEvEUllE_EEvS4_RKT_EUliE_EEviT1_",20685636275,2751,1,1,1,512,1,1,32,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__scan::InitAgent<thrust::cuda_cub::cub::ScanTileState<long, bool=1>, int>, thrust::cuda_cub::cub::ScanTileState<long, bool=1>, int>(bool=1, thrust::cuda_cub::cub::ScanTileState<long, bool=1>)",20685662993,1632,1,1,1,128,1,1,16,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__scan::ScanAgent<thrust::device_ptr<long>, thrust::device_ptr<long>, thrust::plus<long>, int, long, thrust::detail::integral_constant<bool, bool=0>>, thrust::device_ptr<long>, thrust::device_ptr<long>, thrust::plus<long>, int, thrust::cuda_cub::cub::ScanTileState<long, bool=1>, thrust::cuda_cub::__scan::AddInitToExclusiveScan<long, thrust::plus<long>>>(thrust::device_ptr<long>, thrust::device_ptr<long>, long, thrust::plus<long>, int, long)",20685671569,7360,1,1,1,96,1,1,42,0,2128,,
"void kernelPointwiseApply3<TensorMaskedSelectOp<long, bool, long>, bool, long, long, unsigned int, int=1, int=1, int=1>(OffsetInfo<bool, bool, long>, OffsetInfo<long, bool, long>, OffsetInfo<TensorMaskedSelectOp<long, bool, long>, bool, unsigned int>, bool, long)",20685697712,2016,1,1,1,512,1,1,16,0,0,,
"void kernelReduceAll<bool, unsigned int, long, thrust::identity<long>, ReduceAdd<long>, int=1>(TensorInfo<bool, unsigned int>, unsigned int, long, long, thrust::identity<long>, long*)",20685751341,3104,1,1,1,1024,1,1,30,0,8192,,
"Memcpy DtoH [async]",20685763117,1248,,,,,,,,,,8,6410256
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE_clEvENKUlvE4_clEvEUllE_EEvS4_RKT_EUliE_EEviT1_",20685791020,1824,1,1,1,512,1,1,32,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__scan::InitAgent<thrust::cuda_cub::cub::ScanTileState<long, bool=1>, int>, thrust::cuda_cub::cub::ScanTileState<long, bool=1>, int>(bool=1, thrust::cuda_cub::cub::ScanTileState<long, bool=1>)",20685813451,1376,1,1,1,128,1,1,16,0,0,,
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__scan::ScanAgent<thrust::device_ptr<long>, thrust::device_ptr<long>, thrust::plus<long>, int, long, thrust::detail::integral_constant<bool, bool=0>>, thrust::device_ptr<long>, thrust::device_ptr<long>, thrust::plus<long>, int, thrust::cuda_cub::cub::ScanTileState<long, bool=1>, thrust::cuda_cub::__scan::AddInitToExclusiveScan<long, thrust::plus<long>>>(thrust::device_ptr<long>, thrust::device_ptr<long>, long, thrust::plus<long>, int, long)",20685822314,3808,1,1,1,96,1,1,42,0,2128,,
"void kernelPointwiseApply3<TensorMaskedSelectOp<long, bool, long>, bool, long, long, unsigned int, int=1, int=1, int=1>(OffsetInfo<bool, bool, long>, OffsetInfo<long, bool, long>, OffsetInfo<TensorMaskedSelectOp<long, bool, long>, bool, unsigned int>, bool, long)",20685868264,1632,1,1,1,512,1,1,16,0,0,,
"void kernelTransformReduceInnermostDimIndex<float, long, MaxValuePair<float, long>>(float*, long*, float*, unsigned int, unsigned int, thrust::pair<float, long>, float)",20685913990,2944,1,1,1,16,32,1,20,6528,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS4_RKT_EUliE0_EEviT1_",20685941189,1632,1,1,1,512,1,1,16,0,0,,
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",20685980931,2976,1,1,1,128,1,1,34,0,0,,

==> figures/GNMT_data/twenty_five_words/kernel_named_time_thread.csv <==
#kernel #1,,Start Time(ns),Duration(ns),GridX,GridY,GridZ,BlockX,BlockY,BlockZ,Registers/Thread,Static Shared Memory,Dynamic Shared Memory,Size(bytes),Throughput(bytes/sec),Number of Threads
#N/A,1,20529007583,1568,,,,,,,,,,77824,99265306122,0
3,2,20529082780,1696,4,1,1,512,1,1,16,0,0,,,2048
70,3,20529351248,63165,32,128,1,32,8,1,21,2112,0,,,1048576
70,4,20529363215,24639,32,128,1,32,8,1,21,2112,0,,,1048576
70,5,20529384271,27742,32,128,1,32,8,1,21,2112,0,,,1048576
70,6,20529410541,24127,32,128,1,32,8,1,21,2112,0,,,1048576
#N/A,7,20529416333,1664,,,,,,,,,,256,153846153,0
69,8,20529432844,33823,64,1,2,128,1,1,106,16640,0,,,16384
#N/A,9,20529441420,1152,,,,,,,,,,256,222222222,0
69,10,20529449292,27934,64,1,2,128,1,1,106,16640,0,,,16384
65,11,20529482346,19871,128,1,1,128,1,1,56,2560,0,,,16384
45,12,20529503465,3936,4,1,1,256,1,1,32,0,0,,,1024
65,13,20529506825,18463,128,1,1,128,1,1,56,2560,0,,,16384
45,14,20529526376,3552,4,1,1,256,1,1,32,0,0,,,1024
65,15,20529527560,18559,128,1,1,128,1,1,56,2560,0,,,16384
45,16,20529546919,3616,4,1,1,256,1,1,32,0,0,,,1024
65,17,20529548199,18207,128,1,1,128,1,1,56,2560,0,,,16384
65,18,20529565798,18304,128,1,1,128,1,1,56,2560,0,,,16384
45,19,20529567430,4320,4,1,1,256,1,1,32,0,0,,,1024
45,20,20529584966,3263,4,1,1,256,1,1,32,0,0,,,1024
65,21,20529587269,18976,128,1,1,128,1,1,56,2560,0,,,16384
65,22,20529605637,19039,128,1,1,128,1,1,56,2560,0,,,16384
45,23,20529607173,3935,4,1,1,256,1,1,32,0,0,,,1024
65,24,20529625412,19295,128,1,1,128,1,1,56,2560,0,,,16384
45,25,20529626596,3520,4,1,1,256,1,1,32,0,0,,,1024
65,26,20529644067,18591,128,1,1,128,1,1,56,2560,0,,,16384
45,27,20529645571,3808,4,1,1,256,1,1,32,0,0,,,1024
45,28,20529663618,3648,4,1,1,256,1,1,32,0,0,,,1024
65,29,20529664930,18431,128,1,1,128,1,1,56,2560,0,,,16384
65,30,20529682401,18335,128,1,1,128,1,1,56,2560,0,,,16384
45,31,20529684257,3264,4,1,1,256,1,1,32,0,0,,,1024
45,32,20529701696,3552,4,1,1,256,1,1,32,0,0,,,1024
65,33,20529702912,18815,128,1,1,128,1,1,56,2560,0,,,16384
65,34,20529720991,18176,128,1,1,128,1,1,56,2560,0,,,16384
45,35,20529722751,4000,4,1,1,256,1,1,32,0,0,,,1024
45,36,20529740223,3455,4,1,1,256,1,1,32,0,0,,,1024
65,37,20529741407,18623,128,1,1,128,1,1,56,2560,0,,,16384
65,38,20529759390,18815,128,1,1,128,1,1,56,2560,0,,,16384
45,39,20529761054,3584,4,1,1,256,1,1,32,0,0,,,1024
45,40,20529779165,3584,4,1,1,256,1,1,32,0,0,,,1024
65,41,20529780413,19007,128,1,1,128,1,1,56,2560,0,,,16384
65,42,20529797340,17983,128,1,1,128,1,1,56,2560,0,,,16384
45,43,20529800508,3808,4,1,1,256,1,1,32,0,0,,,1024
45,44,20529816379,3520,4,1,1,256,1,1,32,0,0,,,1024
65,45,20529817563,19039,128,1,1,128,1,1,56,2560,0,,,16384
45,46,20529837626,3104,4,1,1,256,1,1,32,0,0,,,1024
65,47,20529850554,18367,128,1,1,128,1,1,56,2560,0,,,16384
45,48,20529869817,2880,4,1,1,256,1,1,32,0,0,,,1024
65,49,20529872057,18303,128,1,1,128,1,1,56,2560,0,,,16384
65,50,20529889752,19103,128,1,1,128,1,1,56,2560,0,,,16384
45,51,20529891416,3936,4,1,1,256,1,1,32,0,0,,,1024
45,52,20529909751,3488,4,1,1,256,1,1,32,0,0,,,1024
65,53,20529910935,18591,128,1,1,128,1,1,56,2560,0,,,16384
65,54,20529928918,18271,128,1,1,128,1,1,56,2560,0,,,16384
45,55,20529930550,3424,4,1,1,256,1,1,32,0,0,,,1024
45,56,20529948245,3904,4,1,1,256,1,1,32,0,0,,,1024
65,57,20529949845,17919,128,1,1,128,1,1,56,2560,0,,,16384
65,58,20529968404,18464,128,1,1,128,1,1,56,2560,0,,,16384
45,59,20529969780,3840,4,1,1,256,1,1,32,0,0,,,1024
45,60,20529987924,3679,4,1,1,256,1,1,32,0,0,,,1024
65,61,20529989108,18431,128,1,1,128,1,1,56,2560,0,,,16384
65,62,20530006931,18367,128,1,1,128,1,1,56,2560,0,,,16384
45,63,20530008595,4063,4,1,1,256,1,1,32,0,0,,,1024
45,64,20530026386,3808,4,1,1,256,1,1,32,0,0,,,1024
65,65,20530027858,18271,128,1,1,128,1,1,56,2560,0,,,16384
65,66,20530045009,18271,128,1,1,128,1,1,56,2560,0,,,16384
45,67,20530047185,3968,4,1,1,256,1,1,32,0,0,,,1024
45,68,20530064304,3488,4,1,1,256,1,1,32,0,0,,,1024
65,69,20530065520,19135,128,1,1,128,1,1,56,2560,0,,,16384
65,70,20530084047,18879,128,1,1,128,1,1,56,2560,0,,,16384
45,71,20530085551,3872,4,1,1,256,1,1,32,0,0,,,1024
45,72,20530103886,3584,4,1,1,256,1,1,32,0,0,,,1024
65,73,20530105134,20063,128,1,1,128,1,1,56,2560,0,,,16384
65,74,20530122926,18719,128,1,1,128,1,1,56,2560,0,,,16384
45,75,20530126125,3936,4,1,1,256,1,1,32,0,0,,,1024
45,76,20530142669,3775,4,1,1,256,1,1,32,0,0,,,1024
65,77,20530143885,18079,128,1,1,128,1,1,56,2560,0,,,16384
65,78,20530161356,18655,128,1,1,128,1,1,56,2560,0,,,16384
45,79,20530162860,3744,4,1,1,256,1,1,32,0,0,,,1024
45,80,20530181067,3744,4,1,1,256,1,1,32,0,0,,,1024
65,81,20530182379,19071,128,1,1,128,1,1,56,2560,0,,,16384
65,82,20530200874,18399,128,1,1,128,1,1,56,2560,0,,,16384
45,83,20530202378,3648,4,1,1,256,1,1,32,0,0,,,1024
45,84,20530220201,3584,4,1,1,256,1,1,32,0,0,,,1024
65,85,20530221513,18527,128,1,1,128,1,1,56,2560,0,,,16384
65,86,20530239432,19071,128,1,1,128,1,1,56,2560,0,,,16384
45,87,20530240968,3680,4,1,1,256,1,1,32,0,0,,,1024
45,88,20530259463,3712,4,1,1,256,1,1,32,0,0,,,1024
65,89,20530260679,19520,128,1,1,128,1,1,56,2560,0,,,16384
65,90,20530278023,18495,128,1,1,128,1,1,56,2560,0,,,16384
45,91,20530281190,3648,4,1,1,256,1,1,32,0,0,,,1024
45,92,20530297382,3424,4,1,1,256,1,1,32,0,0,,,1024
65,93,20530298566,18719,128,1,1,128,1,1,56,2560,0,,,16384
65,94,20530316357,18623,128,1,1,128,1,1,56,2560,0,,,16384
45,95,20530318149,3936,4,1,1,256,1,1,32,0,0,,,1024
45,96,20530335940,3776,4,1,1,256,1,1,32,0,0,,,1024
65,97,20530337316,18591,128,1,1,128,1,1,56,2560,0,,,16384
65,98,20530354851,18111,128,1,1,128,1,1,56,2560,0,,,16384
45,99,20530356803,3904,4,1,1,256,1,1,32,0,0,,,1024
45,100,20530373826,3680,4,1,1,256,1,1,32,0,0,,,1024
65,101,20530375778,18207,128,1,1,128,1,1,56,2560,0,,,16384
65,102,20530393281,18528,128,1,1,128,1,1,56,2560,0,,,16384
45,103,20530395009,3968,4,1,1,256,1,1,32,0,0,,,1024
45,104,20530412801,3487,4,1,1,256,1,1,32,0,0,,,1024
65,105,20530414017,18303,128,1,1,128,1,1,56,2560,0,,,16384
65,106,20530431360,18143,128,1,1,128,1,1,56,2560,0,,,16384
45,107,20530433376,4288,4,1,1,256,1,1,32,0,0,,,1024
45,108,20530450431,3456,4,1,1,256,1,1,32,0,0,,,1024
65,109,20530451615,18239,128,1,1,128,1,1,56,2560,0,,,16384
65,110,20530470334,18367,128,1,1,128,1,1,56,2560,0,,,16384
45,111,20530471518,3392,4,1,1,256,1,1,32,0,0,,,1024
45,112,20530489533,3584,4,1,1,256,1,1,32,0,0,,,1024
65,113,20530490781,17983,128,1,1,128,1,1,56,2560,0,,,16384
65,114,20530508124,18592,128,1,1,128,1,1,56,2560,0,,,16384
45,115,20530509852,3456,4,1,1,256,1,1,32,0,0,,,1024
45,116,20530527675,3520,4,1,1,256,1,1,32,0,0,,,1024
65,117,20530528891,18880,128,1,1,128,1,1,56,2560,0,,,16384
65,118,20530546843,18175,128,1,1,128,1,1,56,2560,0,,,16384
45,119,20530548667,3903,4,1,1,256,1,1,32,0,0,,,1024
45,120,20530565978,3648,4,1,1,256,1,1,32,0,0,,,1024
65,121,20530567258,18495,128,1,1,128,1,1,56,2560,0,,,16384
65,122,20530585049,19103,128,1,1,128,1,1,56,2560,0,,,16384
45,123,20530586809,3904,4,1,1,256,1,1,32,0,0,,,1024
45,124,20530605112,3520,4,1,1,256,1,1,32,0,0,,,1024
65,125,20530606296,18303,128,1,1,128,1,1,56,2560,0,,,16384
65,126,20530623959,18719,128,1,1,128,1,1,56,2560,0,,,16384
45,127,20530625623,3936,4,1,1,256,1,1,32,0,0,,,1024
45,128,20530643702,3584,4,1,1,256,1,1,32,0,0,,,1024
65,129,20530644918,18591,128,1,1,128,1,1,56,2560,0,,,16384
65,130,20530662421,18752,128,1,1,128,1,1,56,2560,0,,,16384
45,131,20530664565,3744,4,1,1,256,1,1,32,0,0,,,1024
45,132,20530682197,3519,4,1,1,256,1,1,32,0,0,,,1024
65,133,20530683413,18591,128,1,1,128,1,1,56,2560,0,,,16384
65,134,20530700788,18719,128,1,1,128,1,1,56,2560,0,,,16384
45,135,20530703188,4191,4,1,1,256,1,1,32,0,0,,,1024
45,136,20530720531,3776,4,1,1,256,1,1,32,0,0,,,1024
65,137,20530722259,17855,128,1,1,128,1,1,56,2560,0,,,16384
45,138,20530741170,3104,4,1,1,256,1,1,32,0,0,,,1024
#N/A,139,20530748370,1184,,,,,,,,,,256,216216216,0
69,140,20530758289,21535,64,1,2,128,1,1,106,16640,0,,,16384
#N/A,141,20530774512,1152,,,,,,,,,,256,222222222,0
69,142,20530781232,21535,64,1,2,128,1,1,106,16640,0,,,16384
65,143,20530795472,18815,128,1,1,128,1,1,56,2560,0,,,16384
45,144,20530815311,3647,4,1,1,256,1,1,32,0,0,,,1024
65,145,20530816591,18207,128,1,1,128,1,1,56,2560,0,,,16384
65,146,20530835726,18463,128,1,1,128,1,1,56,2560,0,,,16384
45,147,20530836846,3552,4,1,1,256,1,1,32,0,0,,,1024
45,148,20530855053,3520,4,1,1,256,1,1,32,0,0,,,1024
65,149,20530856237,18527,128,1,1,128,1,1,56,2560,0,,,16384
65,150,20530873932,18335,128,1,1,128,1,1,56,2560,0,,,16384
45,151,20530875820,3488,4,1,1,256,1,1,32,0,0,,,1024
45,152,20530893323,4672,4,1,1,256,1,1,32,0,0,,,1024
65,153,20530894507,18655,128,1,1,128,1,1,56,2560,0,,,16384
65,154,20530912554,18719,128,1,1,128,1,1,56,2560,0,,,16384
45,155,20530914058,3712,4,1,1,256,1,1,32,0,0,,,1024
45,156,20530932297,3488,4,1,1,256,1,1,32,0,0,,,1024
65,157,20530933513,19168,128,1,1,128,1,1,56,2560,0,,,16384
65,158,20530950569,18559,128,1,1,128,1,1,56,2560,0,,,16384
45,159,20530953576,3520,4,1,1,256,1,1,32,0,0,,,1024
45,160,20530970152,3424,4,1,1,256,1,1,32,0,0,,,1024
65,161,20530971368,18303,128,1,1,128,1,1,56,2560,0,,,16384
65,162,20530989063,18687,128,1,1,128,1,1,56,2560,0,,,16384
45,163,20530990535,3936,4,1,1,256,1,1,32,0,0,,,1024
45,164,20531008582,3136,4,1,1,256,1,1,32,0,0,,,1024
#N/A,165,20531017606,1600,,,,,,,,,,2048,2560000000,0
#N/A,166,20531026629,1440,,,,,,,,,,2048,2844444444,0
65,167,20531036933,18271,128,1,1,128,1,1,56,2560,0,,,16384
45,168,20531056228,3072,4,1,1,256,1,1,32,0,0,,,1024
#N/A,169,20531060132,1568,,,,,,,,,,2048,2612244896,0
#N/A,170,20531067747,1408,,,,,,,,,,2048,2909090908,0
3,171,20531284154,2048,152,1,1,512,1,1,16,0,0,,,77824
#N/A,172,20531325016,1952,,,,,,,,,,155648,1.59475E+11,0
3,173,20531393365,1344,2,1,1,512,1,1,16,0,0,,,1024
70,174,20531571341,61469,64,128,1,32,8,1,21,2112,0,,,2097152
70,175,20531579725,25630,32,128,1,32,8,1,21,2112,0,,,1048576
#N/A,176,20531634058,1248,,,,,,,,,,128,102564102,0
72,177,20531637290,50078,32,1,4,128,1,1,186,32768,0,,,16384
65,178,20531641098,37118,128,1,1,128,1,1,56,2560,0,,,16384
45,179,20531688424,3200,4,1,1,256,1,1,32,0,0,,,1024
65,180,20531692552,18367,128,1,1,128,1,1,56,2560,0,,,16384
45,181,20531712711,3295,4,1,1,256,1,1,32,0,0,,,1024
65,182,20531716870,18624,128,1,1,128,1,1,56,2560,0,,,16384
45,183,20531737318,3359,4,1,1,256,1,1,32,0,0,,,1024
65,184,20531741605,18495,128,1,1,128,1,1,56,2560,0,,,16384
45,185,20531761188,3200,4,1,1,256,1,1,32,0,0,,,1024
65,186,20531765348,19039,128,1,1,128,1,1,56,2560,0,,,16384
45,187,20531785443,3392,4,1,1,256,1,1,32,0,0,,,1024
65,188,20531789731,18367,128,1,1,128,1,1,56,2560,0,,,16384
45,189,20531809186,3200,4,1,1,256,1,1,32,0,0,,,1024
65,190,20531813346,18527,128,1,1,128,1,1,56,2560,0,,,16384
45,191,20531832897,3200,4,1,1,256,1,1,32,0,0,,,1024
65,192,20531836929,18303,128,1,1,128,1,1,56,2560,0,,,16384
45,193,20531856224,3200,4,1,1,256,1,1,32,0,0,,,1024
65,194,20531860384,18751,128,1,1,128,1,1,56,2560,0,,,16384
45,195,20531880223,3232,4,1,1,256,1,1,32,0,0,,,1024
65,196,20531884543,18591,128,1,1,128,1,1,56,2560,0,,,16384
45,197,20531903998,3264,4,1,1,256,1,1,32,0,0,,,1024
65,198,20531908350,18111,128,1,1,128,1,1,56,2560,0,,,16384
45,199,20531927453,3264,4,1,1,256,1,1,32,0,0,,,1024
65,200,20531931773,18303,128,1,1,128,1,1,56,2560,0,,,16384
45,201,20531950940,3264,4,1,1,256,1,1,32,0,0,,,1024
65,202,20531955260,18047,128,1,1,128,1,1,56,2560,0,,,16384
45,203,20531974331,3392,4,1,1,256,1,1,32,0,0,,,1024
65,204,20531978651,18143,128,1,1,128,1,1,56,2560,0,,,16384
45,205,20531997658,3264,4,1,1,256,1,1,32,0,0,,,1024
65,206,20532001786,18527,128,1,1,128,1,1,56,2560,0,,,16384
45,207,20532021305,3200,4,1,1,256,1,1,32,0,0,,,1024
65,208,20532025369,19167,128,1,1,128,1,1,56,2560,0,,,16384
45,209,20532045592,3360,4,1,1,256,1,1,32,0,0,,,1024
65,210,20532050072,18271,128,1,1,128,1,1,56,2560,0,,,16384
45,211,20532069591,3232,4,1,1,256,1,1,32,0,0,,,1024
65,212,20532073878,18368,128,1,1,128,1,1,56,2560,0,,,16384
45,213,20532093238,3487,4,1,1,256,1,1,32,0,0,,,1024
65,214,20532097909,18272,128,1,1,128,1,1,56,2560,0,,,16384
45,215,20532117173,3231,4,1,1,256,1,1,32,0,0,,,1024
65,216,20532121236,18304,128,1,1,128,1,1,56,2560,0,,,16384
45,217,20532140468,3199,4,1,1,256,1,1,32,0,0,,,1024
65,218,20532144851,18751,128,1,1,128,1,1,56,2560,0,,,16384
45,219,20532164626,3264,4,1,1,256,1,1,32,0,0,,,1024
65,220,20532168946,17759,128,1,1,128,1,1,56,2560,0,,,16384
45,221,20532187633,3296,4,1,1,256,1,1,32,0,0,,,1024
65,222,20532191825,18687,128,1,1,128,1,1,56,2560,0,,,16384
45,223,20532211504,3264,4,1,1,256,1,1,32,0,0,,,1024
65,224,20532215600,19039,128,1,1,128,1,1,56,2560,0,,,16384
45,225,20532235759,3264,4,1,1,256,1,1,32,0,0,,,1024
65,226,20532239855,18783,128,1,1,128,1,1,56,2560,0,,,16384
45,227,20532259630,3232,4,1,1,256,1,1,32,0,0,,,1024
65,228,20532263822,19903,128,1,1,128,1,1,56,2560,0,,,16384
#N/A,229,20532265742,1152,,,,,,,,,,256,222222222,0
69,230,20532278861,43934,64,1,3,128,1,1,106,16640,0,,,24576
45,231,20532284877,3808,4,1,1,256,1,1,32,0,0,,,1024
65,232,20532289613,28447,128,1,1,128,1,1,56,2560,0,,,16384
45,233,20532319020,3487,4,1,1,256,1,1,32,0,0,,,1024
65,234,20532323403,18208,128,1,1,128,1,1,56,2560,0,,,16384
45,235,20532342571,3199,4,1,1,256,1,1,32,0,0,,,1024
65,236,20532346730,18527,128,1,1,128,1,1,56,2560,0,,,16384
45,237,20532366281,3264,4,1,1,256,1,1,32,0,0,,,1024
65,238,20532370601,18687,128,1,1,128,1,1,56,2560,0,,,16384
45,239,20532390184,3392,4,1,1,256,1,1,32,0,0,,,1024
65,240,20532394408,19103,128,1,1,128,1,1,56,2560,0,,,16384
45,241,20532414535,3264,4,1,1,256,1,1,32,0,0,,,1024
65,242,20532418599,18591,128,1,1,128,1,1,56,2560,0,,,16384
45,243,20532438054,3264,4,1,1,256,1,1,32,0,0,,,1024
65,244,20532442246,18559,128,1,1,128,1,1,56,2560,0,,,16384
45,245,20532462661,3264,4,1,1,256,1,1,32,0,0,,,1024
65,246,20532466757,19295,128,1,1,128,1,1,56,2560,0,,,16384
45,247,20532487972,3200,4,1,1,256,1,1,32,0,0,,,1024
65,248,20532492132,18207,128,1,1,128,1,1,56,2560,0,,,16384
45,249,20532511363,3520,4,1,1,256,1,1,32,0,0,,,1024
65,250,20532515715,19103,128,1,1,128,1,1,56,2560,0,,,16384
45,251,20532535778,3264,4,1,1,256,1,1,32,0,0,,,1024
65,252,20532539938,18207,128,1,1,128,1,1,56,2560,0,,,16384
45,253,20532559169,3264,4,1,1,256,1,1,32,0,0,,,1024
65,254,20532563489,18751,128,1,1,128,1,1,56,2560,0,,,16384
45,255,20532583232,3296,4,1,1,256,1,1,32,0,0,,,1024
#N/A,256,20532587424,1632,,,,,,,,,,2048,2509803920,0
#N/A,257,20532589983,1472,,,,,,,,,,2048,2782608694,0
3,258,20532592319,1504,2,1,1,512,1,1,16,0,0,,,1024
70,259,20532751928,40638,32,128,1,32,8,1,21,2112,0,,,1048576
70,260,20532763288,26239,32,128,1,32,8,1,21,2112,0,,,1048576
#N/A,261,20532793974,1184,,,,,,,,,,256,216216216,0
69,262,20532796854,24831,64,1,2,128,1,1,106,16640,0,,,16384
65,263,20532818997,21247,128,1,1,128,1,1,56,2560,0,,,16384
45,264,20532841300,3264,4,1,1,256,1,1,32,0,0,,,1024
65,265,20532845556,18303,128,1,1,128,1,1,56,2560,0,,,16384
45,266,20532864723,3136,4,1,1,256,1,1,32,0,0,,,1024
65,267,20532868819,18143,128,1,1,128,1,1,56,2560,0,,,16384
45,268,20532888018,3360,4,1,1,256,1,1,32,0,0,,,1024
65,269,20532892338,18079,128,1,1,128,1,1,56,2560,0,,,16384
45,270,20532911313,3232,4,1,1,256,1,1,32,0,0,,,1024
65,271,20532915345,17983,128,1,1,128,1,1,56,2560,0,,,16384
45,272,20532934416,3360,4,1,1,256,1,1,32,0,0,,,1024
65,273,20532938736,17791,128,1,1,128,1,1,56,2560,0,,,16384
45,274,20532957487,3584,4,1,1,256,1,1,32,0,0,,,1024
65,275,20532962063,18431,128,1,1,128,1,1,56,2560,0,,,16384
45,276,20532981390,3360,4,1,1,256,1,1,32,0,0,,,1024
65,277,20532985806,18399,128,1,1,128,1,1,56,2560,0,,,16384
45,278,20533005133,3392,4,1,1,256,1,1,32,0,0,,,1024
65,279,20533009421,18687,128,1,1,128,1,1,56,2560,0,,,16384
45,280,20533028972,3200,4,1,1,256,1,1,32,0,0,,,1024
65,281,20533033356,18431,128,1,1,128,1,1,56,2560,0,,,16384
45,282,20533052875,3232,4,1,1,256,1,1,32,0,0,,,1024
65,283,20533056939,18175,128,1,1,128,1,1,56,2560,0,,,16384
45,284,20533075978,3200,4,1,1,256,1,1,32,0,0,,,1024
65,285,20533080330,18591,128,1,1,128,1,1,56,2560,0,,,16384
45,286,20533099977,3328,4,1,1,256,1,1,32,0,0,,,1024
65,287,20533104297,17951,128,1,1,128,1,1,56,2560,0,,,16384
45,288,20533123272,3200,4,1,1,256,1,1,32,0,0,,,1024
65,289,20533127463,17888,128,1,1,128,1,1,56,2560,0,,,16384
45,290,20533146247,3232,4,1,1,256,1,1,32,0,0,,,1024
65,291,20533150310,18496,128,1,1,128,1,1,56,2560,0,,,16384
45,292,20533169670,3263,4,1,1,256,1,1,32,0,0,,,1024
65,293,20533173925,18016,128,1,1,128,1,1,56,2560,0,,,16384
45,294,20533192965,3359,4,1,1,256,1,1,32,0,0,,,1024
65,295,20533197220,18016,128,1,1,128,1,1,56,2560,0,,,16384
45,296,20533216196,3263,4,1,1,256,1,1,32,0,0,,,1024
65,297,20533220419,18272,128,1,1,128,1,1,56,2560,0,,,16384
45,298,20533239554,3200,4,1,1,256,1,1,32,0,0,,,1024
65,299,20533243682,18847,128,1,1,128,1,1,56,2560,0,,,16384
45,300,20533263617,3328,4,1,1,256,1,1,32,0,0,,,1024
65,301,20533267873,17919,128,1,1,128,1,1,56,2560,0,,,16384
45,302,20533286720,3328,4,1,1,256,1,1,32,0,0,,,1024
65,303,20533291232,18271,128,1,1,128,1,1,56,2560,0,,,16384
45,304,20533310399,3264,4,1,1,256,1,1,32,0,0,,,1024
65,305,20533314655,18015,128,1,1,128,1,1,56,2560,0,,,16384
45,306,20533333566,3232,4,1,1,256,1,1,32,0,0,,,1024
65,307,20533337726,18015,128,1,1,128,1,1,56,2560,0,,,16384
45,308,20533356829,3200,4,1,1,256,1,1,32,0,0,,,1024
65,309,20533361085,18719,128,1,1,128,1,1,56,2560,0,,,16384
45,310,20533380732,3200,4,1,1,256,1,1,32,0,0,,,1024
65,311,20533384796,18303,128,1,1,128,1,1,56,2560,0,,,16384
45,312,20533404091,3424,4,1,1,256,1,1,32,0,0,,,1024
65,313,20533408475,17919,128,1,1,128,1,1,56,2560,0,,,16384
45,314,20533427482,3232,4,1,1,256,1,1,32,0,0,,,1024
65,315,20533431578,17887,128,1,1,128,1,1,56,2560,0,,,16384
#N/A,316,20533437146,1760,,,,,,,,,,256,145454545,0
69,317,20533446713,29631,64,1,2,128,1,1,106,16640,0,,,16384
45,318,20533450425,3648,4,1,1,256,1,1,32,0,0,,,1024
65,319,20533455129,21023,128,1,1,128,1,1,56,2560,0,,,16384
45,320,20533477176,3328,4,1,1,256,1,1,32,0,0,,,1024
65,321,20533481496,18783,128,1,1,128,1,1,56,2560,0,,,16384
45,322,20533501175,3264,4,1,1,256,1,1,32,0,0,,,1024
65,323,20533505463,18495,128,1,1,128,1,1,56,2560,0,,,16384
45,324,20533525014,3456,4,1,1,256,1,1,32,0,0,,,1024
65,325,20533529462,17983,128,1,1,128,1,1,56,2560,0,,,16384
45,326,20533548533,3424,4,1,1,256,1,1,32,0,0,,,1024
65,327,20533552789,18175,128,1,1,128,1,1,56,2560,0,,,16384
45,328,20533571988,3200,4,1,1,256,1,1,32,0,0,,,1024
65,329,20533576051,17888,128,1,1,128,1,1,56,2560,0,,,16384
45,330,20533595667,3199,4,1,1,256,1,1,32,0,0,,,1024
65,331,20533599890,18592,128,1,1,128,1,1,56,2560,0,,,16384
45,332,20533619378,3423,4,1,1,256,1,1,32,0,0,,,1024
65,333,20533623697,17952,128,1,1,128,1,1,56,2560,0,,,16384
45,334,20533642577,3359,4,1,1,256,1,1,32,0,0,,,1024
65,335,20533646832,18207,128,1,1,128,1,1,56,2560,0,,,16384
45,336,20533665935,3488,4,1,1,256,1,1,32,0,0,,,1024
65,337,20533670287,18111,128,1,1,128,1,1,56,2560,0,,,16384
45,338,20533689294,3264,4,1,1,256,1,1,32,0,0,,,1024
65,339,20533693550,17887,128,1,1,128,1,1,56,2560,0,,,16384
45,340,20533712429,3232,4,1,1,256,1,1,32,0,0,,,1024
#N/A,341,20533716525,1600,,,,,,,,,,2048,2560000000,0
#N/A,342,20533718957,1408,,,,,,,,,,2048,2909090908,0
12,343,20533721549,2368,76,1,1,512,1,1,16,0,0,,,38912
3,344,20533770859,1472,2,1,1,512,1,1,16,0,0,,,1024
70,345,20533951299,41310,32,128,1,32,8,1,21,2112,0,,,1048576
70,346,20533961026,26751,32,128,1,32,8,1,21,2112,0,,,1048576
#N/A,347,20533994049,1216,,,,,,,,,,256,210526315,0
69,348,20533996961,24703,64,1,2,128,1,1,106,16640,0,,,16384
65,349,20534019168,20127,128,1,1,128,1,1,56,2560,0,,,16384
45,350,20534040447,3040,4,1,1,256,1,1,32,0,0,,,1024
65,351,20534044479,18175,128,1,1,128,1,1,56,2560,0,,,16384
45,352,20534063518,3072,4,1,1,256,1,1,32,0,0,,,1024
65,353,20534067454,18591,128,1,1,128,1,1,56,2560,0,,,16384
45,354,20534087165,3264,4,1,1,256,1,1,32,0,0,,,1024
65,355,20534091356,18176,128,1,1,128,1,1,56,2560,0,,,16384
45,356,20534110460,3455,4,1,1,256,1,1,32,0,0,,,1024
65,357,20534114907,18304,128,1,1,128,1,1,56,2560,0,,,16384
45,358,20534134075,3295,4,1,1,256,1,1,32,0,0,,,1024
65,359,20534138234,18336,128,1,1,128,1,1,56,2560,0,,,16384
45,360,20534157594,3359,4,1,1,256,1,1,32,0,0,,,1024
65,361,20534162009,18432,128,1,1,128,1,1,56,2560,0,,,16384
45,362,20534181464,3296,4,1,1,256,1,1,32,0,0,,,1024
65,363,20534185656,18015,128,1,1,128,1,1,56,2560,0,,,16384
45,364,20534204695,3264,4,1,1,256,1,1,32,0,0,,,1024
65,365,20534208855,18399,128,1,1,128,1,1,56,2560,0,,,16384
45,366,20534228182,3264,4,1,1,256,1,1,32,0,0,,,1024
65,367,20534232310,18367,128,1,1,128,1,1,56,2560,0,,,16384
45,368,20534252021,3296,4,1,1,256,1,1,32,0,0,,,1024
65,369,20534256149,18847,128,1,1,128,1,1,56,2560,0,,,16384
45,370,20534276084,3232,4,1,1,256,1,1,32,0,0,,,1024
65,371,20534280564,18207,128,1,1,128,1,1,56,2560,0,,,16384
45,372,20534299795,3264,4,1,1,256,1,1,32,0,0,,,1024
65,373,20534303891,18559,128,1,1,128,1,1,56,2560,0,,,16384
45,374,20534323378,3392,4,1,1,256,1,1,32,0,0,,,1024
65,375,20534327698,18719,128,1,1,128,1,1,56,2560,0,,,16384
45,376,20534347505,3264,4,1,1,256,1,1,32,0,0,,,1024
65,377,20534351665,18367,128,1,1,128,1,1,56,2560,0,,,16384
45,378,20534370928,3232,4,1,1,256,1,1,32,0,0,,,1024
65,379,20534374992,18143,128,1,1,128,1,1,56,2560,0,,,16384
45,380,20534394063,3232,4,1,1,256,1,1,32,0,0,,,1024
65,381,20534398223,18079,128,1,1,128,1,1,56,2560,0,,,16384
45,382,20534417326,3232,4,1,1,256,1,1,32,0,0,,,1024
65,383,20534421422,17983,128,1,1,128,1,1,56,2560,0,,,16384
45,384,20534440333,3232,4,1,1,256,1,1,32,0,0,,,1024
65,385,20534444429,18175,128,1,1,128,1,1,56,2560,0,,,16384
45,386,20534463660,3552,4,1,1,256,1,1,32,0,0,,,1024
65,387,20534468236,17919,128,1,1,128,1,1,56,2560,0,,,16384
45,388,20534487243,3328,4,1,1,256,1,1,32,0,0,,,1024
65,389,20534491435,18175,128,1,1,128,1,1,56,2560,0,,,16384
45,390,20534510698,3360,4,1,1,256,1,1,32,0,0,,,1024
65,391,20534515018,18047,128,1,1,128,1,1,56,2560,0,,,16384
45,392,20534534153,3264,4,1,1,256,1,1,32,0,0,,,1024
65,393,20534538313,18047,128,1,1,128,1,1,56,2560,0,,,16384
45,394,20534557352,3232,4,1,1,256,1,1,32,0,0,,,1024
65,395,20534561671,18144,128,1,1,128,1,1,56,2560,0,,,16384
45,396,20534580903,3263,4,1,1,256,1,1,32,0,0,,,1024
65,397,20534585190,18080,128,1,1,128,1,1,56,2560,0,,,16384
45,398,20534604262,3679,4,1,1,256,1,1,32,0,0,,,1024
65,399,20534608837,18400,128,1,1,128,1,1,56,2560,0,,,16384
45,400,20534628261,3391,4,1,1,256,1,1,32,0,0,,,1024
65,401,20534632516,18400,128,1,1,128,1,1,56,2560,0,,,16384
#N/A,402,20534635172,1152,,,,,,,,,,256,222222222,0
69,403,20534647972,30142,64,1,2,128,1,1,106,16640,0,,,16384
45,404,20534652355,3936,4,1,1,256,1,1,32,0,0,,,1024
65,405,20534658627,21119,128,1,1,128,1,1,56,2560,0,,,16384
45,406,20534680802,3392,4,1,1,256,1,1,32,0,0,,,1024
65,407,20534685154,18111,128,1,1,128,1,1,56,2560,0,,,16384
45,408,20534704417,3360,4,1,1,256,1,1,32,0,0,,,1024
65,409,20534708737,17631,128,1,1,128,1,1,56,2560,0,,,16384
45,410,20534727456,3264,4,1,1,256,1,1,32,0,0,,,1024
65,411,20534731680,18431,128,1,1,128,1,1,56,2560,0,,,16384
45,412,20534751007,3488,4,1,1,256,1,1,32,0,0,,,1024
65,413,20534755327,18655,128,1,1,128,1,1,56,2560,0,,,16384
45,414,20534775006,3360,4,1,1,256,1,1,32,0,0,,,1024
65,415,20534779262,18271,128,1,1,128,1,1,56,2560,0,,,16384
45,416,20534799357,3296,4,1,1,256,1,1,32,0,0,,,1024
65,417,20534803677,18527,128,1,1,128,1,1,56,2560,0,,,16384
45,418,20534823292,3360,4,1,1,256,1,1,32,0,0,,,1024
65,419,20534827708,18047,128,1,1,128,1,1,56,2560,0,,,16384
45,420,20534846747,3232,4,1,1,256,1,1,32,0,0,,,1024
65,421,20534850779,18303,128,1,1,128,1,1,56,2560,0,,,16384
45,422,20534870106,3392,4,1,1,256,1,1,32,0,0,,,1024
65,423,20534874554,17663,128,1,1,128,1,1,56,2560,0,,,16384
45,424,20534893305,3264,4,1,1,256,1,1,32,0,0,,,1024
65,425,20534897369,18303,128,1,1,128,1,1,56,2560,0,,,16384
45,426,20534916728,3391,4,1,1,256,1,1,32,0,0,,,1024
#N/A,427,20534921175,1632,,,,,,,,,,2048,2509803920,0
#N/A,428,20534923671,1440,,,,,,,,,,2048,2844444444,0
12,429,20534926007,2048,76,1,1,512,1,1,16,0,0,,,38912
3,430,20534947798,1888,1,1,1,512,1,1,16,0,0,,,512
3,431,20534970101,1376,1,1,1,512,1,1,16,0,0,,,512
3,432,20534991508,1696,1,1,1,512,1,1,16,0,0,,,512
7,433,20535021491,1664,1,1,1,256,1,1,16,0,0,,,256
7,434,20535046002,1344,1,1,1,256,1,1,16,0,0,,,256
7,435,20535070609,1408,1,1,1,256,1,1,16,0,0,,,256
#N/A,436,20535106255,1216,,,,,,,,,,20,16447368,0
29,437,20535140110,2656,1,1,1,128,1,1,16,0,0,,,128
10,438,20535177324,2048,1,1,1,512,1,1,16,0,0,,,512
55,439,20535220522,4672,380,1,1,128,1,1,16,0,0,,,48640
10,440,20535258344,1760,1,1,1,512,1,1,16,0,0,,,512
3,441,20535288807,1376,1,1,1,512,1,1,16,0,0,,,512
13,442,20535330341,3072,1,1,1,512,1,1,32,0,0,,,512
33,443,20535371395,2944,1,1,1,16,32,1,21,4896,0,,,512
14,444,20535408034,1888,1,1,1,512,1,1,16,0,0,,,512
6,445,20535449408,1952,1,1,1,128,1,1,16,0,0,,,128
52,446,20535458623,4064,1,1,1,128,1,1,62,0,4096,,,128
#N/A,447,20535480766,1376,,,,,,,,,,4,2906976,0
7,448,20535505949,2464,1,1,1,256,1,1,30,0,0,,,256
44,449,20535536924,3392,1,1,1,128,1,1,34,0,0,,,128
44,450,20535568667,2623,1,1,1,128,1,1,34,0,0,,,128
13,451,20535596313,1952,1,1,1,512,1,1,16,0,0,,,512
46,452,20535624472,3232,1,1,1,128,1,1,34,0,0,,,128
57,453,20535693269,4480,8,1,1,128,1,1,32,0,0,,,1024
7,454,20535739923,1408,1,1,1,256,1,1,16,0,0,,,256
60,455,20535779153,7520,1,1,1,128,1,1,32,0,0,,,128
3,456,20535831279,1696,10,1,1,512,1,1,16,0,0,,,5120
#N/A,457,20535960361,1216,,,,,,,,,,256,210526315,0
71,458,20535973992,24031,64,1,2,128,1,1,106,16896,0,,,16384
#N/A,459,20535990664,1152,,,,,,,,,,256,222222222,0
71,460,20535999079,22591,64,1,2,128,1,1,106,16896,0,,,16384
45,461,20536023014,3168,20,1,1,256,1,1,32,0,0,,,5120
#N/A,462,20536029254,1632,,,,,,,,,,10240,12549019606,0
#N/A,463,20536039654,1471,,,,,,,,,,10240,13922501698,0
#N/A,464,20536147105,1216,,,,,,,,,,64,52631578,0
71,465,20536158016,16224,16,1,2,128,1,1,106,16896,0,,,4096
#N/A,466,20536209982,1120,,,,,,,,,,192,171428571,0
71,467,20536219870,21023,16,3,3,128,1,1,106,16896,0,,,18432
42,468,20536278267,5568,380,1,1,128,1,1,16,0,0,,,48640
42,469,20536304218,4512,380,1,1,128,1,1,16,0,0,,,48640
63,470,20536338872,10432,1,1,1,512,1,1,32,16,2048,,,512
18,471,20536362327,2144,2,1,1,512,1,1,19,0,0,,,1024
8,472,20536385782,1984,2,1,1,512,1,1,16,0,0,,,1024
35,473,20536414421,2976,380,1,1,512,1,1,16,0,0,,,194560
#N/A,474,20536453779,1216,,,,,,,,,,24,19736842,0
68,475,20536465203,22495,6,1,3,128,1,1,86,32768,0,,,2304
23,476,20536508273,2080,1,1,1,512,1,1,16,0,0,,,512
51,477,20536534383,4064,1,1,1,32,4,1,25,0,0,,,128
64,478,20536561134,15904,8,1,5,128,1,1,122,12544,0,,,5120
#N/A,479,20536604076,1088,,,,,,,,,,48,44117647,0
38,480,20536622188,2591,160,2,1,512,1,1,20,0,0,,,163840
3,481,20536682473,1344,10,1,1,512,1,1,16,0,0,,,5120
#N/A,482,20536804067,1248,,,,,,,,,,256,205128205,0
71,483,20536816739,42750,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,484,20536830978,1152,,,,,,,,,,256,222222222,0
71,485,20536838082,27135,64,1,2,128,1,1,106,16896,0,,,16384
45,486,20536866945,3071,20,1,1,256,1,1,32,0,0,,,5120
#N/A,487,20536871104,1664,,,,,,,,,,10240,12307692306,0
#N/A,488,20536878272,1472,,,,,,,,,,10240,13913043478,0
#N/A,489,20536965308,1280,,,,,,,,,,48,37500000,0
38,490,20536983579,2720,160,2,1,512,1,1,20,0,0,,,163840
3,491,20537040921,1504,10,1,1,512,1,1,16,0,0,,,5120
#N/A,492,20537154708,1152,,,,,,,,,,256,222222222,0
71,493,20537165971,37631,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,494,20537189746,1184,,,,,,,,,,256,216216216,0
71,495,20537197970,24671,64,1,2,128,1,1,106,16896,0,,,16384
45,496,20537223601,3424,20,1,1,256,1,1,32,0,0,,,5120
#N/A,497,20537228017,1599,,,,,,,,,,10240,12808005002,0
#N/A,498,20537235792,1472,,,,,,,,,,10240,13913043478,0
12,499,20537313005,1824,10,1,1,512,1,1,16,0,0,,,5120
#N/A,500,20537348811,1120,,,,,,,,,,48,42857142,0
38,501,20537365386,2784,160,2,1,512,1,1,20,0,0,,,163840
3,502,20537424072,1344,10,1,1,512,1,1,16,0,0,,,5120
#N/A,503,20537538275,1216,,,,,,,,,,256,210526315,0
71,504,20537549826,41694,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,505,20537562882,1152,,,,,,,,,,256,222222222,0
71,506,20537571105,26623,64,1,2,128,1,1,106,16896,0,,,16384
45,507,20537599456,3360,20,1,1,256,1,1,32,0,0,,,5120
#N/A,508,20537603840,1664,,,,,,,,,,10240,12307692306,0
#N/A,509,20537608896,1471,,,,,,,,,,10240,13922501698,0
12,510,20537681436,1920,10,1,1,512,1,1,16,0,0,,,5120
#N/A,511,20537742426,1344,,,,,,,,,,2020,1502976190,0
71,512,20537751641,114107,505,1,2,128,1,1,106,16896,0,,,129280
42,513,20537867188,4992,316,1,1,128,1,1,16,0,0,,,40448
#N/A,514,20537876724,1951,,,,,,,,,,192,98411071,0
38,515,20537885939,4256,160,8,1,512,1,1,20,0,0,,,655360
67,516,20537895603,20255,5,1,1,1024,1,1,26,0,4096,,,5120
73,517,20537928049,104188,5,1,1,1024,1,1,48,128,0,,,5120
16,518,20538033453,2015,5,1,1,5,1,1,16,0,0,,,25
#N/A,519,20538036748,2048,,,,,,,,,,50,48828124,0
62,520,20538040140,8960,5,1,1,16,1,1,26,352,0,,,80
48,521,20538050444,3616,1,1,1,512,1,1,32,0,0,,,512
#N/A,522,20538055020,1536,,,,,,,,,,50,65104166,0
#N/A,523,20538057612,1631,,,,,,,,,,200,245248312,0
10,524,20538060427,2688,1,1,1,512,1,1,32,0,0,,,512
#N/A,525,20538108041,1536,,,,,,,,,,760,989583332,0
22,526,20538129864,2048,1,1,1,512,1,1,16,0,0,,,512
44,527,20538170886,4672,1,1,1,128,1,1,34,0,0,,,128
12,528,20538191782,2079,1,1,1,512,1,1,16,0,0,,,512
46,529,20538219588,4288,1,1,1,128,1,1,34,0,0,,,128
#N/A,530,20538264002,1504,,,,,,,,,,200,265957446,0
15,531,20538285601,1920,1,1,1,512,1,1,16,0,0,,,512
10,532,20538308192,1792,1,1,1,512,1,1,32,0,0,,,512
54,533,20538344511,5503,1,1,1,4,1,1,32,16,0,,,4
#N/A,534,20538363454,1408,,,,,,,,,,1,710227,0
44,535,20538410652,2816,1,1,1,128,1,1,34,0,0,,,128
42,536,20538447834,3264,1,1,1,128,1,1,16,0,0,,,128
3,537,20538480281,1728,1,1,1,512,1,1,16,0,0,,,512
66,538,20538521463,15007,1,1,1,32,1,1,42,128,0,,,32
61,539,20538537814,8800,1,1,1,16,1,1,30,416,0,,,16
13,540,20538565077,2048,1,1,1,512,1,1,20,0,0,,,512
40,541,20538599507,3072,1,1,1,512,1,1,32,0,0,,,512
46,542,20538634066,2816,1,1,1,128,1,1,34,0,0,,,128
41,543,20538666832,3264,1,1,1,512,1,1,32,0,0,,,512
12,544,20538703247,2080,1,1,1,512,1,1,16,0,0,,,512
44,545,20538739117,3232,1,1,1,128,1,1,34,0,0,,,128
44,546,20538773356,5663,1,1,1,128,1,1,34,0,0,,,128
46,547,20538805418,6976,1,1,1,128,1,1,34,0,0,,,128
46,548,20538840425,2815,1,1,1,128,1,1,34,0,0,,,128
44,549,20538873607,2656,1,1,1,128,1,1,34,0,0,,,128
44,550,20538900518,2784,1,1,1,128,1,1,34,0,0,,,128
46,551,20538925925,2624,1,1,1,128,1,1,34,0,0,,,128
59,552,20538958275,5536,64,1,1,128,1,1,32,0,0,,,8192
54,553,20538985602,3136,1,1,1,1,1,1,32,16,0,,,1
#N/A,554,20539005025,1248,,,,,,,,,,1,801282,0
13,555,20539058111,3072,1,1,1,512,1,1,32,0,0,,,512
33,556,20539099421,2816,1,1,1,16,32,1,21,4896,0,,,512
14,557,20539137787,1920,1,1,1,512,1,1,16,0,0,,,512
6,558,20539178777,1664,1,1,1,128,1,1,16,0,0,,,128
52,559,20539188089,4160,1,1,1,128,1,1,62,0,4096,,,128
#N/A,560,20539206040,1248,,,,,,,,,,4,3205128,0
7,561,20539229879,2496,1,1,1,256,1,1,30,0,0,,,256
44,562,20539258998,2784,1,1,1,128,1,1,34,0,0,,,128
44,563,20539290548,2624,1,1,1,128,1,1,34,0,0,,,128
13,564,20539315891,1888,1,1,1,512,1,1,16,0,0,,,512
46,565,20539342482,2656,1,1,1,128,1,1,34,0,0,,,128
57,566,20539434286,5568,8,1,1,128,1,1,32,0,0,,,1024
7,567,20539481580,1696,1,1,1,256,1,1,16,0,0,,,256
60,568,20539519178,7488,1,1,1,128,1,1,32,0,0,,,128
#N/A,569,20539664452,1152,,,,,,,,,,256,222222222,0
71,570,20539677891,25055,64,1,2,128,1,1,106,16896,0,,,16384
#N/A,571,20539704290,1120,,,,,,,,,,256,228571428,0
71,572,20539713442,22847,64,1,2,128,1,1,106,16896,0,,,16384
45,573,20539737473,3903,20,1,1,256,1,1,32,0,0,,,5120
#N/A,574,20539743488,1344,,,,,,,,,,10240,15238095238,0
#N/A,575,20539753312,1440,,,,,,,,,,10240,14222222222,0
#N/A,576,20539859355,1120,,,,,,,,,,64,57142857,0
71,577,20539870523,15871,16,1,2,128,1,1,106,16896,0,,,4096
#N/A,578,20539922456,1120,,,,,,,,,,192,171428571,0
71,579,20539931672,20863,16,3,3,128,1,1,106,16896,0,,,18432
42,580,20539990773,5920,380,1,1,128,1,1,16,0,0,,,48640
42,581,20540016308,4512,380,1,1,128,1,1,16,0,0,,,48640
63,582,20540050003,10559,1,1,1,512,1,1,32,16,2048,,,512
18,583,20540073458,2111,2,1,1,512,1,1,19,0,0,,,1024
8,584,20540097520,1984,2,1,1,512,1,1,16,0,0,,,1024
35,585,20540125711,2944,380,1,1,512,1,1,16,0,0,,,194560
#N/A,586,20540165197,1120,,,,,,,,,,24,21428571,0
68,587,20540175341,21535,6,1,3,128,1,1,86,32768,0,,,2304
23,588,20540218923,2048,1,1,1,512,1,1,16,0,0,,,512
51,589,20540244266,3968,1,1,1,32,4,1,25,0,0,,,128
64,590,20540271081,15487,8,1,5,128,1,1,122,12544,0,,,5120
#N/A,591,20540318503,1120,,,,,,,,,,48,42857142,0
38,592,20540336390,2272,160,2,1,512,1,1,20,0,0,,,163840
#N/A,593,20540484159,1152,,,,,,,,,,256,222222222,0
71,594,20540497823,40478,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,595,20540513758,1184,,,,,,,,,,256,216216216,0
71,596,20540521982,24638,64,1,2,128,1,1,106,16896,0,,,16384
45,597,20540548412,3232,20,1,1,256,1,1,32,0,0,,,5120
#N/A,598,20540552636,1664,,,,,,,,,,10240,12307692306,0
#N/A,599,20540562012,1472,,,,,,,,,,10240,13913043478,0
#N/A,600,20540647480,1152,,,,,,,,,,48,41666666,0
38,601,20540664727,2688,160,2,1,512,1,1,20,0,0,,,163840
#N/A,602,20540800753,1120,,,,,,,,,,256,228571428,0
71,603,20540813809,42174,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,604,20540827760,1184,,,,,,,,,,256,216216216,0
71,605,20540835120,26398,64,1,2,128,1,1,106,16896,0,,,16384
45,606,20540863470,3232,20,1,1,256,1,1,32,0,0,,,5120
#N/A,607,20540867598,1664,,,,,,,,,,10240,12307692306,0
#N/A,608,20540873326,1472,,,,,,,,,,10240,13913043478,0
12,609,20540945803,2080,10,1,1,512,1,1,16,0,0,,,5120
#N/A,610,20540990441,1120,,,,,,,,,,48,42857142,0
38,611,20541008328,2624,160,2,1,512,1,1,20,0,0,,,163840
#N/A,612,20541170401,1152,,,,,,,,,,256,222222222,0
71,613,20541183360,40734,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,614,20541199327,1152,,,,,,,,,,256,222222222,0
71,615,20541207199,24223,64,1,2,128,1,1,106,16896,0,,,16384
45,616,20541233246,3200,20,1,1,256,1,1,32,0,0,,,5120
#N/A,617,20541237470,1664,,,,,,,,,,10240,12307692306,0
#N/A,618,20541244445,1472,,,,,,,,,,10240,13913043478,0
12,619,20541319738,1920,10,1,1,512,1,1,16,0,0,,,5120
#N/A,620,20541380023,1344,,,,,,,,,,2020,1502976190,0
71,621,20541389239,118235,505,1,2,128,1,1,106,16896,0,,,129280
42,622,20541508754,4799,316,1,1,128,1,1,16,0,0,,,40448
#N/A,623,20541516305,2048,,,,,,,,,,192,93750000,0
38,624,20541524177,4160,160,8,1,512,1,1,20,0,0,,,655360
67,625,20541529777,19743,5,1,1,1024,1,1,26,0,4096,,,5120
73,626,20541559663,119995,5,1,1,1024,1,1,48,128,0,,,5120
16,627,20541680906,1952,5,1,1,5,1,1,16,0,0,,,25
#N/A,628,20541684202,2080,,,,,,,,,,50,48076922,0
62,629,20541687658,9247,5,1,1,16,1,1,26,352,0,,,80
48,630,20541698185,3680,1,1,1,512,1,1,32,0,0,,,512
#N/A,631,20541702761,1472,,,,,,,,,,50,67934782,0
#N/A,632,20541705321,1536,,,,,,,,,,200,260416666,0
10,633,20541708201,2559,1,1,1,512,1,1,32,0,0,,,512
#N/A,634,20541745543,1664,,,,,,,,,,760,913461538,0
22,635,20541767334,2080,1,1,1,512,1,1,16,0,0,,,512
44,636,20541807684,4864,1,1,1,128,1,1,34,0,0,,,128
12,637,20541829283,2080,1,1,1,512,1,1,16,0,0,,,512
46,638,20541873153,4320,1,1,1,128,1,1,34,0,0,,,128
#N/A,639,20541919551,1536,,,,,,,,,,200,260416666,0
15,640,20541941214,1920,1,1,1,512,1,1,16,0,0,,,512
10,641,20541964637,1792,1,1,1,512,1,1,32,0,0,,,512
54,642,20542001628,5279,1,1,1,4,1,1,32,16,0,,,4
#N/A,643,20542020315,1440,,,,,,,,,,1,694444,0
44,644,20542067577,2815,1,1,1,128,1,1,34,0,0,,,128
42,645,20542105719,3392,1,1,1,128,1,1,16,0,0,,,128
66,646,20542148021,16511,1,1,1,32,1,1,42,128,0,,,32
61,647,20542165780,8704,1,1,1,16,1,1,30,416,0,,,16
13,648,20542192051,2016,1,1,1,512,1,1,20,0,0,,,512
40,649,20542226449,3072,1,1,1,512,1,1,32,0,0,,,512
46,650,20542261296,2816,1,1,1,128,1,1,34,0,0,,,128
41,651,20542293902,3232,1,1,1,512,1,1,32,0,0,,,512
12,652,20542331501,2080,1,1,1,512,1,1,16,0,0,,,512
44,653,20542366347,3264,1,1,1,128,1,1,34,0,0,,,128
44,654,20542400682,5695,1,1,1,128,1,1,34,0,0,,,128
46,655,20542431784,6944,1,1,1,128,1,1,34,0,0,,,128
46,656,20542467495,2848,1,1,1,128,1,1,34,0,0,,,128
44,657,20542500261,2624,1,1,1,128,1,1,34,0,0,,,128
44,658,20542528068,2784,1,1,1,128,1,1,34,0,0,,,128
46,659,20542553699,2784,1,1,1,128,1,1,34,0,0,,,128
59,660,20542585473,5536,64,1,1,128,1,1,32,0,0,,,8192
54,661,20542612384,3136,1,1,1,1,1,1,32,16,0,,,1
#N/A,662,20542631967,1280,,,,,,,,,,1,781250,0
13,663,20542685021,3040,1,1,1,512,1,1,32,0,0,,,512
33,664,20542726459,2912,1,1,1,16,32,1,21,4896,0,,,512
14,665,20542764409,2016,1,1,1,512,1,1,16,0,0,,,512
6,666,20542805304,1664,1,1,1,128,1,1,16,0,0,,,128
52,667,20542815063,4064,1,1,1,128,1,1,62,0,4096,,,128
#N/A,668,20542833238,1216,,,,,,,,,,4,3289473,0
7,669,20542858069,2464,1,1,1,256,1,1,30,0,0,,,256
44,670,20542887412,2656,1,1,1,128,1,1,34,0,0,,,128
44,671,20542917299,2624,1,1,1,128,1,1,34,0,0,,,128
13,672,20542943633,1888,1,1,1,512,1,1,16,0,0,,,512
46,673,20542969936,2656,1,1,1,128,1,1,34,0,0,,,128
57,674,20543062572,5632,8,1,1,128,1,1,32,0,0,,,1024
7,675,20543110154,1728,1,1,1,256,1,1,16,0,0,,,256
60,676,20543147400,7520,1,1,1,128,1,1,32,0,0,,,128
#N/A,677,20543293762,1152,,,,,,,,,,256,222222222,0
71,678,20543307585,26655,64,1,2,128,1,1,106,16896,0,,,16384
#N/A,679,20543334208,1152,,,,,,,,,,256,222222222,0
71,680,20543342528,22495,64,1,2,128,1,1,106,16896,0,,,16384
45,681,20543366335,4031,20,1,1,256,1,1,32,0,0,,,5120
#N/A,682,20543372990,1824,,,,,,,,,,10240,11228070174,0
#N/A,683,20543382846,1472,,,,,,,,,,10240,13913043478,0
#N/A,684,20543487385,1376,,,,,,,,,,64,46511627,0
71,685,20543498073,15935,16,1,2,128,1,1,106,16896,0,,,4096
#N/A,686,20543550646,1120,,,,,,,,,,192,171428571,0
71,687,20543560502,21343,16,3,3,128,1,1,106,16896,0,,,18432
42,688,20543618707,5888,380,1,1,128,1,1,16,0,0,,,48640
42,689,20543644786,4576,380,1,1,128,1,1,16,0,0,,,48640
63,690,20543679025,10783,1,1,1,512,1,1,32,16,2048,,,512
18,691,20543702992,2112,2,1,1,512,1,1,19,0,0,,,1024
8,692,20543726191,1983,2,1,1,512,1,1,16,0,0,,,1024
35,693,20543754541,3104,380,1,1,512,1,1,16,0,0,,,194560
#N/A,694,20543795531,1216,,,,,,,,,,24,19736842,0
68,695,20543805387,21727,6,1,3,128,1,1,86,32768,0,,,2304
23,696,20543849033,2080,1,1,1,512,1,1,16,0,0,,,512
51,697,20543874696,3968,1,1,1,32,4,1,25,0,0,,,128
64,698,20543901063,15807,8,1,5,128,1,1,122,12544,0,,,5120
#N/A,699,20543953956,1088,,,,,,,,,,48,44117647,0
38,700,20543973188,2527,160,2,1,512,1,1,20,0,0,,,163840
#N/A,701,20544120381,1152,,,,,,,,,,256,222222222,0
71,702,20544134588,41694,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,703,20544149852,1152,,,,,,,,,,256,222222222,0
71,704,20544158011,25279,64,1,2,128,1,1,106,16896,0,,,16384
45,705,20544185018,3296,20,1,1,256,1,1,32,0,0,,,5120
#N/A,706,20544189370,1792,,,,,,,,,,10240,11428571428,0
#N/A,707,20544198777,1472,,,,,,,,,,10240,13913043478,0
#N/A,708,20544289525,1216,,,,,,,,,,48,39473684,0
38,709,20544306709,2656,160,2,1,512,1,1,20,0,0,,,163840
#N/A,710,20544443055,1152,,,,,,,,,,256,222222222,0
71,711,20544457262,39678,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,712,20544472173,1184,,,,,,,,,,256,216216216,0
71,713,20544479693,25247,64,1,2,128,1,1,106,16896,0,,,16384
45,714,20544506732,3136,20,1,1,256,1,1,32,0,0,,,5120
#N/A,715,20544510796,1663,,,,,,,,,,10240,12315093204,0
#N/A,716,20544518155,1472,,,,,,,,,,10240,13913043478,0
12,717,20544593096,1888,10,1,1,512,1,1,16,0,0,,,5120
#N/A,718,20544638950,1120,,,,,,,,,,48,42857142,0
38,719,20544657381,2720,160,2,1,512,1,1,20,0,0,,,163840
#N/A,720,20544795423,1184,,,,,,,,,,256,216216216,0
71,721,20544807550,38623,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,722,20544822814,1184,,,,,,,,,,256,216216216,0
71,723,20544831741,24063,64,1,2,128,1,1,106,16896,0,,,16384
45,724,20544857564,3232,20,1,1,256,1,1,32,0,0,,,5120
#N/A,725,20544861660,1664,,,,,,,,,,10240,12307692306,0
#N/A,726,20544867964,1472,,,,,,,,,,10240,13913043478,0
12,727,20544944600,1888,10,1,1,512,1,1,16,0,0,,,5120
#N/A,728,20545003990,1311,,,,,,,,,,2020,1540808543,0
71,729,20545012981,119035,505,1,2,128,1,1,106,16896,0,,,129280
42,730,20545133328,4768,316,1,1,128,1,1,16,0,0,,,40448
#N/A,731,20545142703,2144,,,,,,,,,,192,89552238,0
38,732,20545148943,4480,160,8,1,512,1,1,20,0,0,,,655360
67,733,20545154767,19455,5,1,1,1024,1,1,26,0,4096,,,5120
73,734,20545182830,119258,5,1,1,1024,1,1,48,128,0,,,5120
16,735,20545303304,1952,5,1,1,5,1,1,16,0,0,,,25
#N/A,736,20545306600,2016,,,,,,,,,,50,49603174,0
62,737,20545310120,9087,5,1,1,16,1,1,26,352,0,,,80
48,738,20545320359,3648,1,1,1,512,1,1,32,0,0,,,512
#N/A,739,20545324935,1536,,,,,,,,,,50,65104166,0
#N/A,740,20545327527,1664,,,,,,,,,,200,240384614,0
10,741,20545330375,2592,1,1,1,512,1,1,32,0,0,,,512
#N/A,742,20545368741,1664,,,,,,,,,,760,913461538,0
22,743,20545391076,2272,1,1,1,512,1,1,16,0,0,,,512
44,744,20545431266,4640,1,1,1,128,1,1,34,0,0,,,128
12,745,20545452450,1951,1,1,1,512,1,1,16,0,0,,,512
46,746,20545481120,4256,1,1,1,128,1,1,34,0,0,,,128
#N/A,747,20545525758,1504,,,,,,,,,,200,265957446,0
15,748,20545546301,1984,1,1,1,512,1,1,16,0,0,,,512
10,749,20545569628,1824,1,1,1,512,1,1,32,0,0,,,512
54,750,20545603931,5408,1,1,1,4,1,1,32,16,0,,,4
#N/A,751,20545623578,1408,,,,,,,,,,1,710227,0
44,752,20545671128,2784,1,1,1,128,1,1,34,0,0,,,128
42,753,20545708854,3296,1,1,1,128,1,1,16,0,0,,,128
66,754,20545748340,21407,1,1,1,32,1,1,42,128,0,,,32
61,755,20545770963,8800,1,1,1,16,1,1,30,416,0,,,16
13,756,20545793842,2016,1,1,1,512,1,1,20,0,0,,,512
40,757,20545828433,3072,1,1,1,512,1,1,32,0,0,,,512
46,758,20545873263,2816,1,1,1,128,1,1,34,0,0,,,128
41,759,20545906797,3232,1,1,1,512,1,1,32,0,0,,,512
12,760,20545943852,2112,1,1,1,512,1,1,16,0,0,,,512
44,761,20545979530,3200,1,1,1,128,1,1,34,0,0,,,128
44,762,20546012041,6495,1,1,1,128,1,1,34,0,0,,,128
46,763,20546044647,6976,1,1,1,128,1,1,34,0,0,,,128
46,764,20546080262,2815,1,1,1,128,1,1,34,0,0,,,128
44,765,20546112996,2624,1,1,1,128,1,1,34,0,0,,,128
44,766,20546138947,2752,1,1,1,128,1,1,34,0,0,,,128
46,767,20546165442,2752,1,1,1,128,1,1,34,0,0,,,128
59,768,20546196512,5728,64,1,1,128,1,1,32,0,0,,,8192
54,769,20546224479,3200,1,1,1,1,1,1,32,16,0,,,1
#N/A,770,20546242462,1312,,,,,,,,,,1,762195,0
13,771,20546296188,3008,1,1,1,512,1,1,32,0,0,,,512
33,772,20546336506,2816,1,1,1,16,32,1,21,4896,0,,,512
14,773,20546374296,1888,1,1,1,512,1,1,16,0,0,,,512
6,774,20546413751,1664,1,1,1,128,1,1,16,0,0,,,128
52,775,20546423862,4160,1,1,1,128,1,1,62,0,4096,,,128
#N/A,776,20546442069,1248,,,,,,,,,,4,3205128,0
7,777,20546465684,2528,1,1,1,256,1,1,30,0,0,,,256
44,778,20546493555,2656,1,1,1,128,1,1,34,0,0,,,128
44,779,20546525266,2656,1,1,1,128,1,1,34,0,0,,,128
13,780,20546550737,1951,1,1,1,512,1,1,16,0,0,,,512
46,781,20546576815,2688,1,1,1,128,1,1,34,0,0,,,128
57,782,20546668811,5696,8,1,1,128,1,1,32,0,0,,,1024
7,783,20546717193,1696,1,1,1,256,1,1,16,0,0,,,256
60,784,20546754759,7616,1,1,1,128,1,1,32,0,0,,,128
#N/A,785,20546900705,1152,,,,,,,,,,256,222222222,0
71,786,20546913824,25631,64,1,2,128,1,1,106,16896,0,,,16384
#N/A,787,20546930912,1184,,,,,,,,,,256,216216216,0
71,788,20546938879,22463,64,1,2,128,1,1,106,16896,0,,,16384
45,789,20546962526,4224,20,1,1,256,1,1,32,0,0,,,5120
#N/A,790,20546968094,1824,,,,,,,,,,10240,11228070174,0
#N/A,791,20546978973,1472,,,,,,,,,,10240,13913043478,0
#N/A,792,20547089177,1119,,,,,,,,,,64,57193923,0
71,793,20547100504,15903,16,1,2,128,1,1,106,16896,0,,,4096
#N/A,794,20547153334,1120,,,,,,,,,,192,171428571,0
71,795,20547163797,21183,16,3,3,128,1,1,106,16896,0,,,18432
42,796,20547223955,5823,380,1,1,128,1,1,16,0,0,,,48640
42,797,20547249809,4416,380,1,1,128,1,1,16,0,0,,,48640
63,798,20547283344,10495,1,1,1,512,1,1,32,16,2048,,,512
18,799,20547307791,2144,2,1,1,512,1,1,19,0,0,,,1024
8,800,20547331598,1984,2,1,1,512,1,1,16,0,0,,,1024
35,801,20547359756,2848,380,1,1,512,1,1,16,0,0,,,194560
#N/A,802,20547398027,1088,,,,,,,,,,24,22058823,0
68,803,20547409738,21535,6,1,3,128,1,1,86,32768,0,,,2304
23,804,20547453640,2144,1,1,1,512,1,1,16,0,0,,,512
51,805,20547479047,4000,1,1,1,32,4,1,25,0,0,,,128
64,806,20547504742,15615,8,1,5,128,1,1,122,12544,0,,,5120
#N/A,807,20547553348,1152,,,,,,,,,,48,41666666,0
38,808,20547571267,2272,160,2,1,512,1,1,20,0,0,,,163840
#N/A,809,20547718076,1120,,,,,,,,,,256,228571428,0
71,810,20547730556,41246,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,811,20547748411,1184,,,,,,,,,,256,216216216,0
71,812,20547755227,24799,64,1,2,128,1,1,106,16896,0,,,16384
45,813,20547781690,3231,20,1,1,256,1,1,32,0,0,,,5120
#N/A,814,20547785977,1664,,,,,,,,,,10240,12307692306,0
#N/A,815,20547795033,1472,,,,,,,,,,10240,13913043478,0
#N/A,816,20547880373,1120,,,,,,,,,,48,42857142,0
38,817,20547897556,2720,160,2,1,512,1,1,20,0,0,,,163840
#N/A,818,20548031822,1120,,,,,,,,,,256,228571428,0
71,819,20548045294,40382,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,820,20548059117,1184,,,,,,,,,,256,216216216,0
71,821,20548066669,25439,64,1,2,128,1,1,106,16896,0,,,16384
45,822,20548093900,3136,20,1,1,256,1,1,32,0,0,,,5120
#N/A,823,20548098059,1664,,,,,,,,,,10240,12307692306,0
#N/A,824,20548104619,1472,,,,,,,,,,10240,13913043478,0
12,825,20548176456,1888,10,1,1,512,1,1,16,0,0,,,5120
#N/A,826,20548211398,1184,,,,,,,,,,48,40540540,0
38,827,20548229222,2656,160,2,1,512,1,1,20,0,0,,,163840
#N/A,828,20548372607,1152,,,,,,,,,,256,222222222,0
71,829,20548385983,38846,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,830,20548400542,1216,,,,,,,,,,256,210526315,0
71,831,20548409438,24830,64,1,2,128,1,1,106,16896,0,,,16384
45,832,20548436028,3200,20,1,1,256,1,1,32,0,0,,,5120
#N/A,833,20548440156,1664,,,,,,,,,,10240,12307692306,0
#N/A,834,20548446236,1504,,,,,,,,,,10240,13617021276,0
12,835,20548520793,1920,10,1,1,512,1,1,16,0,0,,,5120
#N/A,836,20548579702,1344,,,,,,,,,,2020,1502976190,0
71,837,20548588598,113115,505,1,2,128,1,1,106,16896,0,,,129280
42,838,20548703152,5024,316,1,1,128,1,1,16,0,0,,,40448
#N/A,839,20548715728,2112,,,,,,,,,,192,90909090,0
38,840,20548724912,4639,160,8,1,512,1,1,20,0,0,,,655360
67,841,20548730927,19775,5,1,1,1024,1,1,26,0,4096,,,5120
73,842,20548758926,125850,5,1,1,1024,1,1,48,128,0,,,5120
16,843,20548886088,1984,5,1,1,5,1,1,16,0,0,,,25
#N/A,844,20548889352,1984,,,,,,,,,,50,50403224,0
62,845,20548892520,9344,5,1,1,16,1,1,26,352,0,,,80
48,846,20548903080,3615,1,1,1,512,1,1,32,0,0,,,512
#N/A,847,20548907655,1536,,,,,,,,,,50,65104166,0
#N/A,848,20548910247,1632,,,,,,,,,,200,245098038,0
10,849,20548913063,2560,1,1,1,512,1,1,32,0,0,,,512
#N/A,850,20548943590,1664,,,,,,,,,,760,913461538,0
22,851,20548966277,2048,1,1,1,512,1,1,16,0,0,,,512
44,852,20549007139,4640,1,1,1,128,1,1,34,0,0,,,128
12,853,20549027906,1952,1,1,1,512,1,1,16,0,0,,,512
46,854,20549055617,4416,1,1,1,128,1,1,34,0,0,,,128
#N/A,855,20549101759,1536,,,,,,,,,,200,260416666,0
15,856,20549122046,1920,1,1,1,512,1,1,16,0,0,,,512
10,857,20549144829,1824,1,1,1,512,1,1,32,0,0,,,512
54,858,20549180859,5312,1,1,1,4,1,1,32,16,0,,,4
#N/A,859,20549200570,1408,,,,,,,,,,1,710227,0
44,860,20549247256,2816,1,1,1,128,1,1,34,0,0,,,128
42,861,20549285047,3263,1,1,1,128,1,1,16,0,0,,,128
66,862,20549326357,19871,1,1,1,32,1,1,42,128,0,,,32
61,863,20549347380,8959,1,1,1,16,1,1,30,416,0,,,16
13,864,20549370835,2048,1,1,1,512,1,1,20,0,0,,,512
40,865,20549405425,3040,1,1,1,512,1,1,32,0,0,,,512
46,866,20549439472,2784,1,1,1,128,1,1,34,0,0,,,128
41,867,20549472366,3232,1,1,1,512,1,1,32,0,0,,,512
12,868,20549509645,2079,1,1,1,512,1,1,16,0,0,,,512
44,869,20549544395,3232,1,1,1,128,1,1,34,0,0,,,128
44,870,20549577769,6176,1,1,1,128,1,1,34,0,0,,,128
46,871,20549609416,6944,1,1,1,128,1,1,34,0,0,,,128
46,872,20549645318,2816,1,1,1,128,1,1,34,0,0,,,128
44,873,20549677413,2624,1,1,1,128,1,1,34,0,0,,,128
44,874,20549704580,2752,1,1,1,128,1,1,34,0,0,,,128
46,875,20549730787,2624,1,1,1,128,1,1,34,0,0,,,128
59,876,20549763105,5696,64,1,1,128,1,1,32,0,0,,,8192
54,877,20549790240,3232,1,1,1,1,1,1,32,16,0,,,1
#N/A,878,20549808703,1248,,,,,,,,,,1,801282,0
13,879,20549869500,3168,1,1,1,512,1,1,32,0,0,,,512
33,880,20549911611,2783,1,1,1,16,32,1,21,4896,0,,,512
14,881,20549950041,1920,1,1,1,512,1,1,16,0,0,,,512
6,882,20549990519,1600,1,1,1,128,1,1,16,0,0,,,128
52,883,20550000663,4063,1,1,1,128,1,1,62,0,4096,,,128
#N/A,884,20550019094,1280,,,,,,,,,,4,3125000,0
7,885,20550043605,2464,1,1,1,256,1,1,30,0,0,,,256
44,886,20550071603,2656,1,1,1,128,1,1,34,0,0,,,128
44,887,20550103058,2720,1,1,1,128,1,1,34,0,0,,,128
13,888,20550128593,1952,1,1,1,512,1,1,16,0,0,,,512
46,889,20550154928,2688,1,1,1,128,1,1,34,0,0,,,128
57,890,20550246668,5151,8,1,1,128,1,1,32,0,0,,,1024
7,891,20550294473,1696,1,1,1,256,1,1,16,0,0,,,256
60,892,20550331656,7583,1,1,1,128,1,1,32,0,0,,,128
#N/A,893,20550478273,1120,,,,,,,,,,256,228571428,0
71,894,20550491009,25503,64,1,2,128,1,1,106,16896,0,,,16384
#N/A,895,20550508288,1184,,,,,,,,,,256,216216216,0
71,896,20550515904,22783,64,1,2,128,1,1,106,16896,0,,,16384
45,897,20550539871,4191,20,1,1,256,1,1,32,0,0,,,5120
#N/A,898,20550545438,1824,,,,,,,,,,10240,11228070174,0
#N/A,899,20550554910,1472,,,,,,,,,,10240,13913043478,0
#N/A,900,20550657689,1120,,,,,,,,,,64,57142857,0
71,901,20550668313,15839,16,1,2,128,1,1,106,16896,0,,,4096
#N/A,902,20550726838,1120,,,,,,,,,,192,171428571,0
71,903,20550737526,20767,16,3,3,128,1,1,106,16896,0,,,18432
42,904,20550798195,5952,380,1,1,128,1,1,16,0,0,,,48640
42,905,20550824658,4576,380,1,1,128,1,1,16,0,0,,,48640
63,906,20550858256,10752,1,1,1,512,1,1,32,16,2048,,,512
18,907,20550882863,2112,2,1,1,512,1,1,19,0,0,,,1024
8,908,20550906414,1984,2,1,1,512,1,1,16,0,0,,,1024
35,909,20550934957,2976,380,1,1,512,1,1,16,0,0,,,194560
#N/A,910,20550972683,1120,,,,,,,,,,24,21428571,0
68,911,20550984107,21567,6,1,3,128,1,1,86,32768,0,,,2304
23,912,20551027017,2048,1,1,1,512,1,1,16,0,0,,,512
51,913,20551052936,4063,1,1,1,32,4,1,25,0,0,,,128
64,914,20551078375,15647,8,1,5,128,1,1,122,12544,0,,,5120
#N/A,915,20551127172,1120,,,,,,,,,,48,42857142,0
38,916,20551145508,2239,160,2,1,512,1,1,20,0,0,,,163840
#N/A,917,20551292157,1152,,,,,,,,,,256,222222222,0
71,918,20551305436,40607,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,919,20551322236,1184,,,,,,,,,,256,216216216,0
71,920,20551330203,24063,64,1,2,128,1,1,106,16896,0,,,16384
45,921,20551355962,3424,20,1,1,256,1,1,32,0,0,,,5120
#N/A,922,20551360378,1632,,,,,,,,,,10240,12549019606,0
#N/A,923,20551369786,1471,,,,,,,,,,10240,13922501698,0
#N/A,924,20551456566,1120,,,,,,,,,,48,42857142,0
38,925,20551474069,2720,160,2,1,512,1,1,20,0,0,,,163840
#N/A,926,20551608879,1408,,,,,,,,,,256,181818181,0
71,927,20551622958,41022,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,928,20551637230,1184,,,,,,,,,,256,216216216,0
71,929,20551643789,25791,64,1,2,128,1,1,106,16896,0,,,16384
45,930,20551671372,3168,20,1,1,256,1,1,32,0,0,,,5120
#N/A,931,20551675532,1664,,,,,,,,,,10240,12307692306,0
#N/A,932,20551682892,1503,,,,,,,,,,10240,13626081170,0
12,933,20551755720,1888,10,1,1,512,1,1,16,0,0,,,5120
#N/A,934,20551791751,1120,,,,,,,,,,48,42857142,0
38,935,20551809382,2656,160,2,1,512,1,1,20,0,0,,,163840
#N/A,936,20551946496,1120,,,,,,,,,,256,228571428,0
71,937,20551958303,38719,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,938,20551979550,1184,,,,,,,,,,256,216216216,0
71,939,20551989534,24607,64,1,2,128,1,1,106,16896,0,,,16384
45,940,20552015069,3424,20,1,1,256,1,1,32,0,0,,,5120
#N/A,941,20552019421,1631,,,,,,,,,,10240,12556713672,0
#N/A,942,20552026844,1472,,,,,,,,,,10240,13913043478,0
12,943,20552101753,1920,10,1,1,512,1,1,16,0,0,,,5120
#N/A,944,20552160694,1344,,,,,,,,,,2020,1502976190,0
71,945,20552170006,113499,505,1,2,128,1,1,106,16896,0,,,129280
42,946,20552284785,4767,316,1,1,128,1,1,16,0,0,,,40448
#N/A,947,20552295472,2048,,,,,,,,,,192,93750000,0
38,948,20552304848,4416,160,8,1,512,1,1,20,0,0,,,655360
67,949,20552310512,19743,5,1,1,1024,1,1,26,0,4096,,,5120
73,950,20552339054,146234,5,1,1,1024,1,1,48,128,0,,,5120
16,951,20552486504,2048,5,1,1,5,1,1,16,0,0,,,25
#N/A,952,20552489832,2111,,,,,,,,,,50,47370914,0
62,953,20552493255,8928,5,1,1,16,1,1,26,352,0,,,80
48,954,20552503559,3648,1,1,1,512,1,1,32,0,0,,,512
#N/A,955,20552508135,1504,,,,,,,,,,50,66489360,0
#N/A,956,20552510695,1664,,,,,,,,,,200,240384614,0
10,957,20552513542,2528,1,1,1,512,1,1,32,0,0,,,512
#N/A,958,20552525094,1664,,,,,,,,,,760,913461538,0
22,959,20552548229,2048,1,1,1,512,1,1,16,0,0,,,512
44,960,20552588131,4704,1,1,1,128,1,1,34,0,0,,,128
12,961,20552609442,2080,1,1,1,512,1,1,16,0,0,,,512
46,962,20552637505,4320,1,1,1,128,1,1,34,0,0,,,128
#N/A,963,20552681983,1536,,,,,,,,,,200,260416666,0
15,964,20552703262,1920,1,1,1,512,1,1,16,0,0,,,512
10,965,20552725725,1824,1,1,1,512,1,1,32,0,0,,,512
54,966,20552761307,5536,1,1,1,4,1,1,32,16,0,,,4
#N/A,967,20552781019,1247,,,,,,,,,,1,801924,0
44,968,20552827608,2816,1,1,1,128,1,1,34,0,0,,,128
42,969,20552865143,3232,1,1,1,128,1,1,16,0,0,,,128
66,970,20552905429,17983,1,1,1,32,1,1,42,128,0,,,32
61,971,20552924596,8832,1,1,1,16,1,1,30,416,0,,,16
13,972,20552950355,2048,1,1,1,512,1,1,20,0,0,,,512
40,973,20552984849,3072,1,1,1,512,1,1,32,0,0,,,512
46,974,20553018992,2784,1,1,1,128,1,1,34,0,0,,,128
41,975,20553054734,3328,1,1,1,512,1,1,32,0,0,,,512
12,976,20553091661,2048,1,1,1,512,1,1,16,0,0,,,512
44,977,20553127467,3328,1,1,1,128,1,1,34,0,0,,,128
44,978,20553159658,5823,1,1,1,128,1,1,34,0,0,,,128
46,979,20553192296,7072,1,1,1,128,1,1,34,0,0,,,128
46,980,20553227559,2783,1,1,1,128,1,1,34,0,0,,,128
44,981,20553261221,2656,1,1,1,128,1,1,34,0,0,,,128
44,982,20553287012,2784,1,1,1,128,1,1,34,0,0,,,128
46,983,20553313539,2592,1,1,1,128,1,1,34,0,0,,,128
59,984,20553345377,6112,64,1,1,128,1,1,32,0,0,,,8192
54,985,20553373568,3200,1,1,1,1,1,1,32,16,0,,,1
#N/A,986,20553391359,1248,,,,,,,,,,1,801282,0
13,987,20553444797,3008,1,1,1,512,1,1,32,0,0,,,512
33,988,20553485979,2816,1,1,1,16,32,1,21,4896,0,,,512
14,989,20553523513,1920,1,1,1,512,1,1,16,0,0,,,512
6,990,20553563736,1632,1,1,1,128,1,1,16,0,0,,,128
52,991,20553573719,4128,1,1,1,128,1,1,62,0,4096,,,128
#N/A,992,20553591958,1248,,,,,,,,,,4,3205128,0
7,993,20553615221,2592,1,1,1,256,1,1,30,0,0,,,256
44,994,20553643604,2624,1,1,1,128,1,1,34,0,0,,,128
44,995,20553674739,2624,1,1,1,128,1,1,34,0,0,,,128
13,996,20553700690,1919,1,1,1,512,1,1,16,0,0,,,512
46,997,20553727984,2656,1,1,1,128,1,1,34,0,0,,,128
57,998,20553819308,5472,8,1,1,128,1,1,32,0,0,,,1024
7,999,20553882505,1696,1,1,1,256,1,1,16,0,0,,,256
60,1000,20553921000,7679,1,1,1,128,1,1,32,0,0,,,128
#N/A,1001,20554068513,1152,,,,,,,,,,256,222222222,0
71,1002,20554081313,25726,64,1,2,128,1,1,106,16896,0,,,16384
#N/A,1003,20554098080,1152,,,,,,,,,,256,222222222,0
71,1004,20554106463,22495,64,1,2,128,1,1,106,16896,0,,,16384
45,1005,20554130270,4032,20,1,1,256,1,1,32,0,0,,,5120
#N/A,1006,20554135582,1824,,,,,,,,,,10240,11228070174,0
#N/A,1007,20554146174,1472,,,,,,,,,,10240,13913043478,0
#N/A,1008,20554249145,1120,,,,,,,,,,64,57142857,0
71,1009,20554260153,16159,16,1,2,128,1,1,106,16896,0,,,4096
#N/A,1010,20554310422,1152,,,,,,,,,,192,166666666,0
71,1011,20554320726,21151,16,3,3,128,1,1,106,16896,0,,,18432
42,1012,20554379603,5920,380,1,1,128,1,1,16,0,0,,,48640
42,1013,20554405522,4544,380,1,1,128,1,1,16,0,0,,,48640
63,1014,20554438673,10783,1,1,1,512,1,1,32,16,2048,,,512
18,1015,20554463695,2080,2,1,1,512,1,1,19,0,0,,,1024
8,1016,20554487854,1984,2,1,1,512,1,1,16,0,0,,,1024
35,1017,20554516461,3168,380,1,1,512,1,1,16,0,0,,,194560
#N/A,1018,20554562731,1120,,,,,,,,,,24,21428571,0
68,1019,20554574635,21407,6,1,3,128,1,1,86,32768,0,,,2304
23,1020,20554620008,2048,1,1,1,512,1,1,16,0,0,,,512
51,1021,20554646087,4128,1,1,1,32,4,1,25,0,0,,,128
64,1022,20554671782,15775,8,1,5,128,1,1,122,12544,0,,,5120
#N/A,1023,20554720900,1184,,,,,,,,,,48,40540540,0
38,1024,20554739299,2272,160,2,1,512,1,1,20,0,0,,,163840
#N/A,1025,20554888445,1119,,,,,,,,,,256,228775692,0
71,1026,20554900828,40926,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,1027,20554918907,1184,,,,,,,,,,256,216216216,0
71,1028,20554926299,24319,64,1,2,128,1,1,106,16896,0,,,16384
45,1029,20554952346,3360,20,1,1,256,1,1,32,0,0,,,5120
#N/A,1030,20554956633,1632,,,,,,,,,,10240,12549019606,0
#N/A,1031,20554966489,1472,,,,,,,,,,10240,13913043478,0
#N/A,1032,20555053173,1120,,,,,,,,,,48,42857142,0
38,1033,20555070676,2560,160,2,1,512,1,1,20,0,0,,,163840
#N/A,1034,20555206766,1120,,,,,,,,,,256,228571428,0
71,1035,20555220462,40894,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,1036,20555234477,1184,,,,,,,,,,256,216216216,0
71,1037,20555241581,25599,64,1,2,128,1,1,106,16896,0,,,16384
45,1038,20555269004,3135,20,1,1,256,1,1,32,0,0,,,5120
#N/A,1039,20555273099,1664,,,,,,,,,,10240,12307692306,0
#N/A,1040,20555283019,1504,,,,,,,,,,10240,13617021276,0
12,1041,20555357000,1856,10,1,1,512,1,1,16,0,0,,,5120
#N/A,1042,20555392934,1440,,,,,,,,,,48,33333333,0
38,1043,20555411365,2752,160,2,1,512,1,1,20,0,0,,,163840
#N/A,1044,20555546751,1120,,,,,,,,,,256,228571428,0
71,1045,20555559359,37182,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,1046,20555583454,1151,,,,,,,,,,256,222415291,0
71,1047,20555592669,24287,64,1,2,128,1,1,106,16896,0,,,16384
45,1048,20555617884,3200,20,1,1,256,1,1,32,0,0,,,5120
#N/A,1049,20555622108,1632,,,,,,,,,,10240,12549019606,0
#N/A,1050,20555629147,1504,,,,,,,,,,10240,13617021276,0
12,1051,20555704504,1920,10,1,1,512,1,1,16,0,0,,,5120
#N/A,1052,20555764245,1344,,,,,,,,,,2020,1502976190,0
71,1053,20555773205,119899,505,1,2,128,1,1,106,16896,0,,,129280
42,1054,20555894320,4831,316,1,1,128,1,1,16,0,0,,,40448
#N/A,1055,20555899791,2080,,,,,,,,,,192,92307692,0
38,1056,20555909391,4160,160,8,1,512,1,1,20,0,0,,,655360
67,1057,20555915055,19487,5,1,1,1024,1,1,26,0,4096,,,5120
73,1058,20555944813,146394,5,1,1,1024,1,1,48,128,0,,,5120
16,1059,20556092615,2016,5,1,1,5,1,1,16,0,0,,,25
#N/A,1060,20556095911,1952,,,,,,,,,,50,51229508,0
62,1061,20556099110,8864,5,1,1,16,1,1,26,352,0,,,80
48,1062,20556109382,3712,1,1,1,512,1,1,32,0,0,,,512
#N/A,1063,20556113926,1536,,,,,,,,,,50,65104166,0
#N/A,1064,20556116486,1664,,,,,,,,,,200,240384614,0
10,1065,20556119462,2559,1,1,1,512,1,1,32,0,0,,,512
#N/A,1066,20556130725,1696,,,,,,,,,,760,896226414,0
22,1067,20556153892,2112,1,1,1,512,1,1,16,0,0,,,512
44,1068,20556194754,4672,1,1,1,128,1,1,34,0,0,,,128
12,1069,20556215585,2080,1,1,1,512,1,1,16,0,0,,,512
46,1070,20556243200,4320,1,1,1,128,1,1,34,0,0,,,128
#N/A,1071,20556288606,1536,,,,,,,,,,200,260416666,0
15,1072,20556309469,1952,1,1,1,512,1,1,16,0,0,,,512
10,1073,20556332604,1792,1,1,1,512,1,1,32,0,0,,,512
54,1074,20556368666,5312,1,1,1,4,1,1,32,16,0,,,4
#N/A,1075,20556388410,1376,,,,,,,,,,1,726744,0
44,1076,20556434904,2815,1,1,1,128,1,1,34,0,0,,,128
42,1077,20556472982,3392,1,1,1,128,1,1,16,0,0,,,128
66,1078,20556912866,20639,1,1,1,32,1,1,42,128,0,,,32
61,1079,20556934881,8896,1,1,1,16,1,1,30,416,0,,,16
13,1080,20556961760,2048,1,1,1,512,1,1,20,0,0,,,512
40,1081,20556998110,3072,1,1,1,512,1,1,32,0,0,,,512
46,1082,20557035773,2784,1,1,1,128,1,1,34,0,0,,,128
41,1083,20557069755,3232,1,1,1,512,1,1,32,0,0,,,512
12,1084,20557107705,2048,1,1,1,512,1,1,16,0,0,,,512
44,1085,20557143832,3232,1,1,1,128,1,1,34,0,0,,,128
44,1086,20557177622,6240,1,1,1,128,1,1,34,0,0,,,128
46,1087,20557209365,6912,1,1,1,128,1,1,34,0,0,,,128
46,1088,20557244787,2784,1,1,1,128,1,1,34,0,0,,,128
44,1089,20557276882,2656,1,1,1,128,1,1,34,0,0,,,128
44,1090,20557304593,2784,1,1,1,128,1,1,34,0,0,,,128
46,1091,20557330352,2719,1,1,1,128,1,1,34,0,0,,,128
59,1092,20557363630,5760,64,1,1,128,1,1,32,0,0,,,8192
54,1093,20557390413,3200,1,1,1,1,1,1,32,16,0,,,1
#N/A,1094,20557410156,1600,,,,,,,,,,1,625000,0
13,1095,20557463594,3135,1,1,1,512,1,1,32,0,0,,,512
33,1096,20557504648,2816,1,1,1,16,32,1,21,4896,0,,,512
14,1097,20557542310,1952,1,1,1,512,1,1,16,0,0,,,512
6,1098,20557582660,1632,1,1,1,128,1,1,16,0,0,,,128
52,1099,20557593700,4192,1,1,1,128,1,1,62,0,4096,,,128
#N/A,1100,20557612227,1248,,,,,,,,,,4,3205128,0
7,1101,20557637282,2464,1,1,1,256,1,1,30,0,0,,,256
44,1102,20557665057,2656,1,1,1,128,1,1,34,0,0,,,128
44,1103,20557696127,2624,1,1,1,128,1,1,34,0,0,,,128
13,1104,20557721918,1888,1,1,1,512,1,1,16,0,0,,,512
46,1105,20557748029,2624,1,1,1,128,1,1,34,0,0,,,128
57,1106,20557848312,5440,8,1,1,128,1,1,32,0,0,,,1024
7,1107,20557897014,1696,1,1,1,256,1,1,16,0,0,,,256
60,1108,20557934037,7871,1,1,1,128,1,1,32,0,0,,,128
#N/A,1109,20558079790,1120,,,,,,,,,,256,228571428,0
71,1110,20558092910,26174,64,1,2,128,1,1,106,16896,0,,,16384
#N/A,1111,20558110029,1184,,,,,,,,,,256,216216216,0
71,1112,20558118508,22655,64,1,2,128,1,1,106,16896,0,,,16384
45,1113,20558142315,4480,20,1,1,256,1,1,32,0,0,,,5120
#N/A,1114,20558147947,1824,,,,,,,,,,10240,11228070174,0
#N/A,1115,20558157675,1472,,,,,,,,,,10240,13913043478,0
#N/A,1116,20558260102,1120,,,,,,,,,,64,57142857,0
71,1117,20558270950,15935,16,1,2,128,1,1,106,16896,0,,,4096
#N/A,1118,20558320835,1120,,,,,,,,,,192,171428571,0
71,1119,20558330915,21599,16,3,3,128,1,1,106,16896,0,,,18432
42,1120,20558389312,5856,380,1,1,128,1,1,16,0,0,,,48640
42,1121,20558415263,4544,380,1,1,128,1,1,16,0,0,,,48640
63,1122,20558448478,10591,1,1,1,512,1,1,32,16,2048,,,512
18,1123,20558473149,2079,2,1,1,512,1,1,19,0,0,,,1024
8,1124,20558496348,1983,2,1,1,512,1,1,16,0,0,,,1024
35,1125,20558524570,3072,380,1,1,512,1,1,16,0,0,,,194560
#N/A,1126,20558570904,1088,,,,,,,,,,24,22058823,0
68,1127,20558582680,21503,6,1,3,128,1,1,86,32768,0,,,2304
23,1128,20558627606,2080,1,1,1,512,1,1,16,0,0,,,512
51,1129,20558653173,3967,1,1,1,32,4,1,25,0,0,,,128
64,1130,20558679091,15904,8,1,5,128,1,1,122,12544,0,,,5120
#N/A,1131,20558748688,1120,,,,,,,,,,48,42857142,0
38,1132,20558766703,2272,160,2,1,512,1,1,20,0,0,,,163840
#N/A,1133,20558913609,1120,,,,,,,,,,256,228571428,0
71,1134,20558926568,42494,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,1135,20558944936,1183,,,,,,,,,,256,216398985,0
71,1136,20558951783,24767,64,1,2,128,1,1,106,16896,0,,,16384
45,1137,20558978406,3488,20,1,1,256,1,1,32,0,0,,,5120
#N/A,1138,20558982758,1632,,,,,,,,,,10240,12549019606,0
#N/A,1139,20558992165,1472,,,,,,,,,,10240,13913043478,0
#N/A,1140,20559078434,1120,,,,,,,,,,48,42857142,0
38,1141,20559095361,2720,160,2,1,512,1,1,20,0,0,,,163840
#N/A,1142,20559229947,1120,,,,,,,,,,256,228571428,0
71,1143,20559244314,40766,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,1144,20559258298,1183,,,,,,,,,,256,216398985,0
71,1145,20559265753,25471,64,1,2,128,1,1,106,16896,0,,,16384
45,1146,20559292952,3328,20,1,1,256,1,1,32,0,0,,,5120
#N/A,1147,20559297272,1664,,,,,,,,,,10240,12307692306,0
#N/A,1148,20559303768,1471,,,,,,,,,,10240,13922501698,0
12,1149,20559375572,1856,10,1,1,512,1,1,16,0,0,,,5120
#N/A,1150,20559410995,1152,,,,,,,,,,48,41666666,0
38,1151,20559428306,2688,160,2,1,512,1,1,20,0,0,,,163840
#N/A,1152,20559563180,1120,,,,,,,,,,256,228571428,0
71,1153,20559575307,40159,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,1154,20559589323,1184,,,,,,,,,,256,216216216,0
71,1155,20559598218,24767,64,1,2,128,1,1,106,16896,0,,,16384
45,1156,20559624617,3104,20,1,1,256,1,1,32,0,0,,,5120
#N/A,1157,20559628745,1664,,,,,,,,,,10240,12307692306,0
#N/A,1158,20559633577,1504,,,,,,,,,,10240,13617021276,0
12,1159,20559706374,1951,10,1,1,512,1,1,16,0,0,,,5120
#N/A,1160,20559773059,1344,,,,,,,,,,2020,1502976190,0
71,1161,20559782498,113531,505,1,2,128,1,1,106,16896,0,,,129280
42,1162,20559897437,4800,316,1,1,128,1,1,16,0,0,,,40448
#N/A,1163,20559902717,1952,,,,,,,,,,192,98360655,0
38,1164,20559912220,4448,160,8,1,512,1,1,20,0,0,,,655360
67,1165,20559921756,19807,5,1,1,1024,1,1,26,0,4096,,,5120
73,1166,20559955098,106524,5,1,1,1024,1,1,48,128,0,,,5120
16,1167,20560062838,1984,5,1,1,5,1,1,16,0,0,,,25
#N/A,1168,20560066133,2112,,,,,,,,,,50,47348484,0
62,1169,20560069557,9344,5,1,1,16,1,1,26,352,0,,,80
48,1170,20560080085,3648,1,1,1,512,1,1,32,0,0,,,512
#N/A,1171,20560084661,1504,,,,,,,,,,50,66489360,0
#N/A,1172,20560087093,1663,,,,,,,,,,200,240529164,0
10,1173,20560091124,2592,1,1,1,512,1,1,32,0,0,,,512
#N/A,1174,20560141298,1696,,,,,,,,,,760,896226414,0
22,1175,20560163985,2112,1,1,1,512,1,1,16,0,0,,,512
44,1176,20560204463,4672,1,1,1,128,1,1,34,0,0,,,128
12,1177,20560226414,1952,1,1,1,512,1,1,16,0,0,,,512
46,1178,20560253389,4320,1,1,1,128,1,1,34,0,0,,,128
#N/A,1179,20560299083,1472,,,,,,,,,,200,271739130,0
15,1180,20560319786,1984,1,1,1,512,1,1,16,0,0,,,512
10,1181,20560342249,1792,1,1,1,512,1,1,32,0,0,,,512
54,1182,20560377960,5343,1,1,1,4,1,1,32,16,0,,,4
#N/A,1183,20560397703,1248,,,,,,,,,,1,801282,0
44,1184,20560443781,2816,1,1,1,128,1,1,34,0,0,,,128
42,1185,20560482211,3264,1,1,1,128,1,1,16,0,0,,,128
66,1186,20560522881,22879,1,1,1,32,1,1,42,128,0,,,32
61,1187,20560547072,8832,1,1,1,16,1,1,30,416,0,,,16
13,1188,20560567903,2208,1,1,1,512,1,1,20,0,0,,,512
40,1189,20560602334,3039,1,1,1,512,1,1,32,0,0,,,512
46,1190,20560636700,2784,1,1,1,128,1,1,34,0,0,,,128
41,1191,20560668987,3199,1,1,1,512,1,1,32,0,0,,,512
12,1192,20560705913,2048,1,1,1,512,1,1,16,0,0,,,512
44,1193,20560741783,3264,1,1,1,128,1,1,34,0,0,,,128
44,1194,20560774262,5792,1,1,1,128,1,1,34,0,0,,,128
46,1195,20560806388,6944,1,1,1,128,1,1,34,0,0,,,128
46,1196,20560841523,2816,1,1,1,128,1,1,34,0,0,,,128
44,1197,20560874545,2656,1,1,1,128,1,1,34,0,0,,,128
44,1198,20560900752,2752,1,1,1,128,1,1,34,0,0,,,128
46,1199,20560926799,2784,1,1,1,128,1,1,34,0,0,,,128
59,1200,20560957678,5631,64,1,1,128,1,1,32,0,0,,,8192
54,1201,20560985740,3232,1,1,1,1,1,1,32,16,0,,,1
#N/A,1202,20561003724,1280,,,,,,,,,,1,781250,0
13,1203,20561058313,3040,1,1,1,512,1,1,32,0,0,,,512
33,1204,20561099015,2912,1,1,1,16,32,1,21,4896,0,,,512
14,1205,20561136294,1920,1,1,1,512,1,1,16,0,0,,,512
6,1206,20561175396,1664,1,1,1,128,1,1,16,0,0,,,128
52,1207,20561185668,4095,1,1,1,128,1,1,62,0,4096,,,128
#N/A,1208,20561204515,1280,,,,,,,,,,4,3125000,0
7,1209,20561227906,2464,1,1,1,256,1,1,30,0,0,,,256
44,1210,20561256192,2656,1,1,1,128,1,1,34,0,0,,,128
44,1211,20561287167,2592,1,1,1,128,1,1,34,0,0,,,128
13,1212,20561312734,1952,1,1,1,512,1,1,16,0,0,,,512
46,1213,20561339581,2656,1,1,1,128,1,1,34,0,0,,,128
57,1214,20561429817,5791,8,1,1,128,1,1,32,0,0,,,1024
7,1215,20561478006,1696,1,1,1,256,1,1,16,0,0,,,256
60,1216,20561514581,7712,1,1,1,128,1,1,32,0,0,,,128
#N/A,1217,20561682637,1120,,,,,,,,,,256,228571428,0
71,1218,20561696269,25983,64,1,2,128,1,1,106,16896,0,,,16384
#N/A,1219,20561713516,1216,,,,,,,,,,256,210526315,0
71,1220,20561721644,22367,64,1,2,128,1,1,106,16896,0,,,16384
45,1221,20561745515,4191,20,1,1,256,1,1,32,0,0,,,5120
#N/A,1222,20561751178,1824,,,,,,,,,,10240,11228070174,0
#N/A,1223,20561761514,1472,,,,,,,,,,10240,13913043478,0
#N/A,1224,20561875749,1120,,,,,,,,,,64,57142857,0
71,1225,20561887044,16032,16,1,2,128,1,1,106,16896,0,,,4096
#N/A,1226,20561938466,1120,,,,,,,,,,192,171428571,0
71,1227,20561948737,21088,16,3,3,128,1,1,106,16896,0,,,18432
42,1228,20562007679,5856,380,1,1,128,1,1,16,0,0,,,48640
42,1229,20562033502,4543,380,1,1,128,1,1,16,0,0,,,48640
63,1230,20562066428,10624,1,1,1,512,1,1,32,16,2048,,,512
18,1231,20562091099,2208,2,1,1,512,1,1,19,0,0,,,1024
8,1232,20562114714,1984,2,1,1,512,1,1,16,0,0,,,1024
35,1233,20562142713,2816,380,1,1,512,1,1,16,0,0,,,194560
#N/A,1234,20562180695,1088,,,,,,,,,,24,22058823,0
68,1235,20562191735,21567,6,1,3,128,1,1,86,32768,0,,,2304
23,1236,20562235125,2080,1,1,1,512,1,1,16,0,0,,,512
51,1237,20562260116,4031,1,1,1,32,4,1,25,0,0,,,128
64,1238,20562285458,16064,8,1,5,128,1,1,122,12544,0,,,5120
#N/A,1239,20562341840,1280,,,,,,,,,,48,37500000,0
38,1240,20562360847,2496,160,2,1,512,1,1,20,0,0,,,163840
#N/A,1241,20562512008,1120,,,,,,,,,,256,228571428,0
71,1242,20562524680,40990,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,1243,20562541895,1216,,,,,,,,,,256,210526315,0
71,1244,20562549447,24479,64,1,2,128,1,1,106,16896,0,,,16384
45,1245,20562575654,3359,20,1,1,256,1,1,32,0,0,,,5120
#N/A,1246,20562579941,1632,,,,,,,,,,10240,12549019606,0
#N/A,1247,20562589221,1472,,,,,,,,,,10240,13913043478,0
#N/A,1248,20562676513,1088,,,,,,,,,,48,44117647,0
38,1249,20562694400,2752,160,2,1,512,1,1,20,0,0,,,163840
#N/A,1250,20562829594,1120,,,,,,,,,,256,228571428,0
71,1251,20562842202,39198,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,1252,20562858137,1152,,,,,,,,,,256,222222222,0
71,1253,20562865113,24447,64,1,2,128,1,1,106,16896,0,,,16384
45,1254,20562891351,3424,20,1,1,256,1,1,32,0,0,,,5120
#N/A,1255,20562895863,1632,,,,,,,,,,10240,12549019606,0
#N/A,1256,20562904343,1472,,,,,,,,,,10240,13913043478,0
12,1257,20562977204,1856,10,1,1,512,1,1,16,0,0,,,5120
#N/A,1258,20563012434,1248,,,,,,,,,,48,38461538,0
38,1259,20563029649,2624,160,2,1,512,1,1,20,0,0,,,163840
#N/A,1260,20563169163,1152,,,,,,,,,,256,222222222,0
71,1261,20563181898,40127,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,1262,20563194826,1216,,,,,,,,,,256,210526315,0
71,1263,20563203306,25662,64,1,2,128,1,1,106,16896,0,,,16384
45,1264,20563230728,3232,20,1,1,256,1,1,32,0,0,,,5120
#N/A,1265,20563235048,1664,,,,,,,,,,10240,12307692306,0
#N/A,1266,20563240936,1472,,,,,,,,,,10240,13913043478,0
12,1267,20563312709,1920,10,1,1,512,1,1,16,0,0,,,5120
#N/A,1268,20563372546,1344,,,,,,,,,,2020,1502976190,0
71,1269,20563381666,113882,505,1,2,128,1,1,106,16896,0,,,129280
42,1270,20563496796,4640,316,1,1,128,1,1,16,0,0,,,40448
#N/A,1271,20563507324,1984,,,,,,,,,,192,96774193,0
38,1272,20563516540,4575,160,8,1,512,1,1,20,0,0,,,655360
67,1273,20563526683,19903,5,1,1,1024,1,1,26,0,4096,,,5120
73,1274,20563560378,139833,5,1,1,1024,1,1,48,128,0,,,5120
16,1275,20563701523,2016,5,1,1,5,1,1,16,0,0,,,25
#N/A,1276,20563704819,1952,,,,,,,,,,50,51229508,0
62,1277,20563708179,8544,5,1,1,16,1,1,26,352,0,,,80
48,1278,20563717907,3583,1,1,1,512,1,1,32,0,0,,,512
#N/A,1279,20563722514,1504,,,,,,,,,,50,66489360,0
#N/A,1280,20563725074,1632,,,,,,,,,,200,245098038,0
10,1281,20563727922,2624,1,1,1,512,1,1,32,0,0,,,512
#N/A,1282,20563746801,1664,,,,,,,,,,760,913461538,0
22,1283,20563768528,2048,1,1,1,512,1,1,16,0,0,,,512
44,1284,20563810638,4640,1,1,1,128,1,1,34,0,0,,,128
12,1285,20563831309,1920,1,1,1,512,1,1,16,0,0,,,512
46,1286,20563858636,4320,1,1,1,128,1,1,34,0,0,,,128
#N/A,1287,20563903562,1472,,,,,,,,,,200,271739130,0
15,1288,20563924329,1888,1,1,1,512,1,1,16,0,0,,,512
10,1289,20563947048,1824,1,1,1,512,1,1,32,0,0,,,512
54,1290,20563983751,5311,1,1,1,4,1,1,32,16,0,,,4
#N/A,1291,20564002246,1280,,,,,,,,,,1,781250,0
44,1292,20564050116,2784,1,1,1,128,1,1,34,0,0,,,128
42,1293,20564088642,3232,1,1,1,128,1,1,16,0,0,,,128
66,1294,20564128064,19935,1,1,1,32,1,1,42,128,0,,,32
61,1295,20564149375,8672,1,1,1,16,1,1,30,416,0,,,16
13,1296,20564173214,2048,1,1,1,512,1,1,20,0,0,,,512
40,1297,20564208093,3072,1,1,1,512,1,1,32,0,0,,,512
46,1298,20564242523,2944,1,1,1,128,1,1,34,0,0,,,128
41,1299,20564275098,3200,1,1,1,512,1,1,32,0,0,,,512
12,1300,20564312888,2080,1,1,1,512,1,1,16,0,0,,,512
44,1301,20564347414,3296,1,1,1,128,1,1,34,0,0,,,128
44,1302,20564380021,6208,1,1,1,128,1,1,34,0,0,,,128
46,1303,20564410932,7391,1,1,1,128,1,1,34,0,0,,,128
46,1304,20564446802,2816,1,1,1,128,1,1,34,0,0,,,128
44,1305,20564480209,2655,1,1,1,128,1,1,34,0,0,,,128
44,1306,20564506127,2752,1,1,1,128,1,1,34,0,0,,,128
46,1307,20564531182,2592,1,1,1,128,1,1,34,0,0,,,128
59,1308,20564563789,5632,64,1,1,128,1,1,32,0,0,,,8192
54,1309,20564591756,3327,1,1,1,1,1,1,32,16,0,,,1
#N/A,1310,20564609835,1280,,,,,,,,,,1,781250,0
13,1311,20564663464,3040,1,1,1,512,1,1,32,0,0,,,512
33,1312,20564705158,2816,1,1,1,16,32,1,21,4896,0,,,512
14,1313,20564742405,1920,1,1,1,512,1,1,16,0,0,,,512
6,1314,20564781955,1824,1,1,1,128,1,1,16,0,0,,,128
52,1315,20564791011,4063,1,1,1,128,1,1,62,0,4096,,,128
#N/A,1316,20564810242,1248,,,,,,,,,,4,3205128,0
7,1317,20564834721,2432,1,1,1,256,1,1,30,0,0,,,256
44,1318,20564862047,2656,1,1,1,128,1,1,34,0,0,,,128
44,1319,20564893150,2624,1,1,1,128,1,1,34,0,0,,,128
13,1320,20564919389,1920,1,1,1,512,1,1,16,0,0,,,512
46,1321,20564946588,2656,1,1,1,128,1,1,34,0,0,,,128
57,1322,20565037560,5055,8,1,1,128,1,1,32,0,0,,,1024
7,1323,20565084726,1727,1,1,1,256,1,1,16,0,0,,,256
60,1324,20565122356,7712,1,1,1,128,1,1,32,0,0,,,128
#N/A,1325,20565273645,1152,,,,,,,,,,256,222222222,0
71,1326,20565286445,25438,64,1,2,128,1,1,106,16896,0,,,16384
#N/A,1327,20565301900,1152,,,,,,,,,,256,222222222,0
71,1328,20565311307,22495,64,1,2,128,1,1,106,16896,0,,,16384
45,1329,20565335018,3872,20,1,1,256,1,1,32,0,0,,,5120
#N/A,1330,20565340202,1856,,,,,,,,,,10240,11034482758,0
#N/A,1331,20565349418,1440,,,,,,,,,,10240,14222222222,0
#N/A,1332,20565457797,1120,,,,,,,,,,64,57142857,0
71,1333,20565468676,16192,16,1,2,128,1,1,106,16896,0,,,4096
#N/A,1334,20565519522,1120,,,,,,,,,,192,171428571,0
71,1335,20565528994,20575,16,3,3,128,1,1,106,16896,0,,,18432
42,1336,20565590143,5792,380,1,1,128,1,1,16,0,0,,,48640
42,1337,20565617342,4512,380,1,1,128,1,1,16,0,0,,,48640
63,1338,20565650524,10304,1,1,1,512,1,1,32,16,2048,,,512
18,1339,20565674203,2144,2,1,1,512,1,1,19,0,0,,,1024
8,1340,20565699290,1984,2,1,1,512,1,1,16,0,0,,,1024
35,1341,20565727545,2880,380,1,1,512,1,1,16,0,0,,,194560
#N/A,1342,20565765879,1120,,,,,,,,,,24,21428571,0
68,1343,20565774903,21343,6,1,3,128,1,1,86,32768,0,,,2304
23,1344,20565819989,2080,1,1,1,512,1,1,16,0,0,,,512
51,1345,20565860851,3968,1,1,1,32,4,1,25,0,0,,,128
64,1346,20565887858,15615,8,1,5,128,1,1,122,12544,0,,,5120
#N/A,1347,20565935088,1120,,,,,,,,,,48,42857142,0
38,1348,20565954767,2496,160,2,1,512,1,1,20,0,0,,,163840
#N/A,1349,20566110920,1152,,,,,,,,,,256,222222222,0
71,1350,20566123911,41566,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,1351,20566138279,1183,,,,,,,,,,256,216398985,0
71,1352,20566148422,25279,64,1,2,128,1,1,106,16896,0,,,16384
45,1353,20566175397,3328,20,1,1,256,1,1,32,0,0,,,5120
#N/A,1354,20566179685,1632,,,,,,,,,,10240,12549019606,0
#N/A,1355,20566188356,1440,,,,,,,,,,10240,14222222222,0
#N/A,1356,20566277856,1280,,,,,,,,,,48,37500000,0
38,1357,20566295168,2687,160,2,1,512,1,1,20,0,0,,,163840
#N/A,1358,20566431129,1120,,,,,,,,,,256,228571428,0
71,1359,20566444025,39550,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,1360,20566461400,1248,,,,,,,,,,256,205128205,0
71,1361,20566468408,24095,64,1,2,128,1,1,106,16896,0,,,16384
45,1362,20566494295,3136,20,1,1,256,1,1,32,0,0,,,5120
#N/A,1363,20566498422,1632,,,,,,,,,,10240,12549019606,0
#N/A,1364,20566506710,1472,,,,,,,,,,10240,13913043478,0
12,1365,20566579539,1920,10,1,1,512,1,1,16,0,0,,,5120
#N/A,1366,20566615793,1120,,,,,,,,,,48,42857142,0
38,1367,20566631889,2495,160,2,1,512,1,1,20,0,0,,,163840
#N/A,1368,20566770986,1152,,,,,,,,,,256,222222222,0
71,1369,20566783082,40926,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,1370,20566796777,1184,,,,,,,,,,256,216216216,0
71,1371,20566803817,26879,64,1,2,128,1,1,106,16896,0,,,16384
45,1372,20566832744,3135,20,1,1,256,1,1,32,0,0,,,5120
#N/A,1373,20566836935,1664,,,,,,,,,,10240,12307692306,0
#N/A,1374,20566842503,1472,,,,,,,,,,10240,13913043478,0
12,1375,20566913028,1920,10,1,1,512,1,1,16,0,0,,,5120
#N/A,1376,20566974977,1344,,,,,,,,,,2020,1502976190,0
71,1377,20566984225,118459,505,1,2,128,1,1,106,16896,0,,,129280
42,1378,20567103963,4832,316,1,1,128,1,1,16,0,0,,,40448
#N/A,1379,20567111643,2080,,,,,,,,,,192,92307692,0
38,1380,20567120859,4256,160,8,1,512,1,1,20,0,0,,,655360
67,1381,20567130746,19679,5,1,1,1024,1,1,26,0,4096,,,5120
73,1382,20567165209,138746,5,1,1,1024,1,1,48,128,0,,,5120
16,1383,20567305202,2016,5,1,1,5,1,1,16,0,0,,,25
#N/A,1384,20567308562,1984,,,,,,,,,,50,50403224,0
62,1385,20567311730,8576,5,1,1,16,1,1,26,352,0,,,80
48,1386,20567321522,3744,1,1,1,512,1,1,32,0,0,,,512
#N/A,1387,20567326098,1535,,,,,,,,,,50,65146578,0
#N/A,1388,20567328657,1696,,,,,,,,,,200,235849056,0
10,1389,20567331505,2560,1,1,1,512,1,1,32,0,0,,,512
#N/A,1390,20567350352,1536,,,,,,,,,,760,989583332,0
22,1391,20567371248,2079,1,1,1,512,1,1,16,0,0,,,512
44,1392,20567413646,4831,1,1,1,128,1,1,34,0,0,,,128
12,1393,20567434957,2016,1,1,1,512,1,1,16,0,0,,,512
46,1394,20567462955,4288,1,1,1,128,1,1,34,0,0,,,128
#N/A,1395,20567506601,1504,,,,,,,,,,200,265957446,0
15,1396,20567529800,1952,1,1,1,512,1,1,16,0,0,,,512
10,1397,20567552007,1824,1,1,1,512,1,1,32,0,0,,,512
54,1398,20567587718,5504,1,1,1,4,1,1,32,16,0,,,4
#N/A,1399,20567605989,1408,,,,,,,,,,1,710227,0
44,1400,20567654179,2784,1,1,1,128,1,1,34,0,0,,,128
42,1401,20567691681,3264,1,1,1,128,1,1,16,0,0,,,128
66,1402,20567731423,17920,1,1,1,32,1,1,42,128,0,,,32
61,1403,20567750559,8735,1,1,1,16,1,1,30,416,0,,,16
13,1404,20567776189,2048,1,1,1,512,1,1,20,0,0,,,512
40,1405,20567812188,3072,1,1,1,512,1,1,32,0,0,,,512
46,1406,20567847194,2656,1,1,1,128,1,1,34,0,0,,,128
41,1407,20567877273,3264,1,1,1,512,1,1,32,0,0,,,512
12,1408,20567916087,2080,1,1,1,512,1,1,16,0,0,,,512
44,1409,20567951286,3232,1,1,1,128,1,1,34,0,0,,,128
44,1410,20567984564,6336,1,1,1,128,1,1,34,0,0,,,128
46,1411,20568014323,7296,1,1,1,128,1,1,34,0,0,,,128
46,1412,20568051761,2816,1,1,1,128,1,1,34,0,0,,,128
44,1413,20568084464,2656,1,1,1,128,1,1,34,0,0,,,128
44,1414,20568110831,2751,1,1,1,128,1,1,34,0,0,,,128
46,1415,20568134605,2592,1,1,1,128,1,1,34,0,0,,,128
59,1416,20568168108,5664,64,1,1,128,1,1,32,0,0,,,8192
54,1417,20568195915,3232,1,1,1,1,1,1,32,16,0,,,1
#N/A,1418,20568214634,1216,,,,,,,,,,1,822368,0
13,1419,20568266440,3071,1,1,1,512,1,1,32,0,0,,,512
33,1420,20568309286,2944,1,1,1,16,32,1,21,4896,0,,,512
14,1421,20568346980,1920,1,1,1,512,1,1,16,0,0,,,512
6,1422,20568386530,1664,1,1,1,128,1,1,16,0,0,,,128
52,1423,20568394594,4160,1,1,1,128,1,1,62,0,4096,,,128
#N/A,1424,20568414785,1408,,,,,,,,,,4,2840909,0
7,1425,20568439328,2432,1,1,1,256,1,1,30,0,0,,,256
44,1426,20568467967,2655,1,1,1,128,1,1,34,0,0,,,128
44,1427,20568496669,2688,1,1,1,128,1,1,34,0,0,,,128
13,1428,20568524604,1856,1,1,1,512,1,1,16,0,0,,,512
46,1429,20568550843,2624,1,1,1,128,1,1,34,0,0,,,128
57,1430,20568641911,5120,8,1,1,128,1,1,32,0,0,,,1024
7,1431,20568688021,1696,1,1,1,256,1,1,16,0,0,,,256
60,1432,20568727123,7744,1,1,1,128,1,1,32,0,0,,,128
#N/A,1433,20568873165,1119,,,,,,,,,,256,228775692,0
71,1434,20568885836,25343,64,1,2,128,1,1,106,16896,0,,,16384
#N/A,1435,20568899531,1152,,,,,,,,,,256,222222222,0
71,1436,20568908971,22399,64,1,2,128,1,1,106,16896,0,,,16384
45,1437,20568932746,3968,20,1,1,256,1,1,32,0,0,,,5120
#N/A,1438,20568938058,1824,,,,,,,,,,10240,11228070174,0
#N/A,1439,20568946889,1472,,,,,,,,,,10240,13913043478,0
#N/A,1440,20569053316,1216,,,,,,,,,,64,52631578,0
71,1441,20569064132,15999,16,1,2,128,1,1,106,16896,0,,,4096
#N/A,1442,20569114306,1216,,,,,,,,,,192,157894736,0
71,1443,20569122785,20831,16,3,3,128,1,1,106,16896,0,,,18432
42,1444,20569186911,5823,380,1,1,128,1,1,16,0,0,,,48640
42,1445,20569218621,4544,380,1,1,128,1,1,16,0,0,,,48640
63,1446,20569253244,10463,1,1,1,512,1,1,32,16,2048,,,512
18,1447,20569275483,2079,2,1,1,512,1,1,19,0,0,,,1024
8,1448,20569300985,1984,2,1,1,512,1,1,16,0,0,,,1024
35,1449,20569329464,2816,380,1,1,512,1,1,16,0,0,,,194560
#N/A,1450,20569368566,1120,,,,,,,,,,24,21428571,0
68,1451,20569378902,21439,6,1,3,128,1,1,86,32768,0,,,2304
23,1452,20569424756,2048,1,1,1,512,1,1,16,0,0,,,512
51,1453,20569450227,3968,1,1,1,32,4,1,25,0,0,,,128
64,1454,20569476434,15615,8,1,5,128,1,1,122,12544,0,,,5120
#N/A,1455,20569524015,1120,,,,,,,,,,48,42857142,0
38,1456,20569544111,2463,160,2,1,512,1,1,20,0,0,,,163840
#N/A,1457,20569705095,1152,,,,,,,,,,256,222222222,0
71,1458,20569718631,41054,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,1459,20569734054,1216,,,,,,,,,,256,210526315,0
71,1460,20569743014,25247,64,1,2,128,1,1,106,16896,0,,,16384
45,1461,20569770052,3360,20,1,1,256,1,1,32,0,0,,,5120
#N/A,1462,20569774244,1696,,,,,,,,,,10240,12075471698,0
#N/A,1463,20569780932,1472,,,,,,,,,,10240,13913043478,0
#N/A,1464,20569878944,1120,,,,,,,,,,48,42857142,0
38,1465,20569896767,2720,160,2,1,512,1,1,20,0,0,,,163840
#N/A,1466,20570035481,1184,,,,,,,,,,256,216216216,0
71,1467,20570047960,38334,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,1468,20570065175,1152,,,,,,,,,,256,222222222,0
71,1469,20570074647,25407,64,1,2,128,1,1,106,16896,0,,,16384
45,1470,20570101686,3200,20,1,1,256,1,1,32,0,0,,,5120
#N/A,1471,20570105974,1631,,,,,,,,,,10240,12556713672,0
#N/A,1472,20570113141,1472,,,,,,,,,,10240,13913043478,0
12,1473,20570186322,1888,10,1,1,512,1,1,16,0,0,,,5120
#N/A,1474,20570222384,1216,,,,,,,,,,48,39473684,0
38,1475,20570238160,2495,160,2,1,512,1,1,20,0,0,,,163840
#N/A,1476,20570379497,1152,,,,,,,,,,256,222222222,0
71,1477,20570391465,41310,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,1478,20570405160,1152,,,,,,,,,,256,222222222,0
71,1479,20570412360,26431,64,1,2,128,1,1,106,16896,0,,,16384
45,1480,20570440615,3167,20,1,1,256,1,1,32,0,0,,,5120
#N/A,1481,20570444710,1632,,,,,,,,,,10240,12549019606,0
#N/A,1482,20570452006,1472,,,,,,,,,,10240,13913043478,0
12,1483,20570522915,1920,10,1,1,512,1,1,16,0,0,,,5120
#N/A,1484,20570585664,1344,,,,,,,,,,2020,1502976190,0
71,1485,20570595232,113339,505,1,2,128,1,1,106,16896,0,,,129280
42,1486,20570709723,4863,316,1,1,128,1,1,16,0,0,,,40448
#N/A,1487,20570720506,2304,,,,,,,,,,192,83333333,0
38,1488,20570729594,4543,160,8,1,512,1,1,20,0,0,,,655360
67,1489,20570735513,19584,5,1,1,1024,1,1,26,0,4096,,,5120
73,1490,20570764408,139674,5,1,1,1024,1,1,48,128,0,,,5120
16,1491,20570905266,2048,5,1,1,5,1,1,16,0,0,,,25
#N/A,1492,20570908562,1920,,,,,,,,,,50,52083332,0
62,1493,20570911730,9215,5,1,1,16,1,1,26,352,0,,,80
48,1494,20570922321,3584,1,1,1,512,1,1,32,0,0,,,512
#N/A,1495,20570926865,1472,,,,,,,,,,50,67934782,0
#N/A,1496,20570929425,1664,,,,,,,,,,200,240384614,0
10,1497,20570932305,2528,1,1,1,512,1,1,32,0,0,,,512
#N/A,1498,20570949552,1664,,,,,,,,,,760,913461538,0
22,1499,20570970639,2112,1,1,1,512,1,1,16,0,0,,,512
44,1500,20571012589,4640,1,1,1,128,1,1,34,0,0,,,128
12,1501,20571034060,2080,1,1,1,512,1,1,16,0,0,,,512
46,1502,20571062123,4384,1,1,1,128,1,1,34,0,0,,,128
#N/A,1503,20571105865,1536,,,,,,,,,,200,260416666,0
15,1504,20571128520,1952,1,1,1,512,1,1,16,0,0,,,512
10,1505,20571151207,1824,1,1,1,512,1,1,32,0,0,,,512
54,1506,20571187845,5408,1,1,1,4,1,1,32,16,0,,,4
#N/A,1507,20571213732,1408,,,,,,,,,,1,710227,0
44,1508,20571262786,2816,1,1,1,128,1,1,34,0,0,,,128
42,1509,20571301984,3296,1,1,1,128,1,1,16,0,0,,,128
66,1510,20571342238,18048,1,1,1,32,1,1,42,128,0,,,32
61,1511,20571361661,8672,1,1,1,16,1,1,30,416,0,,,16
13,1512,20571387708,2048,1,1,1,512,1,1,20,0,0,,,512
40,1513,20571422843,3040,1,1,1,512,1,1,32,0,0,,,512
46,1514,20571457273,2656,1,1,1,128,1,1,34,0,0,,,128
41,1515,20571488760,3264,1,1,1,512,1,1,32,0,0,,,512
12,1516,20571527094,2080,1,1,1,512,1,1,16,0,0,,,512
44,1517,20571562293,3231,1,1,1,128,1,1,34,0,0,,,128
44,1518,20571594803,5888,1,1,1,128,1,1,34,0,0,,,128
46,1519,20571625010,7007,1,1,1,128,1,1,34,0,0,,,128
46,1520,20571662544,2816,1,1,1,128,1,1,34,0,0,,,128
44,1521,20571695343,2655,1,1,1,128,1,1,34,0,0,,,128
44,1522,20571722381,2848,1,1,1,128,1,1,34,0,0,,,128
46,1523,20571746956,2720,1,1,1,128,1,1,34,0,0,,,128
59,1524,20571780363,5664,64,1,1,128,1,1,32,0,0,,,8192
54,1525,20571807914,3231,1,1,1,1,1,1,32,16,0,,,1
#N/A,1526,20571826313,1248,,,,,,,,,,1,801282,0
13,1527,20571877926,3072,1,1,1,512,1,1,32,0,0,,,512
33,1528,20571920613,2943,1,1,1,16,32,1,21,4896,0,,,512
14,1529,20571957859,1952,1,1,1,512,1,1,16,0,0,,,512
6,1530,20571996993,1632,1,1,1,128,1,1,16,0,0,,,128
52,1531,20572005793,4032,1,1,1,128,1,1,62,0,4096,,,128
#N/A,1532,20572026816,1280,,,,,,,,,,4,3125000,0
7,1533,20572050559,2464,1,1,1,256,1,1,30,0,0,,,256
44,1534,20572078493,2784,1,1,1,128,1,1,34,0,0,,,128
44,1535,20572108284,2592,1,1,1,128,1,1,34,0,0,,,128
13,1536,20572136347,1920,1,1,1,512,1,1,16,0,0,,,512
46,1537,20572162970,2624,1,1,1,128,1,1,34,0,0,,,128
57,1538,20572254454,5343,8,1,1,128,1,1,32,0,0,,,1024
7,1539,20572300500,1696,1,1,1,256,1,1,16,0,0,,,256
60,1540,20572340306,7487,1,1,1,128,1,1,32,0,0,,,128
#N/A,1541,20572485963,1216,,,,,,,,,,256,210526315,0
71,1542,20572498987,25535,64,1,2,128,1,1,106,16896,0,,,16384
#N/A,1543,20572513514,1184,,,,,,,,,,256,216216216,0
71,1544,20572523050,22527,64,1,2,128,1,1,106,16896,0,,,16384
45,1545,20572546985,3871,20,1,1,256,1,1,32,0,0,,,5120
#N/A,1546,20572552264,1824,,,,,,,,,,10240,11228070174,0
#N/A,1547,20572560808,1504,,,,,,,,,,10240,13617021276,0
#N/A,1548,20572667075,1312,,,,,,,,,,64,48780487,0
71,1549,20572678147,16031,16,1,2,128,1,1,106,16896,0,,,4096
#N/A,1550,20572729344,1120,,,,,,,,,,192,171428571,0
71,1551,20572738016,21311,16,3,3,128,1,1,106,16896,0,,,18432
42,1552,20572798557,5728,380,1,1,128,1,1,16,0,0,,,48640
42,1553,20572825244,4512,380,1,1,128,1,1,16,0,0,,,48640
63,1554,20572857307,10559,1,1,1,512,1,1,32,16,2048,,,512
18,1555,20572879770,2112,2,1,1,512,1,1,19,0,0,,,1024
8,1556,20572905145,1696,2,1,1,512,1,1,16,0,0,,,1024
35,1557,20572933303,2848,380,1,1,512,1,1,16,0,0,,,194560
#N/A,1558,20572971062,1216,,,,,,,,,,24,19736842,0
68,1559,20572980725,21407,6,1,3,128,1,1,86,32768,0,,,2304
23,1560,20573027731,2048,1,1,1,512,1,1,16,0,0,,,512
51,1561,20573053426,4000,1,1,1,32,4,1,25,0,0,,,128
64,1562,20573078929,15775,8,1,5,128,1,1,122,12544,0,,,5120
#N/A,1563,20573129839,1120,,,,,,,,,,48,42857142,0
38,1564,20573149582,2272,160,2,1,512,1,1,20,0,0,,,163840
#N/A,1565,20573301095,1152,,,,,,,,,,256,222222222,0
71,1566,20573313574,39167,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,1567,20573334693,1152,,,,,,,,,,256,222222222,0
71,1568,20573344133,24671,64,1,2,128,1,1,106,16896,0,,,16384
45,1569,20573369764,3488,20,1,1,256,1,1,32,0,0,,,5120
#N/A,1570,20573374116,1632,,,,,,,,,,10240,12549019606,0
#N/A,1571,20573383043,1472,,,,,,,,,,10240,13913043478,0
#N/A,1572,20573472799,1216,,,,,,,,,,48,39473684,0
38,1573,20573489919,2719,160,2,1,512,1,1,20,0,0,,,163840
#N/A,1574,20573626712,1120,,,,,,,,,,256,228571428,0
71,1575,20573638968,38014,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,1576,20573656375,1184,,,,,,,,,,256,216216216,0
71,1577,20573663863,23647,64,1,2,128,1,1,106,16896,0,,,16384
45,1578,20573689302,3135,20,1,1,256,1,1,32,0,0,,,5120
#N/A,1579,20573693397,1632,,,,,,,,,,10240,12549019606,0
#N/A,1580,20573702293,1472,,,,,,,,,,10240,13913043478,0
12,1581,20573774578,1920,10,1,1,512,1,1,16,0,0,,,5120
#N/A,1582,20573809680,1120,,,,,,,,,,48,42857142,0
38,1583,20573826160,2655,160,2,1,512,1,1,20,0,0,,,163840
#N/A,1584,20573977961,1120,,,,,,,,,,256,228571428,0
71,1585,20573990472,41118,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,1586,20574003752,1184,,,,,,,,,,256,216216216,0
71,1587,20574011175,26367,64,1,2,128,1,1,106,16896,0,,,16384
45,1588,20574039302,3424,20,1,1,256,1,1,32,0,0,,,5120
#N/A,1589,20574043654,1664,,,,,,,,,,10240,12307692306,0
#N/A,1590,20574050949,1472,,,,,,,,,,10240,13913043478,0
12,1591,20574122562,1920,10,1,1,512,1,1,16,0,0,,,5120
#N/A,1592,20574185535,1344,,,,,,,,,,2020,1502976190,0
71,1593,20574194847,119099,505,1,2,128,1,1,106,16896,0,,,129280
42,1594,20574315418,4735,316,1,1,128,1,1,16,0,0,,,40448
#N/A,1595,20574321753,2400,,,,,,,,,,192,80000000,0
38,1596,20574330873,4448,160,8,1,512,1,1,20,0,0,,,655360
67,1597,20574336601,19615,5,1,1,1024,1,1,26,0,4096,,,5120
73,1598,20574365271,159417,5,1,1,1024,1,1,48,128,0,,,5120
16,1599,20574526064,2016,5,1,1,5,1,1,16,0,0,,,25
#N/A,1600,20574529392,1888,,,,,,,,,,50,52966100,0
62,1601,20574532560,9408,5,1,1,16,1,1,26,352,0,,,80
48,1602,20574543088,3647,1,1,1,512,1,1,32,0,0,,,512
#N/A,1603,20574547663,1472,,,,,,,,,,50,67934782,0
#N/A,1604,20574549999,1728,,,,,,,,,,200,231481480,0
10,1605,20574553135,2720,1,1,1,512,1,1,32,0,0,,,512
#N/A,1606,20574556879,1696,,,,,,,,,,760,896226414,0
22,1607,20574572590,2112,1,1,1,512,1,1,16,0,0,,,512
44,1608,20574614636,4832,1,1,1,128,1,1,34,0,0,,,128
12,1609,20574636235,2048,1,1,1,512,1,1,16,0,0,,,512
46,1610,20574663306,4320,1,1,1,128,1,1,34,0,0,,,128
#N/A,1611,20574706984,1472,,,,,,,,,,200,271739130,0
15,1612,20574729479,1952,1,1,1,512,1,1,16,0,0,,,512
10,1613,20574752614,1760,1,1,1,512,1,1,32,0,0,,,512
54,1614,20574788197,5343,1,1,1,4,1,1,32,16,0,,,4
#N/A,1615,20574806020,1824,,,,,,,,,,1,548245,0
44,1616,20574854594,2815,1,1,1,128,1,1,34,0,0,,,128
42,1617,20574893088,3232,1,1,1,128,1,1,16,0,0,,,128
66,1618,20574933406,20735,1,1,1,32,1,1,42,128,0,,,32
61,1619,20574955389,8832,1,1,1,16,1,1,30,416,0,,,16
13,1620,20574977692,2048,1,1,1,512,1,1,20,0,0,,,512
40,1621,20575013371,3071,1,1,1,512,1,1,32,0,0,,,512
46,1622,20575047513,2912,1,1,1,128,1,1,34,0,0,,,128
41,1623,20575078840,3231,1,1,1,512,1,1,32,0,0,,,512
12,1624,20575118422,2112,1,1,1,512,1,1,16,0,0,,,512
44,1625,20575152660,3232,1,1,1,128,1,1,34,0,0,,,128
44,1626,20575186451,6400,1,1,1,128,1,1,34,0,0,,,128
46,1627,20575215858,6975,1,1,1,128,1,1,34,0,0,,,128
46,1628,20575252912,2784,1,1,1,128,1,1,34,0,0,,,128
44,1629,20575285646,2656,1,1,1,128,1,1,34,0,0,,,128
44,1630,20575312845,2752,1,1,1,128,1,1,34,0,0,,,128
46,1631,20575337132,2752,1,1,1,128,1,1,34,0,0,,,128
59,1632,20575371595,5695,64,1,1,128,1,1,32,0,0,,,8192
54,1633,20575398121,3232,1,1,1,1,1,1,32,16,0,,,1
#N/A,1634,20575425160,1280,,,,,,,,,,1,781250,0
13,1635,20575479142,3008,1,1,1,512,1,1,32,0,0,,,512
33,1636,20575522724,2816,1,1,1,16,32,1,21,4896,0,,,512
14,1637,20575560226,1920,1,1,1,512,1,1,16,0,0,,,512
6,1638,20575600544,1632,1,1,1,128,1,1,16,0,0,,,128
52,1639,20575609024,4032,1,1,1,128,1,1,62,0,4096,,,128
#N/A,1640,20575630207,1376,,,,,,,,,,4,2906976,0
7,1641,20575653982,2432,1,1,1,256,1,1,30,0,0,,,256
44,1642,20575682461,2624,1,1,1,128,1,1,34,0,0,,,128
44,1643,20575711643,2656,1,1,1,128,1,1,34,0,0,,,128
13,1644,20575739994,1920,1,1,1,512,1,1,16,0,0,,,512
46,1645,20575766009,2688,1,1,1,128,1,1,34,0,0,,,128
57,1646,20575857301,5184,8,1,1,128,1,1,32,0,0,,,1024
7,1647,20575903571,1728,1,1,1,256,1,1,16,0,0,,,256
60,1648,20575943345,7648,1,1,1,128,1,1,32,0,0,,,128
#N/A,1649,20576088459,1120,,,,,,,,,,256,228571428,0
71,1650,20576101514,24127,64,1,2,128,1,1,106,16896,0,,,16384
#N/A,1651,20576115849,1152,,,,,,,,,,256,222222222,0
71,1652,20576124969,22559,64,1,2,128,1,1,106,16896,0,,,16384
45,1653,20576148872,4544,20,1,1,256,1,1,32,0,0,,,5120
#N/A,1654,20576154728,1856,,,,,,,,,,10240,11034482758,0
#N/A,1655,20576162439,1504,,,,,,,,,,10240,13617021276,0
#N/A,1656,20576269283,1119,,,,,,,,,,64,57193923,0
71,1657,20576279970,15967,16,1,2,128,1,1,106,16896,0,,,4096
#N/A,1658,20576330272,1152,,,,,,,,,,192,166666666,0
71,1659,20576339071,20863,16,3,3,128,1,1,106,16896,0,,,18432
42,1660,20576400029,5887,380,1,1,128,1,1,16,0,0,,,48640
42,1661,20576425980,4351,380,1,1,128,1,1,16,0,0,,,48640
63,1662,20576459866,10464,1,1,1,512,1,1,32,16,2048,,,512
18,1663,20576482073,2112,2,1,1,512,1,1,19,0,0,,,1024
8,1664,20576508056,1696,2,1,1,512,1,1,16,0,0,,,1024
35,1665,20576536247,2815,380,1,1,512,1,1,16,0,0,,,194560
#N/A,1666,20576574229,1088,,,,,,,,,,24,22058823,0
68,1667,20576583732,22047,6,1,3,128,1,1,86,32768,0,,,2304
23,1668,20576629490,2048,1,1,1,512,1,1,16,0,0,,,512
51,1669,20576655377,4096,1,1,1,32,4,1,25,0,0,,,128
64,1670,20576681360,15999,8,1,5,128,1,1,122,12544,0,,,5120
#N/A,1671,20576731534,1120,,,,,,,,,,48,42857142,0
38,1672,20576751117,2272,160,2,1,512,1,1,20,0,0,,,163840
#N/A,1673,20576902566,1152,,,,,,,,,,256,222222222,0
71,1674,20576915206,41950,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,1675,20576929605,1152,,,,,,,,,,256,222222222,0
71,1676,20576938565,25790,64,1,2,128,1,1,106,16896,0,,,16384
45,1677,20576966275,3328,20,1,1,256,1,1,32,0,0,,,5120
#N/A,1678,20576970691,1632,,,,,,,,,,10240,12549019606,0
#N/A,1679,20576977315,1440,,,,,,,,,,10240,14222222222,0
#N/A,1680,20577072703,1120,,,,,,,,,,48,42857142,0
38,1681,20577090526,2688,160,2,1,512,1,1,20,0,0,,,163840
#N/A,1682,20577229432,1536,,,,,,,,,,256,166666666,0
71,1683,20577242071,39006,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,1684,20577259158,1184,,,,,,,,,,256,216216216,0
71,1685,20577265782,23999,64,1,2,128,1,1,106,16896,0,,,16384
45,1686,20577291445,3104,20,1,1,256,1,1,32,0,0,,,5120
#N/A,1687,20577295509,1632,,,,,,,,,,10240,12549019606,0
#N/A,1688,20577305812,1504,,,,,,,,,,10240,13617021276,0
12,1689,20577381393,2112,10,1,1,512,1,1,16,0,0,,,5120
#N/A,1690,20577417295,1312,,,,,,,,,,48,36585365,0
38,1691,20577433199,2687,160,2,1,512,1,1,20,0,0,,,163840
#N/A,1692,20577577256,1120,,,,,,,,,,256,228571428,0
71,1693,20577589320,40094,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,1694,20577602695,1184,,,,,,,,,,256,216216216,0
71,1695,20577610375,26110,64,1,2,128,1,1,106,16896,0,,,16384
45,1696,20577638181,3136,20,1,1,256,1,1,32,0,0,,,5120
#N/A,1697,20577642277,1664,,,,,,,,,,10240,12307692306,0
#N/A,1698,20577649445,1440,,,,,,,,,,10240,14222222222,0
12,1699,20577720450,1920,10,1,1,512,1,1,16,0,0,,,5120
#N/A,1700,20577783519,1344,,,,,,,,,,2020,1502976190,0
71,1701,20577792767,113466,505,1,2,128,1,1,106,16896,0,,,129280
42,1702,20577907609,4800,316,1,1,128,1,1,16,0,0,,,40448
#N/A,1703,20577914809,2080,,,,,,,,,,192,92307692,0
38,1704,20577924601,4479,160,8,1,512,1,1,20,0,0,,,655360
67,1705,20577943384,19967,5,1,1,1024,1,1,26,0,4096,,,5120
73,1706,20577976086,114939,5,1,1,1024,1,1,48,128,0,,,5120
16,1707,20578092241,1984,5,1,1,5,1,1,16,0,0,,,25
#N/A,1708,20578095537,1952,,,,,,,,,,50,51229508,0
62,1709,20578098673,9023,5,1,1,16,1,1,26,352,0,,,80
48,1710,20578108944,3808,1,1,1,512,1,1,32,0,0,,,512
#N/A,1711,20578113712,1504,,,,,,,,,,50,66489360,0
#N/A,1712,20578116144,1664,,,,,,,,,,200,240384614,0
10,1713,20578118992,2496,1,1,1,512,1,1,32,0,0,,,512
#N/A,1714,20578163278,1696,,,,,,,,,,760,896226414,0
22,1715,20578184077,2080,1,1,1,512,1,1,16,0,0,,,512
44,1716,20578225579,4992,1,1,1,128,1,1,34,0,0,,,128
12,1717,20578246506,1920,1,1,1,512,1,1,16,0,0,,,512
46,1718,20578275113,4288,1,1,1,128,1,1,34,0,0,,,128
#N/A,1719,20578317639,1504,,,,,,,,,,200,265957446,0
15,1720,20578339814,1952,1,1,1,512,1,1,16,0,0,,,512
10,1721,20578363333,1824,1,1,1,512,1,1,32,0,0,,,512
54,1722,20578398563,5408,1,1,1,4,1,1,32,16,0,,,4
#N/A,1723,20578416387,1280,,,,,,,,,,1,781250,0
44,1724,20578463201,2815,1,1,1,128,1,1,34,0,0,,,128
42,1725,20578501183,3104,1,1,1,128,1,1,16,0,0,,,128
66,1726,20578542173,19071,1,1,1,32,1,1,42,128,0,,,32
61,1727,20578562460,8864,1,1,1,16,1,1,30,416,0,,,16
13,1728,20578586779,2048,1,1,1,512,1,1,20,0,0,,,512
40,1729,20578621754,3231,1,1,1,512,1,1,32,0,0,,,512
46,1730,20578656024,2816,1,1,1,128,1,1,34,0,0,,,128
41,1731,20578686455,3232,1,1,1,512,1,1,32,0,0,,,512
12,1732,20578724629,2080,1,1,1,512,1,1,16,0,0,,,512
44,1733,20578759955,3232,1,1,1,128,1,1,34,0,0,,,128
44,1734,20578792306,6432,1,1,1,128,1,1,34,0,0,,,128
46,1735,20578822449,6975,1,1,1,128,1,1,34,0,0,,,128
46,1736,20578859407,2816,1,1,1,128,1,1,34,0,0,,,128
44,1737,20578892461,2656,1,1,1,128,1,1,34,0,0,,,128
44,1738,20578918508,2752,1,1,1,128,1,1,34,0,0,,,128
46,1739,20578943211,2624,1,1,1,128,1,1,34,0,0,,,128
59,1740,20578976842,5727,64,1,1,128,1,1,32,0,0,,,8192
54,1741,20579003944,3232,1,1,1,1,1,1,32,16,0,,,1
#N/A,1742,20579022024,1280,,,,,,,,,,1,781250,0
13,1743,20579074533,3008,1,1,1,512,1,1,32,0,0,,,512
33,1744,20579117475,2880,1,1,1,16,32,1,21,4896,0,,,512
14,1745,20579155394,1920,1,1,1,512,1,1,16,0,0,,,512
6,1746,20579195424,1632,1,1,1,128,1,1,16,0,0,,,128
52,1747,20579203200,4159,1,1,1,128,1,1,62,0,4096,,,128
#N/A,1748,20579247070,1280,,,,,,,,,,4,3125000,0
7,1749,20579271869,2431,1,1,1,256,1,1,30,0,0,,,256
44,1750,20579301083,2656,1,1,1,128,1,1,34,0,0,,,128
44,1751,20579331578,2624,1,1,1,128,1,1,34,0,0,,,128
13,1752,20579359865,1952,1,1,1,512,1,1,16,0,0,,,512
46,1753,20579386903,2688,1,1,1,128,1,1,34,0,0,,,128
57,1754,20579477779,4608,8,1,1,128,1,1,32,0,0,,,1024
7,1755,20579524177,1728,1,1,1,256,1,1,16,0,0,,,256
60,1756,20579563472,7551,1,1,1,128,1,1,32,0,0,,,128
#N/A,1757,20579709705,1120,,,,,,,,,,256,228571428,0
71,1758,20579722280,25375,64,1,2,128,1,1,106,16896,0,,,16384
#N/A,1759,20579736104,1152,,,,,,,,,,256,222222222,0
71,1760,20579745863,22623,64,1,2,128,1,1,106,16896,0,,,16384
45,1761,20579769638,4352,20,1,1,256,1,1,32,0,0,,,5120
#N/A,1762,20579775654,1856,,,,,,,,,,10240,11034482758,0
#N/A,1763,20579784710,1472,,,,,,,,,,10240,13913043478,0
#N/A,1764,20579905760,1120,,,,,,,,,,64,57142857,0
71,1765,20579916640,16095,16,1,2,128,1,1,106,16896,0,,,4096
#N/A,1766,20579966654,1119,,,,,,,,,,192,171581769,0
71,1767,20579975229,20959,16,3,3,128,1,1,106,16896,0,,,18432
42,1768,20580036058,5920,380,1,1,128,1,1,16,0,0,,,48640
42,1769,20580061369,4608,380,1,1,128,1,1,16,0,0,,,48640
63,1770,20580094264,10591,1,1,1,512,1,1,32,16,2048,,,512
18,1771,20580117335,2144,2,1,1,512,1,1,19,0,0,,,1024
8,1772,20580143030,1664,2,1,1,512,1,1,16,0,0,,,1024
35,1773,20580171604,3104,380,1,1,512,1,1,16,0,0,,,194560
#N/A,1774,20580210003,1120,,,,,,,,,,24,21428571,0
68,1775,20580219474,21983,6,1,3,128,1,1,86,32768,0,,,2304
23,1776,20580265040,2048,1,1,1,512,1,1,16,0,0,,,512
51,1777,20580290255,3936,1,1,1,32,4,1,25,0,0,,,128
64,1778,20580315726,15711,8,1,5,128,1,1,122,12544,0,,,5120
#N/A,1779,20580366956,1120,,,,,,,,,,48,42857142,0
38,1780,20580386507,2272,160,2,1,512,1,1,20,0,0,,,163840
#N/A,1781,20580560963,1120,,,,,,,,,,256,228571428,0
71,1782,20580574082,41727,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,1783,20580588514,1184,,,,,,,,,,256,216216216,0
71,1784,20580597601,25887,64,1,2,128,1,1,106,16896,0,,,16384
45,1785,20580625120,3328,20,1,1,256,1,1,32,0,0,,,5120
#N/A,1786,20580629472,1664,,,,,,,,,,10240,12307692306,0
#N/A,1787,20580637280,1472,,,,,,,,,,10240,13913043478,0
#N/A,1788,20580737819,1120,,,,,,,,,,48,42857142,0
38,1789,20580755994,2752,160,2,1,512,1,1,20,0,0,,,163840
#N/A,1790,20580897748,1120,,,,,,,,,,256,228571428,0
71,1791,20580910067,39231,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,1792,20580927539,1472,,,,,,,,,,256,173913043,0
71,1793,20580934674,23903,64,1,2,128,1,1,106,16896,0,,,16384
45,1794,20580960465,3168,20,1,1,256,1,1,32,0,0,,,5120
#N/A,1795,20580964529,1632,,,,,,,,,,10240,12549019606,0
#N/A,1796,20580973329,1472,,,,,,,,,,10240,13913043478,0
12,1797,20581047853,1920,10,1,1,512,1,1,16,0,0,,,5120
#N/A,1798,20581083564,1120,,,,,,,,,,48,42857142,0
38,1799,20581099691,2720,160,2,1,512,1,1,20,0,0,,,163840
#N/A,1800,20581243301,1152,,,,,,,,,,256,222222222,0
71,1801,20581256132,41502,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,1802,20581269635,1184,,,,,,,,,,256,216216216,0
71,1803,20581276995,26463,64,1,2,128,1,1,106,16896,0,,,16384
45,1804,20581305346,3200,20,1,1,256,1,1,32,0,0,,,5120
#N/A,1805,20581309442,1664,,,,,,,,,,10240,12307692306,0
#N/A,1806,20581316353,1440,,,,,,,,,,10240,14222222222,0
12,1807,20581387998,1920,10,1,1,512,1,1,16,0,0,,,5120
#N/A,1808,20581450651,1344,,,,,,,,,,2020,1502976190,0
71,1809,20581459995,119035,505,1,2,128,1,1,106,16896,0,,,129280
42,1810,20581580246,4799,316,1,1,128,1,1,16,0,0,,,40448
#N/A,1811,20581586709,2048,,,,,,,,,,192,93750000,0
38,1812,20581595573,4576,160,8,1,512,1,1,20,0,0,,,655360
67,1813,20581601557,19647,5,1,1,1024,1,1,26,0,4096,,,5120
73,1814,20581630003,126395,5,1,1,1024,1,1,48,128,0,,,5120
16,1815,20581757614,1952,5,1,1,5,1,1,16,0,0,,,25
#N/A,1816,20581760877,1952,,,,,,,,,,50,51229508,0
62,1817,20581764333,9152,5,1,1,16,1,1,26,352,0,,,80
48,1818,20581774797,3648,1,1,1,512,1,1,32,0,0,,,512
#N/A,1819,20581779373,1504,,,,,,,,,,50,66489360,0
#N/A,1820,20581781901,1695,,,,,,,,,,200,235988200,0
10,1821,20581784780,2560,1,1,1,512,1,1,32,0,0,,,512
#N/A,1822,20581815755,1664,,,,,,,,,,760,913461538,0
22,1823,20581844298,2080,1,1,1,512,1,1,16,0,0,,,512
44,1824,20581887176,4864,1,1,1,128,1,1,34,0,0,,,128
12,1825,20581908839,1952,1,1,1,512,1,1,16,0,0,,,512
46,1826,20581936422,4255,1,1,1,128,1,1,34,0,0,,,128
#N/A,1827,20581981348,1536,,,,,,,,,,200,260416666,0
15,1828,20582003363,1952,1,1,1,512,1,1,16,0,0,,,512
10,1829,20582026946,1856,1,1,1,512,1,1,32,0,0,,,512
54,1830,20582062432,5408,1,1,1,4,1,1,32,16,0,,,4
#N/A,1831,20582079935,1280,,,,,,,,,,1,781250,0
44,1832,20582126205,2816,1,1,1,128,1,1,34,0,0,,,128
42,1833,20582164091,3136,1,1,1,128,1,1,16,0,0,,,128
66,1834,20582203994,21183,1,1,1,32,1,1,42,128,0,,,32
61,1835,20582226585,8671,1,1,1,16,1,1,30,416,0,,,16
13,1836,20582249464,2080,1,1,1,512,1,1,20,0,0,,,512
40,1837,20582284022,3072,1,1,1,512,1,1,32,0,0,,,512
46,1838,20582317493,2816,1,1,1,128,1,1,34,0,0,,,128
41,1839,20582348435,3392,1,1,1,512,1,1,32,0,0,,,512
12,1840,20582386610,2047,1,1,1,512,1,1,16,0,0,,,512
44,1841,20582421456,3296,1,1,1,128,1,1,34,0,0,,,128
44,1842,20582454543,6335,1,1,1,128,1,1,34,0,0,,,128
46,1843,20582484301,7136,1,1,1,128,1,1,34,0,0,,,128
46,1844,20582521388,2815,1,1,1,128,1,1,34,0,0,,,128
44,1845,20582553514,2656,1,1,1,128,1,1,34,0,0,,,128
44,1846,20582580777,2752,1,1,1,128,1,1,34,0,0,,,128
46,1847,20582604808,2592,1,1,1,128,1,1,34,0,0,,,128
59,1848,20582639782,5696,64,1,1,128,1,1,32,0,0,,,8192
54,1849,20582667525,3232,1,1,1,1,1,1,32,16,0,,,1
#N/A,1850,20582686020,1248,,,,,,,,,,1,801282,0
13,1851,20582738658,3040,1,1,1,512,1,1,32,0,0,,,512
33,1852,20582781024,2816,1,1,1,16,32,1,21,4896,0,,,512
14,1853,20582818334,1952,1,1,1,512,1,1,16,0,0,,,512
6,1854,20582857981,1727,1,1,1,128,1,1,16,0,0,,,128
52,1855,20582866300,4064,1,1,1,128,1,1,62,0,4096,,,128
#N/A,1856,20582901851,1247,,,,,,,,,,4,3207698,0
7,1857,20582926457,2432,1,1,1,256,1,1,30,0,0,,,256
44,1858,20582955448,2656,1,1,1,128,1,1,34,0,0,,,128
44,1859,20582984983,2624,1,1,1,128,1,1,34,0,0,,,128
13,1860,20583013526,1919,1,1,1,512,1,1,16,0,0,,,512
46,1861,20583040276,2656,1,1,1,128,1,1,34,0,0,,,128
57,1862,20583134544,5120,8,1,1,128,1,1,32,0,0,,,1024
7,1863,20583181070,1728,1,1,1,256,1,1,16,0,0,,,256
60,1864,20583220172,7648,1,1,1,128,1,1,32,0,0,,,128
#N/A,1865,20583365478,1120,,,,,,,,,,256,228571428,0
71,1866,20583378437,25439,64,1,2,128,1,1,106,16896,0,,,16384
#N/A,1867,20583392485,1152,,,,,,,,,,256,222222222,0
71,1868,20583401732,22783,64,1,2,128,1,1,106,16896,0,,,16384
45,1869,20583425891,3968,20,1,1,256,1,1,32,0,0,,,5120
#N/A,1870,20583431075,1824,,,,,,,,,,10240,11228070174,0
#N/A,1871,20583439651,1471,,,,,,,,,,10240,13922501698,0
#N/A,1872,20583544990,1088,,,,,,,,,,64,58823529,0
71,1873,20583556029,15968,16,1,2,128,1,1,106,16896,0,,,4096
#N/A,1874,20583606267,1152,,,,,,,,,,192,166666666,0
71,1875,20583614779,21151,16,3,3,128,1,1,106,16896,0,,,18432
42,1876,20583675576,5856,380,1,1,128,1,1,16,0,0,,,48640
42,1877,20583701463,4640,380,1,1,128,1,1,16,0,0,,,48640
63,1878,20583734901,10528,1,1,1,512,1,1,32,16,2048,,,512
18,1879,20583757652,2080,2,1,1,512,1,1,19,0,0,,,1024
8,1880,20583783283,1664,2,1,1,512,1,1,16,0,0,,,1024
35,1881,20583811762,2848,380,1,1,512,1,1,16,0,0,,,194560
#N/A,1882,20583849744,1120,,,,,,,,,,24,21428571,0
68,1883,20583859344,21503,6,1,3,128,1,1,86,32768,0,,,2304
23,1884,20583905134,2080,1,1,1,512,1,1,16,0,0,,,512
51,1885,20583931181,4095,1,1,1,32,4,1,25,0,0,,,128
64,1886,20583956396,15551,8,1,5,128,1,1,122,12544,0,,,5120
#N/A,1887,20584006377,1152,,,,,,,,,,48,41666666,0
38,1888,20584026280,2272,160,2,1,512,1,1,20,0,0,,,163840
#N/A,1889,20584175266,1120,,,,,,,,,,256,228571428,0
71,1890,20584188161,43070,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,1891,20584201569,1184,,,,,,,,,,256,216216216,0
71,1892,20584211520,25407,64,1,2,128,1,1,106,16896,0,,,16384
45,1893,20584238751,3328,20,1,1,256,1,1,32,0,0,,,5120
#N/A,1894,20584242911,1664,,,,,,,,,,10240,12307692306,0
#N/A,1895,20584249758,1472,,,,,,,,,,10240,13913043478,0
#N/A,1896,20584344090,1152,,,,,,,,,,48,41666666,0
38,1897,20584361305,2688,160,2,1,512,1,1,20,0,0,,,163840
#N/A,1898,20584507283,1120,,,,,,,,,,256,228571428,0
71,1899,20584519858,38431,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,1900,20584538578,1151,,,,,,,,,,256,222415291,0
71,1901,20584544977,23903,64,1,2,128,1,1,106,16896,0,,,16384
45,1902,20584570576,3136,20,1,1,256,1,1,32,0,0,,,5120
#N/A,1903,20584574608,1664,,,,,,,,,,10240,12307692306,0
#N/A,1904,20584584079,1440,,,,,,,,,,10240,14222222222,0
12,1905,20584661196,1888,10,1,1,512,1,1,16,0,0,,,5120
#N/A,1906,20584697450,1120,,,,,,,,,,48,42857142,0
38,1907,20584714378,2688,160,2,1,512,1,1,20,0,0,,,163840
#N/A,1908,20584854499,1120,,,,,,,,,,256,228571428,0
71,1909,20584866819,41246,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,1910,20584879970,1152,,,,,,,,,,256,222222222,0
71,1911,20584887010,27295,64,1,2,128,1,1,106,16896,0,,,16384
45,1912,20584916097,3424,20,1,1,256,1,1,32,0,0,,,5120
#N/A,1913,20584920576,1664,,,,,,,,,,10240,12307692306,0
#N/A,1914,20584926336,1472,,,,,,,,,,10240,13913043478,0
12,1915,20585000797,1920,10,1,1,512,1,1,16,0,0,,,5120
#N/A,1916,20585062234,1376,,,,,,,,,,2020,1468023255,0
71,1917,20585071450,113403,505,1,2,128,1,1,106,16896,0,,,129280
42,1918,20585186037,4863,316,1,1,128,1,1,16,0,0,,,40448
#N/A,1919,20585197172,2400,,,,,,,,,,192,80000000,0
38,1920,20585206132,4448,160,8,1,512,1,1,20,0,0,,,655360
67,1921,20585211987,19840,5,1,1,1024,1,1,26,0,4096,,,5120
73,1922,20585240594,138810,5,1,1,1024,1,1,48,128,0,,,5120
16,1923,20585380844,2016,5,1,1,5,1,1,16,0,0,,,25
#N/A,1924,20585384140,1920,,,,,,,,,,50,52083332,0
62,1925,20585387308,8927,5,1,1,16,1,1,26,352,0,,,80
48,1926,20585397579,3776,1,1,1,512,1,1,32,0,0,,,512
#N/A,1927,20585402411,1504,,,,,,,,,,50,66489360,0
#N/A,1928,20585404971,1664,,,,,,,,,,200,240384614,0
10,1929,20585407851,2528,1,1,1,512,1,1,32,0,0,,,512
#N/A,1930,20585426794,1696,,,,,,,,,,760,896226414,0
22,1931,20585447209,2112,1,1,1,512,1,1,16,0,0,,,512
44,1932,20585489479,4960,1,1,1,128,1,1,34,0,0,,,128
12,1933,20585512198,2144,1,1,1,512,1,1,16,0,0,,,512
46,1934,20585539333,4320,1,1,1,128,1,1,34,0,0,,,128
#N/A,1935,20585583715,1504,,,,,,,,,,200,265957446,0
15,1936,20585606722,1984,1,1,1,512,1,1,16,0,0,,,512
10,1937,20585629857,1792,1,1,1,512,1,1,32,0,0,,,512
54,1938,20585665119,5408,1,1,1,4,1,1,32,16,0,,,4
#N/A,1939,20585682974,1280,,,,,,,,,,1,781250,0
44,1940,20585731612,2816,1,1,1,128,1,1,34,0,0,,,128
42,1941,20585769563,3295,1,1,1,128,1,1,16,0,0,,,128
66,1942,20585809369,18015,1,1,1,32,1,1,42,128,0,,,32
61,1943,20585828664,8928,1,1,1,16,1,1,30,416,0,,,16
13,1944,20585862358,2016,1,1,1,512,1,1,20,0,0,,,512
40,1945,20585898133,3040,1,1,1,512,1,1,32,0,0,,,512
46,1946,20585932819,2656,1,1,1,128,1,1,34,0,0,,,128
41,1947,20585963346,3264,1,1,1,512,1,1,32,0,0,,,512
12,1948,20586002160,2048,1,1,1,512,1,1,16,0,0,,,512
44,1949,20586038063,3167,1,1,1,128,1,1,34,0,0,,,128
44,1950,20586071789,6144,1,1,1,128,1,1,34,0,0,,,128
46,1951,20586102124,6975,1,1,1,128,1,1,34,0,0,,,128
46,1952,20586138154,2816,1,1,1,128,1,1,34,0,0,,,128
44,1953,20586170729,2624,1,1,1,128,1,1,34,0,0,,,128
44,1954,20586196808,2751,1,1,1,128,1,1,34,0,0,,,128
46,1955,20586221478,2592,1,1,1,128,1,1,34,0,0,,,128
59,1956,20586255077,5760,64,1,1,128,1,1,32,0,0,,,8192
54,1957,20586282756,3168,1,1,1,1,1,1,32,16,0,,,1
#N/A,1958,20586301443,1248,,,,,,,,,,1,801282,0
13,1959,20586353505,3039,1,1,1,512,1,1,32,0,0,,,512
33,1960,20586396383,2816,1,1,1,16,32,1,21,4896,0,,,512
14,1961,20586433565,1888,1,1,1,512,1,1,16,0,0,,,512
6,1962,20586473755,1632,1,1,1,128,1,1,16,0,0,,,128
52,1963,20586481595,4192,1,1,1,128,1,1,62,0,4096,,,128
#N/A,1964,20586502426,1312,,,,,,,,,,4,3048780,0
7,1965,20586526521,2400,1,1,1,256,1,1,30,0,0,,,256
44,1966,20586554648,2783,1,1,1,128,1,1,34,0,0,,,128
44,1967,20586583382,2624,1,1,1,128,1,1,34,0,0,,,128
13,1968,20586611349,1920,1,1,1,512,1,1,16,0,0,,,512
46,1969,20586637780,2656,1,1,1,128,1,1,34,0,0,,,128
57,1970,20586728848,4928,8,1,1,128,1,1,32,0,0,,,1024
7,1971,20586775182,1728,1,1,1,256,1,1,16,0,0,,,256
60,1972,20586817996,7615,1,1,1,128,1,1,32,0,0,,,128
#N/A,1973,20586978149,1216,,,,,,,,,,256,210526315,0
71,1974,20586991716,25119,64,1,2,128,1,1,106,16896,0,,,16384
#N/A,1975,20587006211,1152,,,,,,,,,,256,222222222,0
71,1976,20587016259,22527,64,1,2,128,1,1,106,16896,0,,,16384
45,1977,20587040194,4000,20,1,1,256,1,1,32,0,0,,,5120
#N/A,1978,20587046306,1824,,,,,,,,,,10240,11228070174,0
#N/A,1979,20587054721,1472,,,,,,,,,,10240,13913043478,0
#N/A,1980,20587167228,1216,,,,,,,,,,64,52631578,0
71,1981,20587178140,16031,16,1,2,128,1,1,106,16896,0,,,4096
#N/A,1982,20587229081,1120,,,,,,,,,,192,171428571,0
71,1983,20587237721,20703,16,3,3,128,1,1,106,16896,0,,,18432
42,1984,20587299446,5792,380,1,1,128,1,1,16,0,0,,,48640
42,1985,20587327285,4608,380,1,1,128,1,1,16,0,0,,,48640
63,1986,20587360724,10623,1,1,1,512,1,1,32,16,2048,,,512
18,1987,20587383411,2111,2,1,1,512,1,1,19,0,0,,,1024
8,1988,20587408881,1696,2,1,1,512,1,1,16,0,0,,,1024
35,1989,20587437808,3072,380,1,1,512,1,1,16,0,0,,,194560
#N/A,1990,20587475950,1184,,,,,,,,,,24,20270270,0
68,1991,20587485870,21311,6,1,3,128,1,1,86,32768,0,,,2304
23,1992,20587531884,2080,1,1,1,512,1,1,16,0,0,,,512
51,1993,20587557419,3968,1,1,1,32,4,1,25,0,0,,,128
64,1994,20587582986,15775,8,1,5,128,1,1,122,12544,0,,,5120
#N/A,1995,20587629736,1152,,,,,,,,,,48,41666666,0
38,1996,20587649223,2496,160,2,1,512,1,1,20,0,0,,,163840
#N/A,1997,20587798912,1152,,,,,,,,,,256,222222222,0
71,1998,20587811263,42495,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,1999,20587825119,1184,,,,,,,,,,256,216216216,0
71,2000,20587834878,26207,64,1,2,128,1,1,106,16896,0,,,16384
45,2001,20587862941,3456,20,1,1,256,1,1,32,0,0,,,5120
#N/A,2002,20587867293,1664,,,,,,,,,,10240,12307692306,0
#N/A,2003,20587873181,1472,,,,,,,,,,10240,13913043478,0
#N/A,2004,20587960665,1120,,,,,,,,,,48,42857142,0
38,2005,20587978264,2688,160,2,1,512,1,1,20,0,0,,,163840
#N/A,2006,20588114226,1152,,,,,,,,,,256,222222222,0
71,2007,20588126385,37919,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,2008,20588151536,1184,,,,,,,,,,256,216216216,0
71,2009,20588158544,24703,64,1,2,128,1,1,106,16896,0,,,16384
45,2010,20588184303,3200,20,1,1,256,1,1,32,0,0,,,5120
#N/A,2011,20588188559,1792,,,,,,,,,,10240,11428571428,0
#N/A,2012,20588198638,1472,,,,,,,,,,10240,13913043478,0
12,2013,20588273387,1920,10,1,1,512,1,1,16,0,0,,,5120
#N/A,2014,20588310505,1088,,,,,,,,,,48,44117647,0
38,2015,20588326505,2719,160,2,1,512,1,1,20,0,0,,,163840
#N/A,2016,20588468450,1216,,,,,,,,,,256,210526315,0
71,2017,20588481090,40158,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,2018,20588494753,1184,,,,,,,,,,256,216216216,0
71,2019,20588501953,25887,64,1,2,128,1,1,106,16896,0,,,16384
45,2020,20588529727,3200,20,1,1,256,1,1,32,0,0,,,5120
#N/A,2021,20588533919,1664,,,,,,,,,,10240,12307692306,0
#N/A,2022,20588541055,1472,,,,,,,,,,10240,13913043478,0
12,2023,20588611804,1920,10,1,1,512,1,1,16,0,0,,,5120
#N/A,2024,20588673433,1344,,,,,,,,,,2020,1502976190,0
71,2025,20588682425,117978,505,1,2,128,1,1,106,16896,0,,,129280
42,2026,20588801587,4864,316,1,1,128,1,1,16,0,0,,,40448
#N/A,2027,20588811283,1952,,,,,,,,,,192,98360655,0
38,2028,20588818963,4223,160,8,1,512,1,1,20,0,0,,,655360
67,2029,20588824530,19743,5,1,1,1024,1,1,26,0,4096,,,5120
73,2030,20588853297,150489,5,1,1,1024,1,1,48,128,0,,,5120
16,2031,20589005162,1952,5,1,1,5,1,1,16,0,0,,,25
#N/A,2032,20589008458,1952,,,,,,,,,,50,51229508,0
62,2033,20589011626,8992,5,1,1,16,1,1,26,352,0,,,80
48,2034,20589021929,3712,1,1,1,512,1,1,32,0,0,,,512
#N/A,2035,20589026473,1504,,,,,,,,,,50,66489360,0
#N/A,2036,20589029065,1696,,,,,,,,,,200,235849056,0
10,2037,20589032073,2560,1,1,1,512,1,1,32,0,0,,,512
#N/A,2038,20589040745,1696,,,,,,,,,,760,896226414,0
22,2039,20589061160,2080,1,1,1,512,1,1,16,0,0,,,512
44,2040,20589103430,4736,1,1,1,128,1,1,34,0,0,,,128
12,2041,20589124421,2144,1,1,1,512,1,1,16,0,0,,,512
46,2042,20589152516,4351,1,1,1,128,1,1,34,0,0,,,128
#N/A,2043,20589196290,1504,,,,,,,,,,200,265957446,0
15,2044,20589218817,1952,1,1,1,512,1,1,16,0,0,,,512
10,2045,20589241984,1792,1,1,1,512,1,1,32,0,0,,,512
54,2046,20589278078,5440,1,1,1,4,1,1,32,16,0,,,4
#N/A,2047,20589295837,1408,,,,,,,,,,1,710227,0
44,2048,20589342939,2816,1,1,1,128,1,1,34,0,0,,,128
42,2049,20589381241,3520,1,1,1,128,1,1,16,0,0,,,128
66,2050,20589421464,20767,1,1,1,32,1,1,42,128,0,,,32
61,2051,20589443575,8863,1,1,1,16,1,1,30,416,0,,,16
13,2052,20589465174,2176,1,1,1,512,1,1,20,0,0,,,512
40,2053,20589500820,3232,1,1,1,512,1,1,32,0,0,,,512
46,2054,20589534771,2783,1,1,1,128,1,1,34,0,0,,,128
41,2055,20589566065,3232,1,1,1,512,1,1,32,0,0,,,512
12,2056,20589604527,2176,1,1,1,512,1,1,16,0,0,,,512
44,2057,20589639918,3264,1,1,1,128,1,1,34,0,0,,,128
44,2058,20589672588,6400,1,1,1,128,1,1,34,0,0,,,128
46,2059,20589702315,7136,1,1,1,128,1,1,34,0,0,,,128
46,2060,20589740009,2976,1,1,1,128,1,1,34,0,0,,,128
44,2061,20589771912,2624,1,1,1,128,1,1,34,0,0,,,128
44,2062,20589799047,2752,1,1,1,128,1,1,34,0,0,,,128
46,2063,20589822598,2880,1,1,1,128,1,1,34,0,0,,,128
59,2064,20589865732,5888,64,1,1,128,1,1,32,0,0,,,8192
54,2065,20589892707,3231,1,1,1,1,1,1,32,16,0,,,1
#N/A,2066,20589911650,1280,,,,,,,,,,1,781250,0
13,2067,20589964351,3008,1,1,1,512,1,1,32,0,0,,,512
33,2068,20590007294,2783,1,1,1,16,32,1,21,4896,0,,,512
14,2069,20590044892,1920,1,1,1,512,1,1,16,0,0,,,512
6,2070,20590085114,1632,1,1,1,128,1,1,16,0,0,,,128
52,2071,20590093658,4063,1,1,1,128,1,1,62,0,4096,,,128
#N/A,2072,20590114041,1216,,,,,,,,,,4,3289473,0
7,2073,20590138040,2496,1,1,1,256,1,1,30,0,0,,,256
44,2074,20590166070,2656,1,1,1,128,1,1,34,0,0,,,128
44,2075,20590196021,2624,1,1,1,128,1,1,34,0,0,,,128
13,2076,20590224244,1920,1,1,1,512,1,1,16,0,0,,,512
46,2077,20590250547,2688,1,1,1,128,1,1,34,0,0,,,128
57,2078,20590343151,5023,8,1,1,128,1,1,32,0,0,,,1024
7,2079,20590388876,1728,1,1,1,256,1,1,16,0,0,,,256
60,2080,20590428011,7615,1,1,1,128,1,1,32,0,0,,,128
#N/A,2081,20590576836,1120,,,,,,,,,,256,228571428,0
71,2082,20590589700,24958,64,1,2,128,1,1,106,16896,0,,,16384
#N/A,2083,20590611587,1151,,,,,,,,,,256,222415291,0
71,2084,20590622338,22559,64,1,2,128,1,1,106,16896,0,,,16384
45,2085,20590646177,3872,20,1,1,256,1,1,32,0,0,,,5120
#N/A,2086,20590652289,1824,,,,,,,,,,10240,11228070174,0
#N/A,2087,20590660928,1472,,,,,,,,,,10240,13913043478,0
#N/A,2088,20590768220,1120,,,,,,,,,,64,57142857,0
71,2089,20590779867,15999,16,1,2,128,1,1,106,16896,0,,,4096
#N/A,2090,20590830041,1120,,,,,,,,,,192,171428571,0
71,2091,20590838808,20799,16,3,3,128,1,1,106,16896,0,,,18432
42,2092,20590899766,5759,380,1,1,128,1,1,16,0,0,,,48640
42,2093,20590925781,4543,380,1,1,128,1,1,16,0,0,,,48640
63,2094,20590958675,10592,1,1,1,512,1,1,32,16,2048,,,512
18,2095,20590981138,2112,2,1,1,512,1,1,19,0,0,,,1024
8,2096,20591007249,1824,2,1,1,512,1,1,16,0,0,,,1024
35,2097,20591035856,2847,380,1,1,512,1,1,16,0,0,,,194560
#N/A,2098,20591073742,1120,,,,,,,,,,24,21428571,0
68,2099,20591083437,21728,6,1,3,128,1,1,86,32768,0,,,2304
23,2100,20591132299,2080,1,1,1,512,1,1,16,0,0,,,512
51,2101,20591157802,4000,1,1,1,32,4,1,25,0,0,,,128
64,2102,20591183529,15775,8,1,5,128,1,1,122,12544,0,,,5120
#N/A,2103,20591232775,1120,,,,,,,,,,48,42857142,0
38,2104,20591252166,2272,160,2,1,512,1,1,20,0,0,,,163840
#N/A,2105,20591401631,1120,,,,,,,,,,256,228571428,0
71,2106,20591413983,39358,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,2107,20591435870,1152,,,,,,,,,,256,222222222,0
71,2108,20591445341,24479,64,1,2,128,1,1,106,16896,0,,,16384
45,2109,20591470908,3488,20,1,1,256,1,1,32,0,0,,,5120
#N/A,2110,20591475420,1632,,,,,,,,,,10240,12549019606,0
#N/A,2111,20591483836,1472,,,,,,,,,,10240,13913043478,0
#N/A,2112,20591573880,1120,,,,,,,,,,48,42857142,0
38,2113,20591591575,2720,160,2,1,512,1,1,20,0,0,,,163840
#N/A,2114,20591728401,1120,,,,,,,,,,256,228571428,0
71,2115,20591740592,36735,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,2116,20591765423,1120,,,,,,,,,,256,228571428,0
71,2117,20591772591,25119,64,1,2,128,1,1,106,16896,0,,,16384
45,2118,20591798830,3135,20,1,1,256,1,1,32,0,0,,,5120
#N/A,2119,20591802957,1632,,,,,,,,,,10240,12549019606,0
#N/A,2120,20591810989,1504,,,,,,,,,,10240,13617021276,0
12,2121,20591885546,1984,10,1,1,512,1,1,16,0,0,,,5120
#N/A,2122,20591921992,1088,,,,,,,,,,48,44117647,0
38,2123,20591938215,2688,160,2,1,512,1,1,20,0,0,,,163840
#N/A,2124,20592080929,1120,,,,,,,,,,256,228571428,0
71,2125,20592093664,39871,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,2126,20592109280,1184,,,,,,,,,,256,216216216,0
71,2127,20592115871,25567,64,1,2,128,1,1,106,16896,0,,,16384
45,2128,20592143198,3232,20,1,1,256,1,1,32,0,0,,,5120
#N/A,2129,20592147326,1632,,,,,,,,,,10240,12549019606,0
#N/A,2130,20592154846,1472,,,,,,,,,,10240,13913043478,0
12,2131,20592227290,1920,10,1,1,512,1,1,16,0,0,,,5120
#N/A,2132,20592289656,1376,,,,,,,,,,2020,1468023255,0
71,2133,20592298903,113947,505,1,2,128,1,1,106,16896,0,,,129280
42,2134,20592414034,4832,316,1,1,128,1,1,16,0,0,,,40448
#N/A,2135,20592426290,1983,,,,,,,,,,192,96822995,0
38,2136,20592435697,4256,160,8,1,512,1,1,20,0,0,,,655360
67,2137,20592441361,19999,5,1,1,1024,1,1,26,0,4096,,,5120
73,2138,20592470352,116410,5,1,1,1024,1,1,48,128,0,,,5120
16,2139,20592588202,2080,5,1,1,5,1,1,16,0,0,,,25
#N/A,2140,20592591498,1952,,,,,,,,,,50,51229508,0
62,2141,20592594634,9120,5,1,1,16,1,1,26,352,0,,,80
48,2142,20592605098,3615,1,1,1,512,1,1,32,0,0,,,512
#N/A,2143,20592609673,1536,,,,,,,,,,50,65104166,0
#N/A,2144,20592612265,1664,,,,,,,,,,200,240384614,0
10,2145,20592615081,2528,1,1,1,512,1,1,32,0,0,,,512
#N/A,2146,20592655399,1664,,,,,,,,,,760,913461538,0
22,2147,20592675718,2080,1,1,1,512,1,1,16,0,0,,,512
44,2148,20592717061,4703,1,1,1,128,1,1,34,0,0,,,128
12,2149,20592738788,2048,1,1,1,512,1,1,16,0,0,,,512
46,2150,20592765890,4256,1,1,1,128,1,1,34,0,0,,,128
#N/A,2151,20592809600,1536,,,,,,,,,,200,260416666,0
15,2152,20592832319,1920,1,1,1,512,1,1,16,0,0,,,512
10,2153,20592855262,1824,1,1,1,512,1,1,32,0,0,,,512
54,2154,20592890845,5440,1,1,1,4,1,1,32,16,0,,,4
#N/A,2155,20592908668,1408,,,,,,,,,,1,710227,0
44,2156,20592956314,2784,1,1,1,128,1,1,34,0,0,,,128
42,2157,20592994616,3264,1,1,1,128,1,1,16,0,0,,,128
66,2158,20593034294,18944,1,1,1,32,1,1,42,128,0,,,32
61,2159,20593054550,8767,1,1,1,16,1,1,30,416,0,,,16
13,2160,20593078484,2048,1,1,1,512,1,1,20,0,0,,,512
40,2161,20593112531,3200,1,1,1,512,1,1,32,0,0,,,512
46,2162,20593146545,2816,1,1,1,128,1,1,34,0,0,,,128
41,2163,20593176944,3232,1,1,1,512,1,1,32,0,0,,,512
12,2164,20593215470,2208,1,1,1,512,1,1,16,0,0,,,512
44,2165,20593251149,3232,1,1,1,128,1,1,34,0,0,,,128
44,2166,20593283339,5984,1,1,1,128,1,1,34,0,0,,,128
46,2167,20593313738,7104,1,1,1,128,1,1,34,0,0,,,128
46,2168,20593350504,2816,1,1,1,128,1,1,34,0,0,,,128
44,2169,20593383143,2656,1,1,1,128,1,1,34,0,0,,,128
44,2170,20593409158,2784,1,1,1,128,1,1,34,0,0,,,128
46,2171,20593433285,2720,1,1,1,128,1,1,34,0,0,,,128
59,2172,20593466371,5664,64,1,1,128,1,1,32,0,0,,,8192
54,2173,20593493986,3200,1,1,1,1,1,1,32,16,0,,,1
#N/A,2174,20593512609,1280,,,,,,,,,,1,781250,0
13,2175,20593565855,3040,1,1,1,512,1,1,32,0,0,,,512
33,2176,20593608765,2816,1,1,1,16,32,1,21,4896,0,,,512
14,2177,20593646011,1920,1,1,1,512,1,1,16,0,0,,,512
6,2178,20593685913,1632,1,1,1,128,1,1,16,0,0,,,128
52,2179,20593694777,4096,1,1,1,128,1,1,62,0,4096,,,128
#N/A,2180,20593715384,1248,,,,,,,,,,4,3205128,0
7,2181,20593738999,2464,1,1,1,256,1,1,30,0,0,,,256
44,2182,20593767030,2784,1,1,1,128,1,1,34,0,0,,,128
44,2183,20593796372,2624,1,1,1,128,1,1,34,0,0,,,128
13,2184,20593824051,1952,1,1,1,512,1,1,16,0,0,,,512
46,2185,20593863889,2688,1,1,1,128,1,1,34,0,0,,,128
57,2186,20593956269,5536,8,1,1,128,1,1,32,0,0,,,1024
7,2187,20594002891,1728,1,1,1,256,1,1,16,0,0,,,256
60,2188,20594042825,7616,1,1,1,128,1,1,32,0,0,,,128
#N/A,2189,20594192387,1120,,,,,,,,,,256,228571428,0
71,2190,20594205250,26591,64,1,2,128,1,1,106,16896,0,,,16384
#N/A,2191,20594229729,1120,,,,,,,,,,256,228571428,0
71,2192,20594240097,22623,64,1,2,128,1,1,106,16896,0,,,16384
45,2193,20594263904,4159,20,1,1,256,1,1,32,0,0,,,5120
#N/A,2194,20594270079,1824,,,,,,,,,,10240,11228070174,0
#N/A,2195,20594278559,1504,,,,,,,,,,10240,13617021276,0
#N/A,2196,20594386938,1088,,,,,,,,,,64,58823529,0
71,2197,20594397690,16063,16,1,2,128,1,1,106,16896,0,,,4096
#N/A,2198,20594448535,1120,,,,,,,,,,192,171428571,0
71,2199,20594456855,20703,16,3,3,128,1,1,106,16896,0,,,18432
42,2200,20594518452,5888,380,1,1,128,1,1,16,0,0,,,48640
42,2201,20594546099,4512,380,1,1,128,1,1,16,0,0,,,48640
63,2202,20594580049,10496,1,1,1,512,1,1,32,16,2048,,,512
18,2203,20594602288,2112,2,1,1,512,1,1,19,0,0,,,1024
8,2204,20594627855,1824,2,1,1,512,1,1,16,0,0,,,1024
35,2205,20594656302,2880,380,1,1,512,1,1,16,0,0,,,194560
#N/A,2206,20594694444,1120,,,,,,,,,,24,21428571,0
68,2207,20594704204,21983,6,1,3,128,1,1,86,32768,0,,,2304
23,2208,20594749642,2048,1,1,1,512,1,1,16,0,0,,,512
51,2209,20594775113,3968,1,1,1,32,4,1,25,0,0,,,128
64,2210,20594801416,15583,8,1,5,128,1,1,122,12544,0,,,5120
#N/A,2211,20594848006,1151,,,,,,,,,,48,41702867,0
38,2212,20594868165,2496,160,2,1,512,1,1,20,0,0,,,163840
#N/A,2213,20595019134,1152,,,,,,,,,,256,222222222,0
71,2214,20595032317,41342,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,2215,20595046493,1152,,,,,,,,,,256,222222222,0
71,2216,20595056252,24959,64,1,2,128,1,1,106,16896,0,,,16384
45,2217,20595082971,3392,20,1,1,256,1,1,32,0,0,,,5120
#N/A,2218,20595087291,1632,,,,,,,,,,10240,12549019606,0
#N/A,2219,20595094139,1471,,,,,,,,,,10240,13922501698,0
#N/A,2220,20595182455,1120,,,,,,,,,,48,42857142,0
38,2221,20595199990,2560,160,2,1,512,1,1,20,0,0,,,163840
#N/A,2222,20595336016,1120,,,,,,,,,,256,228571428,0
71,2223,20595347983,38590,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,2224,20595365550,1184,,,,,,,,,,256,216216216,0
71,2225,20595372686,23807,64,1,2,128,1,1,106,16896,0,,,16384
45,2226,20595398349,3168,20,1,1,256,1,1,32,0,0,,,5120
#N/A,2227,20595402509,1632,,,,,,,,,,10240,12549019606,0
#N/A,2228,20595411564,1472,,,,,,,,,,10240,13913043478,0
12,2229,20595484713,1952,10,1,1,512,1,1,16,0,0,,,5120
#N/A,2230,20595530119,1120,,,,,,,,,,48,42857142,0
38,2231,20595546790,2720,160,2,1,512,1,1,20,0,0,,,163840
#N/A,2232,20595691136,1120,,,,,,,,,,256,228571428,0
71,2233,20595703775,40831,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,2234,20595716639,1184,,,,,,,,,,256,216216216,0
71,2235,20595724446,26175,64,1,2,128,1,1,106,16896,0,,,16384
45,2236,20595752253,3200,20,1,1,256,1,1,32,0,0,,,5120
#N/A,2237,20595756317,1664,,,,,,,,,,10240,12307692306,0
#N/A,2238,20595763901,1472,,,,,,,,,,10240,13913043478,0
12,2239,20595835993,1920,10,1,1,512,1,1,16,0,0,,,5120
#N/A,2240,20595897783,1344,,,,,,,,,,2020,1502976190,0
71,2241,20595906646,119387,505,1,2,128,1,1,106,16896,0,,,129280
42,2242,20596027441,4768,316,1,1,128,1,1,16,0,0,,,40448
#N/A,2243,20596034705,2079,,,,,,,,,,192,92352092,0
38,2244,20596041232,4256,160,8,1,512,1,1,20,0,0,,,655360
67,2245,20596046832,19455,5,1,1,1024,1,1,26,0,4096,,,5120
73,2246,20596075439,113723,5,1,1,1024,1,1,48,128,0,,,5120
16,2247,20596190474,1952,5,1,1,5,1,1,16,0,0,,,25
#N/A,2248,20596193737,1984,,,,,,,,,,50,50403224,0
62,2249,20596196905,9440,5,1,1,16,1,1,26,352,0,,,80
48,2250,20596207721,3616,1,1,1,512,1,1,32,0,0,,,512
#N/A,2251,20596212297,1536,,,,,,,,,,50,65104166,0
#N/A,2252,20596214857,1631,,,,,,,,,,200,245248312,0
10,2253,20596217704,2656,1,1,1,512,1,1,32,0,0,,,512
#N/A,2254,20596260390,1664,,,,,,,,,,760,913461538,0
22,2255,20596281190,2047,1,1,1,512,1,1,16,0,0,,,512
44,2256,20596323140,4639,1,1,1,128,1,1,34,0,0,,,128
12,2257,20596344099,2016,1,1,1,512,1,1,16,0,0,,,512
46,2258,20596372513,4256,1,1,1,128,1,1,34,0,0,,,128
#N/A,2259,20596415552,1536,,,,,,,,,,200,260416666,0
15,2260,20596437887,1919,1,1,1,512,1,1,16,0,0,,,512
10,2261,20596460382,1823,1,1,1,512,1,1,32,0,0,,,512
54,2262,20596496220,5344,1,1,1,4,1,1,32,16,0,,,4
#N/A,2263,20596513531,1376,,,,,,,,,,1,726744,0
44,2264,20596560569,2784,1,1,1,128,1,1,34,0,0,,,128
42,2265,20596598327,3264,1,1,1,128,1,1,16,0,0,,,128
66,2266,20596638422,19263,1,1,1,32,1,1,42,128,0,,,32
61,2267,20596658869,8831,1,1,1,16,1,1,30,416,0,,,16
13,2268,20596683284,2048,1,1,1,512,1,1,20,0,0,,,512
40,2269,20596717170,3040,1,1,1,512,1,1,32,0,0,,,512
46,2270,20596750801,2815,1,1,1,128,1,1,34,0,0,,,128
41,2271,20596782287,3232,1,1,1,512,1,1,32,0,0,,,512
12,2272,20596821421,2080,1,1,1,512,1,1,16,0,0,,,512
44,2273,20596856684,3232,1,1,1,128,1,1,34,0,0,,,128
44,2274,20596889898,6080,1,1,1,128,1,1,34,0,0,,,128
46,2275,20596920041,7008,1,1,1,128,1,1,34,0,0,,,128
46,2276,20596957287,2816,1,1,1,128,1,1,34,0,0,,,128
44,2277,20596989926,2656,1,1,1,128,1,1,34,0,0,,,128
44,2278,20597016677,2752,1,1,1,128,1,1,34,0,0,,,128
46,2279,20597041124,2752,1,1,1,128,1,1,34,0,0,,,128
59,2280,20597074338,5728,64,1,1,128,1,1,32,0,0,,,8192
54,2281,20597101537,3200,1,1,1,1,1,1,32,16,0,,,1
#N/A,2282,20597120160,1248,,,,,,,,,,1,801282,0
13,2283,20597171998,3168,1,1,1,512,1,1,32,0,0,,,512
33,2284,20597215132,2848,1,1,1,16,32,1,21,4896,0,,,512
14,2285,20597252730,1952,1,1,1,512,1,1,16,0,0,,,512
6,2286,20597291768,1664,1,1,1,128,1,1,16,0,0,,,128
52,2287,20597300248,4224,1,1,1,128,1,1,62,0,4096,,,128
#N/A,2288,20597320375,1408,,,,,,,,,,4,2840909,0
7,2289,20597344374,2656,1,1,1,256,1,1,30,0,0,,,256
44,2290,20597373141,2656,1,1,1,128,1,1,34,0,0,,,128
44,2291,20597402356,2687,1,1,1,128,1,1,34,0,0,,,128
13,2292,20597429426,1888,1,1,1,512,1,1,16,0,0,,,512
46,2293,20597455761,2656,1,1,1,128,1,1,34,0,0,,,128
57,2294,20597548557,4832,8,1,1,128,1,1,32,0,0,,,1024
7,2295,20597594411,1696,1,1,1,256,1,1,16,0,0,,,256
60,2296,20597633961,7744,1,1,1,128,1,1,32,0,0,,,128
#N/A,2297,20597783875,1439,,,,,,,,,,256,177901320,0
71,2298,20597796738,25119,64,1,2,128,1,1,106,16896,0,,,16384
#N/A,2299,20597810881,1152,,,,,,,,,,256,222222222,0
71,2300,20597820545,22367,64,1,2,128,1,1,106,16896,0,,,16384
45,2301,20597844096,4128,20,1,1,256,1,1,32,0,0,,,5120
#N/A,2302,20597857983,1824,,,,,,,,,,10240,11228070174,0
#N/A,2303,20597867423,1504,,,,,,,,,,10240,13617021276,0
#N/A,2304,20597981690,1088,,,,,,,,,,64,58823529,0
71,2305,20597993657,15999,16,1,2,128,1,1,106,16896,0,,,4096
#N/A,2306,20598045911,1120,,,,,,,,,,192,171428571,0
71,2307,20598054518,20992,16,3,3,128,1,1,106,16896,0,,,18432
42,2308,20598116116,5855,380,1,1,128,1,1,16,0,0,,,48640
42,2309,20598144306,4544,380,1,1,128,1,1,16,0,0,,,48640
63,2310,20598177969,10815,1,1,1,512,1,1,32,16,2048,,,512
18,2311,20598200688,2080,2,1,1,512,1,1,19,0,0,,,1024
8,2312,20598225871,1696,2,1,1,512,1,1,16,0,0,,,1024
35,2313,20598253614,3039,380,1,1,512,1,1,16,0,0,,,194560
#N/A,2314,20598292076,1472,,,,,,,,,,24,16304347,0
68,2315,20598301707,21951,6,1,3,128,1,1,86,32768,0,,,2304
23,2316,20598346889,2048,1,1,1,512,1,1,16,0,0,,,512
51,2317,20598372552,3936,1,1,1,32,4,1,25,0,0,,,128
64,2318,20598398759,15711,8,1,5,128,1,1,122,12544,0,,,5120
#N/A,2319,20598445797,1088,,,,,,,,,,48,44117647,0
38,2320,20598465892,2496,160,2,1,512,1,1,20,0,0,,,163840
#N/A,2321,20598616733,1152,,,,,,,,,,256,222222222,0
71,2322,20598629725,41918,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,2323,20598643964,1376,,,,,,,,,,256,186046511,0
71,2324,20598653724,24447,64,1,2,128,1,1,106,16896,0,,,16384
45,2325,20598679995,3295,20,1,1,256,1,1,32,0,0,,,5120
#N/A,2326,20598684282,1664,,,,,,,,,,10240,12307692306,0
#N/A,2327,20598691642,1472,,,,,,,,,,10240,13913043478,0
#N/A,2328,20598780438,1120,,,,,,,,,,48,42857142,0
38,2329,20598797461,2720,160,2,1,512,1,1,20,0,0,,,163840
#N/A,2330,20598957326,1120,,,,,,,,,,256,228571428,0
71,2331,20598969870,38174,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,2332,20598986989,1184,,,,,,,,,,256,216216216,0
71,2333,20598994541,24862,64,1,2,128,1,1,106,16896,0,,,16384
45,2334,20599021163,3232,20,1,1,256,1,1,32,0,0,,,5120
#N/A,2335,20599025291,1728,,,,,,,,,,10240,11851851850,0
#N/A,2336,20599031851,1472,,,,,,,,,,10240,13913043478,0
12,2337,20599108071,1856,10,1,1,512,1,1,16,0,0,,,5120
#N/A,2338,20599144774,1120,,,,,,,,,,48,42857142,0
38,2339,20599160933,2720,160,2,1,512,1,1,20,0,0,,,163840
#N/A,2340,20599306463,1152,,,,,,,,,,256,222222222,0
71,2341,20599320958,40990,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,2342,20599335037,1184,,,,,,,,,,256,216216216,0
71,2343,20599342429,26111,64,1,2,128,1,1,106,16896,0,,,16384
45,2344,20599370300,3200,20,1,1,256,1,1,32,0,0,,,5120
#N/A,2345,20599374364,1727,,,,,,,,,,10240,11858714532,0
#N/A,2346,20599381467,1472,,,,,,,,,,10240,13913043478,0
12,2347,20599453240,1920,10,1,1,512,1,1,16,0,0,,,5120
#N/A,2348,20599513173,1344,,,,,,,,,,2020,1502976190,0
71,2349,20599524181,118779,505,1,2,128,1,1,106,16896,0,,,129280
42,2350,20599644272,4799,316,1,1,128,1,1,16,0,0,,,40448
#N/A,2351,20599652911,1984,,,,,,,,,,192,96774193,0
38,2352,20599661647,4512,160,8,1,512,1,1,20,0,0,,,655360
67,2353,20599667534,19712,5,1,1,1024,1,1,26,0,4096,,,5120
73,2354,20599695885,113691,5,1,1,1024,1,1,48,128,0,,,5120
16,2355,20599810984,1984,5,1,1,5,1,1,16,0,0,,,25
#N/A,2356,20599814344,1920,,,,,,,,,,50,52083332,0
62,2357,20599817704,9247,5,1,1,16,1,1,26,352,0,,,80
48,2358,20599828167,3648,1,1,1,512,1,1,32,0,0,,,512
#N/A,2359,20599832775,1504,,,,,,,,,,50,66489360,0
#N/A,2360,20599835335,1696,,,,,,,,,,200,235849056,0
10,2361,20599838215,2560,1,1,1,512,1,1,32,0,0,,,512
#N/A,2362,20599881221,1696,,,,,,,,,,760,896226414,0
22,2363,20599902468,2112,1,1,1,512,1,1,16,0,0,,,512
44,2364,20599941858,4928,1,1,1,128,1,1,34,0,0,,,128
12,2365,20599965601,2048,1,1,1,512,1,1,16,0,0,,,512
46,2366,20599993440,4384,1,1,1,128,1,1,34,0,0,,,128
#N/A,2367,20600037406,1504,,,,,,,,,,200,265957446,0
15,2368,20600058813,1952,1,1,1,512,1,1,16,0,0,,,512
10,2369,20600082780,1824,1,1,1,512,1,1,32,0,0,,,512
54,2370,20600118490,5472,1,1,1,4,1,1,32,16,0,,,4
#N/A,2371,20600136506,1375,,,,,,,,,,1,727272,0
44,2372,20600181784,2815,1,1,1,128,1,1,34,0,0,,,128
42,2373,20600221046,3264,1,1,1,128,1,1,16,0,0,,,128
66,2374,20600260788,19135,1,1,1,32,1,1,42,128,0,,,32
61,2375,20600281331,8896,1,1,1,16,1,1,30,416,0,,,16
13,2376,20600303378,2048,1,1,1,512,1,1,20,0,0,,,512
40,2377,20600341072,3040,1,1,1,512,1,1,32,0,0,,,512
46,2378,20600375791,2816,1,1,1,128,1,1,34,0,0,,,128
41,2379,20600406254,3231,1,1,1,512,1,1,32,0,0,,,512
12,2380,20600443660,2048,1,1,1,512,1,1,16,0,0,,,512
44,2381,20600480714,3200,1,1,1,128,1,1,34,0,0,,,128
44,2382,20600513865,6367,1,1,1,128,1,1,34,0,0,,,128
46,2383,20600544359,6944,1,1,1,128,1,1,34,0,0,,,128
46,2384,20600579622,2848,1,1,1,128,1,1,34,0,0,,,128
44,2385,20600614980,2656,1,1,1,128,1,1,34,0,0,,,128
44,2386,20600641315,2752,1,1,1,128,1,1,34,0,0,,,128
46,2387,20600665186,2784,1,1,1,128,1,1,34,0,0,,,128
59,2388,20600697057,5727,64,1,1,128,1,1,32,0,0,,,8192
54,2389,20600726111,3200,1,1,1,1,1,1,32,16,0,,,1
#N/A,2390,20600744446,1248,,,,,,,,,,1,801282,0
13,2391,20600797020,3040,1,1,1,512,1,1,32,0,0,,,512
33,2392,20600837562,2816,1,1,1,16,32,1,21,4896,0,,,512
14,2393,20600877816,1888,1,1,1,512,1,1,16,0,0,,,512
6,2394,20600916919,1664,1,1,1,128,1,1,16,0,0,,,128
52,2395,20600924918,4064,1,1,1,128,1,1,62,0,4096,,,128
#N/A,2396,20600942966,1248,,,,,,,,,,4,3205128,0
7,2397,20600968340,2464,1,1,1,256,1,1,30,0,0,,,256
44,2398,20600997331,2688,1,1,1,128,1,1,34,0,0,,,128
44,2399,20601026706,2624,1,1,1,128,1,1,34,0,0,,,128
13,2400,20601052817,1920,1,1,1,512,1,1,16,0,0,,,512
46,2401,20601080975,2656,1,1,1,128,1,1,34,0,0,,,128
57,2402,20601171659,5088,8,1,1,128,1,1,32,0,0,,,1024
7,2403,20601217993,1728,1,1,1,256,1,1,16,0,0,,,256
60,2404,20601254568,7711,1,1,1,128,1,1,32,0,0,,,128
#N/A,2405,20601405633,1152,,,,,,,,,,256,222222222,0
71,2406,20601418592,26495,64,1,2,128,1,1,106,16896,0,,,16384
#N/A,2407,20601432640,1184,,,,,,,,,,256,216216216,0
71,2408,20601440383,24255,64,1,2,128,1,1,106,16896,0,,,16384
45,2409,20601465950,4192,20,1,1,256,1,1,32,0,0,,,5120
#N/A,2410,20601472350,1824,,,,,,,,,,10240,11228070174,0
#N/A,2411,20601481662,1503,,,,,,,,,,10240,13626081170,0
#N/A,2412,20601584377,1120,,,,,,,,,,64,57142857,0
71,2413,20601596824,15872,16,1,2,128,1,1,106,16896,0,,,4096
#N/A,2414,20601654838,1120,,,,,,,,,,192,171428571,0
71,2415,20601663925,20831,16,3,3,128,1,1,106,16896,0,,,18432
42,2416,20601724147,5951,380,1,1,128,1,1,16,0,0,,,48640
42,2417,20601754641,4608,380,1,1,128,1,1,16,0,0,,,48640
63,2418,20601789040,10719,1,1,1,512,1,1,32,16,2048,,,512
18,2419,20601810991,1984,2,1,1,512,1,1,19,0,0,,,1024
8,2420,20601843597,1728,2,1,1,512,1,1,16,0,0,,,1024
35,2421,20601875276,3104,380,1,1,512,1,1,16,0,0,,,194560
#N/A,2422,20601914762,1120,,,,,,,,,,24,21428571,0
68,2423,20601924778,21919,6,1,3,128,1,1,86,32768,0,,,2304
23,2424,20601969128,2048,1,1,1,512,1,1,16,0,0,,,512
51,2425,20601996743,4127,1,1,1,32,4,1,25,0,0,,,128
64,2426,20602022597,15616,8,1,5,128,1,1,122,12544,0,,,5120
#N/A,2427,20602070403,1120,,,,,,,,,,48,42857142,0
38,2428,20602088674,2240,160,2,1,512,1,1,20,0,0,,,163840
#N/A,2429,20602242108,1120,,,,,,,,,,256,228571428,0
71,2430,20602254907,42174,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,2431,20602268858,1152,,,,,,,,,,256,222222222,0
71,2432,20602276986,27167,64,1,2,128,1,1,106,16896,0,,,16384
45,2433,20602305945,3488,20,1,1,256,1,1,32,0,0,,,5120
#N/A,2434,20602310297,1631,,,,,,,,,,10240,12556713672,0
#N/A,2435,20602316952,1472,,,,,,,,,,10240,13913043478,0
#N/A,2436,20602401364,1152,,,,,,,,,,48,41666666,0
38,2437,20602420244,2656,160,2,1,512,1,1,20,0,0,,,163840
#N/A,2438,20602558125,1120,,,,,,,,,,256,228571428,0
71,2439,20602569677,39998,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,2440,20602583756,1184,,,,,,,,,,256,216216216,0
71,2441,20602592268,24479,64,1,2,128,1,1,106,16896,0,,,16384
45,2442,20602618475,3168,20,1,1,256,1,1,32,0,0,,,5120
#N/A,2443,20602622571,1632,,,,,,,,,,10240,12549019606,0
#N/A,2444,20602629066,1504,,,,,,,,,,10240,13617021276,0
12,2445,20602703399,1856,10,1,1,512,1,1,16,0,0,,,5120
#N/A,2446,20602739493,1152,,,,,,,,,,48,41666666,0
38,2447,20602755973,2656,160,2,1,512,1,1,20,0,0,,,163840
#N/A,2448,20602893151,1151,,,,,,,,,,256,222415291,0
71,2449,20602907614,37406,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,2450,20602930141,1152,,,,,,,,,,256,222222222,0
71,2451,20602937661,24606,64,1,2,128,1,1,106,16896,0,,,16384
45,2452,20602963259,3136,20,1,1,256,1,1,32,0,0,,,5120
#N/A,2453,20602967995,1728,,,,,,,,,,10240,11851851850,0
#N/A,2454,20602977499,1472,,,,,,,,,,10240,13913043478,0
12,2455,20603049080,1983,10,1,1,512,1,1,16,0,0,,,5120
#N/A,2456,20603108597,1344,,,,,,,,,,2020,1502976190,0
71,2457,20603118932,113115,505,1,2,128,1,1,106,16896,0,,,129280
42,2458,20603233423,4960,316,1,1,128,1,1,16,0,0,,,40448
#N/A,2459,20603244367,2048,,,,,,,,,,192,93750000,0
38,2460,20603254158,4480,160,8,1,512,1,1,20,0,0,,,655360
67,2461,20603259918,19615,5,1,1,1024,1,1,26,0,4096,,,5120
73,2462,20603290573,126266,5,1,1,1024,1,1,48,128,0,,,5120
16,2463,20603418247,1984,5,1,1,5,1,1,16,0,0,,,25
#N/A,2464,20603421543,1952,,,,,,,,,,50,51229508,0
62,2465,20603424711,9311,5,1,1,16,1,1,26,352,0,,,80
48,2466,20603435334,3616,1,1,1,512,1,1,32,0,0,,,512
#N/A,2467,20603439910,1536,,,,,,,,,,50,65104166,0
#N/A,2468,20603442502,1632,,,,,,,,,,200,245098038,0
10,2469,20603445350,2560,1,1,1,512,1,1,32,0,0,,,512
#N/A,2470,20603477668,1664,,,,,,,,,,760,913461538,0
22,2471,20603498244,2079,1,1,1,512,1,1,16,0,0,,,512
44,2472,20603537506,4832,1,1,1,128,1,1,34,0,0,,,128
12,2473,20603560929,2048,1,1,1,512,1,1,16,0,0,,,512
46,2474,20603589375,4320,1,1,1,128,1,1,34,0,0,,,128
#N/A,2475,20603632478,1471,,,,,,,,,,200,271923860,0
15,2476,20603652925,1920,1,1,1,512,1,1,16,0,0,,,512
10,2477,20603677692,1791,1,1,1,512,1,1,32,0,0,,,512
54,2478,20603713306,5472,1,1,1,4,1,1,32,16,0,,,4
#N/A,2479,20603731193,1376,,,,,,,,,,1,726744,0
44,2480,20603776919,2816,1,1,1,128,1,1,34,0,0,,,128
42,2481,20603816885,3264,1,1,1,128,1,1,16,0,0,,,128
66,2482,20603856340,19807,1,1,1,32,1,1,42,128,0,,,32
61,2483,20603877363,8767,1,1,1,16,1,1,30,416,0,,,16
13,2484,20603900242,2048,1,1,1,512,1,1,20,0,0,,,512
40,2485,20603936336,3072,1,1,1,512,1,1,32,0,0,,,512
46,2486,20603970734,2816,1,1,1,128,1,1,34,0,0,,,128
41,2487,20604001901,3328,1,1,1,512,1,1,32,0,0,,,512
12,2488,20604038027,2208,1,1,1,512,1,1,16,0,0,,,512
44,2489,20604074986,3392,1,1,1,128,1,1,34,0,0,,,128
44,2490,20604109160,6208,1,1,1,128,1,1,34,0,0,,,128
46,2491,20604138055,7040,1,1,1,128,1,1,34,0,0,,,128
46,2492,20604172613,2944,1,1,1,128,1,1,34,0,0,,,128
44,2493,20604208612,2656,1,1,1,128,1,1,34,0,0,,,128
44,2494,20604234147,2784,1,1,1,128,1,1,34,0,0,,,128
46,2495,20604258338,2624,1,1,1,128,1,1,34,0,0,,,128
59,2496,20604289920,5632,64,1,1,128,1,1,32,0,0,,,8192
54,2497,20604319775,3232,1,1,1,1,1,1,32,16,0,,,1
#N/A,2498,20604337822,1280,,,,,,,,,,1,781250,0
13,2499,20604391132,3040,1,1,1,512,1,1,32,0,0,,,512
33,2500,20604431322,2816,1,1,1,16,32,1,21,4896,0,,,512
14,2501,20604470360,1888,1,1,1,512,1,1,16,0,0,,,512
6,2502,20604511062,1632,1,1,1,128,1,1,16,0,0,,,128
52,2503,20604519766,4096,1,1,1,128,1,1,62,0,4096,,,128
#N/A,2504,20604538965,1408,,,,,,,,,,4,2840909,0
7,2505,20604567252,2528,1,1,1,256,1,1,30,0,0,,,256
44,2506,20604595251,2655,1,1,1,128,1,1,34,0,0,,,128
44,2507,20604625457,2624,1,1,1,128,1,1,34,0,0,,,128
13,2508,20604649808,1920,1,1,1,512,1,1,16,0,0,,,512
46,2509,20604678287,2688,1,1,1,128,1,1,34,0,0,,,128
57,2510,20604769515,5024,8,1,1,128,1,1,32,0,0,,,1024
7,2511,20604816681,1696,1,1,1,256,1,1,16,0,0,,,256
60,2512,20604854151,7584,1,1,1,128,1,1,32,0,0,,,128
#N/A,2513,20605007840,1152,,,,,,,,,,256,222222222,0
71,2514,20605020160,26718,64,1,2,128,1,1,106,16896,0,,,16384
#N/A,2515,20605034623,1152,,,,,,,,,,256,222222222,0
71,2516,20605041791,24383,64,1,2,128,1,1,106,16896,0,,,16384
45,2517,20605067550,4127,20,1,1,256,1,1,32,0,0,,,5120
#N/A,2518,20605073949,1792,,,,,,,,,,10240,11428571428,0
#N/A,2519,20605083069,1472,,,,,,,,,,10240,13913043478,0
#N/A,2520,20605186680,1120,,,,,,,,,,64,57142857,0
71,2521,20605199096,15999,16,1,2,128,1,1,106,16896,0,,,4096
#N/A,2522,20605261557,1120,,,,,,,,,,192,171428571,0
71,2523,20605269781,20671,16,3,3,128,1,1,106,16896,0,,,18432
42,2524,20605330418,5792,380,1,1,128,1,1,16,0,0,,,48640
42,2525,20605361328,4544,380,1,1,128,1,1,16,0,0,,,48640
63,2526,20605394927,10431,1,1,1,512,1,1,32,16,2048,,,512
18,2527,20605417070,2144,2,1,1,512,1,1,19,0,0,,,1024
8,2528,20605440717,1696,2,1,1,512,1,1,16,0,0,,,1024
35,2529,20605471084,3071,380,1,1,512,1,1,16,0,0,,,194560
#N/A,2530,20605509450,1088,,,,,,,,,,24,22058823,0
68,2531,20605519241,21599,6,1,3,128,1,1,86,32768,0,,,2304
23,2532,20605562023,2112,1,1,1,512,1,1,16,0,0,,,512
51,2533,20605590662,3968,1,1,1,32,4,1,25,0,0,,,128
64,2534,20605616773,15743,8,1,5,128,1,1,122,12544,0,,,5120
#N/A,2535,20605663395,1120,,,,,,,,,,48,42857142,0
38,2536,20605681570,2368,160,2,1,512,1,1,20,0,0,,,163840
#N/A,2537,20605857370,1120,,,,,,,,,,256,228571428,0
71,2538,20605871130,42526,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,2539,20605885721,1184,,,,,,,,,,256,216216216,0
71,2540,20605894233,25822,64,1,2,128,1,1,106,16896,0,,,16384
45,2541,20605921719,3296,20,1,1,256,1,1,32,0,0,,,5120
#N/A,2542,20605927767,1664,,,,,,,,,,10240,12307692306,0
#N/A,2543,20605937431,1472,,,,,,,,,,10240,13913043478,0
#N/A,2544,20606027795,1120,,,,,,,,,,48,42857142,0
38,2545,20606046738,2752,160,2,1,512,1,1,20,0,0,,,163840
#N/A,2546,20606184812,1152,,,,,,,,,,256,222222222,0
71,2547,20606197163,38782,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,2548,20606211754,1184,,,,,,,,,,256,216216216,0
71,2549,20606220490,24831,64,1,2,128,1,1,106,16896,0,,,16384
45,2550,20606247113,3136,20,1,1,256,1,1,32,0,0,,,5120
#N/A,2551,20606251241,1632,,,,,,,,,,10240,12549019606,0
#N/A,2552,20606257352,1504,,,,,,,,,,10240,13617021276,0
12,2553,20606332101,1888,10,1,1,512,1,1,16,0,0,,,5120
#N/A,2554,20606368387,1088,,,,,,,,,,48,44117647,0
38,2555,20606384483,2720,160,2,1,512,1,1,20,0,0,,,163840
#N/A,2556,20606520669,1152,,,,,,,,,,256,222222222,0
71,2557,20606534556,37918,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,2558,20606558747,1152,,,,,,,,,,256,222222222,0
71,2559,20606566651,24767,64,1,2,128,1,1,106,16896,0,,,16384
45,2560,20606592313,3232,20,1,1,256,1,1,32,0,0,,,5120
#N/A,2561,20606596825,1632,,,,,,,,,,10240,12549019606,0
#N/A,2562,20606606873,1472,,,,,,,,,,10240,13913043478,0
12,2563,20606679510,1920,10,1,1,512,1,1,16,0,0,,,5120
#N/A,2564,20606738771,1344,,,,,,,,,,2020,1502976190,0
71,2565,20606749682,127003,505,1,2,128,1,1,106,16896,0,,,129280
42,2566,20606878029,4864,316,1,1,128,1,1,16,0,0,,,40448
#N/A,2567,20606884076,2080,,,,,,,,,,192,92307692,0
38,2568,20606893292,4224,160,8,1,512,1,1,20,0,0,,,655360
67,2569,20606898924,19615,5,1,1,1024,1,1,26,0,4096,,,5120
73,2570,20606919851,139994,5,1,1,1024,1,1,48,128,0,,,5120
16,2571,20607061061,1983,5,1,1,5,1,1,16,0,0,,,25
#N/A,2572,20607064324,2080,,,,,,,,,,50,48076922,0
62,2573,20607067748,9056,5,1,1,16,1,1,26,352,0,,,80
48,2574,20607078052,3616,1,1,1,512,1,1,32,0,0,,,512
#N/A,2575,20607082628,1536,,,,,,,,,,50,65104166,0
#N/A,2576,20607085187,1664,,,,,,,,,,200,240384614,0
10,2577,20607088035,2528,1,1,1,512,1,1,32,0,0,,,512
#N/A,2578,20607103907,1664,,,,,,,,,,760,913461538,0
22,2579,20607124674,2080,1,1,1,512,1,1,16,0,0,,,512
44,2580,20607164000,4672,1,1,1,128,1,1,34,0,0,,,128
12,2581,20607186111,2048,1,1,1,512,1,1,16,0,0,,,512
46,2582,20607214654,4256,1,1,1,128,1,1,34,0,0,,,128
#N/A,2583,20607258300,1536,,,,,,,,,,200,260416666,0
15,2584,20607278619,1952,1,1,1,512,1,1,16,0,0,,,512
10,2585,20607302234,1824,1,1,1,512,1,1,32,0,0,,,512
54,2586,20607338744,5344,1,1,1,4,1,1,32,16,0,,,4
#N/A,2587,20607356695,1504,,,,,,,,,,1,664893,0
44,2588,20607402325,2944,1,1,1,128,1,1,34,0,0,,,128
42,2589,20607440820,3231,1,1,1,128,1,1,16,0,0,,,128
66,2590,20607482354,16351,1,1,1,32,1,1,42,128,0,,,32
61,2591,20607499985,8704,1,1,1,16,1,1,30,416,0,,,16
13,2592,20607525424,1984,1,1,1,512,1,1,20,0,0,,,512
40,2593,20607560942,3072,1,1,1,512,1,1,32,0,0,,,512
46,2594,20607595565,2816,1,1,1,128,1,1,34,0,0,,,128
41,2595,20607626571,3232,1,1,1,512,1,1,32,0,0,,,512
12,2596,20607663498,2048,1,1,1,512,1,1,16,0,0,,,512
44,2597,20607698824,3200,1,1,1,128,1,1,34,0,0,,,128
44,2598,20607733447,6623,1,1,1,128,1,1,34,0,0,,,128
46,2599,20607763333,7072,1,1,1,128,1,1,34,0,0,,,128
46,2600,20607798404,2816,1,1,1,128,1,1,34,0,0,,,128
44,2601,20607832066,2624,1,1,1,128,1,1,34,0,0,,,128
44,2602,20607859809,2752,1,1,1,128,1,1,34,0,0,,,128
46,2603,20607884224,2752,1,1,1,128,1,1,34,0,0,,,128
59,2604,20607916382,5728,64,1,1,128,1,1,32,0,0,,,8192
54,2605,20607944605,3136,1,1,1,1,1,1,32,16,0,,,1
#N/A,2606,20607964348,1280,,,,,,,,,,1,781250,0
13,2607,20608016698,3040,1,1,1,512,1,1,32,0,0,,,512
33,2608,20608057912,2784,1,1,1,16,32,1,21,4896,0,,,512
14,2609,20608096182,1888,1,1,1,512,1,1,16,0,0,,,512
6,2610,20608137141,1663,1,1,1,128,1,1,16,0,0,,,128
52,2611,20608145076,4192,1,1,1,128,1,1,62,0,4096,,,128
#N/A,2612,20608163443,1408,,,,,,,,,,4,2840909,0
7,2613,20608187986,2464,1,1,1,256,1,1,30,0,0,,,256
44,2614,20608216433,2656,1,1,1,128,1,1,34,0,0,,,128
44,2615,20608245680,2624,1,1,1,128,1,1,34,0,0,,,128
13,2616,20608271311,1887,1,1,1,512,1,1,16,0,0,,,512
46,2617,20608298477,2656,1,1,1,128,1,1,34,0,0,,,128
57,2618,20608390121,5088,8,1,1,128,1,1,32,0,0,,,1024
7,2619,20608436199,1792,1,1,1,256,1,1,16,0,0,,,256
60,2620,20608473382,7487,1,1,1,128,1,1,32,0,0,,,128
#N/A,2621,20608621055,1152,,,,,,,,,,256,222222222,0
71,2622,20608634910,25311,64,1,2,128,1,1,106,16896,0,,,16384
#N/A,2623,20608648830,1184,,,,,,,,,,256,216216216,0
71,2624,20608656797,23967,64,1,2,128,1,1,106,16896,0,,,16384
45,2625,20608682076,4000,20,1,1,256,1,1,32,0,0,,,5120
#N/A,2626,20608688540,1824,,,,,,,,,,10240,11228070174,0
#N/A,2627,20608697308,1471,,,,,,,,,,10240,13922501698,0
#N/A,2628,20608801335,1248,,,,,,,,,,64,51282051,0
71,2629,20608813142,16064,16,1,2,128,1,1,106,16896,0,,,4096
#N/A,2630,20608870196,1120,,,,,,,,,,192,171428571,0
71,2631,20608879571,21055,16,3,3,128,1,1,106,16896,0,,,18432
42,2632,20608936241,5792,380,1,1,128,1,1,16,0,0,,,48640
42,2633,20608963120,4544,380,1,1,128,1,1,16,0,0,,,48640
63,2634,20608997934,10560,1,1,1,512,1,1,32,16,2048,,,512
18,2635,20609020237,2080,2,1,1,512,1,1,19,0,0,,,1024
8,2636,20609044012,1984,2,1,1,512,1,1,16,0,0,,,1024
35,2637,20609073259,3072,380,1,1,512,1,1,16,0,0,,,194560
#N/A,2638,20609512919,1536,,,,,,,,,,24,15625000,0
68,2639,20609528150,21664,6,1,3,128,1,1,86,32768,0,,,2304
23,2640,20609579668,2080,1,1,1,512,1,1,16,0,0,,,512
51,2641,20609607443,4000,1,1,1,32,4,1,25,0,0,,,128
64,2642,20609634962,15807,8,1,5,128,1,1,122,12544,0,,,5120
#N/A,2643,20609683504,1375,,,,,,,,,,48,34909090,0
38,2644,20609702159,2240,160,2,1,512,1,1,20,0,0,,,163840
#N/A,2645,20609861448,1216,,,,,,,,,,256,210526315,0
71,2646,20609876327,43262,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,2647,20609890150,1152,,,,,,,,,,256,222222222,0
71,2648,20609897926,27295,64,1,2,128,1,1,106,16896,0,,,16384
45,2649,20609926981,3296,20,1,1,256,1,1,32,0,0,,,5120
#N/A,2650,20609932132,1664,,,,,,,,,,10240,12307692306,0
#N/A,2651,20609941700,1472,,,,,,,,,,10240,13913043478,0
#N/A,2652,20610028800,1216,,,,,,,,,,48,39473684,0
38,2653,20610046847,2624,160,2,1,512,1,1,20,0,0,,,163840
#N/A,2654,20610186265,1120,,,,,,,,,,256,228571428,0
71,2655,20610199001,40446,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,2656,20610213784,1216,,,,,,,,,,256,210526315,0
71,2657,20610221848,24382,64,1,2,128,1,1,106,16896,0,,,16384
45,2658,20610248118,3104,20,1,1,256,1,1,32,0,0,,,5120
#N/A,2659,20610252086,1632,,,,,,,,,,10240,12549019606,0
#N/A,2660,20610259574,1472,,,,,,,,,,10240,13913043478,0
12,2661,20610332787,1888,10,1,1,512,1,1,16,0,0,,,5120
#N/A,2662,20610369553,1088,,,,,,,,,,48,44117647,0
38,2663,20610385552,2688,160,2,1,512,1,1,20,0,0,,,163840
#N/A,2664,20610522794,1216,,,,,,,,,,256,210526315,0
71,2665,20610536042,38878,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,2666,20610552649,1184,,,,,,,,,,256,216216216,0
71,2667,20610559208,24255,64,1,2,128,1,1,106,16896,0,,,16384
45,2668,20610585383,3136,20,1,1,256,1,1,32,0,0,,,5120
#N/A,2669,20610589607,1664,,,,,,,,,,10240,12307692306,0
#N/A,2670,20610600135,1472,,,,,,,,,,10240,13913043478,0
12,2671,20610672067,1952,10,1,1,512,1,1,16,0,0,,,5120
#N/A,2672,20610738720,1568,,,,,,,,,,2020,1288265306,0
71,2673,20610749504,113019,505,1,2,128,1,1,106,16896,0,,,129280
42,2674,20610863803,4832,316,1,1,128,1,1,16,0,0,,,40448
#N/A,2675,20610869755,2176,,,,,,,,,,192,88235294,0
38,2676,20610879546,4192,160,8,1,512,1,1,20,0,0,,,655360
67,2677,20610889466,19615,5,1,1,1024,1,1,26,0,4096,,,5120
73,2678,20610923192,141690,5,1,1,1024,1,1,48,128,0,,,5120
16,2679,20611066130,1984,5,1,1,5,1,1,16,0,0,,,25
#N/A,2680,20611069394,1952,,,,,,,,,,50,51229508,0
62,2681,20611072562,8991,5,1,1,16,1,1,26,352,0,,,80
48,2682,20611082897,3648,1,1,1,512,1,1,32,0,0,,,512
#N/A,2683,20611087441,1504,,,,,,,,,,50,66489360,0
#N/A,2684,20611090001,1664,,,,,,,,,,200,240384614,0
10,2685,20611092849,2560,1,1,1,512,1,1,32,0,0,,,512
#N/A,2686,20611108176,1696,,,,,,,,,,760,896226414,0
22,2687,20611129551,2080,1,1,1,512,1,1,16,0,0,,,512
44,2688,20611169453,4960,1,1,1,128,1,1,34,0,0,,,128
12,2689,20611191660,2048,1,1,1,512,1,1,16,0,0,,,512
46,2690,20611220907,4320,1,1,1,128,1,1,34,0,0,,,128
#N/A,2691,20611263753,1504,,,,,,,,,,200,265957446,0
15,2692,20611284264,1920,1,1,1,512,1,1,16,0,0,,,512
10,2693,20611308455,1824,1,1,1,512,1,1,32,0,0,,,512
54,2694,20611345349,5312,1,1,1,4,1,1,32,16,0,,,4
#N/A,2695,20611363205,1248,,,,,,,,,,1,801282,0
44,2696,20611409347,2815,1,1,1,128,1,1,34,0,0,,,128
42,2697,20611448257,3264,1,1,1,128,1,1,16,0,0,,,128
66,2698,20611488063,17535,1,1,1,32,1,1,42,128,0,,,32
61,2699,20611507038,8928,1,1,1,16,1,1,30,416,0,,,16
13,2700,20611531101,2080,1,1,1,512,1,1,20,0,0,,,512
40,2701,20611567388,3103,1,1,1,512,1,1,32,0,0,,,512
46,2702,20611602650,2784,1,1,1,128,1,1,34,0,0,,,128
41,2703,20611633433,3231,1,1,1,512,1,1,32,0,0,,,512
12,2704,20611669975,2048,1,1,1,512,1,1,16,0,0,,,512
44,2705,20611706741,3232,1,1,1,128,1,1,34,0,0,,,128
44,2706,20611740564,6431,1,1,1,128,1,1,34,0,0,,,128
46,2707,20611770866,7168,1,1,1,128,1,1,34,0,0,,,128
46,2708,20611805585,2816,1,1,1,128,1,1,34,0,0,,,128
44,2709,20611839375,2688,1,1,1,128,1,1,34,0,0,,,128
44,2710,20611866830,2752,1,1,1,128,1,1,34,0,0,,,128
46,2711,20611891597,2720,1,1,1,128,1,1,34,0,0,,,128
59,2712,20611922124,5759,64,1,1,128,1,1,32,0,0,,,8192
54,2713,20611950858,3232,1,1,1,1,1,1,32,16,0,,,1
#N/A,2714,20611970314,1247,,,,,,,,,,1,801924,0
13,2715,20612022439,3040,1,1,1,512,1,1,32,0,0,,,512
33,2716,20612063429,2816,1,1,1,16,32,1,21,4896,0,,,512
14,2717,20612101668,1952,1,1,1,512,1,1,16,0,0,,,512
6,2718,20612142818,1632,1,1,1,128,1,1,16,0,0,,,128
52,2719,20612151169,4160,1,1,1,128,1,1,62,0,4096,,,128
#N/A,2720,20612169313,1280,,,,,,,,,,4,3125000,0
7,2721,20612194208,2495,1,1,1,256,1,1,30,0,0,,,256
44,2722,20612222910,2784,1,1,1,128,1,1,34,0,0,,,128
44,2723,20612252605,2624,1,1,1,128,1,1,34,0,0,,,128
13,2724,20612278524,1888,1,1,1,512,1,1,16,0,0,,,512
46,2725,20612306523,2655,1,1,1,128,1,1,34,0,0,,,128
57,2726,20612398358,5024,8,1,1,128,1,1,32,0,0,,,1024
7,2727,20612444468,1728,1,1,1,256,1,1,16,0,0,,,256
60,2728,20612482195,7743,1,1,1,128,1,1,32,0,0,,,128
#N/A,2729,20612628140,1152,,,,,,,,,,256,222222222,0
71,2730,20612642412,26334,64,1,2,128,1,1,106,16896,0,,,16384
#N/A,2731,20612656267,1184,,,,,,,,,,256,216216216,0
71,2732,20612663659,23007,64,1,2,128,1,1,106,16896,0,,,16384
45,2733,20612687946,4383,20,1,1,256,1,1,32,0,0,,,5120
#N/A,2734,20612694761,1824,,,,,,,,,,10240,11228070174,0
#N/A,2735,20612704713,1472,,,,,,,,,,10240,13913043478,0
#N/A,2736,20612806820,1120,,,,,,,,,,64,57142857,0
71,2737,20612818468,16031,16,1,2,128,1,1,106,16896,0,,,4096
#N/A,2738,20612869313,1120,,,,,,,,,,192,171428571,0
71,2739,20612878817,20959,16,3,3,128,1,1,106,16896,0,,,18432
42,2740,20612937342,5920,380,1,1,128,1,1,16,0,0,,,48640
42,2741,20612966717,4288,380,1,1,128,1,1,16,0,0,,,48640
63,2742,20613000444,10623,1,1,1,512,1,1,32,16,2048,,,512
18,2743,20613024506,2080,2,1,1,512,1,1,19,0,0,,,1024
8,2744,20613047865,1728,2,1,1,512,1,1,16,0,0,,,1024
35,2745,20613077176,2848,380,1,1,512,1,1,16,0,0,,,194560
#N/A,2746,20613115350,1120,,,,,,,,,,24,21428571,0
68,2747,20613126070,21823,6,1,3,128,1,1,86,32768,0,,,2304
23,2748,20613169556,2048,1,1,1,512,1,1,16,0,0,,,512
51,2749,20613196403,3968,1,1,1,32,4,1,25,0,0,,,128
64,2750,20613222290,15967,8,1,5,128,1,1,122,12544,0,,,5120
#N/A,2751,20613278031,1152,,,,,,,,,,48,41666666,0
38,2752,20613296878,2528,160,2,1,512,1,1,20,0,0,,,163840
#N/A,2753,20613448264,1152,,,,,,,,,,256,222222222,0
71,2754,20613460551,42462,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,2755,20613477094,1184,,,,,,,,,,256,216216216,0
71,2756,20613483910,25631,64,1,2,128,1,1,106,16896,0,,,16384
45,2757,20613511397,3328,20,1,1,256,1,1,32,0,0,,,5120
#N/A,2758,20613515653,1631,,,,,,,,,,10240,12556713672,0
#N/A,2759,20613523780,1472,,,,,,,,,,10240,13913043478,0
#N/A,2760,20613609600,1152,,,,,,,,,,48,41666666,0
38,2761,20613627616,2655,160,2,1,512,1,1,20,0,0,,,163840
#N/A,2762,20613764953,1152,,,,,,,,,,256,222222222,0
71,2763,20613777881,40766,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,2764,20613791416,1152,,,,,,,,,,256,222222222,0
71,2765,20613799768,25375,64,1,2,128,1,1,106,16896,0,,,16384
45,2766,20613827351,3104,20,1,1,256,1,1,32,0,0,,,5120
#N/A,2767,20613831446,1632,,,,,,,,,,10240,12549019606,0
#N/A,2768,20613844182,1504,,,,,,,,,,10240,13617021276,0
12,2769,20613919507,1887,10,1,1,512,1,1,16,0,0,,,5120
#N/A,2770,20613956145,1120,,,,,,,,,,48,42857142,0
38,2771,20613973456,2688,160,2,1,512,1,1,20,0,0,,,163840
#N/A,2772,20614110602,1120,,,,,,,,,,256,228571428,0
71,2773,20614123657,44030,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,2774,20614136841,1184,,,,,,,,,,256,216216216,0
71,2775,20614144649,28382,64,1,2,128,1,1,106,16896,0,,,16384
45,2776,20614174759,3200,20,1,1,256,1,1,32,0,0,,,5120
#N/A,2777,20614178919,1664,,,,,,,,,,10240,12307692306,0
#N/A,2778,20614182471,1472,,,,,,,,,,10240,13913043478,0
12,2779,20614253636,1952,10,1,1,512,1,1,16,0,0,,,5120
#N/A,2780,20614313281,1344,,,,,,,,,,2020,1502976190,0
71,2781,20614322465,118266,505,1,2,128,1,1,106,16896,0,,,129280
42,2782,20614441915,5056,316,1,1,128,1,1,16,0,0,,,40448
#N/A,2783,20614447451,2080,,,,,,,,,,192,92307692,0
38,2784,20614457243,4511,160,8,1,512,1,1,20,0,0,,,655360
67,2785,20614468634,19583,5,1,1,1024,1,1,26,0,4096,,,5120
73,2786,20614501561,126170,5,1,1,1024,1,1,48,128,0,,,5120
16,2787,20614629075,2016,5,1,1,5,1,1,16,0,0,,,25
#N/A,2788,20614632371,1888,,,,,,,,,,50,52966100,0
62,2789,20614635539,9183,5,1,1,16,1,1,26,352,0,,,80
48,2790,20614646098,3680,1,1,1,512,1,1,32,0,0,,,512
#N/A,2791,20614650642,1504,,,,,,,,,,50,66489360,0
#N/A,2792,20614653234,1632,,,,,,,,,,200,245098038,0
10,2793,20614656082,2560,1,1,1,512,1,1,32,0,0,,,512
#N/A,2794,20614688560,1632,,,,,,,,,,760,931372548,0
22,2795,20614710415,2112,1,1,1,512,1,1,16,0,0,,,512
44,2796,20614751405,4608,1,1,1,128,1,1,34,0,0,,,128
12,2797,20614773196,2016,1,1,1,512,1,1,16,0,0,,,512
46,2798,20614800971,4224,1,1,1,128,1,1,34,0,0,,,128
#N/A,2799,20614845993,1536,,,,,,,,,,200,260416666,0
15,2800,20614866024,1984,1,1,1,512,1,1,16,0,0,,,512
10,2801,20614889895,1792,1,1,1,512,1,1,32,0,0,,,512
54,2802,20614925510,5311,1,1,1,4,1,1,32,16,0,,,4
#N/A,2803,20614944165,1408,,,,,,,,,,1,710227,0
44,2804,20614990307,2816,1,1,1,128,1,1,34,0,0,,,128
42,2805,20615028641,3232,1,1,1,128,1,1,16,0,0,,,128
66,2806,20615069407,17951,1,1,1,32,1,1,42,128,0,,,32
61,2807,20615088670,8928,1,1,1,16,1,1,30,416,0,,,16
13,2808,20615113213,2048,1,1,1,512,1,1,20,0,0,,,512
40,2809,20615149468,3072,1,1,1,512,1,1,32,0,0,,,512
46,2810,20615183354,2784,1,1,1,128,1,1,34,0,0,,,128
41,2811,20615215577,3232,1,1,1,512,1,1,32,0,0,,,512
12,2812,20615252759,2048,1,1,1,512,1,1,16,0,0,,,512
44,2813,20615288629,3360,1,1,1,128,1,1,34,0,0,,,128
44,2814,20615321876,6144,1,1,1,128,1,1,34,0,0,,,128
46,2815,20615352979,7071,1,1,1,128,1,1,34,0,0,,,128
46,2816,20615388017,2784,1,1,1,128,1,1,34,0,0,,,128
44,2817,20615421584,2687,1,1,1,128,1,1,34,0,0,,,128
44,2818,20615448398,2752,1,1,1,128,1,1,34,0,0,,,128
46,2819,20615473709,2720,1,1,1,128,1,1,34,0,0,,,128
59,2820,20615505932,5728,64,1,1,128,1,1,32,0,0,,,8192
54,2821,20615534123,3199,1,1,1,1,1,1,32,16,0,,,1
#N/A,2822,20615552138,1248,,,,,,,,,,1,801282,0
13,2823,20615604583,3200,1,1,1,512,1,1,32,0,0,,,512
33,2824,20615646214,2847,1,1,1,16,32,1,21,4896,0,,,512
14,2825,20615684740,1920,1,1,1,512,1,1,16,0,0,,,512
6,2826,20615724802,1664,1,1,1,128,1,1,16,0,0,,,128
52,2827,20615733922,4095,1,1,1,128,1,1,62,0,4096,,,128
#N/A,2828,20615752033,1408,,,,,,,,,,4,2840909,0
7,2829,20615776256,2496,1,1,1,256,1,1,30,0,0,,,256
44,2830,20615804094,2656,1,1,1,128,1,1,34,0,0,,,128
44,2831,20615834621,2592,1,1,1,128,1,1,34,0,0,,,128
13,2832,20615860604,1920,1,1,1,512,1,1,16,0,0,,,512
46,2833,20615888187,2624,1,1,1,128,1,1,34,0,0,,,128
57,2834,20615978807,5119,8,1,1,128,1,1,32,0,0,,,1024
7,2835,20616025493,1696,1,1,1,256,1,1,16,0,0,,,256
60,2836,20616065587,7775,1,1,1,128,1,1,32,0,0,,,128
#N/A,2837,20616216300,1152,,,,,,,,,,256,222222222,0
71,2838,20616229419,25279,64,1,2,128,1,1,106,16896,0,,,16384
#N/A,2839,20616244395,1152,,,,,,,,,,256,222222222,0
71,2840,20616252330,22559,64,1,2,128,1,1,106,16896,0,,,16384
45,2841,20616276041,4032,20,1,1,256,1,1,32,0,0,,,5120
#N/A,2842,20616282313,1824,,,,,,,,,,10240,11228070174,0
#N/A,2843,20616292521,1472,,,,,,,,,,10240,13913043478,0
#N/A,2844,20616394852,1120,,,,,,,,,,64,57142857,0
71,2845,20616406724,15967,16,1,2,128,1,1,106,16896,0,,,4096
#N/A,2846,20616457473,1152,,,,,,,,,,192,166666666,0
71,2847,20616467265,21151,16,3,3,128,1,1,106,16896,0,,,18432
42,2848,20616526238,5920,380,1,1,128,1,1,16,0,0,,,48640
42,2849,20616555229,4544,380,1,1,128,1,1,16,0,0,,,48640
63,2850,20616588891,10400,1,1,1,512,1,1,32,16,2048,,,512
18,2851,20616612730,2080,2,1,1,512,1,1,19,0,0,,,1024
8,2852,20616636345,1824,2,1,1,512,1,1,16,0,0,,,1024
35,2853,20616666040,2816,380,1,1,512,1,1,16,0,0,,,194560
#N/A,2854,20616704022,1120,,,,,,,,,,24,21428571,0
68,2855,20616714678,21695,6,1,3,128,1,1,86,32768,0,,,2304
23,2856,20616758292,2112,1,1,1,512,1,1,16,0,0,,,512
51,2857,20616785075,3968,1,1,1,32,4,1,25,0,0,,,128
64,2858,20616811154,15583,8,1,5,128,1,1,122,12544,0,,,5120
#N/A,2859,20616867343,1120,,,,,,,,,,48,42857142,0
38,2860,20616886414,2240,160,2,1,512,1,1,20,0,0,,,163840
#N/A,2861,20617039175,1120,,,,,,,,,,256,228571428,0
71,2862,20617052103,42590,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,2863,20617067782,1184,,,,,,,,,,256,216216216,0
71,2864,20617075046,26015,64,1,2,128,1,1,106,16896,0,,,16384
45,2865,20617102725,3327,20,1,1,256,1,1,32,0,0,,,5120
#N/A,2866,20617107012,1632,,,,,,,,,,10240,12549019606,0
#N/A,2867,20617115108,1472,,,,,,,,,,10240,13913043478,0
#N/A,2868,20617200928,1120,,,,,,,,,,48,42857142,0
38,2869,20617219103,2656,160,2,1,512,1,1,20,0,0,,,163840
#N/A,2870,20617356505,1120,,,,,,,,,,256,228571428,0
71,2871,20617369625,40254,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,2872,20617383608,1184,,,,,,,,,,256,216216216,0
71,2873,20617391704,25118,64,1,2,128,1,1,106,16896,0,,,16384
45,2874,20617418550,3200,20,1,1,256,1,1,32,0,0,,,5120
#N/A,2875,20617422742,1664,,,,,,,,,,10240,12307692306,0
#N/A,2876,20617429846,1504,,,,,,,,,,10240,13617021276,0
12,2877,20617503827,1888,10,1,1,512,1,1,16,0,0,,,5120
#N/A,2878,20617539953,1120,,,,,,,,,,48,42857142,0
38,2879,20617556880,2528,160,2,1,512,1,1,20,0,0,,,163840
#N/A,2880,20617717673,1120,,,,,,,,,,256,228571428,0
71,2881,20617731432,42975,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,2882,20617745736,1152,,,,,,,,,,256,222222222,0
71,2883,20617753351,25407,64,1,2,128,1,1,106,16896,0,,,16384
45,2884,20617780678,3136,20,1,1,256,1,1,32,0,0,,,5120
#N/A,2885,20617784806,1664,,,,,,,,,,10240,12307692306,0
#N/A,2886,20617790822,1472,,,,,,,,,,10240,13913043478,0
12,2887,20617875618,1888,10,1,1,512,1,1,16,0,0,,,5120
#N/A,2888,20617936447,1376,,,,,,,,,,2020,1468023255,0
71,2889,20617946463,112955,505,1,2,128,1,1,106,16896,0,,,129280
42,2890,20618060890,4768,316,1,1,128,1,1,16,0,0,,,40448
#N/A,2891,20618071225,2048,,,,,,,,,,192,93750000,0
38,2892,20618081049,4480,160,8,1,512,1,1,20,0,0,,,655360
67,2893,20618092696,19679,5,1,1,1024,1,1,26,0,4096,,,5120
73,2894,20618126327,126298,5,1,1,1024,1,1,48,128,0,,,5120
16,2895,20618253937,2016,5,1,1,5,1,1,16,0,0,,,25
#N/A,2896,20618257233,1984,,,,,,,,,,50,50403224,0
62,2897,20618260625,9375,5,1,1,16,1,1,26,352,0,,,80
48,2898,20618271184,3616,1,1,1,512,1,1,32,0,0,,,512
#N/A,2899,20618275728,1536,,,,,,,,,,50,65104166,0
#N/A,2900,20618278352,1664,,,,,,,,,,200,240384614,0
10,2901,20618281168,2624,1,1,1,512,1,1,32,0,0,,,512
#N/A,2902,20618311599,1536,,,,,,,,,,760,989583332,0
22,2903,20618333518,2112,1,1,1,512,1,1,16,0,0,,,512
44,2904,20618372876,4704,1,1,1,128,1,1,34,0,0,,,128
12,2905,20618395371,2080,1,1,1,512,1,1,16,0,0,,,512
46,2906,20618423562,4255,1,1,1,128,1,1,34,0,0,,,128
#N/A,2907,20618467304,1536,,,,,,,,,,200,260416666,0
15,2908,20618487559,1952,1,1,1,512,1,1,16,0,0,,,512
10,2909,20618511718,1792,1,1,1,512,1,1,32,0,0,,,512
54,2910,20618546628,5376,1,1,1,4,1,1,32,16,0,,,4
#N/A,2911,20618565699,1376,,,,,,,,,,1,726744,0
44,2912,20618611425,2816,1,1,1,128,1,1,34,0,0,,,128
42,2913,20618649919,3232,1,1,1,128,1,1,16,0,0,,,128
66,2914,20618690590,21183,1,1,1,32,1,1,42,128,0,,,32
61,2915,20618712957,8767,1,1,1,16,1,1,30,416,0,,,16
13,2916,20618733756,2016,1,1,1,512,1,1,20,0,0,,,512
40,2917,20618770298,3008,1,1,1,512,1,1,32,0,0,,,512
46,2918,20618804857,2879,1,1,1,128,1,1,34,0,0,,,128
41,2919,20618836727,3264,1,1,1,512,1,1,32,0,0,,,512
12,2920,20618873877,2048,1,1,1,512,1,1,16,0,0,,,512
44,2921,20618910772,3264,1,1,1,128,1,1,34,0,0,,,128
44,2922,20618943218,5920,1,1,1,128,1,1,34,0,0,,,128
46,2923,20618974673,7104,1,1,1,128,1,1,34,0,0,,,128
46,2924,20619009199,2784,1,1,1,128,1,1,34,0,0,,,128
44,2925,20619043470,2656,1,1,1,128,1,1,34,0,0,,,128
44,2926,20619069645,2752,1,1,1,128,1,1,34,0,0,,,128
46,2927,20619096108,2591,1,1,1,128,1,1,34,0,0,,,128
59,2928,20619127850,5600,64,1,1,128,1,1,32,0,0,,,8192
54,2929,20619156297,3232,1,1,1,1,1,1,32,16,0,,,1
#N/A,2930,20619174568,1280,,,,,,,,,,1,781250,0
13,2931,20619228006,3040,1,1,1,512,1,1,32,0,0,,,512
33,2932,20619269284,2944,1,1,1,16,32,1,21,4896,0,,,512
14,2933,20619307778,1920,1,1,1,512,1,1,16,0,0,,,512
6,2934,20619348160,1600,1,1,1,128,1,1,16,0,0,,,128
52,2935,20619357056,4064,1,1,1,128,1,1,62,0,4096,,,128
#N/A,2936,20619375551,1280,,,,,,,,,,4,3125000,0
7,2937,20619399454,2464,1,1,1,256,1,1,30,0,0,,,256
44,2938,20619427933,2656,1,1,1,128,1,1,34,0,0,,,128
44,2939,20619458459,2624,1,1,1,128,1,1,34,0,0,,,128
13,2940,20619484122,1920,1,1,1,512,1,1,16,0,0,,,512
46,2941,20619511865,2688,1,1,1,128,1,1,34,0,0,,,128
57,2942,20619604885,5152,8,1,1,128,1,1,32,0,0,,,1024
7,2943,20619651923,1728,1,1,1,256,1,1,16,0,0,,,256
60,2944,20619693329,7520,1,1,1,128,1,1,32,0,0,,,128
#N/A,2945,20619844650,1152,,,,,,,,,,256,222222222,0
71,2946,20619857738,24894,64,1,2,128,1,1,106,16896,0,,,16384
#N/A,2947,20619873641,1152,,,,,,,,,,256,222222222,0
71,2948,20619881385,22207,64,1,2,128,1,1,106,16896,0,,,16384
45,2949,20619904967,3904,20,1,1,256,1,1,32,0,0,,,5120
#N/A,2950,20619911175,1824,,,,,,,,,,10240,11228070174,0
#N/A,2951,20619921511,1504,,,,,,,,,,10240,13617021276,0
#N/A,2952,20620024162,1088,,,,,,,,,,64,58823529,0
71,2953,20620035746,15967,16,1,2,128,1,1,106,16896,0,,,4096
#N/A,2954,20620086239,1120,,,,,,,,,,192,171428571,0
71,2955,20620095679,20863,16,3,3,128,1,1,106,16896,0,,,18432
42,2956,20620155292,5824,380,1,1,128,1,1,16,0,0,,,48640
42,2957,20620183803,4512,380,1,1,128,1,1,16,0,0,,,48640
63,2958,20620217146,10623,1,1,1,512,1,1,32,16,2048,,,512
18,2959,20620241144,2112,2,1,1,512,1,1,19,0,0,,,1024
8,2960,20620264855,1664,2,1,1,512,1,1,16,0,0,,,1024
35,2961,20620294166,2752,380,1,1,512,1,1,16,0,0,,,194560
#N/A,2962,20620332916,1120,,,,,,,,,,24,21428571,0
68,2963,20620343540,21503,6,1,3,128,1,1,86,32768,0,,,2304
23,2964,20620387314,2080,1,1,1,512,1,1,16,0,0,,,512
51,2965,20620414097,3968,1,1,1,32,4,1,25,0,0,,,128
64,2966,20620440656,15615,8,1,5,128,1,1,122,12544,0,,,5120
#N/A,2967,20620488333,1408,,,,,,,,,,48,34090909,0
38,2968,20620506605,2368,160,2,1,512,1,1,20,0,0,,,163840
#N/A,2969,20620669925,1120,,,,,,,,,,256,228571428,0
71,2970,20620683365,42014,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,2971,20620700900,1216,,,,,,,,,,256,210526315,0
71,2972,20620708196,24319,64,1,2,128,1,1,106,16896,0,,,16384
45,2973,20620734338,3456,20,1,1,256,1,1,32,0,0,,,5120
#N/A,2974,20620738882,1632,,,,,,,,,,10240,12549019606,0
#N/A,2975,20620749122,1440,,,,,,,,,,10240,14222222222,0
#N/A,2976,20620837246,1120,,,,,,,,,,48,42857142,0
38,2977,20620855869,2656,160,2,1,512,1,1,20,0,0,,,163840
#N/A,2978,20620995639,1184,,,,,,,,,,256,216216216,0
71,2979,20621009078,39486,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,2980,20621023606,1184,,,,,,,,,,256,216216216,0
71,2981,20621031445,25343,64,1,2,128,1,1,106,16896,0,,,16384
45,2982,20621058708,3136,20,1,1,256,1,1,32,0,0,,,5120
#N/A,2983,20621062772,1632,,,,,,,,,,10240,12549019606,0
#N/A,2984,20621069812,1471,,,,,,,,,,10240,13922501698,0
12,2985,20621142992,1888,10,1,1,512,1,1,16,0,0,,,5120
#N/A,2986,20621178671,1152,,,,,,,,,,48,41666666,0
38,2987,20621195470,2848,160,2,1,512,1,1,20,0,0,,,163840
#N/A,2988,20621333480,1152,,,,,,,,,,256,222222222,0
71,2989,20621346503,40830,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,2990,20621359879,1184,,,,,,,,,,256,216216216,0
71,2991,20621368678,25631,64,1,2,128,1,1,106,16896,0,,,16384
45,2992,20621396165,3104,20,1,1,256,1,1,32,0,0,,,5120
#N/A,2993,20621400261,1696,,,,,,,,,,10240,12075471698,0
#N/A,2994,20621405925,1439,,,,,,,,,,10240,14232105628,0
12,2995,20621483617,2048,10,1,1,512,1,1,16,0,0,,,5120
#N/A,2996,20621542942,1344,,,,,,,,,,2020,1502976190,0
71,2997,20621552606,118331,505,1,2,128,1,1,106,16896,0,,,129280
42,2998,20621672313,4863,316,1,1,128,1,1,16,0,0,,,40448
#N/A,2999,20621679640,2048,,,,,,,,,,192,93750000,0
38,3000,20621688184,4640,160,8,1,512,1,1,20,0,0,,,655360
67,3001,20621694136,19519,5,1,1,1024,1,1,26,0,4096,,,5120
73,3002,20621722806,124443,5,1,1,1024,1,1,48,128,0,,,5120
16,3003,20621848721,2016,5,1,1,5,1,1,16,0,0,,,25
#N/A,3004,20621851921,1952,,,,,,,,,,50,51229508,0
62,3005,20621855056,9280,5,1,1,16,1,1,26,352,0,,,80
48,3006,20621865616,3616,1,1,1,512,1,1,32,0,0,,,512
#N/A,3007,20621870192,1504,,,,,,,,,,50,66489360,0
#N/A,3008,20621872784,1632,,,,,,,,,,200,245098038,0
10,3009,20621875728,2623,1,1,1,512,1,1,32,0,0,,,512
#N/A,3010,20621927821,1632,,,,,,,,,,760,931372548,0
22,3011,20621949932,2048,1,1,1,512,1,1,16,0,0,,,512
44,3012,20621990570,4704,1,1,1,128,1,1,34,0,0,,,128
12,3013,20622012713,2016,1,1,1,512,1,1,16,0,0,,,512
46,3014,20622041000,4288,1,1,1,128,1,1,34,0,0,,,128
#N/A,3015,20622085414,1536,,,,,,,,,,200,260416666,0
15,3016,20622105861,1952,1,1,1,512,1,1,16,0,0,,,512
10,3017,20622130212,1824,1,1,1,512,1,1,32,0,0,,,512
54,3018,20622166403,5439,1,1,1,4,1,1,32,16,0,,,4
#N/A,3019,20622193025,1408,,,,,,,,,,1,710227,0
44,3020,20622241279,2816,1,1,1,128,1,1,34,0,0,,,128
42,3021,20622280605,3232,1,1,1,128,1,1,16,0,0,,,128
66,3022,20622321500,20735,1,1,1,32,1,1,42,128,0,,,32
61,3023,20622343451,8799,1,1,1,16,1,1,30,416,0,,,16
13,3024,20622365114,2048,1,1,1,512,1,1,20,0,0,,,512
40,3025,20622402520,3072,1,1,1,512,1,1,32,0,0,,,512
46,3026,20622437270,2816,1,1,1,128,1,1,34,0,0,,,128
41,3027,20622470133,3232,1,1,1,512,1,1,32,0,0,,,512
12,3028,20622506835,2240,1,1,1,512,1,1,16,0,0,,,512
44,3029,20622543186,3232,1,1,1,128,1,1,34,0,0,,,128
44,3030,20622576144,6112,1,1,1,128,1,1,34,0,0,,,128
46,3031,20622607023,6944,1,1,1,128,1,1,34,0,0,,,128
46,3032,20622642477,2816,1,1,1,128,1,1,34,0,0,,,128
44,3033,20622675788,2656,1,1,1,128,1,1,34,0,0,,,128
44,3034,20622702987,2784,1,1,1,128,1,1,34,0,0,,,128
46,3035,20622727914,2591,1,1,1,128,1,1,34,0,0,,,128
59,3036,20622760008,5664,64,1,1,128,1,1,32,0,0,,,8192
54,3037,20622788647,3232,1,1,1,1,1,1,32,16,0,,,1
#N/A,3038,20622807014,1280,,,,,,,,,,1,781250,0
13,3039,20622860580,3039,1,1,1,512,1,1,32,0,0,,,512
33,3040,20622901538,2944,1,1,1,16,32,1,21,4896,0,,,512
14,3041,20622940512,1920,1,1,1,512,1,1,16,0,0,,,512
6,3042,20622980478,1632,1,1,1,128,1,1,16,0,0,,,128
52,3043,20622989598,4064,1,1,1,128,1,1,62,0,4096,,,128
#N/A,3044,20623008285,1280,,,,,,,,,,4,3125000,0
7,3045,20623032988,2464,1,1,1,256,1,1,30,0,0,,,256
44,3046,20623060891,2656,1,1,1,128,1,1,34,0,0,,,128
44,3047,20623091833,2624,1,1,1,128,1,1,34,0,0,,,128
13,3048,20623117720,1952,1,1,1,512,1,1,16,0,0,,,512
46,3049,20623145463,2688,1,1,1,128,1,1,34,0,0,,,128
57,3050,20623237747,4896,8,1,1,128,1,1,32,0,0,,,1024
7,3051,20623284497,1728,1,1,1,256,1,1,16,0,0,,,256
60,3052,20623321647,7648,1,1,1,128,1,1,32,0,0,,,128
#N/A,3053,20623470696,1152,,,,,,,,,,256,222222222,0
71,3054,20623483752,25279,64,1,2,128,1,1,106,16896,0,,,16384
#N/A,3055,20623498983,1152,,,,,,,,,,256,222222222,0
71,3056,20623507591,22687,64,1,2,128,1,1,106,16896,0,,,16384
45,3057,20623531462,4319,20,1,1,256,1,1,32,0,0,,,5120
#N/A,3058,20623540037,1856,,,,,,,,,,10240,11034482758,0
#N/A,3059,20623550149,1440,,,,,,,,,,10240,14222222222,0
#N/A,3060,20623653824,1088,,,,,,,,,,64,58823529,0
71,3061,20623665472,16063,16,1,2,128,1,1,106,16896,0,,,4096
#N/A,3062,20623716413,1152,,,,,,,,,,192,166666666,0
71,3063,20623725565,21439,16,3,3,128,1,1,106,16896,0,,,18432
42,3064,20623784474,5856,380,1,1,128,1,1,16,0,0,,,48640
42,3065,20623814585,4416,380,1,1,128,1,1,16,0,0,,,48640
63,3066,20623848088,10591,1,1,1,512,1,1,32,16,2048,,,512
18,3067,20623872118,2144,2,1,1,512,1,1,19,0,0,,,1024
8,3068,20623895733,1696,2,1,1,512,1,1,16,0,0,,,1024
35,3069,20623925556,2752,380,1,1,512,1,1,16,0,0,,,194560
#N/A,3070,20623963762,1120,,,,,,,,,,24,21428571,0
68,3071,20623973970,22207,6,1,3,128,1,1,86,32768,0,,,2304
23,3072,20624017424,2208,1,1,1,512,1,1,16,0,0,,,512
51,3073,20624044143,3936,1,1,1,32,4,1,25,0,0,,,128
64,3074,20624070830,15743,8,1,5,128,1,1,122,12544,0,,,5120
#N/A,3075,20624118219,1088,,,,,,,,,,48,44117647,0
38,3076,20624135819,2240,160,2,1,512,1,1,20,0,0,,,163840
#N/A,3077,20624288484,1152,,,,,,,,,,256,222222222,0
71,3078,20624301603,39263,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,3079,20624324834,1152,,,,,,,,,,256,222222222,0
71,3080,20624331778,25567,64,1,2,128,1,1,106,16896,0,,,16384
45,3081,20624358369,3488,20,1,1,256,1,1,32,0,0,,,5120
#N/A,3082,20624362913,1631,,,,,,,,,,10240,12556713672,0
#N/A,3083,20624373472,1440,,,,,,,,,,10240,14222222222,0
#N/A,3084,20624464540,1088,,,,,,,,,,48,44117647,0
38,3085,20624483643,2752,160,2,1,512,1,1,20,0,0,,,163840
#N/A,3086,20624622933,1120,,,,,,,,,,256,228571428,0
71,3087,20624635636,39327,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,3088,20624652052,1152,,,,,,,,,,256,222222222,0
71,3089,20624660083,23551,64,1,2,128,1,1,106,16896,0,,,16384
45,3090,20624685298,3104,20,1,1,256,1,1,32,0,0,,,5120
#N/A,3091,20624689298,1632,,,,,,,,,,10240,12549019606,0
#N/A,3092,20624698578,1472,,,,,,,,,,10240,13913043478,0
12,3093,20624775950,1888,10,1,1,512,1,1,16,0,0,,,5120
#N/A,3094,20624812269,1151,,,,,,,,,,48,41702867,0
38,3095,20624830636,2720,160,2,1,512,1,1,20,0,0,,,163840
#N/A,3096,20624968390,1247,,,,,,,,,,256,205292702,0
71,3097,20624981445,42302,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,3098,20624994276,1184,,,,,,,,,,256,216216216,0
71,3099,20625002180,26463,64,1,2,128,1,1,106,16896,0,,,16384
45,3100,20625030403,3136,20,1,1,256,1,1,32,0,0,,,5120
#N/A,3101,20625034531,1664,,,,,,,,,,10240,12307692306,0
#N/A,3102,20625040770,1472,,,,,,,,,,10240,13913043478,0
12,3103,20625113663,1920,10,1,1,512,1,1,16,0,0,,,5120
#N/A,3104,20625173084,1344,,,,,,,,,,2020,1502976190,0
71,3105,20625182972,113115,505,1,2,128,1,1,106,16896,0,,,129280
42,3106,20625297335,4800,316,1,1,128,1,1,16,0,0,,,40448
#N/A,3107,20625310582,1984,,,,,,,,,,192,96774193,0
38,3108,20625319030,4288,160,8,1,512,1,1,20,0,0,,,655360
67,3109,20625324598,20191,5,1,1,1024,1,1,26,0,4096,,,5120
73,3110,20625354260,153529,5,1,1,1024,1,1,48,128,0,,,5120
16,3111,20625509133,1984,5,1,1,5,1,1,16,0,0,,,25
#N/A,3112,20625512397,1952,,,,,,,,,,50,51229508,0
62,3113,20625515597,9024,5,1,1,16,1,1,26,352,0,,,80
48,3114,20625525869,3648,1,1,1,512,1,1,32,0,0,,,512
#N/A,3115,20625530444,1536,,,,,,,,,,50,65104166,0
#N/A,3116,20625533004,1664,,,,,,,,,,200,240384614,0
10,3117,20625535852,2592,1,1,1,512,1,1,32,0,0,,,512
#N/A,3118,20625539916,1600,,,,,,,,,,760,950000000,0
22,3119,20625561515,2048,1,1,1,512,1,1,16,0,0,,,512
44,3120,20625601641,4640,1,1,1,128,1,1,34,0,0,,,128
12,3121,20625624328,2016,1,1,1,512,1,1,16,0,0,,,512
46,3122,20625652263,4192,1,1,1,128,1,1,34,0,0,,,128
#N/A,3123,20625696773,1536,,,,,,,,,,200,260416666,0
15,3124,20625717476,1920,1,1,1,512,1,1,16,0,0,,,512
10,3125,20625741507,1824,1,1,1,512,1,1,32,0,0,,,512
54,3126,20625777313,5440,1,1,1,4,1,1,32,16,0,,,4
#N/A,3127,20625796417,1408,,,,,,,,,,1,710227,0
44,3128,20625851902,2912,1,1,1,128,1,1,34,0,0,,,128
42,3129,20625891196,3296,1,1,1,128,1,1,16,0,0,,,128
66,3130,20625930971,20031,1,1,1,32,1,1,42,128,0,,,32
61,3131,20625952410,8863,1,1,1,16,1,1,30,416,0,,,16
13,3132,20625974681,2048,1,1,1,512,1,1,20,0,0,,,512
40,3133,20626011159,3072,1,1,1,512,1,1,32,0,0,,,512
46,3134,20626046069,2816,1,1,1,128,1,1,34,0,0,,,128
41,3135,20626078324,3232,1,1,1,512,1,1,32,0,0,,,512
12,3136,20626114962,2080,1,1,1,512,1,1,16,0,0,,,512
44,3137,20626151921,3296,1,1,1,128,1,1,34,0,0,,,128
44,3138,20626184527,6016,1,1,1,128,1,1,34,0,0,,,128
46,3139,20626215822,7104,1,1,1,128,1,1,34,0,0,,,128
46,3140,20626250860,2816,1,1,1,128,1,1,34,0,0,,,128
44,3141,20626284747,2656,1,1,1,128,1,1,34,0,0,,,128
44,3142,20626311914,2751,1,1,1,128,1,1,34,0,0,,,128
46,3143,20626337352,2592,1,1,1,128,1,1,34,0,0,,,128
59,3144,20626369799,6176,64,1,1,128,1,1,32,0,0,,,8192
54,3145,20626398726,3232,1,1,1,1,1,1,32,16,0,,,1
#N/A,3146,20626425765,1247,,,,,,,,,,1,801924,0
13,3147,20626481090,3040,1,1,1,512,1,1,32,0,0,,,512
33,3148,20626523328,2848,1,1,1,16,32,1,21,4896,0,,,512
14,3149,20626562046,1920,1,1,1,512,1,1,16,0,0,,,512
6,3150,20626602173,1664,1,1,1,128,1,1,16,0,0,,,128
52,3151,20626611228,4096,1,1,1,128,1,1,62,0,4096,,,128
#N/A,3152,20626629723,1472,,,,,,,,,,4,2717391,0
7,3153,20626654842,2464,1,1,1,256,1,1,30,0,0,,,256
44,3154,20626683129,2656,1,1,1,128,1,1,34,0,0,,,128
44,3155,20626713560,2624,1,1,1,128,1,1,34,0,0,,,128
13,3156,20626739415,1919,1,1,1,512,1,1,16,0,0,,,512
46,3157,20626767349,2656,1,1,1,128,1,1,34,0,0,,,128
57,3158,20626858705,5088,8,1,1,128,1,1,32,0,0,,,1024
7,3159,20626906479,1728,1,1,1,256,1,1,16,0,0,,,256
60,3160,20626943117,7648,1,1,1,128,1,1,32,0,0,,,128
#N/A,3161,20627093959,1152,,,,,,,,,,256,222222222,0
71,3162,20627107014,25151,64,1,2,128,1,1,106,16896,0,,,16384
#N/A,3163,20627122693,1216,,,,,,,,,,256,210526315,0
71,3164,20627130373,22399,64,1,2,128,1,1,106,16896,0,,,16384
45,3165,20627154116,4096,20,1,1,256,1,1,32,0,0,,,5120
#N/A,3166,20627161412,1824,,,,,,,,,,10240,11228070174,0
#N/A,3167,20627171107,1440,,,,,,,,,,10240,14222222222,0
#N/A,3168,20627272927,1120,,,,,,,,,,64,57142857,0
71,3169,20627284734,15903,16,1,2,128,1,1,106,16896,0,,,4096
#N/A,3170,20627335868,1120,,,,,,,,,,192,171428571,0
71,3171,20627345211,21120,16,3,3,128,1,1,106,16896,0,,,18432
42,3172,20627404121,5952,380,1,1,128,1,1,16,0,0,,,48640
42,3173,20627430616,4575,380,1,1,128,1,1,16,0,0,,,48640
63,3174,20627464182,10880,1,1,1,512,1,1,32,16,2048,,,512
18,3175,20627488117,2112,2,1,1,512,1,1,19,0,0,,,1024
8,3176,20627511796,1664,2,1,1,512,1,1,16,0,0,,,1024
35,3177,20627541043,2752,380,1,1,512,1,1,16,0,0,,,194560
#N/A,3178,20627579217,1120,,,,,,,,,,24,21428571,0
68,3179,20627590161,21567,6,1,3,128,1,1,86,32768,0,,,2304
23,3180,20627637902,2144,1,1,1,512,1,1,16,0,0,,,512
51,3181,20627664781,4064,1,1,1,32,4,1,25,0,0,,,128
64,3182,20627690764,15711,8,1,5,128,1,1,122,12544,0,,,5120
#N/A,3183,20627740426,1088,,,,,,,,,,48,44117647,0
38,3184,20627759209,2304,160,2,1,512,1,1,20,0,0,,,163840
#N/A,3185,20627909314,1152,,,,,,,,,,256,222222222,0
71,3186,20627921634,40830,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,3187,20627937665,1216,,,,,,,,,,256,210526315,0
71,3188,20627946017,24671,64,1,2,128,1,1,106,16896,0,,,16384
45,3189,20627972512,3295,20,1,1,256,1,1,32,0,0,,,5120
#N/A,3190,20627976799,1664,,,,,,,,,,10240,12307692306,0
#N/A,3191,20627986207,1472,,,,,,,,,,10240,13913043478,0
#N/A,3192,20628080027,1312,,,,,,,,,,48,36585365,0
38,3193,20628099034,2624,160,2,1,512,1,1,20,0,0,,,163840
#N/A,3194,20628238548,1216,,,,,,,,,,256,210526315,0
71,3195,20628252051,40382,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,3196,20628266674,1184,,,,,,,,,,256,216216216,0
71,3197,20628274130,25343,64,1,2,128,1,1,106,16896,0,,,16384
45,3198,20628301425,3200,20,1,1,256,1,1,32,0,0,,,5120
#N/A,3199,20628305713,1792,,,,,,,,,,10240,11428571428,0
#N/A,3200,20628314832,1472,,,,,,,,,,10240,13913043478,0
12,3201,20628388525,1888,10,1,1,512,1,1,16,0,0,,,5120
#N/A,3202,20628424395,1184,,,,,,,,,,48,40540540,0
38,3203,20628441643,2751,160,2,1,512,1,1,20,0,0,,,163840
#N/A,3204,20628578276,1152,,,,,,,,,,256,222222222,0
71,3205,20628591524,40990,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,3206,20628605155,1248,,,,,,,,,,256,205128205,0
71,3207,20628613379,25855,64,1,2,128,1,1,106,16896,0,,,16384
45,3208,20628641314,3424,20,1,1,256,1,1,32,0,0,,,5120
#N/A,3209,20628645601,1664,,,,,,,,,,10240,12307692306,0
#N/A,3210,20628651553,1440,,,,,,,,,,10240,14222222222,0
12,3211,20628724510,1920,10,1,1,512,1,1,16,0,0,,,5120
#N/A,3212,20628783739,1312,,,,,,,,,,2020,1539634146,0
71,3213,20628793115,118363,505,1,2,128,1,1,106,16896,0,,,129280
42,3214,20628912790,4895,316,1,1,128,1,1,16,0,0,,,40448
#N/A,3215,20628921621,1952,,,,,,,,,,192,98360655,0
38,3216,20628929237,4384,160,8,1,512,1,1,20,0,0,,,655360
67,3217,20628934805,19775,5,1,1,1024,1,1,26,0,4096,,,5120
73,3218,20628964179,121915,5,1,1,1024,1,1,48,128,0,,,5120
16,3219,20629087534,2016,5,1,1,5,1,1,16,0,0,,,25
#N/A,3220,20629090926,1952,,,,,,,,,,50,51229508,0
62,3221,20629094253,9312,5,1,1,16,1,1,26,352,0,,,80
48,3222,20629104877,3584,1,1,1,512,1,1,32,0,0,,,512
#N/A,3223,20629109421,1504,,,,,,,,,,50,66489360,0
#N/A,3224,20629112013,1632,,,,,,,,,,200,245098038,0
10,3225,20629114861,2559,1,1,1,512,1,1,32,0,0,,,512
#N/A,3226,20629151787,1696,,,,,,,,,,760,896226414,0
22,3227,20629173770,2112,1,1,1,512,1,1,16,0,0,,,512
44,3228,20629214664,4896,1,1,1,128,1,1,34,0,0,,,128
12,3229,20629235239,1952,1,1,1,512,1,1,16,0,0,,,512
46,3230,20629264198,4448,1,1,1,128,1,1,34,0,0,,,128
#N/A,3231,20629308868,1504,,,,,,,,,,200,265957446,0
15,3232,20629329411,1984,1,1,1,512,1,1,16,0,0,,,512
10,3233,20629352802,1792,1,1,1,512,1,1,32,0,0,,,512
54,3234,20629389920,5440,1,1,1,4,1,1,32,16,0,,,4
#N/A,3235,20629408767,1248,,,,,,,,,,1,801282,0
44,3236,20629455549,2816,1,1,1,128,1,1,34,0,0,,,128
42,3237,20629493788,3263,1,1,1,128,1,1,16,0,0,,,128
66,3238,20629535354,21855,1,1,1,32,1,1,42,128,0,,,32
61,3239,20629558553,8703,1,1,1,16,1,1,30,416,0,,,16
13,3240,20629579416,2080,1,1,1,512,1,1,20,0,0,,,512
40,3241,20629614070,3072,1,1,1,512,1,1,32,0,0,,,512
46,3242,20629649045,2848,1,1,1,128,1,1,34,0,0,,,128
41,3243,20629681395,3232,1,1,1,512,1,1,32,0,0,,,512
12,3244,20629717906,2112,1,1,1,512,1,1,16,0,0,,,512
44,3245,20629752976,3200,1,1,1,128,1,1,34,0,0,,,128
44,3246,20629787183,6623,1,1,1,128,1,1,34,0,0,,,128
46,3247,20629819213,6944,1,1,1,128,1,1,34,0,0,,,128
46,3248,20629861483,2816,1,1,1,128,1,1,34,0,0,,,128
44,3249,20629895114,2624,1,1,1,128,1,1,34,0,0,,,128
44,3250,20629922217,2783,1,1,1,128,1,1,34,0,0,,,128
46,3251,20629947943,2752,1,1,1,128,1,1,34,0,0,,,128
59,3252,20629980294,5760,64,1,1,128,1,1,32,0,0,,,8192
54,3253,20630008229,3264,1,1,1,1,1,1,32,16,0,,,1
#N/A,3254,20630035363,1216,,,,,,,,,,1,822368,0
13,3255,20630089857,3200,1,1,1,512,1,1,32,0,0,,,512
33,3256,20630130911,2848,1,1,1,16,32,1,21,4896,0,,,512
14,3257,20630168606,2047,1,1,1,512,1,1,16,0,0,,,512
6,3258,20630209564,1632,1,1,1,128,1,1,16,0,0,,,128
52,3259,20630218683,4160,1,1,1,128,1,1,62,0,4096,,,128
#N/A,3260,20630236922,1280,,,,,,,,,,4,3125000,0
7,3261,20630260601,2464,1,1,1,256,1,1,30,0,0,,,256
44,3262,20630289752,2688,1,1,1,128,1,1,34,0,0,,,128
44,3263,20630320279,2720,1,1,1,128,1,1,34,0,0,,,128
13,3264,20630346390,1887,1,1,1,512,1,1,16,0,0,,,512
46,3265,20630372884,2656,1,1,1,128,1,1,34,0,0,,,128
57,3266,20630465680,5056,8,1,1,128,1,1,32,0,0,,,1024
7,3267,20630512686,1696,1,1,1,256,1,1,16,0,0,,,256
60,3268,20630550444,7712,1,1,1,128,1,1,32,0,0,,,128
#N/A,3269,20630700486,1120,,,,,,,,,,256,228571428,0
71,3270,20630714565,26047,64,1,2,128,1,1,106,16896,0,,,16384
#N/A,3271,20630730212,1152,,,,,,,,,,256,222222222,0
71,3272,20630737828,22751,64,1,2,128,1,1,106,16896,0,,,16384
45,3273,20630761827,4416,20,1,1,256,1,1,32,0,0,,,5120
#N/A,3274,20630770051,1824,,,,,,,,,,10240,11228070174,0
#N/A,3275,20630780098,1440,,,,,,,,,,10240,14222222222,0
#N/A,3276,20630884798,1120,,,,,,,,,,64,57142857,0
71,3277,20630896061,15967,16,1,2,128,1,1,106,16896,0,,,4096
#N/A,3278,20630948155,1120,,,,,,,,,,192,171428571,0
71,3279,20630957530,21183,16,3,3,128,1,1,106,16896,0,,,18432
42,3280,20631017112,5983,380,1,1,128,1,1,16,0,0,,,48640
42,3281,20631045046,4608,380,1,1,128,1,1,16,0,0,,,48640
63,3282,20631079477,10719,1,1,1,512,1,1,32,16,2048,,,512
18,3283,20631103412,2080,2,1,1,512,1,1,19,0,0,,,1024
8,3284,20631126835,1696,2,1,1,512,1,1,16,0,0,,,1024
35,3285,20631154930,2751,380,1,1,512,1,1,16,0,0,,,194560
#N/A,3286,20631199664,1183,,,,,,,,,,24,20287404,0
68,3287,20631210319,21983,6,1,3,128,1,1,86,32768,0,,,2304
23,3288,20631254637,2176,1,1,1,512,1,1,16,0,0,,,512
51,3289,20631280204,4128,1,1,1,32,4,1,25,0,0,,,128
64,3290,20631308075,15743,8,1,5,128,1,1,122,12544,0,,,5120
#N/A,3291,20631356617,1087,,,,,,,,,,48,44158233,0
38,3292,20631375048,2464,160,2,1,512,1,1,20,0,0,,,163840
#N/A,3293,20631527809,1408,,,,,,,,,,256,181818181,0
71,3294,20631541920,41502,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,3295,20631558240,1151,,,,,,,,,,256,222415291,0
71,3296,20631565759,25887,64,1,2,128,1,1,106,16896,0,,,16384
45,3297,20631593342,3328,20,1,1,256,1,1,32,0,0,,,5120
#N/A,3298,20631597790,1632,,,,,,,,,,10240,12549019606,0
#N/A,3299,20631606109,1472,,,,,,,,,,10240,13913043478,0
#N/A,3300,20631700313,1120,,,,,,,,,,48,42857142,0
38,3301,20631718424,2752,160,2,1,512,1,1,20,0,0,,,163840
#N/A,3302,20631859218,1152,,,,,,,,,,256,222222222,0
71,3303,20631872593,41375,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,3304,20631887281,1184,,,,,,,,,,256,216216216,0
71,3305,20631894097,25662,64,1,2,128,1,1,106,16896,0,,,16384
45,3306,20631921615,3136,20,1,1,256,1,1,32,0,0,,,5120
#N/A,3307,20631925647,1664,,,,,,,,,,10240,12307692306,0
#N/A,3308,20631933839,1472,,,,,,,,,,10240,13913043478,0
12,3309,20632006923,1888,10,1,1,512,1,1,16,0,0,,,5120
#N/A,3310,20632044042,1184,,,,,,,,,,48,40540540,0
38,3311,20632061449,2720,160,2,1,512,1,1,20,0,0,,,163840
#N/A,3312,20632200675,1120,,,,,,,,,,256,228571428,0
71,3313,20632213026,39359,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,3314,20632228450,1184,,,,,,,,,,256,216216216,0
71,3315,20632236961,24607,64,1,2,128,1,1,106,16896,0,,,16384
45,3316,20632263328,3136,20,1,1,256,1,1,32,0,0,,,5120
#N/A,3317,20632267456,1632,,,,,,,,,,10240,12549019606,0
#N/A,3318,20632275008,1439,,,,,,,,,,10240,14232105628,0
12,3319,20632347132,1920,10,1,1,512,1,1,16,0,0,,,5120
#N/A,3320,20632406138,1344,,,,,,,,,,2020,1502976190,0
71,3321,20632415737,118683,505,1,2,128,1,1,106,16896,0,,,129280
42,3322,20632535764,4864,316,1,1,128,1,1,16,0,0,,,40448
#N/A,3323,20632542772,2047,,,,,,,,,,192,93795798,0
38,3324,20632550163,4192,160,8,1,512,1,1,20,0,0,,,655360
67,3325,20632555763,19871,5,1,1,1024,1,1,26,0,4096,,,5120
73,3326,20632585906,130970,5,1,1,1024,1,1,48,128,0,,,5120
16,3327,20632718284,2016,5,1,1,5,1,1,16,0,0,,,25
#N/A,3328,20632721612,1952,,,,,,,,,,50,51229508,0
62,3329,20632724779,9344,5,1,1,16,1,1,26,352,0,,,80
48,3330,20632735403,3808,1,1,1,512,1,1,32,0,0,,,512
#N/A,3331,20632740139,1504,,,,,,,,,,50,66489360,0
#N/A,3332,20632742539,1632,,,,,,,,,,200,245098038,0
10,3333,20632745387,2591,1,1,1,512,1,1,32,0,0,,,512
#N/A,3334,20632772521,1664,,,,,,,,,,760,913461538,0
22,3335,20632794216,2080,1,1,1,512,1,1,16,0,0,,,512
44,3336,20632834215,4703,1,1,1,128,1,1,34,0,0,,,128
12,3337,20632855334,2080,1,1,1,512,1,1,16,0,0,,,512
46,3338,20632884228,4320,1,1,1,128,1,1,34,0,0,,,128
#N/A,3339,20632928898,1504,,,,,,,,,,200,265957446,0
15,3340,20632949889,1920,1,1,1,512,1,1,16,0,0,,,512
10,3341,20632971840,1792,1,1,1,512,1,1,32,0,0,,,512
54,3342,20633009311,5312,1,1,1,4,1,1,32,16,0,,,4
#N/A,3343,20633028158,1248,,,,,,,,,,1,801282,0
44,3344,20633074876,2784,1,1,1,128,1,1,34,0,0,,,128
42,3345,20633113050,3232,1,1,1,128,1,1,16,0,0,,,128
66,3346,20633154872,19391,1,1,1,32,1,1,42,128,0,,,32
61,3347,20633175447,8800,1,1,1,16,1,1,30,416,0,,,16
13,3348,20633197558,2080,1,1,1,512,1,1,20,0,0,,,512
40,3349,20633232181,3072,1,1,1,512,1,1,32,0,0,,,512
46,3350,20633267251,2784,1,1,1,128,1,1,34,0,0,,,128
41,3351,20633299858,3264,1,1,1,512,1,1,32,0,0,,,512
12,3352,20633337072,2080,1,1,1,512,1,1,16,0,0,,,512
44,3353,20633372271,3359,1,1,1,128,1,1,34,0,0,,,128
44,3354,20633406381,6784,1,1,1,128,1,1,34,0,0,,,128
46,3355,20633438028,6943,1,1,1,128,1,1,34,0,0,,,128
46,3356,20633473994,2816,1,1,1,128,1,1,34,0,0,,,128
44,3357,20633506729,2687,1,1,1,128,1,1,34,0,0,,,128
44,3358,20633534599,2784,1,1,1,128,1,1,34,0,0,,,128
46,3359,20633560198,2752,1,1,1,128,1,1,34,0,0,,,128
59,3360,20633591717,5760,64,1,1,128,1,1,32,0,0,,,8192
54,3361,20633619108,3263,1,1,1,1,1,1,32,16,0,,,1
#N/A,3362,20633638659,1280,,,,,,,,,,1,781250,0
13,3363,20633692672,3040,1,1,1,512,1,1,32,0,0,,,512
33,3364,20633734334,2912,1,1,1,16,32,1,21,4896,0,,,512
14,3365,20633772829,1920,1,1,1,512,1,1,16,0,0,,,512
6,3366,20633813723,1760,1,1,1,128,1,1,16,0,0,,,128
52,3367,20633822970,4064,1,1,1,128,1,1,62,0,4096,,,128
#N/A,3368,20633867896,1248,,,,,,,,,,4,3205128,0
7,3369,20633893815,2432,1,1,1,256,1,1,30,0,0,,,256
44,3370,20633925590,2624,1,1,1,128,1,1,34,0,0,,,128
44,3371,20633957844,2624,1,1,1,128,1,1,34,0,0,,,128
13,3372,20633984979,1920,1,1,1,512,1,1,16,0,0,,,512
46,3373,20634011666,2688,1,1,1,128,1,1,34,0,0,,,128
57,3374,20634105678,4800,8,1,1,128,1,1,32,0,0,,,1024
7,3375,20634153804,1856,1,1,1,256,1,1,16,0,0,,,256
60,3376,20634190410,7616,1,1,1,128,1,1,32,0,0,,,128
#N/A,3377,20634337316,1119,,,,,,,,,,256,228775692,0
71,3378,20634351267,24703,64,1,2,128,1,1,106,16896,0,,,16384
#N/A,3379,20634367298,1120,,,,,,,,,,256,228571428,0
71,3380,20634375106,22271,64,1,2,128,1,1,106,16896,0,,,16384
45,3381,20634398593,4000,20,1,1,256,1,1,32,0,0,,,5120
#N/A,3382,20634405536,1824,,,,,,,,,,10240,11228070174,0
#N/A,3383,20634414944,1472,,,,,,,,,,10240,13913043478,0
#N/A,3384,20634517691,1120,,,,,,,,,,64,57142857,0
71,3385,20634528891,16063,16,1,2,128,1,1,106,16896,0,,,4096
#N/A,3386,20634580665,1152,,,,,,,,,,192,166666666,0
71,3387,20634590104,21055,16,3,3,128,1,1,106,16896,0,,,18432
42,3388,20634648630,5855,380,1,1,128,1,1,16,0,0,,,48640
42,3389,20634677428,4544,380,1,1,128,1,1,16,0,0,,,48640
63,3390,20634712147,10591,1,1,1,512,1,1,32,16,2048,,,512
18,3391,20634735730,2176,2,1,1,512,1,1,19,0,0,,,1024
8,3392,20634759793,1696,2,1,1,512,1,1,16,0,0,,,1024
35,3393,20634788559,2784,380,1,1,512,1,1,16,0,0,,,194560
#N/A,3394,20634829038,1120,,,,,,,,,,24,21428571,0
68,3395,20634840589,21471,6,1,3,128,1,1,86,32768,0,,,2304
23,3396,20634884427,2016,1,1,1,512,1,1,16,0,0,,,512
51,3397,20634910090,4096,1,1,1,32,4,1,25,0,0,,,128
64,3398,20634937033,15711,8,1,5,128,1,1,122,12544,0,,,5120
#N/A,3399,20634985031,1536,,,,,,,,,,48,31250000,0
38,3400,20635003302,2240,160,2,1,512,1,1,20,0,0,,,163840
#N/A,3401,20635154335,1120,,,,,,,,,,256,228571428,0
71,3402,20635168062,42367,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,3403,20635184158,1536,,,,,,,,,,256,166666666,0
71,3404,20635191101,26175,64,1,2,128,1,1,106,16896,0,,,16384
45,3405,20635219100,3328,20,1,1,256,1,1,32,0,0,,,5120
#N/A,3406,20635223452,1664,,,,,,,,,,10240,12307692306,0
#N/A,3407,20635231484,1472,,,,,,,,,,10240,13913043478,0
#N/A,3408,20635317144,1440,,,,,,,,,,48,33333333,0
38,3409,20635334167,2752,160,2,1,512,1,1,20,0,0,,,163840
#N/A,3410,20635480720,1216,,,,,,,,,,256,210526315,0
71,3411,20635494512,39966,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,3412,20635509999,1184,,,,,,,,,,256,216216216,0
71,3413,20635516207,25535,64,1,2,128,1,1,106,16896,0,,,16384
45,3414,20635543374,3104,20,1,1,256,1,1,32,0,0,,,5120
#N/A,3415,20635547406,1631,,,,,,,,,,10240,12556713672,0
#N/A,3416,20635554573,1504,,,,,,,,,,10240,13617021276,0
12,3417,20635628362,1856,10,1,1,512,1,1,16,0,0,,,5120
#N/A,3418,20635665512,1248,,,,,,,,,,48,38461538,0
38,3419,20635682791,2752,160,2,1,512,1,1,20,0,0,,,163840
#N/A,3420,20635822113,1152,,,,,,,,,,256,222222222,0
71,3421,20635834465,39422,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,3422,20635850368,1184,,,,,,,,,,256,216216216,0
71,3423,20635857984,24351,64,1,2,128,1,1,106,16896,0,,,16384
45,3424,20635884158,3136,20,1,1,256,1,1,32,0,0,,,5120
#N/A,3425,20635888318,1728,,,,,,,,,,10240,11851851850,0
#N/A,3426,20635894750,1504,,,,,,,,,,10240,13617021276,0
12,3427,20635968155,1920,10,1,1,512,1,1,16,0,0,,,5120
#N/A,3428,20636027608,1376,,,,,,,,,,2020,1468023255,0
71,3429,20636036568,113083,505,1,2,128,1,1,106,16896,0,,,129280
42,3430,20636151027,4831,316,1,1,128,1,1,16,0,0,,,40448
#N/A,3431,20636161426,2272,,,,,,,,,,192,84507042,0
38,3432,20636171218,4479,160,8,1,512,1,1,20,0,0,,,655360
67,3433,20636176881,19744,5,1,1,1024,1,1,26,0,4096,,,5120
73,3434,20636207056,116955,5,1,1,1024,1,1,48,128,0,,,5120
16,3435,20636325451,1984,5,1,1,5,1,1,16,0,0,,,25
#N/A,3436,20636328747,1952,,,,,,,,,,50,51229508,0
62,3437,20636331883,9375,5,1,1,16,1,1,26,352,0,,,80
48,3438,20636342666,3616,1,1,1,512,1,1,32,0,0,,,512
#N/A,3439,20636347242,1536,,,,,,,,,,50,65104166,0
#N/A,3440,20636349834,1664,,,,,,,,,,200,240384614,0
10,3441,20636352682,2623,1,1,1,512,1,1,32,0,0,,,512
#N/A,3442,20636394504,1664,,,,,,,,,,760,913461538,0
22,3443,20636418343,2048,1,1,1,512,1,1,16,0,0,,,512
44,3444,20636458117,4640,1,1,1,128,1,1,34,0,0,,,128
12,3445,20636479524,2048,1,1,1,512,1,1,16,0,0,,,512
46,3446,20636507939,4255,1,1,1,128,1,1,34,0,0,,,128
#N/A,3447,20636553473,1504,,,,,,,,,,200,265957446,0
15,3448,20636574400,1920,1,1,1,512,1,1,16,0,0,,,512
10,3449,20636596799,1824,1,1,1,512,1,1,32,0,0,,,512
54,3450,20636632381,5504,1,1,1,4,1,1,32,16,0,,,4
#N/A,3451,20636657436,1408,,,,,,,,,,1,710227,0
44,3452,20636703706,2784,1,1,1,128,1,1,34,0,0,,,128
42,3453,20636742456,3264,1,1,1,128,1,1,16,0,0,,,128
66,3454,20636782518,19360,1,1,1,32,1,1,42,128,0,,,32
61,3455,20636803285,8672,1,1,1,16,1,1,30,416,0,,,16
13,3456,20636828436,2048,1,1,1,512,1,1,20,0,0,,,512
40,3457,20636862931,3072,1,1,1,512,1,1,32,0,0,,,512
46,3458,20636897265,2784,1,1,1,128,1,1,34,0,0,,,128
41,3459,20636930224,3200,1,1,1,512,1,1,32,0,0,,,512
12,3460,20636967278,2048,1,1,1,512,1,1,16,0,0,,,512
44,3461,20637002733,3231,1,1,1,128,1,1,34,0,0,,,128
44,3462,20637035371,6432,1,1,1,128,1,1,34,0,0,,,128
46,3463,20637067050,6943,1,1,1,128,1,1,34,0,0,,,128
46,3464,20637102408,2816,1,1,1,128,1,1,34,0,0,,,128
44,3465,20637135495,2656,1,1,1,128,1,1,34,0,0,,,128
44,3466,20637161925,2784,1,1,1,128,1,1,34,0,0,,,128
46,3467,20637188388,2592,1,1,1,128,1,1,34,0,0,,,128
59,3468,20637220387,5760,64,1,1,128,1,1,32,0,0,,,8192
54,3469,20637248258,3231,1,1,1,1,1,1,32,16,0,,,1
#N/A,3470,20637266209,1248,,,,,,,,,,1,801282,0
13,3471,20637319646,3008,1,1,1,512,1,1,32,0,0,,,512
33,3472,20637360701,2879,1,1,1,16,32,1,21,4896,0,,,512
14,3473,20637399771,1920,1,1,1,512,1,1,16,0,0,,,512
6,3474,20637439673,1632,1,1,1,128,1,1,16,0,0,,,128
52,3475,20637450297,4095,1,1,1,128,1,1,62,0,4096,,,128
#N/A,3476,20637469048,1280,,,,,,,,,,4,3125000,0
7,3477,20637493079,2464,1,1,1,256,1,1,30,0,0,,,256
44,3478,20637521077,2656,1,1,1,128,1,1,34,0,0,,,128
44,3479,20637553204,2624,1,1,1,128,1,1,34,0,0,,,128
13,3480,20637578963,2016,1,1,1,512,1,1,16,0,0,,,512
46,3481,20637605426,2688,1,1,1,128,1,1,34,0,0,,,128
57,3482,20637696398,4799,8,1,1,128,1,1,32,0,0,,,1024
7,3483,20637744075,1728,1,1,1,256,1,1,16,0,0,,,256
60,3484,20637781482,7647,1,1,1,128,1,1,32,0,0,,,128
#N/A,3485,20637967618,1215,,,,,,,,,,256,210699588,0
71,3486,20637981793,25215,64,1,2,128,1,1,106,16896,0,,,16384
#N/A,3487,20638000064,1184,,,,,,,,,,256,216216216,0
71,3488,20638007936,22303,64,1,2,128,1,1,106,16896,0,,,16384
45,3489,20638031551,4159,20,1,1,256,1,1,32,0,0,,,5120
#N/A,3490,20638037214,1824,,,,,,,,,,10240,11228070174,0
#N/A,3491,20638047902,1472,,,,,,,,,,10240,13913043478,0
#N/A,3492,20638155897,1248,,,,,,,,,,64,51282051,0
71,3493,20638167033,16063,16,1,2,128,1,1,106,16896,0,,,4096
#N/A,3494,20638218230,1152,,,,,,,,,,192,166666666,0
71,3495,20638228406,20895,16,3,3,128,1,1,106,16896,0,,,18432
42,3496,20638287987,5856,380,1,1,128,1,1,16,0,0,,,48640
42,3497,20638314226,4512,380,1,1,128,1,1,16,0,0,,,48640
63,3498,20638347313,10655,1,1,1,512,1,1,32,16,2048,,,512
18,3499,20638372399,2112,2,1,1,512,1,1,19,0,0,,,1024
8,3500,20638395886,1728,2,1,1,512,1,1,16,0,0,,,1024
35,3501,20638424717,2784,380,1,1,512,1,1,16,0,0,,,194560
#N/A,3502,20638462475,1216,,,,,,,,,,24,19736842,0
68,3503,20638473515,22335,6,1,3,128,1,1,86,32768,0,,,2304
23,3504,20638517385,2080,1,1,1,512,1,1,16,0,0,,,512
51,3505,20638543656,3904,1,1,1,32,4,1,25,0,0,,,128
64,3506,20638569223,15775,8,1,5,128,1,1,122,12544,0,,,5120
#N/A,3507,20638636676,1088,,,,,,,,,,48,44117647,0
38,3508,20638655075,2496,160,2,1,512,1,1,20,0,0,,,163840
#N/A,3509,20638805724,1216,,,,,,,,,,256,210526315,0
71,3510,20638818492,40062,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,3511,20638836283,1184,,,,,,,,,,256,216216216,0
71,3512,20638844026,24607,64,1,2,128,1,1,106,16896,0,,,16384
45,3513,20638870425,3200,20,1,1,256,1,1,32,0,0,,,5120
#N/A,3514,20638874553,1632,,,,,,,,,,10240,12549019606,0
#N/A,3515,20638884409,1472,,,,,,,,,,10240,13913043478,0
#N/A,3516,20638971605,1216,,,,,,,,,,48,39473684,0
38,3517,20638989268,2784,160,2,1,512,1,1,20,0,0,,,163840
#N/A,3518,20639125902,1152,,,,,,,,,,256,222222222,0
71,3519,20639139757,37247,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,3520,20639161548,1152,,,,,,,,,,256,222222222,0
71,3521,20639169196,25279,64,1,2,128,1,1,106,16896,0,,,16384
45,3522,20639196171,3200,20,1,1,256,1,1,32,0,0,,,5120
#N/A,3523,20639200331,1631,,,,,,,,,,10240,12556713672,0
#N/A,3524,20639207530,1472,,,,,,,,,,10240,13913043478,0
12,3525,20639282023,1888,10,1,1,512,1,1,16,0,0,,,5120
#N/A,3526,20639318565,1120,,,,,,,,,,48,42857142,0
38,3527,20639336452,2688,160,2,1,512,1,1,20,0,0,,,163840
#N/A,3528,20639476734,1120,,,,,,,,,,256,228571428,0
71,3529,20639488798,38878,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,3530,20639502397,1504,,,,,,,,,,256,170212765,0
71,3531,20639511229,24159,64,1,2,128,1,1,106,16896,0,,,16384
45,3532,20639537275,3168,20,1,1,256,1,1,32,0,0,,,5120
#N/A,3533,20639541307,1664,,,,,,,,,,10240,12307692306,0
#N/A,3534,20639547803,1472,,,,,,,,,,10240,13913043478,0
12,3535,20639621240,1920,10,1,1,512,1,1,16,0,0,,,5120
#N/A,3536,20639680949,1344,,,,,,,,,,2020,1502976190,0
71,3537,20639690229,112379,505,1,2,128,1,1,106,16896,0,,,129280
42,3538,20639803920,4895,316,1,1,128,1,1,16,0,0,,,40448
#N/A,3539,20639809423,1984,,,,,,,,,,192,96774193,0
38,3540,20639818543,4512,160,8,1,512,1,1,20,0,0,,,655360
67,3541,20639827727,20191,5,1,1,1024,1,1,26,0,4096,,,5120
73,3542,20639859693,126874,5,1,1,1024,1,1,48,128,0,,,5120
16,3543,20639987751,1984,5,1,1,5,1,1,16,0,0,,,25
#N/A,3544,20639991207,1952,,,,,,,,,,50,51229508,0
62,3545,20639994599,8960,5,1,1,16,1,1,26,352,0,,,80
48,3546,20640004711,3711,1,1,1,512,1,1,32,0,0,,,512
#N/A,3547,20640009286,1536,,,,,,,,,,50,65104166,0
#N/A,3548,20640011846,1696,,,,,,,,,,200,235849056,0
10,3549,20640014822,2528,1,1,1,512,1,1,32,0,0,,,512
#N/A,3550,20640046565,1792,,,,,,,,,,760,848214284,0
22,3551,20640069924,2048,1,1,1,512,1,1,16,0,0,,,512
44,3552,20640110306,4768,1,1,1,128,1,1,34,0,0,,,128
12,3553,20640131681,2048,1,1,1,512,1,1,16,0,0,,,512
46,3554,20640159808,4224,1,1,1,128,1,1,34,0,0,,,128
#N/A,3555,20640205534,1504,,,,,,,,,,200,265957446,0
15,3556,20640225501,1888,1,1,1,512,1,1,16,0,0,,,512
10,3557,20640248348,1856,1,1,1,512,1,1,32,0,0,,,512
54,3558,20640284314,5312,1,1,1,4,1,1,32,16,0,,,4
#N/A,3559,20640304121,1440,,,,,,,,,,1,694444,0
44,3560,20640350423,2816,1,1,1,128,1,1,34,0,0,,,128
42,3561,20640388310,3423,1,1,1,128,1,1,16,0,0,,,128
66,3562,20640429300,19423,1,1,1,32,1,1,42,128,0,,,32
61,3563,20640450003,8703,1,1,1,16,1,1,30,416,0,,,16
13,3564,20640473842,2016,1,1,1,512,1,1,20,0,0,,,512
40,3565,20640509648,3072,1,1,1,512,1,1,32,0,0,,,512
46,3566,20640543375,2751,1,1,1,128,1,1,34,0,0,,,128
41,3567,20640576333,3264,1,1,1,512,1,1,32,0,0,,,512
12,3568,20640613259,2048,1,1,1,512,1,1,16,0,0,,,512
44,3569,20640648010,3232,1,1,1,128,1,1,34,0,0,,,128
44,3570,20640681256,6464,1,1,1,128,1,1,34,0,0,,,128
46,3571,20640713607,7040,1,1,1,128,1,1,34,0,0,,,128
46,3572,20640749573,2816,1,1,1,128,1,1,34,0,0,,,128
44,3573,20640781796,2656,1,1,1,128,1,1,34,0,0,,,128
44,3574,20640808995,2752,1,1,1,128,1,1,34,0,0,,,128
46,3575,20640835266,2559,1,1,1,128,1,1,34,0,0,,,128
59,3576,20640867968,5760,64,1,1,128,1,1,32,0,0,,,8192
54,3577,20640894655,3232,1,1,1,1,1,1,32,16,0,,,1
#N/A,3578,20640913054,1248,,,,,,,,,,1,801282,0
13,3579,20640967196,3040,1,1,1,512,1,1,32,0,0,,,512
33,3580,20641008538,2912,1,1,1,16,32,1,21,4896,0,,,512
14,3581,20641045176,1920,1,1,1,512,1,1,16,0,0,,,512
6,3582,20641085270,1664,1,1,1,128,1,1,16,0,0,,,128
52,3583,20641095414,4160,1,1,1,128,1,1,62,0,4096,,,128
#N/A,3584,20641114677,1248,,,,,,,,,,4,3205128,0
7,3585,20641138708,2432,1,1,1,256,1,1,30,0,0,,,256
44,3586,20641166611,2752,1,1,1,128,1,1,34,0,0,,,128
44,3587,20641197233,2592,1,1,1,128,1,1,34,0,0,,,128
13,3588,20641222832,1888,1,1,1,512,1,1,16,0,0,,,512
46,3589,20641249583,2656,1,1,1,128,1,1,34,0,0,,,128
57,3590,20641340203,4768,8,1,1,128,1,1,32,0,0,,,1024
7,3591,20641388553,1696,1,1,1,256,1,1,16,0,0,,,256
60,3592,20641426215,7552,1,1,1,128,1,1,32,0,0,,,128
#N/A,3593,20641581472,1152,,,,,,,,,,256,222222222,0
71,3594,20641595008,24511,64,1,2,128,1,1,106,16896,0,,,16384
#N/A,3595,20641613855,1152,,,,,,,,,,256,222222222,0
71,3596,20641621278,22272,64,1,2,128,1,1,106,16896,0,,,16384
45,3597,20641644893,4416,20,1,1,256,1,1,32,0,0,,,5120
#N/A,3598,20641650589,1824,,,,,,,,,,10240,11228070174,0
#N/A,3599,20641661309,1472,,,,,,,,,,10240,13913043478,0
#N/A,3600,20641765624,1120,,,,,,,,,,64,57142857,0
71,3601,20641776504,15935,16,1,2,128,1,1,106,16896,0,,,4096
#N/A,3602,20641827573,1120,,,,,,,,,,192,171428571,0
71,3603,20641845524,20768,16,3,3,128,1,1,106,16896,0,,,18432
42,3604,20641905810,5984,380,1,1,128,1,1,16,0,0,,,48640
42,3605,20641934225,4447,380,1,1,128,1,1,16,0,0,,,48640
63,3606,20641968399,10560,1,1,1,512,1,1,32,16,2048,,,512
18,3607,20641992526,2080,2,1,1,512,1,1,19,0,0,,,1024
8,3608,20642015981,1696,2,1,1,512,1,1,16,0,0,,,1024
35,3609,20642044556,2751,380,1,1,512,1,1,16,0,0,,,194560
#N/A,3610,20642083082,1088,,,,,,,,,,24,22058823,0
68,3611,20642094409,21919,6,1,3,128,1,1,86,32768,0,,,2304
23,3612,20642138407,2048,1,1,1,512,1,1,16,0,0,,,512
51,3613,20642163846,3904,1,1,1,32,4,1,25,0,0,,,128
64,3614,20642190213,15775,8,1,5,128,1,1,122,12544,0,,,5120
#N/A,3615,20642239331,1088,,,,,,,,,,48,44117647,0
38,3616,20642257890,2336,160,2,1,512,1,1,20,0,0,,,163840
#N/A,3617,20642408923,1120,,,,,,,,,,256,228571428,0
71,3618,20642422107,41054,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,3619,20642439034,1184,,,,,,,,,,256,216216216,0
71,3620,20642447738,24671,64,1,2,128,1,1,106,16896,0,,,16384
45,3621,20642474040,3392,20,1,1,256,1,1,32,0,0,,,5120
#N/A,3622,20642478296,1632,,,,,,,,,,10240,12549019606,0
#N/A,3623,20642488504,1472,,,,,,,,,,10240,13913043478,0
#N/A,3624,20642574516,1088,,,,,,,,,,48,44117647,0
38,3625,20642591795,2720,160,2,1,512,1,1,20,0,0,,,163840
#N/A,3626,20642727533,1120,,,,,,,,,,256,228571428,0
71,3627,20642741836,37503,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,3628,20642764619,1184,,,,,,,,,,256,216216216,0
71,3629,20642771979,24383,64,1,2,128,1,1,106,16896,0,,,16384
45,3630,20642797258,3168,20,1,1,256,1,1,32,0,0,,,5120
#N/A,3631,20642802410,1632,,,,,,,,,,10240,12549019606,0
#N/A,3632,20642811177,1472,,,,,,,,,,10240,13913043478,0
12,3633,20642885254,1888,10,1,1,512,1,1,16,0,0,,,5120
#N/A,3634,20642921572,1120,,,,,,,,,,48,42857142,0
38,3635,20642939012,2528,160,2,1,512,1,1,20,0,0,,,163840
#N/A,3636,20643080125,1152,,,,,,,,,,256,222222222,0
71,3637,20643092637,40126,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,3638,20643106204,1184,,,,,,,,,,256,216216216,0
71,3639,20643115228,24511,64,1,2,128,1,1,106,16896,0,,,16384
45,3640,20643141531,3264,20,1,1,256,1,1,32,0,0,,,5120
#N/A,3641,20643145690,1664,,,,,,,,,,10240,12307692306,0
#N/A,3642,20643151994,1472,,,,,,,,,,10240,13913043478,0
12,3643,20643225463,1920,10,1,1,512,1,1,16,0,0,,,5120
#N/A,3644,20643284884,1344,,,,,,,,,,2020,1502976190,0
71,3645,20643293908,119067,505,1,2,128,1,1,106,16896,0,,,129280
42,3646,20643414350,4992,316,1,1,128,1,1,16,0,0,,,40448
#N/A,3647,20643421262,2080,,,,,,,,,,192,92307692,0
38,3648,20643430030,4416,160,8,1,512,1,1,20,0,0,,,655360
67,3649,20643435854,19711,5,1,1,1024,1,1,26,0,4096,,,5120
73,3650,20643464396,119675,5,1,1,1024,1,1,48,128,0,,,5120
16,3651,20643585319,2016,5,1,1,5,1,1,16,0,0,,,25
#N/A,3652,20643588679,1888,,,,,,,,,,50,52966100,0
62,3653,20643591783,9503,5,1,1,16,1,1,26,352,0,,,80
48,3654,20643602598,3584,1,1,1,512,1,1,32,0,0,,,512
#N/A,3655,20643607142,1472,,,,,,,,,,50,67934782,0
#N/A,3656,20643609734,1600,,,,,,,,,,200,250000000,0
10,3657,20643612582,2592,1,1,1,512,1,1,32,0,0,,,512
#N/A,3658,20643650116,1664,,,,,,,,,,760,913461538,0
22,3659,20643673347,2112,1,1,1,512,1,1,16,0,0,,,512
44,3660,20643713441,4928,1,1,1,128,1,1,34,0,0,,,128
12,3661,20643734752,1952,1,1,1,512,1,1,16,0,0,,,512
46,3662,20643763391,4320,1,1,1,128,1,1,34,0,0,,,128
#N/A,3663,20643809085,1472,,,,,,,,,,200,271739130,0
15,3664,20643829948,1952,1,1,1,512,1,1,16,0,0,,,512
10,3665,20643852859,1760,1,1,1,512,1,1,32,0,0,,,512
54,3666,20643888665,5440,1,1,1,4,1,1,32,16,0,,,4
#N/A,3667,20643908280,1248,,,,,,,,,,1,801282,0
44,3668,20643955126,2816,1,1,1,128,1,1,34,0,0,,,128
42,3669,20643992949,3232,1,1,1,128,1,1,16,0,0,,,128
66,3670,20644032531,19455,1,1,1,32,1,1,42,128,0,,,32
61,3671,20644053170,8736,1,1,1,16,1,1,30,416,0,,,16
13,3672,20644077489,2080,1,1,1,512,1,1,20,0,0,,,512
40,3673,20644112719,3136,1,1,1,512,1,1,32,0,0,,,512
46,3674,20644147470,2816,1,1,1,128,1,1,34,0,0,,,128
41,3675,20644179788,3232,1,1,1,512,1,1,32,0,0,,,512
12,3676,20644216907,2144,1,1,1,512,1,1,16,0,0,,,512
44,3677,20644251945,3296,1,1,1,128,1,1,34,0,0,,,128
44,3678,20644285160,6431,1,1,1,128,1,1,34,0,0,,,128
46,3679,20644317734,7040,1,1,1,128,1,1,34,0,0,,,128
46,3680,20644352869,2783,1,1,1,128,1,1,34,0,0,,,128
44,3681,20644385571,2656,1,1,1,128,1,1,34,0,0,,,128
44,3682,20644412610,2752,1,1,1,128,1,1,34,0,0,,,128
46,3683,20644437921,2752,1,1,1,128,1,1,34,0,0,,,128
59,3684,20644469279,5792,64,1,1,128,1,1,32,0,0,,,8192
54,3685,20644496830,3200,1,1,1,1,1,1,32,16,0,,,1
#N/A,3686,20644515805,1280,,,,,,,,,,1,781250,0
13,3687,20644571227,3168,1,1,1,512,1,1,32,0,0,,,512
33,3688,20644611769,2944,1,1,1,16,32,1,21,4896,0,,,512
14,3689,20644650103,1888,1,1,1,512,1,1,16,0,0,,,512
6,3690,20644689878,1664,1,1,1,128,1,1,16,0,0,,,128
52,3691,20644700117,4288,1,1,1,128,1,1,62,0,4096,,,128
#N/A,3692,20644719956,1248,,,,,,,,,,4,3205128,0
7,3693,20644745843,2464,1,1,1,256,1,1,30,0,0,,,256
44,3694,20644772978,2656,1,1,1,128,1,1,34,0,0,,,128
44,3695,20644804624,2688,1,1,1,128,1,1,34,0,0,,,128
13,3696,20644830511,1920,1,1,1,512,1,1,16,0,0,,,512
46,3697,20644856462,2656,1,1,1,128,1,1,34,0,0,,,128
57,3698,20644952522,4768,8,1,1,128,1,1,32,0,0,,,1024
7,3699,20645000520,1696,1,1,1,256,1,1,16,0,0,,,256
60,3700,20645038534,7744,1,1,1,128,1,1,32,0,0,,,128
#N/A,3701,20645188447,1120,,,,,,,,,,256,228571428,0
71,3702,20645201183,25311,64,1,2,128,1,1,106,16896,0,,,16384
#N/A,3703,20645226462,1152,,,,,,,,,,256,222222222,0
71,3704,20645235517,22815,64,1,2,128,1,1,106,16896,0,,,16384
45,3705,20645259548,4544,20,1,1,256,1,1,32,0,0,,,5120
#N/A,3706,20645265404,1824,,,,,,,,,,10240,11228070174,0
#N/A,3707,20645275771,1472,,,,,,,,,,10240,13913043478,0
#N/A,3708,20645379287,1184,,,,,,,,,,64,54054054,0
71,3709,20645390454,16032,16,1,2,128,1,1,106,16896,0,,,4096
#N/A,3710,20645442388,1120,,,,,,,,,,192,171428571,0
71,3711,20645452468,21055,16,3,3,128,1,1,106,16896,0,,,18432
42,3712,20645511793,5984,380,1,1,128,1,1,16,0,0,,,48640
42,3713,20645539760,4383,380,1,1,128,1,1,16,0,0,,,48640
63,3714,20645574094,10656,1,1,1,512,1,1,32,16,2048,,,512
18,3715,20645598573,2112,2,1,1,512,1,1,19,0,0,,,1024
8,3716,20645623116,1728,2,1,1,512,1,1,16,0,0,,,1024
35,3717,20645650475,2752,380,1,1,512,1,1,16,0,0,,,194560
#N/A,3718,20645688905,1216,,,,,,,,,,24,19736842,0
68,3719,20645700296,21952,6,1,3,128,1,1,86,32768,0,,,2304
23,3720,20645744679,2239,1,1,1,512,1,1,16,0,0,,,512
51,3721,20645771397,3936,1,1,1,32,4,1,25,0,0,,,128
64,3722,20645796708,15775,8,1,5,128,1,1,122,12544,0,,,5120
#N/A,3723,20645855842,1088,,,,,,,,,,48,44117647,0
38,3724,20645874817,2272,160,2,1,512,1,1,20,0,0,,,163840
#N/A,3725,20646024954,1120,,,,,,,,,,256,228571428,0
71,3726,20646037465,41343,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,3727,20646055225,1184,,,,,,,,,,256,216216216,0
71,3728,20646062104,24831,64,1,2,128,1,1,106,16896,0,,,16384
45,3729,20646088599,3296,20,1,1,256,1,1,32,0,0,,,5120
#N/A,3730,20646092983,1632,,,,,,,,,,10240,12549019606,0
#N/A,3731,20646105206,1472,,,,,,,,,,10240,13913043478,0
#N/A,3732,20646192403,1151,,,,,,,,,,48,41702867,0
38,3733,20646210098,2752,160,2,1,512,1,1,20,0,0,,,163840
#N/A,3734,20646346572,1152,,,,,,,,,,256,222222222,0
71,3735,20646360747,41022,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,3736,20646374026,1216,,,,,,,,,,256,210526315,0
71,3737,20646381642,26303,64,1,2,128,1,1,106,16896,0,,,16384
45,3738,20646409801,3136,20,1,1,256,1,1,32,0,0,,,5120
#N/A,3739,20646413865,1632,,,,,,,,,,10240,12549019606,0
#N/A,3740,20646420104,1472,,,,,,,,,,10240,13913043478,0
12,3741,20646493093,1920,10,1,1,512,1,1,16,0,0,,,5120
#N/A,3742,20646538179,1088,,,,,,,,,,48,44117647,0
38,3743,20646556770,2496,160,2,1,512,1,1,20,0,0,,,163840
#N/A,3744,20646696412,1216,,,,,,,,,,256,210526315,0
71,3745,20646708731,38303,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,3746,20646724731,1184,,,,,,,,,,256,216216216,0
71,3747,20646734170,23647,64,1,2,128,1,1,106,16896,0,,,16384
45,3748,20646759577,3200,20,1,1,256,1,1,32,0,0,,,5120
#N/A,3749,20646763641,1664,,,,,,,,,,10240,12307692306,0
#N/A,3750,20646770713,1440,,,,,,,,,,10240,14222222222,0
12,3751,20646844341,1920,10,1,1,512,1,1,16,0,0,,,5120
#N/A,3752,20646903603,1344,,,,,,,,,,2020,1502976190,0
71,3753,20646912434,113051,505,1,2,128,1,1,106,16896,0,,,129280
42,3754,20647026829,4800,316,1,1,128,1,1,16,0,0,,,40448
#N/A,3755,20647037869,2048,,,,,,,,,,192,93750000,0
38,3756,20647047372,4704,160,8,1,512,1,1,20,0,0,,,655360
67,3757,20647053292,19359,5,1,1,1024,1,1,26,0,4096,,,5120
73,3758,20647081707,141306,5,1,1,1024,1,1,48,128,0,,,5120
16,3759,20647224292,2112,5,1,1,5,1,1,16,0,0,,,25
#N/A,3760,20647227620,1920,,,,,,,,,,50,52083332,0
62,3761,20647230756,9056,5,1,1,16,1,1,26,352,0,,,80
48,3762,20647241060,3584,1,1,1,512,1,1,32,0,0,,,512
#N/A,3763,20647245604,1471,,,,,,,,,,50,67980964,0
#N/A,3764,20647247939,1632,,,,,,,,,,200,245098038,0
10,3765,20647250819,2560,1,1,1,512,1,1,32,0,0,,,512
#N/A,3766,20647268291,1503,,,,,,,,,,760,1011310710,0
22,3767,20647291393,2048,1,1,1,512,1,1,16,0,0,,,512
44,3768,20647331808,4799,1,1,1,128,1,1,34,0,0,,,128
12,3769,20647352511,2048,1,1,1,512,1,1,16,0,0,,,512
46,3770,20647380286,4223,1,1,1,128,1,1,34,0,0,,,128
#N/A,3771,20647425372,1503,,,,,,,,,,200,266134396,0
15,3772,20647446075,1888,1,1,1,512,1,1,16,0,0,,,512
10,3773,20647469050,1759,1,1,1,512,1,1,32,0,0,,,512
54,3774,20647505112,5280,1,1,1,4,1,1,32,16,0,,,4
#N/A,3775,20647524919,1280,,,,,,,,,,1,781250,0
44,3776,20647570613,2784,1,1,1,128,1,1,34,0,0,,,128
42,3777,20647608115,3104,1,1,1,128,1,1,16,0,0,,,128
66,3778,20647648978,22943,1,1,1,32,1,1,42,128,0,,,32
61,3779,20647673328,8864,1,1,1,16,1,1,30,416,0,,,16
13,3780,20647693200,2047,1,1,1,512,1,1,20,0,0,,,512
40,3781,20647728142,3104,1,1,1,512,1,1,32,0,0,,,512
46,3782,20647761741,2783,1,1,1,128,1,1,34,0,0,,,128
41,3783,20647794667,3200,1,1,1,512,1,1,32,0,0,,,512
12,3784,20647830953,2048,1,1,1,512,1,1,16,0,0,,,512
44,3785,20647866088,3232,1,1,1,128,1,1,34,0,0,,,128
44,3786,20647899910,5920,1,1,1,128,1,1,34,0,0,,,128
46,3787,20647931301,6912,1,1,1,128,1,1,34,0,0,,,128
46,3788,20647966627,2848,1,1,1,128,1,1,34,0,0,,,128
44,3789,20647999330,2656,1,1,1,128,1,1,34,0,0,,,128
44,3790,20648026177,2752,1,1,1,128,1,1,34,0,0,,,128
46,3791,20648052128,2623,1,1,1,128,1,1,34,0,0,,,128
59,3792,20648084574,5632,64,1,1,128,1,1,32,0,0,,,8192
54,3793,20648111581,3232,1,1,1,1,1,1,32,16,0,,,1
#N/A,3794,20648129852,1280,,,,,,,,,,1,781250,0
13,3795,20648183418,3008,1,1,1,512,1,1,32,0,0,,,512
33,3796,20648224952,2784,1,1,1,16,32,1,21,4896,0,,,512
14,3797,20648262326,1920,1,1,1,512,1,1,16,0,0,,,512
6,3798,20648302292,1600,1,1,1,128,1,1,16,0,0,,,128
52,3799,20648312404,4128,1,1,1,128,1,1,62,0,4096,,,128
#N/A,3800,20648330259,1280,,,,,,,,,,4,3125000,0
7,3801,20648354322,2464,1,1,1,256,1,1,30,0,0,,,256
44,3802,20648382641,2656,1,1,1,128,1,1,34,0,0,,,128
44,3803,20648414735,2624,1,1,1,128,1,1,34,0,0,,,128
13,3804,20648440014,1920,1,1,1,512,1,1,16,0,0,,,512
46,3805,20648466445,2688,1,1,1,128,1,1,34,0,0,,,128
57,3806,20648558537,5024,8,1,1,128,1,1,32,0,0,,,1024
7,3807,20648606151,1696,1,1,1,256,1,1,16,0,0,,,256
60,3808,20648643205,7648,1,1,1,128,1,1,32,0,0,,,128
#N/A,3809,20648789791,1120,,,,,,,,,,256,228571428,0
71,3810,20648802814,24959,64,1,2,128,1,1,106,16896,0,,,16384
#N/A,3811,20648820349,1184,,,,,,,,,,256,216216216,0
71,3812,20648828381,22655,64,1,2,128,1,1,106,16896,0,,,16384
45,3813,20648852220,3904,20,1,1,256,1,1,32,0,0,,,5120
#N/A,3814,20648857692,1856,,,,,,,,,,10240,11034482758,0
#N/A,3815,20648868347,1472,,,,,,,,,,10240,13913043478,0
#N/A,3816,20648978934,1120,,,,,,,,,,64,57142857,0
71,3817,20648990198,16095,16,1,2,128,1,1,106,16896,0,,,4096
#N/A,3818,20649043219,1120,,,,,,,,,,192,171428571,0
71,3819,20649053427,20991,16,3,3,128,1,1,106,16896,0,,,18432
42,3820,20649112432,5856,380,1,1,128,1,1,16,0,0,,,48640
42,3821,20649138255,4608,380,1,1,128,1,1,16,0,0,,,48640
63,3822,20649171214,10431,1,1,1,512,1,1,32,16,2048,,,512
18,3823,20649195661,2111,2,1,1,512,1,1,19,0,0,,,1024
8,3824,20649219339,1696,2,1,1,512,1,1,16,0,0,,,1024
35,3825,20649248362,2816,380,1,1,512,1,1,16,0,0,,,194560
#N/A,3826,20649286152,1120,,,,,,,,,,24,21428571,0
68,3827,20649297224,21727,6,1,3,128,1,1,86,32768,0,,,2304
23,3828,20649340390,2080,1,1,1,512,1,1,16,0,0,,,512
51,3829,20649366213,3968,1,1,1,32,4,1,25,0,0,,,128
64,3830,20649391908,15615,8,1,5,128,1,1,122,12544,0,,,5120
#N/A,3831,20649442658,1087,,,,,,,,,,48,44158233,0
38,3832,20649460961,2496,160,2,1,512,1,1,20,0,0,,,163840
#N/A,3833,20649612986,1152,,,,,,,,,,256,222222222,0
71,3834,20649625849,40383,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,3835,20649644281,1151,,,,,,,,,,256,222415291,0
71,3836,20649650392,24895,64,1,2,128,1,1,106,16896,0,,,16384
45,3837,20649677239,3328,20,1,1,256,1,1,32,0,0,,,5120
#N/A,3838,20649681591,1632,,,,,,,,,,10240,12549019606,0
#N/A,3839,20649691382,1472,,,,,,,,,,10240,13913043478,0
#N/A,3840,20649777171,1120,,,,,,,,,,48,42857142,0
38,3841,20649794162,2688,160,2,1,512,1,1,20,0,0,,,163840
#N/A,3842,20649939179,1120,,,,,,,,,,256,228571428,0
71,3843,20649953707,41758,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,3844,20649967946,1152,,,,,,,,,,256,222222222,0
71,3845,20649974890,26815,64,1,2,128,1,1,106,16896,0,,,16384
45,3846,20650003464,3136,20,1,1,256,1,1,32,0,0,,,5120
#N/A,3847,20650007560,1664,,,,,,,,,,10240,12307692306,0
#N/A,3848,20650014568,1472,,,,,,,,,,10240,13913043478,0
12,3849,20650087077,1888,10,1,1,512,1,1,16,0,0,,,5120
#N/A,3850,20650123107,1120,,,,,,,,,,48,42857142,0
38,3851,20650140802,2752,160,2,1,512,1,1,20,0,0,,,163840
#N/A,3852,20650286108,1152,,,,,,,,,,256,222222222,0
71,3853,20650298683,39199,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,3854,20650313467,1184,,,,,,,,,,256,216216216,0
71,3855,20650321370,24991,64,1,2,128,1,1,106,16896,0,,,16384
45,3856,20650348153,3136,20,1,1,256,1,1,32,0,0,,,5120
#N/A,3857,20650352217,1632,,,,,,,,,,10240,12549019606,0
#N/A,3858,20650358553,1472,,,,,,,,,,10240,13913043478,0
12,3859,20650443797,1952,10,1,1,512,1,1,16,0,0,,,5120
#N/A,3860,20650503122,1344,,,,,,,,,,2020,1502976190,0
71,3861,20650512498,112603,505,1,2,128,1,1,106,16896,0,,,129280
42,3862,20650626349,4863,316,1,1,128,1,1,16,0,0,,,40448
#N/A,3863,20650631628,1952,,,,,,,,,,192,98360655,0
38,3864,20650640716,4192,160,8,1,512,1,1,20,0,0,,,655360
67,3865,20650650124,19423,5,1,1,1024,1,1,26,0,4096,,,5120
73,3866,20650683530,138586,5,1,1,1024,1,1,48,128,0,,,5120
16,3867,20650823332,2016,5,1,1,5,1,1,16,0,0,,,25
#N/A,3868,20650826628,1952,,,,,,,,,,50,51229508,0
62,3869,20650829796,9183,5,1,1,16,1,1,26,352,0,,,80
48,3870,20650840355,3680,1,1,1,512,1,1,32,0,0,,,512
#N/A,3871,20650844899,1568,,,,,,,,,,50,63775510,0
#N/A,3872,20650847491,1664,,,,,,,,,,200,240384614,0
10,3873,20650850307,2560,1,1,1,512,1,1,32,0,0,,,512
#N/A,3874,20650869794,1824,,,,,,,,,,760,833333332,0
22,3875,20650892481,2080,1,1,1,512,1,1,16,0,0,,,512
44,3876,20650931807,4992,1,1,1,128,1,1,34,0,0,,,128
12,3877,20650953566,2048,1,1,1,512,1,1,16,0,0,,,512
46,3878,20650981693,4256,1,1,1,128,1,1,34,0,0,,,128
#N/A,3879,20651025947,1536,,,,,,,,,,200,260416666,0
15,3880,20651047386,1920,1,1,1,512,1,1,16,0,0,,,512
10,3881,20651070489,1824,1,1,1,512,1,1,32,0,0,,,512
54,3882,20651105399,5504,1,1,1,4,1,1,32,16,0,,,4
#N/A,3883,20651125270,1280,,,,,,,,,,1,781250,0
44,3884,20651171604,2816,1,1,1,128,1,1,34,0,0,,,128
42,3885,20651209587,3104,1,1,1,128,1,1,16,0,0,,,128
66,3886,20651249297,19839,1,1,1,32,1,1,42,128,0,,,32
61,3887,20651270512,8672,1,1,1,16,1,1,30,416,0,,,16
13,3888,20651294383,2016,1,1,1,512,1,1,20,0,0,,,512
40,3889,20651329165,3072,1,1,1,512,1,1,32,0,0,,,512
46,3890,20651363724,2816,1,1,1,128,1,1,34,0,0,,,128
41,3891,20651396554,3200,1,1,1,512,1,1,32,0,0,,,512
12,3892,20651433097,2080,1,1,1,512,1,1,16,0,0,,,512
44,3893,20651469031,3232,1,1,1,128,1,1,34,0,0,,,128
44,3894,20651501766,6623,1,1,1,128,1,1,34,0,0,,,128
46,3895,20651534116,7008,1,1,1,128,1,1,34,0,0,,,128
46,3896,20651568995,2816,1,1,1,128,1,1,34,0,0,,,128
44,3897,20651602881,2624,1,1,1,128,1,1,34,0,0,,,128
44,3898,20651628864,2752,1,1,1,128,1,1,34,0,0,,,128
46,3899,20651655679,2752,1,1,1,128,1,1,34,0,0,,,128
59,3900,20651687485,5792,64,1,1,128,1,1,32,0,0,,,8192
54,3901,20651715740,3200,1,1,1,1,1,1,32,16,0,,,1
#N/A,3902,20651733755,1248,,,,,,,,,,1,801282,0
13,3903,20651787481,3040,1,1,1,512,1,1,32,0,0,,,512
33,3904,20651828471,2816,1,1,1,16,32,1,21,4896,0,,,512
14,3905,20651867029,2080,1,1,1,512,1,1,16,0,0,,,512
6,3906,20651907380,1631,1,1,1,128,1,1,16,0,0,,,128
52,3907,20651922387,4064,1,1,1,128,1,1,62,0,4096,,,128
#N/A,3908,20651940690,1376,,,,,,,,,,4,2906976,0
7,3909,20651964721,2464,1,1,1,256,1,1,30,0,0,,,256
44,3910,20651992368,2624,1,1,1,128,1,1,34,0,0,,,128
44,3911,20652024366,2720,1,1,1,128,1,1,34,0,0,,,128
13,3912,20652049773,1984,1,1,1,512,1,1,16,0,0,,,512
46,3913,20652077132,2688,1,1,1,128,1,1,34,0,0,,,128
57,3914,20652168072,4800,8,1,1,128,1,1,32,0,0,,,1024
7,3915,20652216198,1728,1,1,1,256,1,1,16,0,0,,,256
60,3916,20652257924,7744,1,1,1,128,1,1,32,0,0,,,128
#N/A,3917,20652407741,1152,,,,,,,,,,256,222222222,0
71,3918,20652420925,25502,64,1,2,128,1,1,106,16896,0,,,16384
#N/A,3919,20652438140,1184,,,,,,,,,,256,216216216,0
71,3920,20652445820,22495,64,1,2,128,1,1,106,16896,0,,,16384
45,3921,20652469562,3968,20,1,1,256,1,1,32,0,0,,,5120
#N/A,3922,20652475514,1856,,,,,,,,,,10240,11034482758,0
#N/A,3923,20652486458,1472,,,,,,,,,,10240,13913043478,0
#N/A,3924,20652590389,1376,,,,,,,,,,64,46511627,0
71,3925,20652600981,15999,16,1,2,128,1,1,106,16896,0,,,4096
#N/A,3926,20652659346,1120,,,,,,,,,,192,171428571,0
71,3927,20652670161,21216,16,3,3,128,1,1,106,16896,0,,,18432
42,3928,20652730927,5760,380,1,1,128,1,1,16,0,0,,,48640
42,3929,20652758734,4543,380,1,1,128,1,1,16,0,0,,,48640
63,3930,20652793196,10496,1,1,1,512,1,1,32,16,2048,,,512
18,3931,20652817547,2112,2,1,1,512,1,1,19,0,0,,,1024
8,3932,20652841162,1696,2,1,1,512,1,1,16,0,0,,,1024
35,3933,20652869737,2783,380,1,1,512,1,1,16,0,0,,,194560
#N/A,3934,20652908903,1120,,,,,,,,,,24,21428571,0
68,3935,20652920134,21663,6,1,3,128,1,1,86,32768,0,,,2304
23,3936,20652964260,2048,1,1,1,512,1,1,16,0,0,,,512
51,3937,20652990115,3968,1,1,1,32,4,1,25,0,0,,,128
64,3938,20653015714,15615,8,1,5,128,1,1,122,12544,0,,,5120
#N/A,3939,20653064896,1120,,,,,,,,,,48,42857142,0
38,3940,20653083647,2272,160,2,1,512,1,1,20,0,0,,,163840
#N/A,3941,20653234072,1120,,,,,,,,,,256,228571428,0
71,3942,20653246840,40958,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,3943,20653264439,1184,,,,,,,,,,256,216216216,0
71,3944,20653271959,24223,64,1,2,128,1,1,106,16896,0,,,16384
45,3945,20653297973,3456,20,1,1,256,1,1,32,0,0,,,5120
#N/A,3946,20653302261,1632,,,,,,,,,,10240,12549019606,0
#N/A,3947,20653312181,1472,,,,,,,,,,10240,13913043478,0
#N/A,3948,20653398705,1120,,,,,,,,,,48,42857142,0
38,3949,20653415920,2912,160,2,1,512,1,1,20,0,0,,,163840
#N/A,3950,20653555338,1120,,,,,,,,,,256,228571428,0
71,3951,20653569225,40479,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,3952,20653583657,1184,,,,,,,,,,256,216216216,0
71,3953,20653591144,25311,64,1,2,128,1,1,106,16896,0,,,16384
45,3954,20653618311,3392,20,1,1,256,1,1,32,0,0,,,5120
#N/A,3955,20653622663,1632,,,,,,,,,,10240,12549019606,0
#N/A,3956,20653630439,1472,,,,,,,,,,10240,13913043478,0
12,3957,20653703651,1888,10,1,1,512,1,1,16,0,0,,,5120
#N/A,3958,20653739330,1120,,,,,,,,,,48,42857142,0
38,3959,20653756961,2784,160,2,1,512,1,1,20,0,0,,,163840
#N/A,3960,20653914298,1120,,,,,,,,,,256,228571428,0
71,3961,20653927449,38207,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,3962,20653942425,1184,,,,,,,,,,256,216216216,0
71,3963,20653951320,24095,64,1,2,128,1,1,106,16896,0,,,16384
45,3964,20653977207,3168,20,1,1,256,1,1,32,0,0,,,5120
#N/A,3965,20653981207,1632,,,,,,,,,,10240,12549019606,0
#N/A,3966,20653988663,1472,,,,,,,,,,10240,13913043478,0
12,3967,20654063635,1952,10,1,1,512,1,1,16,0,0,,,5120
#N/A,3968,20654122961,1344,,,,,,,,,,2020,1502976190,0
71,3969,20654132080,117531,505,1,2,128,1,1,106,16896,0,,,129280
42,3970,20654250923,4928,316,1,1,128,1,1,16,0,0,,,40448
#N/A,3971,20654261418,1984,,,,,,,,,,192,96774193,0
38,3972,20654268810,4416,160,8,1,512,1,1,20,0,0,,,655360
67,3973,20654274634,19775,5,1,1,1024,1,1,26,0,4096,,,5120
73,3974,20654303753,113499,5,1,1,1024,1,1,48,128,0,,,5120
16,3975,20654418563,1984,5,1,1,5,1,1,16,0,0,,,25
#N/A,3976,20654421955,1952,,,,,,,,,,50,51229508,0
62,3977,20654425091,9376,5,1,1,16,1,1,26,352,0,,,80
48,3978,20654435779,3808,1,1,1,512,1,1,32,0,0,,,512
#N/A,3979,20654440611,1503,,,,,,,,,,50,66533598,0
#N/A,3980,20654443170,1664,,,,,,,,,,200,240384614,0
10,3981,20654446018,2560,1,1,1,512,1,1,32,0,0,,,512
#N/A,3982,20654490880,1664,,,,,,,,,,760,913461538,0
22,3983,20654513567,2048,1,1,1,512,1,1,16,0,0,,,512
44,3984,20654554077,4800,1,1,1,128,1,1,34,0,0,,,128
12,3985,20654575037,2047,1,1,1,512,1,1,16,0,0,,,512
46,3986,20654603515,4288,1,1,1,128,1,1,34,0,0,,,128
#N/A,3987,20654648665,1504,,,,,,,,,,200,265957446,0
15,3988,20654669208,1920,1,1,1,512,1,1,16,0,0,,,512
10,3989,20654691863,1824,1,1,1,512,1,1,32,0,0,,,512
54,3990,20654728502,5439,1,1,1,4,1,1,32,16,0,,,4
#N/A,3991,20654748373,1696,,,,,,,,,,1,589622,0
44,3992,20654795347,2912,1,1,1,128,1,1,34,0,0,,,128
42,3993,20654833937,3296,1,1,1,128,1,1,16,0,0,,,128
66,3994,20654874415,19423,1,1,1,32,1,1,42,128,0,,,32
61,3995,20654895054,8896,1,1,1,16,1,1,30,416,0,,,16
13,3996,20654918989,2048,1,1,1,512,1,1,20,0,0,,,512
40,3997,20654954028,3071,1,1,1,512,1,1,32,0,0,,,512
46,3998,20654988170,2816,1,1,1,128,1,1,34,0,0,,,128
41,3999,20655021705,3263,1,1,1,512,1,1,32,0,0,,,512
12,4000,20655058151,2144,1,1,1,512,1,1,16,0,0,,,512
44,4001,20655093445,3296,1,1,1,128,1,1,34,0,0,,,128
44,4002,20655127012,6528,1,1,1,128,1,1,34,0,0,,,128
46,4003,20655158114,7104,1,1,1,128,1,1,34,0,0,,,128
46,4004,20655193505,2784,1,1,1,128,1,1,34,0,0,,,128
44,4005,20655226079,2656,1,1,1,128,1,1,34,0,0,,,128
44,4006,20655252670,2752,1,1,1,128,1,1,34,0,0,,,128
46,4007,20655278845,2720,1,1,1,128,1,1,34,0,0,,,128
59,4008,20655311004,5759,64,1,1,128,1,1,32,0,0,,,8192
54,4009,20655338810,3264,1,1,1,1,1,1,32,16,0,,,1
#N/A,4010,20655357082,1216,,,,,,,,,,1,822368,0
13,4011,20655410679,3104,1,1,1,512,1,1,32,0,0,,,512
33,4012,20655451669,2880,1,1,1,16,32,1,21,4896,0,,,512
14,4013,20655489076,1920,1,1,1,512,1,1,16,0,0,,,512
6,4014,20655529394,1632,1,1,1,128,1,1,16,0,0,,,128
52,4015,20655539569,4224,1,1,1,128,1,1,62,0,4096,,,128
#N/A,4016,20655557617,1280,,,,,,,,,,4,3125000,0
7,4017,20655581552,2463,1,1,1,256,1,1,30,0,0,,,256
44,4018,20655609326,2624,1,1,1,128,1,1,34,0,0,,,128
44,4019,20655640909,2688,1,1,1,128,1,1,34,0,0,,,128
13,4020,20655666668,1920,1,1,1,512,1,1,16,0,0,,,512
46,4021,20655693931,2655,1,1,1,128,1,1,34,0,0,,,128
57,4022,20655785414,4992,8,1,1,128,1,1,32,0,0,,,1024
7,4023,20655833668,1696,1,1,1,256,1,1,16,0,0,,,256
60,4024,20655874179,7583,1,1,1,128,1,1,32,0,0,,,128
#N/A,4025,20656023484,1120,,,,,,,,,,256,228571428,0
71,4026,20656036123,25119,64,1,2,128,1,1,106,16896,0,,,16384
#N/A,4027,20656053051,1152,,,,,,,,,,256,222222222,0
71,4028,20656061690,22495,64,1,2,128,1,1,106,16896,0,,,16384
45,4029,20656085465,4192,20,1,1,256,1,1,32,0,0,,,5120
#N/A,4030,20656090969,1824,,,,,,,,,,10240,11228070174,0
#N/A,4031,20656101368,1472,,,,,,,,,,10240,13913043478,0
#N/A,4032,20656204500,1120,,,,,,,,,,64,57142857,0
71,4033,20656215667,15840,16,1,2,128,1,1,106,16896,0,,,4096
#N/A,4034,20656274193,1120,,,,,,,,,,192,171428571,0
71,4035,20656284624,20959,16,3,3,128,1,1,106,16896,0,,,18432
42,4036,20656345006,5855,380,1,1,128,1,1,16,0,0,,,48640
42,4037,20656373324,4288,380,1,1,128,1,1,16,0,0,,,48640
63,4038,20656406955,10623,1,1,1,512,1,1,32,16,2048,,,512
18,4039,20656432266,2144,2,1,1,512,1,1,19,0,0,,,1024
8,4040,20656456233,1727,2,1,1,512,1,1,16,0,0,,,1024
35,4041,20656485703,3072,380,1,1,512,1,1,16,0,0,,,194560
#N/A,4042,20656524742,1087,,,,,,,,,,24,22079116,0
68,4043,20656535877,21983,6,1,3,128,1,1,86,32768,0,,,2304
23,4044,20656579587,2080,1,1,1,512,1,1,16,0,0,,,512
51,4045,20656605634,4000,1,1,1,32,4,1,25,0,0,,,128
64,4046,20656631521,15775,8,1,5,128,1,1,122,12544,0,,,5120
#N/A,4047,20656679871,1152,,,,,,,,,,48,41666666,0
38,4048,20656698110,2272,160,2,1,512,1,1,20,0,0,,,163840
#N/A,4049,20656870582,1120,,,,,,,,,,256,228571428,0
71,4050,20656883382,41918,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,4051,20656900661,1184,,,,,,,,,,256,216216216,0
71,4052,20656908020,24575,64,1,2,128,1,1,106,16896,0,,,16384
45,4053,20656934227,3328,20,1,1,256,1,1,32,0,0,,,5120
#N/A,4054,20656938515,1632,,,,,,,,,,10240,12549019606,0
#N/A,4055,20656949235,1440,,,,,,,,,,10240,14222222222,0
#N/A,4056,20657037455,1120,,,,,,,,,,48,42857142,0
38,4057,20657054766,2720,160,2,1,512,1,1,20,0,0,,,163840
#N/A,4058,20657194600,1120,,,,,,,,,,256,228571428,0
71,4059,20657208839,40542,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,4060,20657223142,1184,,,,,,,,,,256,216216216,0
71,4061,20657230054,25535,64,1,2,128,1,1,106,16896,0,,,16384
45,4062,20657257477,3200,20,1,1,256,1,1,32,0,0,,,5120
#N/A,4063,20657261765,1632,,,,,,,,,,10240,12549019606,0
#N/A,4064,20657269220,1472,,,,,,,,,,10240,13913043478,0
12,4065,20657342625,1888,10,1,1,512,1,1,16,0,0,,,5120
#N/A,4066,20657378847,1120,,,,,,,,,,48,42857142,0
38,4067,20657396799,2687,160,2,1,512,1,1,20,0,0,,,163840
#N/A,4068,20657532953,1151,,,,,,,,,,256,222415291,0
71,4069,20657545368,37406,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,4070,20657566455,1152,,,,,,,,,,256,222222222,0
71,4071,20657576311,24382,64,1,2,128,1,1,106,16896,0,,,16384
45,4072,20657601557,3168,20,1,1,256,1,1,32,0,0,,,5120
#N/A,4073,20657605717,1600,,,,,,,,,,10240,12800000000,0
#N/A,4074,20657613013,1472,,,,,,,,,,10240,13913043478,0
12,4075,20657688754,1887,10,1,1,512,1,1,16,0,0,,,5120
#N/A,4076,20657748975,1344,,,,,,,,,,2020,1502976190,0
71,4077,20657757870,113083,505,1,2,128,1,1,106,16896,0,,,129280
42,4078,20657872297,4832,316,1,1,128,1,1,16,0,0,,,40448
#N/A,4079,20657882121,1984,,,,,,,,,,192,96774193,0
38,4080,20657891337,4383,160,8,1,512,1,1,20,0,0,,,655360
67,4081,20657909928,19679,5,1,1,1024,1,1,26,0,4096,,,5120
73,4082,20657943750,126267,5,1,1,1024,1,1,48,128,0,,,5120
16,4083,20658071328,2016,5,1,1,5,1,1,16,0,0,,,25
#N/A,4084,20658074624,1952,,,,,,,,,,50,51229508,0
62,4085,20658077888,9376,5,1,1,16,1,1,26,352,0,,,80
48,4086,20658088448,3744,1,1,1,512,1,1,32,0,0,,,512
#N/A,4087,20658093024,1471,,,,,,,,,,50,67980964,0
#N/A,4088,20658095583,1664,,,,,,,,,,200,240384614,0
10,4089,20658098463,2560,1,1,1,512,1,1,32,0,0,,,512
#N/A,4090,20658129502,1696,,,,,,,,,,760,896226414,0
22,4091,20658152189,2112,1,1,1,512,1,1,16,0,0,,,512
44,4092,20658192187,4672,1,1,1,128,1,1,34,0,0,,,128
12,4093,20658213434,2080,1,1,1,512,1,1,16,0,0,,,512
46,4094,20658241049,4448,1,1,1,128,1,1,34,0,0,,,128
#N/A,4095,20658286039,1536,,,,,,,,,,200,260416666,0
15,4096,20658306358,1984,1,1,1,512,1,1,16,0,0,,,512
10,4097,20658329141,1792,1,1,1,512,1,1,32,0,0,,,512
54,4098,20658364979,5344,1,1,1,4,1,1,32,16,0,,,4
#N/A,4099,20658384691,1247,,,,,,,,,,1,801924,0
44,4100,20658430320,2816,1,1,1,128,1,1,34,0,0,,,128
42,4101,20658468431,3264,1,1,1,128,1,1,16,0,0,,,128
66,4102,20658508717,19807,1,1,1,32,1,1,42,128,0,,,32
61,4103,20658529772,8992,1,1,1,16,1,1,30,416,0,,,16
13,4104,20658553003,2016,1,1,1,512,1,1,20,0,0,,,512
40,4105,20658587497,3040,1,1,1,512,1,1,32,0,0,,,512
46,4106,20658622376,2784,1,1,1,128,1,1,34,0,0,,,128
41,4107,20658654886,3232,1,1,1,512,1,1,32,0,0,,,512
12,4108,20658691685,2080,1,1,1,512,1,1,16,0,0,,,512
44,4109,20658726627,3232,1,1,1,128,1,1,34,0,0,,,128
44,4110,20658759970,6239,1,1,1,128,1,1,34,0,0,,,128
46,4111,20658792192,7104,1,1,1,128,1,1,34,0,0,,,128
46,4112,20658827071,2784,1,1,1,128,1,1,34,0,0,,,128
44,4113,20658859837,2656,1,1,1,128,1,1,34,0,0,,,128
44,4114,20658886300,2752,1,1,1,128,1,1,34,0,0,,,128
46,4115,20658912571,2720,1,1,1,128,1,1,34,0,0,,,128
59,4116,20658944762,5663,64,1,1,128,1,1,32,0,0,,,8192
54,4117,20658973080,3232,1,1,1,1,1,1,32,16,0,,,1
#N/A,4118,20658991223,1248,,,,,,,,,,1,801282,0
13,4119,20659045653,3040,1,1,1,512,1,1,32,0,0,,,512
33,4120,20659086611,2816,1,1,1,16,32,1,21,4896,0,,,512
14,4121,20659124146,1951,1,1,1,512,1,1,16,0,0,,,512
6,4122,20659164016,1600,1,1,1,128,1,1,16,0,0,,,128
52,4123,20659174511,4032,1,1,1,128,1,1,62,0,4096,,,128
#N/A,4124,20659192622,1280,,,,,,,,,,4,3125000,0
7,4125,20659216269,2400,1,1,1,256,1,1,30,0,0,,,256
44,4126,20659244012,2656,1,1,1,128,1,1,34,0,0,,,128
44,4127,20659275563,2688,1,1,1,128,1,1,34,0,0,,,128
13,4128,20659301802,1888,1,1,1,512,1,1,16,0,0,,,512
46,4129,20659328712,2656,1,1,1,128,1,1,34,0,0,,,128
57,4130,20659420164,4864,8,1,1,128,1,1,32,0,0,,,1024
7,4131,20659468354,1696,1,1,1,256,1,1,16,0,0,,,256
60,4132,20659508448,7648,1,1,1,128,1,1,32,0,0,,,128
#N/A,4133,20659658362,1216,,,,,,,,,,256,210526315,0
71,4134,20659671033,24799,64,1,2,128,1,1,106,16896,0,,,16384
#N/A,4135,20659688664,1152,,,,,,,,,,256,222222222,0
71,4136,20659696760,22367,64,1,2,128,1,1,106,16896,0,,,16384
45,4137,20659720439,4064,20,1,1,256,1,1,32,0,0,,,5120
#N/A,4138,20659726839,1888,,,,,,,,,,10240,10847457626,0
#N/A,4139,20659736982,1472,,,,,,,,,,10240,13913043478,0
#N/A,4140,20659839826,1248,,,,,,,,,,64,51282051,0
71,4141,20659850481,16127,16,1,2,128,1,1,106,16896,0,,,4096
#N/A,4142,20659900879,1120,,,,,,,,,,192,171428571,0
71,4143,20659911118,21183,16,3,3,128,1,1,106,16896,0,,,18432
42,4144,20659970764,5855,380,1,1,128,1,1,16,0,0,,,48640
42,4145,20659997899,4351,380,1,1,128,1,1,16,0,0,,,48640
63,4146,20660031689,10464,1,1,1,512,1,1,32,16,2048,,,512
18,4147,20660055816,2080,2,1,1,512,1,1,19,0,0,,,1024
8,4148,20660079367,1696,2,1,1,512,1,1,16,0,0,,,1024
35,4149,20660107750,3103,380,1,1,512,1,1,16,0,0,,,194560
#N/A,4150,20660156259,1248,,,,,,,,,,24,19230769,0
68,4151,20660168387,21663,6,1,3,128,1,1,86,32768,0,,,2304
23,4152,20660213249,2048,1,1,1,512,1,1,16,0,0,,,512
51,4153,20660239264,3968,1,1,1,32,4,1,25,0,0,,,128
64,4154,20660265823,15615,8,1,5,128,1,1,122,12544,0,,,5120
#N/A,4155,20660331356,1120,,,,,,,,,,48,42857142,0
38,4156,20660349883,2272,160,2,1,512,1,1,20,0,0,,,163840
#N/A,4157,20660497556,1120,,,,,,,,,,256,228571428,0
71,4158,20660509972,43038,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,4159,20660528243,1152,,,,,,,,,,256,222222222,0
71,4160,20660534835,24862,64,1,2,128,1,1,106,16896,0,,,16384
45,4161,20660561329,3296,20,1,1,256,1,1,32,0,0,,,5120
#N/A,4162,20660565521,1632,,,,,,,,,,10240,12549019606,0
#N/A,4163,20660575185,1472,,,,,,,,,,10240,13913043478,0
#N/A,4164,20660661389,1152,,,,,,,,,,48,41666666,0
38,4165,20660679180,2688,160,2,1,512,1,1,20,0,0,,,163840
#N/A,4166,20660814182,1120,,,,,,,,,,256,228571428,0
71,4167,20660827782,39166,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,4168,20660844389,1152,,,,,,,,,,256,222222222,0
71,4169,20660850692,24255,64,1,2,128,1,1,106,16896,0,,,16384
45,4170,20660876675,3136,20,1,1,256,1,1,32,0,0,,,5120
#N/A,4171,20660880707,1632,,,,,,,,,,10240,12549019606,0
#N/A,4172,20660890179,1504,,,,,,,,,,10240,13617021276,0
12,4173,20660962463,1888,10,1,1,512,1,1,16,0,0,,,5120
#N/A,4174,20660998462,1120,,,,,,,,,,48,42857142,0
38,4175,20661016733,2688,160,2,1,512,1,1,20,0,0,,,163840
#N/A,4176,20661153751,1152,,,,,,,,,,256,222222222,0
71,4177,20661165974,39583,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,4178,20661179222,1184,,,,,,,,,,256,216216216,0
71,4179,20661188149,25055,64,1,2,128,1,1,106,16896,0,,,16384
45,4180,20661214868,3136,20,1,1,256,1,1,32,0,0,,,5120
#N/A,4181,20661218964,1664,,,,,,,,,,10240,12307692306,0
#N/A,4182,20661225332,1472,,,,,,,,,,10240,13913043478,0
12,4183,20661298417,1887,10,1,1,512,1,1,16,0,0,,,5120
#N/A,4184,20661365102,1375,,,,,,,,,,2020,1469090909,0
71,4185,20661374733,118459,505,1,2,128,1,1,106,16896,0,,,129280
42,4186,20661494472,4768,316,1,1,128,1,1,16,0,0,,,40448
#N/A,4187,20661505319,2048,,,,,,,,,,192,93750000,0
38,4188,20661515303,4448,160,8,1,512,1,1,20,0,0,,,655360
67,4189,20661521191,19743,5,1,1,1024,1,1,26,0,4096,,,5120
73,4190,20661550021,113723,5,1,1,1024,1,1,48,128,0,,,5120
16,4191,20661665120,1952,5,1,1,5,1,1,16,0,0,,,25
#N/A,4192,20661668448,1952,,,,,,,,,,50,51229508,0
62,4193,20661671744,9087,5,1,1,16,1,1,26,352,0,,,80
48,4194,20661682015,3776,1,1,1,512,1,1,32,0,0,,,512
#N/A,4195,20661686591,1504,,,,,,,,,,50,66489360,0
#N/A,4196,20661689215,1664,,,,,,,,,,200,240384614,0
10,4197,20661692095,2560,1,1,1,512,1,1,32,0,0,,,512
#N/A,4198,20661736605,1664,,,,,,,,,,760,913461538,0
22,4199,20661759292,2112,1,1,1,512,1,1,16,0,0,,,512
44,4200,20661799738,4704,1,1,1,128,1,1,34,0,0,,,128
12,4201,20661820633,2080,1,1,1,512,1,1,16,0,0,,,512
46,4202,20662251398,4320,1,1,1,128,1,1,34,0,0,,,128
#N/A,4203,20662310019,1504,,,,,,,,,,200,265957446,0
15,4204,20662333186,1952,1,1,1,512,1,1,16,0,0,,,512
10,4205,20662357697,1792,1,1,1,512,1,1,32,0,0,,,512
54,4206,20662394400,5439,1,1,1,4,1,1,32,16,0,,,4
#N/A,4207,20662414207,1408,,,,,,,,,,1,710227,0
44,4208,20662462013,2783,1,1,1,128,1,1,34,0,0,,,128
42,4209,20662500443,3328,1,1,1,128,1,1,16,0,0,,,128
66,4210,20662540409,23071,1,1,1,32,1,1,42,128,0,,,32
61,4211,20662564664,8768,1,1,1,16,1,1,30,416,0,,,16
13,4212,20662585111,2048,1,1,1,512,1,1,20,0,0,,,512
40,4213,20662619798,3071,1,1,1,512,1,1,32,0,0,,,512
46,4214,20662654356,2784,1,1,1,128,1,1,34,0,0,,,128
41,4215,20662688114,3296,1,1,1,512,1,1,32,0,0,,,512
12,4216,20662724657,2080,1,1,1,512,1,1,16,0,0,,,512
44,4217,20662759983,3200,1,1,1,128,1,1,34,0,0,,,128
44,4218,20662792270,5856,1,1,1,128,1,1,34,0,0,,,128
46,4219,20662824556,7104,1,1,1,128,1,1,34,0,0,,,128
46,4220,20662859947,2784,1,1,1,128,1,1,34,0,0,,,128
44,4221,20662892617,2656,1,1,1,128,1,1,34,0,0,,,128
44,4222,20662918792,2752,1,1,1,128,1,1,34,0,0,,,128
46,4223,20662945159,2720,1,1,1,128,1,1,34,0,0,,,128
59,4224,20662976294,5759,64,1,1,128,1,1,32,0,0,,,8192
54,4225,20663004196,3232,1,1,1,1,1,1,32,16,0,,,1
#N/A,4226,20663022500,1280,,,,,,,,,,1,781250,0
13,4227,20663076545,3168,1,1,1,512,1,1,32,0,0,,,512
33,4228,20663116799,2944,1,1,1,16,32,1,21,4896,0,,,512
14,4229,20663154206,1888,1,1,1,512,1,1,16,0,0,,,512
6,4230,20663193884,1632,1,1,1,128,1,1,16,0,0,,,128
52,4231,20663204347,4064,1,1,1,128,1,1,62,0,4096,,,128
#N/A,4232,20663222907,1248,,,,,,,,,,4,3205128,0
7,4233,20663246682,2591,1,1,1,256,1,1,30,0,0,,,256
44,4234,20663273880,2656,1,1,1,128,1,1,34,0,0,,,128
44,4235,20663306231,2720,1,1,1,128,1,1,34,0,0,,,128
13,4236,20663331926,1920,1,1,1,512,1,1,16,0,0,,,512
46,4237,20663358325,2687,1,1,1,128,1,1,34,0,0,,,128
57,4238,20663450448,5728,8,1,1,128,1,1,32,0,0,,,1024
7,4239,20663498190,1728,1,1,1,256,1,1,16,0,0,,,256
60,4240,20663535309,7519,1,1,1,128,1,1,32,0,0,,,128
#N/A,4241,20663681894,1120,,,,,,,,,,256,228571428,0
71,4242,20663694758,25694,64,1,2,128,1,1,106,16896,0,,,16384
#N/A,4243,20663712101,1184,,,,,,,,,,256,216216216,0
71,4244,20663719844,22495,64,1,2,128,1,1,106,16896,0,,,16384
45,4245,20663743779,4544,20,1,1,256,1,1,32,0,0,,,5120
#N/A,4246,20663749539,1824,,,,,,,,,,10240,11228070174,0
#N/A,4247,20663758787,1472,,,,,,,,,,10240,13913043478,0
#N/A,4248,20663861502,1120,,,,,,,,,,64,57142857,0
71,4249,20663874014,16095,16,1,2,128,1,1,106,16896,0,,,4096
#N/A,4250,20663923803,1120,,,,,,,,,,192,171428571,0
71,4251,20663934875,21535,16,3,3,128,1,1,106,16896,0,,,18432
42,4252,20663992632,5952,380,1,1,128,1,1,16,0,0,,,48640
42,4253,20664019575,4512,380,1,1,128,1,1,16,0,0,,,48640
63,4254,20664051286,10879,1,1,1,512,1,1,32,16,2048,,,512
18,4255,20664075477,2143,2,1,1,512,1,1,19,0,0,,,1024
8,4256,20664099988,1695,2,1,1,512,1,1,16,0,0,,,1024
35,4257,20664128082,2784,380,1,1,512,1,1,16,0,0,,,194560
#N/A,4258,20664166225,1119,,,,,,,,,,24,21447721,0
68,4259,20664177712,22239,6,1,3,128,1,1,86,32768,0,,,2304
23,4260,20664221166,2176,1,1,1,512,1,1,16,0,0,,,512
51,4261,20664247181,3936,1,1,1,32,4,1,25,0,0,,,128
64,4262,20664272748,15647,8,1,5,128,1,1,122,12544,0,,,5120
#N/A,4263,20664332329,1120,,,,,,,,,,48,42857142,0
38,4264,20664351080,2240,160,2,1,512,1,1,20,0,0,,,163840
#N/A,4265,20664502210,1152,,,,,,,,,,256,222222222,0
71,4266,20664515425,41470,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,4267,20664532768,1184,,,,,,,,,,256,216216216,0
71,4268,20664540960,24159,64,1,2,128,1,1,106,16896,0,,,16384
45,4269,20664566719,3328,20,1,1,256,1,1,32,0,0,,,5120
#N/A,4270,20664571038,1632,,,,,,,,,,10240,12549019606,0
#N/A,4271,20664580510,1472,,,,,,,,,,10240,13913043478,0
#N/A,4272,20664670682,1120,,,,,,,,,,48,42857142,0
38,4273,20664687705,2656,160,2,1,512,1,1,20,0,0,,,163840
#N/A,4274,20664824723,1120,,,,,,,,,,256,228571428,0
71,4275,20664840178,39743,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,4276,20664855666,1152,,,,,,,,,,256,222222222,0
71,4277,20664862705,24863,64,1,2,128,1,1,106,16896,0,,,16384
45,4278,20664889232,3104,20,1,1,256,1,1,32,0,0,,,5120
#N/A,4279,20664893168,1664,,,,,,,,,,10240,12307692306,0
#N/A,4280,20664900528,1472,,,,,,,,,,10240,13913043478,0
12,4281,20664973709,1855,10,1,1,512,1,1,16,0,0,,,5120
#N/A,4282,20665009867,1120,,,,,,,,,,48,42857142,0
38,4283,20665028490,2688,160,2,1,512,1,1,20,0,0,,,163840
#N/A,4284,20665163940,1152,,,,,,,,,,256,222222222,0
71,4285,20665176643,39231,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,4286,20665190979,1184,,,,,,,,,,256,216216216,0
71,4287,20665198946,24639,64,1,2,128,1,1,106,16896,0,,,16384
45,4288,20665225473,3104,20,1,1,256,1,1,32,0,0,,,5120
#N/A,4289,20665229409,1664,,,,,,,,,,10240,12307692306,0
#N/A,4290,20665236545,1504,,,,,,,,,,10240,13617021276,0
12,4291,20665310717,1888,10,1,1,512,1,1,16,0,0,,,5120
#N/A,4292,20665377403,1343,,,,,,,,,,2020,1504095309,0
71,4293,20665388442,119003,505,1,2,128,1,1,106,16896,0,,,129280
42,4294,20665508629,4863,316,1,1,128,1,1,16,0,0,,,40448
#N/A,4295,20665517748,1984,,,,,,,,,,192,96774193,0
38,4296,20665525140,4160,160,8,1,512,1,1,20,0,0,,,655360
67,4297,20665530484,19871,5,1,1,1024,1,1,26,0,4096,,,5120
73,4298,20665560690,116411,5,1,1,1024,1,1,48,128,0,,,5120
16,4299,20665678413,2016,5,1,1,5,1,1,16,0,0,,,25
#N/A,4300,20665681677,2016,,,,,,,,,,50,49603174,0
62,4301,20665685101,9439,5,1,1,16,1,1,26,352,0,,,80
48,4302,20665695916,3616,1,1,1,512,1,1,32,0,0,,,512
#N/A,4303,20665700492,1536,,,,,,,,,,50,65104166,0
#N/A,4304,20665703052,1664,,,,,,,,,,200,240384614,0
10,4305,20665705868,2560,1,1,1,512,1,1,32,0,0,,,512
#N/A,4306,20665746698,1664,,,,,,,,,,760,913461538,0
22,4307,20665770153,2080,1,1,1,512,1,1,16,0,0,,,512
44,4308,20665810823,4672,1,1,1,128,1,1,34,0,0,,,128
12,4309,20665831814,1952,1,1,1,512,1,1,16,0,0,,,512
46,4310,20665872452,4448,1,1,1,128,1,1,34,0,0,,,128
#N/A,4311,20665918178,1504,,,,,,,,,,200,265957446,0
15,4312,20665939969,1952,1,1,1,512,1,1,16,0,0,,,512
10,4313,20665961984,1824,1,1,1,512,1,1,32,0,0,,,512
54,4314,20665997439,5312,1,1,1,4,1,1,32,16,0,,,4
#N/A,4315,20666017438,1280,,,,,,,,,,1,781250,0
44,4316,20666064860,2784,1,1,1,128,1,1,34,0,0,,,128
42,4317,20666102298,3232,1,1,1,128,1,1,16,0,0,,,128
66,4318,20666142456,19455,1,1,1,32,1,1,42,128,0,,,32
61,4319,20666163159,8864,1,1,1,16,1,1,30,416,0,,,16
13,4320,20666186934,2048,1,1,1,512,1,1,20,0,0,,,512
40,4321,20666221173,3040,1,1,1,512,1,1,32,0,0,,,512
46,4322,20666255059,2816,1,1,1,128,1,1,34,0,0,,,128
41,4323,20666288114,3328,1,1,1,512,1,1,32,0,0,,,512
12,4324,20666324944,2080,1,1,1,512,1,1,16,0,0,,,512
44,4325,20666359599,3296,1,1,1,128,1,1,34,0,0,,,128
44,4326,20666392301,5920,1,1,1,128,1,1,34,0,0,,,128
46,4327,20666423820,7263,1,1,1,128,1,1,34,0,0,,,128
46,4328,20666458378,2816,1,1,1,128,1,1,34,0,0,,,128
44,4329,20666491017,2624,1,1,1,128,1,1,34,0,0,,,128
44,4330,20666517608,2784,1,1,1,128,1,1,34,0,0,,,128
46,4331,20666544230,2624,1,1,1,128,1,1,34,0,0,,,128
59,4332,20666576709,5600,64,1,1,128,1,1,32,0,0,,,8192
54,4333,20666604420,3264,1,1,1,1,1,1,32,16,0,,,1
#N/A,4334,20666622883,1280,,,,,,,,,,1,781250,0
13,4335,20666676897,3039,1,1,1,512,1,1,32,0,0,,,512
33,4336,20666717247,2912,1,1,1,16,32,1,21,4896,0,,,512
14,4337,20666755037,1920,1,1,1,512,1,1,16,0,0,,,512
6,4338,20666794363,1632,1,1,1,128,1,1,16,0,0,,,128
52,4339,20666804635,4128,1,1,1,128,1,1,62,0,4096,,,128
#N/A,4340,20666822522,1280,,,,,,,,,,4,3125000,0
7,4341,20666845721,2464,1,1,1,256,1,1,30,0,0,,,256
44,4342,20666874200,2688,1,1,1,128,1,1,34,0,0,,,128
44,4343,20666905974,2624,1,1,1,128,1,1,34,0,0,,,128
13,4344,20666932821,1920,1,1,1,512,1,1,16,0,0,,,512
46,4345,20666958772,2688,1,1,1,128,1,1,34,0,0,,,128
57,4346,20667050864,4800,8,1,1,128,1,1,32,0,0,,,1024
7,4347,20667099566,1696,1,1,1,256,1,1,16,0,0,,,256
60,4348,20667136332,7488,1,1,1,128,1,1,32,0,0,,,128
#N/A,4349,20667285765,1152,,,,,,,,,,256,222222222,0
71,4350,20667299237,24351,64,1,2,128,1,1,106,16896,0,,,16384
#N/A,4351,20667316164,1152,,,,,,,,,,256,222222222,0
71,4352,20667324132,22847,64,1,2,128,1,1,106,16896,0,,,16384
45,4353,20667348387,4191,20,1,1,256,1,1,32,0,0,,,5120
#N/A,4354,20667353986,1856,,,,,,,,,,10240,11034482758,0
#N/A,4355,20667363906,1504,,,,,,,,,,10240,13617021276,0
#N/A,4356,20667467581,1088,,,,,,,,,,64,58823529,0
71,4357,20667478493,16287,16,1,2,128,1,1,106,16896,0,,,4096
#N/A,4358,20667529018,1120,,,,,,,,,,192,171428571,0
71,4359,20667539194,20863,16,3,3,128,1,1,106,16896,0,,,18432
42,4360,20667597495,5824,380,1,1,128,1,1,16,0,0,,,48640
42,4361,20667624566,4576,380,1,1,128,1,1,16,0,0,,,48640
63,4362,20667658741,10527,1,1,1,512,1,1,32,16,2048,,,512
18,4363,20667682772,2144,2,1,1,512,1,1,19,0,0,,,1024
8,4364,20667706323,1728,2,1,1,512,1,1,16,0,0,,,1024
35,4365,20667734321,2720,380,1,1,512,1,1,16,0,0,,,194560
#N/A,4366,20667772304,1120,,,,,,,,,,24,21428571,0
68,4367,20667784015,21983,6,1,3,128,1,1,86,32768,0,,,2304
23,4368,20667827661,2080,1,1,1,512,1,1,16,0,0,,,512
51,4369,20667853676,3968,1,1,1,32,4,1,25,0,0,,,128
64,4370,20667879563,15935,8,1,5,128,1,1,122,12544,0,,,5120
#N/A,4371,20667936456,1120,,,,,,,,,,48,42857142,0
38,4372,20667955463,2272,160,2,1,512,1,1,20,0,0,,,163840
#N/A,4373,20668107297,1120,,,,,,,,,,256,228571428,0
71,4374,20668120320,41118,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,4375,20668137823,1152,,,,,,,,,,256,222222222,0
71,4376,20668145119,24799,64,1,2,128,1,1,106,16896,0,,,16384
45,4377,20668171646,3424,20,1,1,256,1,1,32,0,0,,,5120
#N/A,4378,20668176126,1632,,,,,,,,,,10240,12549019606,0
#N/A,4379,20668185405,1472,,,,,,,,,,10240,13913043478,0
#N/A,4380,20668271641,1152,,,,,,,,,,48,41666666,0
38,4381,20668288569,2655,160,2,1,512,1,1,20,0,0,,,163840
#N/A,4382,20668423891,1152,,,,,,,,,,256,222222222,0
71,4383,20668437586,42558,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,4384,20668451601,1184,,,,,,,,,,256,216216216,0
71,4385,20668458481,27935,64,1,2,128,1,1,106,16896,0,,,16384
45,4386,20668488336,3136,20,1,1,256,1,1,32,0,0,,,5120
#N/A,4387,20668492496,1631,,,,,,,,,,10240,12556713672,0
#N/A,4388,20668497743,1504,,,,,,,,,,10240,13617021276,0
12,4389,20668570156,1920,10,1,1,512,1,1,16,0,0,,,5120
#N/A,4390,20668605994,1120,,,,,,,,,,48,42857142,0
38,4391,20668623402,2720,160,2,1,512,1,1,20,0,0,,,163840
#N/A,4392,20668762083,1120,,,,,,,,,,256,228571428,0
71,4393,20668774531,40606,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,4394,20668787554,1184,,,,,,,,,,256,216216216,0
71,4395,20668797122,25023,64,1,2,128,1,1,106,16896,0,,,16384
45,4396,20668823905,3392,20,1,1,256,1,1,32,0,0,,,5120
#N/A,4397,20668828289,1663,,,,,,,,,,10240,12315093204,0
#N/A,4398,20668833248,1472,,,,,,,,,,10240,13913043478,0
12,4399,20668906717,1920,10,1,1,512,1,1,16,0,0,,,5120
#N/A,4400,20668965690,1344,,,,,,,,,,2020,1502976190,0
71,4401,20668974682,113627,505,1,2,128,1,1,106,16896,0,,,129280
42,4402,20669089589,4896,316,1,1,128,1,1,16,0,0,,,40448
#N/A,4403,20669099988,2048,,,,,,,,,,192,93750000,0
38,4404,20669109780,4288,160,8,1,512,1,1,20,0,0,,,655360
67,4405,20669119156,19807,5,1,1,1024,1,1,26,0,4096,,,5120
73,4406,20669151954,126330,5,1,1,1024,1,1,48,128,0,,,5120
16,4407,20669279532,1984,5,1,1,5,1,1,16,0,0,,,25
#N/A,4408,20669282828,1952,,,,,,,,,,50,51229508,0
62,4409,20669286188,9152,5,1,1,16,1,1,26,352,0,,,80
48,4410,20669296524,3615,1,1,1,512,1,1,32,0,0,,,512
#N/A,4411,20669301067,1536,,,,,,,,,,50,65104166,0
#N/A,4412,20669303659,1664,,,,,,,,,,200,240384614,0
10,4413,20669306507,2592,1,1,1,512,1,1,32,0,0,,,512
#N/A,4414,20669337066,1696,,,,,,,,,,760,896226414,0
22,4415,20669360841,2048,1,1,1,512,1,1,16,0,0,,,512
44,4416,20669401063,4672,1,1,1,128,1,1,34,0,0,,,128
12,4417,20669422886,1920,1,1,1,512,1,1,16,0,0,,,512
46,4418,20669451013,4416,1,1,1,128,1,1,34,0,0,,,128
#N/A,4419,20669495651,1504,,,,,,,,,,200,265957446,0
15,4420,20669516290,1920,1,1,1,512,1,1,16,0,0,,,512
10,4421,20669541409,1824,1,1,1,512,1,1,32,0,0,,,512
54,4422,20669578175,5344,1,1,1,4,1,1,32,16,0,,,4
#N/A,4423,20669597726,1280,,,,,,,,,,1,781250,0
44,4424,20669644380,2816,1,1,1,128,1,1,34,0,0,,,128
42,4425,20669682362,3296,1,1,1,128,1,1,16,0,0,,,128
66,4426,20669721561,21087,1,1,1,32,1,1,42,128,0,,,32
61,4427,20669744088,8831,1,1,1,16,1,1,30,416,0,,,16
13,4428,20669767575,2048,1,1,1,512,1,1,20,0,0,,,512
40,4429,20669801717,3072,1,1,1,512,1,1,32,0,0,,,512
46,4430,20669848339,2816,1,1,1,128,1,1,34,0,0,,,128
41,4431,20669883025,3328,1,1,1,512,1,1,32,0,0,,,512
12,4432,20669920272,2080,1,1,1,512,1,1,16,0,0,,,512
44,4433,20669956590,3328,1,1,1,128,1,1,34,0,0,,,128
44,4434,20669989645,5791,1,1,1,128,1,1,34,0,0,,,128
46,4435,20670021323,7264,1,1,1,128,1,1,34,0,0,,,128
46,4436,20670056138,2816,1,1,1,128,1,1,34,0,0,,,128
44,4437,20670088776,2688,1,1,1,128,1,1,34,0,0,,,128
44,4438,20670114823,2752,1,1,1,128,1,1,34,0,0,,,128
46,4439,20670141318,2592,1,1,1,128,1,1,34,0,0,,,128
59,4440,20670173285,5791,64,1,1,128,1,1,32,0,0,,,8192
54,4441,20670200707,3232,1,1,1,1,1,1,32,16,0,,,1
#N/A,4442,20670219170,1248,,,,,,,,,,1,801282,0
13,4443,20670273408,3040,1,1,1,512,1,1,32,0,0,,,512
33,4444,20670314366,2816,1,1,1,16,32,1,21,4896,0,,,512
14,4445,20670352765,1951,1,1,1,512,1,1,16,0,0,,,512
6,4446,20670392539,1632,1,1,1,128,1,1,16,0,0,,,128
52,4447,20670403642,4160,1,1,1,128,1,1,62,0,4096,,,128
#N/A,4448,20670422681,1248,,,,,,,,,,4,3205128,0
7,4449,20670446424,2464,1,1,1,256,1,1,30,0,0,,,256
44,4450,20670473943,2656,1,1,1,128,1,1,34,0,0,,,128
44,4451,20670505590,2624,1,1,1,128,1,1,34,0,0,,,128
13,4452,20670530901,1887,1,1,1,512,1,1,16,0,0,,,512
46,4453,20670557651,2656,1,1,1,128,1,1,34,0,0,,,128
57,4454,20670649455,5344,8,1,1,128,1,1,32,0,0,,,1024
7,4455,20670697421,1728,1,1,1,256,1,1,16,0,0,,,256
60,4456,20670735019,7744,1,1,1,128,1,1,32,0,0,,,128
#N/A,4457,20670883365,1152,,,,,,,,,,256,222222222,0
71,4458,20670896132,25055,64,1,2,128,1,1,106,16896,0,,,16384
#N/A,4459,20670913060,1151,,,,,,,,,,256,222415291,0
71,4460,20670921955,22463,64,1,2,128,1,1,106,16896,0,,,16384
45,4461,20670945666,4128,20,1,1,256,1,1,32,0,0,,,5120
#N/A,4462,20670951170,1824,,,,,,,,,,10240,11228070174,0
#N/A,4463,20670962401,1472,,,,,,,,,,10240,13913043478,0
#N/A,4464,20671065117,1376,,,,,,,,,,64,46511627,0
71,4465,20671076284,16159,16,1,2,128,1,1,106,16896,0,,,4096
#N/A,4466,20671126778,1120,,,,,,,,,,192,171428571,0
71,4467,20671136922,21215,16,3,3,128,1,1,106,16896,0,,,18432
42,4468,20671195447,5824,380,1,1,128,1,1,16,0,0,,,48640
42,4469,20671223478,4543,380,1,1,128,1,1,16,0,0,,,48640
63,4470,20671257108,10656,1,1,1,512,1,1,32,16,2048,,,512
18,4471,20671282323,2240,2,1,1,512,1,1,19,0,0,,,1024
8,4472,20671305458,1696,2,1,1,512,1,1,16,0,0,,,1024
35,4473,20671333937,2720,380,1,1,512,1,1,16,0,0,,,194560
#N/A,4474,20671371823,1120,,,,,,,,,,24,21428571,0
68,4475,20671383535,21599,6,1,3,128,1,1,86,32768,0,,,2304
23,4476,20671427789,2207,1,1,1,512,1,1,16,0,0,,,512
51,4477,20671453803,4064,1,1,1,32,4,1,25,0,0,,,128
64,4478,20671478858,15872,8,1,5,128,1,1,122,12544,0,,,5120
#N/A,4479,20671533544,1120,,,,,,,,,,48,42857142,0
38,4480,20671552199,2272,160,2,1,512,1,1,20,0,0,,,163840
#N/A,4481,20671708512,1120,,,,,,,,,,256,228571428,0
71,4482,20671723295,42206,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,4483,20671741631,1151,,,,,,,,,,256,222415291,0
71,4484,20671749182,24511,64,1,2,128,1,1,106,16896,0,,,16384
45,4485,20671775549,3328,20,1,1,256,1,1,32,0,0,,,5120
#N/A,4486,20671779965,1632,,,,,,,,,,10240,12549019606,0
#N/A,4487,20671789884,1472,,,,,,,,,,10240,13913043478,0
#N/A,4488,20671877464,1120,,,,,,,,,,48,42857142,0
38,4489,20671894616,2464,160,2,1,512,1,1,20,0,0,,,163840
#N/A,4490,20672031218,1120,,,,,,,,,,256,228571428,0
71,4491,20672045681,39198,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,4492,20672059664,1152,,,,,,,,,,256,222222222,0
71,4493,20672067568,25023,64,1,2,128,1,1,106,16896,0,,,16384
45,4494,20672094351,3136,20,1,1,256,1,1,32,0,0,,,5120
#N/A,4495,20672098415,1632,,,,,,,,,,10240,12549019606,0
#N/A,4496,20672105198,1472,,,,,,,,,,10240,13913043478,0
12,4497,20672177643,1888,10,1,1,512,1,1,16,0,0,,,5120
#N/A,4498,20672213225,1152,,,,,,,,,,48,41666666,0
38,4499,20672230665,2720,160,2,1,512,1,1,20,0,0,,,163840
#N/A,4500,20672368835,1151,,,,,,,,,,256,222415291,0
71,4501,20672380770,39582,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,4502,20672394945,1184,,,,,,,,,,256,216216216,0
71,4503,20672404033,24351,64,1,2,128,1,1,106,16896,0,,,16384
45,4504,20672430880,3392,20,1,1,256,1,1,32,0,0,,,5120
#N/A,4505,20672435296,1664,,,,,,,,,,10240,12307692306,0
#N/A,4506,20672440095,1472,,,,,,,,,,10240,13913043478,0
12,4507,20672513116,1888,10,1,1,512,1,1,16,0,0,,,5120
#N/A,4508,20672571546,1343,,,,,,,,,,2020,1504095309,0
71,4509,20672580345,118875,505,1,2,128,1,1,106,16896,0,,,129280
42,4510,20672700500,4832,316,1,1,128,1,1,16,0,0,,,40448
#N/A,4511,20672707379,2080,,,,,,,,,,192,92307692,0
38,4512,20672715123,4448,160,8,1,512,1,1,20,0,0,,,655360
67,4513,20672720883,19711,5,1,1,1024,1,1,26,0,4096,,,5120
73,4514,20672749298,127258,5,1,1,1024,1,1,48,128,0,,,5120
16,4515,20672877964,2016,5,1,1,5,1,1,16,0,0,,,25
#N/A,4516,20672881260,1952,,,,,,,,,,50,51229508,0
62,4517,20672884652,9247,5,1,1,16,1,1,26,352,0,,,80
48,4518,20672895211,3648,1,1,1,512,1,1,32,0,0,,,512
#N/A,4519,20672899755,1536,,,,,,,,,,50,65104166,0
#N/A,4520,20672902347,1664,,,,,,,,,,200,240384614,0
10,4521,20672905195,2559,1,1,1,512,1,1,32,0,0,,,512
#N/A,4522,20672936265,1696,,,,,,,,,,760,896226414,0
22,4523,20672958984,2112,1,1,1,512,1,1,16,0,0,,,512
44,4524,20672999078,4768,1,1,1,128,1,1,34,0,0,,,128
12,4525,20673020069,2048,1,1,1,512,1,1,16,0,0,,,512
46,4526,20673047588,4352,1,1,1,128,1,1,34,0,0,,,128
#N/A,4527,20673093346,1536,,,,,,,,,,200,260416666,0
15,4528,20673113409,1984,1,1,1,512,1,1,16,0,0,,,512
10,4529,20673136480,1792,1,1,1,512,1,1,32,0,0,,,512
54,4530,20673171519,5471,1,1,1,4,1,1,32,16,0,,,4
#N/A,4531,20673201565,1248,,,,,,,,,,1,801282,0
44,4532,20673249563,2816,1,1,1,128,1,1,34,0,0,,,128
42,4533,20673287546,3167,1,1,1,128,1,1,16,0,0,,,128
66,4534,20673328056,19167,1,1,1,32,1,1,42,128,0,,,32
61,4535,20673348407,8991,1,1,1,16,1,1,30,416,0,,,16
13,4536,20673372694,2048,1,1,1,512,1,1,20,0,0,,,512
40,4537,20673408340,3072,1,1,1,512,1,1,32,0,0,,,512
46,4538,20673442163,2816,1,1,1,128,1,1,34,0,0,,,128
41,4539,20673475057,3264,1,1,1,512,1,1,32,0,0,,,512
12,4540,20673511824,2047,1,1,1,512,1,1,16,0,0,,,512
44,4541,20673546862,3232,1,1,1,128,1,1,34,0,0,,,128
44,4542,20673580108,6496,1,1,1,128,1,1,34,0,0,,,128
46,4543,20673612395,6912,1,1,1,128,1,1,34,0,0,,,128
46,4544,20673647977,2816,1,1,1,128,1,1,34,0,0,,,128
44,4545,20673680520,2656,1,1,1,128,1,1,34,0,0,,,128
44,4546,20673707783,2784,1,1,1,128,1,1,34,0,0,,,128
46,4547,20673733510,2624,1,1,1,128,1,1,34,0,0,,,128
59,4548,20673765412,5760,64,1,1,128,1,1,32,0,0,,,8192
54,4549,20673792259,3232,1,1,1,1,1,1,32,16,0,,,1
#N/A,4550,20673811042,1248,,,,,,,,,,1,801282,0
13,4551,20673877855,3040,1,1,1,512,1,1,32,0,0,,,512
33,4552,20673919197,2944,1,1,1,16,32,1,21,4896,0,,,512
14,4553,20673956508,1984,1,1,1,512,1,1,16,0,0,,,512
6,4554,20673996506,1632,1,1,1,128,1,1,16,0,0,,,128
52,4555,20674006553,4096,1,1,1,128,1,1,62,0,4096,,,128
#N/A,4556,20674025465,1248,,,,,,,,,,4,3205128,0
7,4557,20674049400,2399,1,1,1,256,1,1,30,0,0,,,256
44,4558,20674077238,2624,1,1,1,128,1,1,34,0,0,,,128
44,4559,20674108117,2688,1,1,1,128,1,1,34,0,0,,,128
13,4560,20674134868,1856,1,1,1,512,1,1,16,0,0,,,512
46,4561,20674160915,2655,1,1,1,128,1,1,34,0,0,,,128
57,4562,20674253166,4832,8,1,1,128,1,1,32,0,0,,,1024
7,4563,20674301004,1696,1,1,1,256,1,1,16,0,0,,,256
60,4564,20674338251,7743,1,1,1,128,1,1,32,0,0,,,128
#N/A,4565,20674487940,1120,,,,,,,,,,256,228571428,0
71,4566,20674501059,25631,64,1,2,128,1,1,106,16896,0,,,16384
#N/A,4567,20674517763,1152,,,,,,,,,,256,222222222,0
71,4568,20674526114,22399,64,1,2,128,1,1,106,16896,0,,,16384
45,4569,20674549889,4128,20,1,1,256,1,1,32,0,0,,,5120
#N/A,4570,20674555937,1824,,,,,,,,,,10240,11228070174,0
#N/A,4571,20674566592,1504,,,,,,,,,,10240,13617021276,0
#N/A,4572,20674670012,1120,,,,,,,,,,64,57142857,0
71,4573,20674680571,16160,16,1,2,128,1,1,106,16896,0,,,4096
#N/A,4574,20674730777,1152,,,,,,,,,,192,166666666,0
71,4575,20674741113,21247,16,3,3,128,1,1,106,16896,0,,,18432
42,4576,20674802646,5760,380,1,1,128,1,1,16,0,0,,,48640
42,4577,20674830549,4288,380,1,1,128,1,1,16,0,0,,,48640
63,4578,20674864595,10560,1,1,1,512,1,1,32,16,2048,,,512
18,4579,20674888466,2080,2,1,1,512,1,1,19,0,0,,,1024
8,4580,20674912177,1696,2,1,1,512,1,1,16,0,0,,,1024
35,4581,20674940592,2848,380,1,1,512,1,1,16,0,0,,,194560
#N/A,4582,20674979246,1088,,,,,,,,,,24,22058823,0
68,4583,20674990318,21247,6,1,3,128,1,1,86,32768,0,,,2304
23,4584,20675033292,2048,1,1,1,512,1,1,16,0,0,,,512
51,4585,20675058667,3903,1,1,1,32,4,1,25,0,0,,,128
64,4586,20675084073,16000,8,1,5,128,1,1,122,12544,0,,,5120
#N/A,4587,20675134311,1120,,,,,,,,,,48,42857142,0
38,4588,20675152198,2400,160,2,1,512,1,1,20,0,0,,,163840
#N/A,4589,20675300768,1120,,,,,,,,,,256,228571428,0
71,4590,20675313183,38910,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,4591,20675338558,1184,,,,,,,,,,256,216216216,0
71,4592,20675345982,24735,64,1,2,128,1,1,106,16896,0,,,16384
45,4593,20675371773,3423,20,1,1,256,1,1,32,0,0,,,5120
#N/A,4594,20675376124,1632,,,,,,,,,,10240,12549019606,0
#N/A,4595,20675387324,1472,,,,,,,,,,10240,13913043478,0
#N/A,4596,20675473656,1152,,,,,,,,,,48,41666666,0
38,4597,20675490615,2784,160,2,1,512,1,1,20,0,0,,,163840
#N/A,4598,20675651728,1120,,,,,,,,,,256,228571428,0
71,4599,20675666287,40543,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,4600,20675679855,1152,,,,,,,,,,256,222222222,0
71,4601,20675686703,26782,64,1,2,128,1,1,106,16896,0,,,16384
45,4602,20675715469,3424,20,1,1,256,1,1,32,0,0,,,5120
#N/A,4603,20675719853,1664,,,,,,,,,,10240,12307692306,0
#N/A,4604,20675725709,1472,,,,,,,,,,10240,13913043478,0
12,4605,20675800841,1728,10,1,1,512,1,1,16,0,0,,,5120
#N/A,4606,20675837672,1120,,,,,,,,,,48,42857142,0
38,4607,20675855495,2592,160,2,1,512,1,1,20,0,0,,,163840
#N/A,4608,20675996545,1152,,,,,,,,,,256,222222222,0
71,4609,20676008672,40734,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,4610,20676023391,1184,,,,,,,,,,256,216216216,0
71,4611,20676031807,24511,64,1,2,128,1,1,106,16896,0,,,16384
45,4612,20676058238,3104,20,1,1,256,1,1,32,0,0,,,5120
#N/A,4613,20676062302,1664,,,,,,,,,,10240,12307692306,0
#N/A,4614,20676068477,1472,,,,,,,,,,10240,13913043478,0
12,4615,20676142522,1920,10,1,1,512,1,1,16,0,0,,,5120
#N/A,4616,20676201464,1631,,,,,,,,,,2020,1238503985,0
71,4617,20676210071,117755,505,1,2,128,1,1,106,16896,0,,,129280
42,4618,20676329106,4832,316,1,1,128,1,1,16,0,0,,,40448
#N/A,4619,20676338897,1952,,,,,,,,,,192,98360655,0
38,4620,20676346449,4448,160,8,1,512,1,1,20,0,0,,,655360
67,4621,20676352273,19839,5,1,1,1024,1,1,26,0,4096,,,5120
73,4622,20676380784,113850,5,1,1,1024,1,1,48,128,0,,,5120
16,4623,20676495818,1984,5,1,1,5,1,1,16,0,0,,,25
#N/A,4624,20676499146,1984,,,,,,,,,,50,50403224,0
62,4625,20676502538,9120,5,1,1,16,1,1,26,352,0,,,80
48,4626,20676512842,3743,1,1,1,512,1,1,32,0,0,,,512
#N/A,4627,20676517609,1536,,,,,,,,,,50,65104166,0
#N/A,4628,20676520201,1664,,,,,,,,,,200,240384614,0
10,4629,20676523081,2528,1,1,1,512,1,1,32,0,0,,,512
#N/A,4630,20676566823,1696,,,,,,,,,,760,896226414,0
22,4631,20676589830,2112,1,1,1,512,1,1,16,0,0,,,512
44,4632,20676629252,4800,1,1,1,128,1,1,34,0,0,,,128
12,4633,20676650627,2176,1,1,1,512,1,1,16,0,0,,,512
46,4634,20676679074,4480,1,1,1,128,1,1,34,0,0,,,128
#N/A,4635,20676723648,1536,,,,,,,,,,200,260416666,0
15,4636,20676744447,1920,1,1,1,512,1,1,16,0,0,,,512
10,4637,20676767198,1792,1,1,1,512,1,1,32,0,0,,,512
54,4638,20676803037,5535,1,1,1,4,1,1,32,16,0,,,4
#N/A,4639,20676822236,1248,,,,,,,,,,1,801282,0
44,4640,20676868314,2816,1,1,1,128,1,1,34,0,0,,,128
42,4641,20676906616,3264,1,1,1,128,1,1,16,0,0,,,128
66,4642,20676948790,19071,1,1,1,32,1,1,42,128,0,,,32
61,4643,20676969045,8896,1,1,1,16,1,1,30,416,0,,,16
13,4644,20676993300,2016,1,1,1,512,1,1,20,0,0,,,512
40,4645,20677028339,3199,1,1,1,512,1,1,32,0,0,,,512
46,4646,20677062673,2752,1,1,1,128,1,1,34,0,0,,,128
41,4647,20677095312,3296,1,1,1,512,1,1,32,0,0,,,512
12,4648,20677131534,2048,1,1,1,512,1,1,16,0,0,,,512
44,4649,20677167436,3264,1,1,1,128,1,1,34,0,0,,,128
44,4650,20677199467,6592,1,1,1,128,1,1,34,0,0,,,128
46,4651,20677231626,6943,1,1,1,128,1,1,34,0,0,,,128
46,4652,20677266536,2784,1,1,1,128,1,1,34,0,0,,,128
44,4653,20677299239,2655,1,1,1,128,1,1,34,0,0,,,128
44,4654,20677325861,2816,1,1,1,128,1,1,34,0,0,,,128
46,4655,20677352484,2624,1,1,1,128,1,1,34,0,0,,,128
59,4656,20677383619,5920,64,1,1,128,1,1,32,0,0,,,8192
54,4657,20677411618,3263,1,1,1,1,1,1,32,16,0,,,1
#N/A,4658,20677438080,1280,,,,,,,,,,1,781250,0
13,4659,20677493054,3104,1,1,1,512,1,1,32,0,0,,,512
33,4660,20677535292,2912,1,1,1,16,32,1,21,4896,0,,,512
14,4661,20677573658,1920,1,1,1,512,1,1,16,0,0,,,512
6,4662,20677613465,1631,1,1,1,128,1,1,16,0,0,,,128
52,4663,20677623352,4064,1,1,1,128,1,1,62,0,4096,,,128
#N/A,4664,20677641591,1248,,,,,,,,,,4,3205128,0
7,4665,20677665526,2496,1,1,1,256,1,1,30,0,0,,,256
44,4666,20677693973,2656,1,1,1,128,1,1,34,0,0,,,128
44,4667,20677725268,2623,1,1,1,128,1,1,34,0,0,,,128
13,4668,20677751666,1920,1,1,1,512,1,1,16,0,0,,,512
46,4669,20677778609,2688,1,1,1,128,1,1,34,0,0,,,128
57,4670,20677881133,4351,8,1,1,128,1,1,32,0,0,,,1024
7,4671,20677929674,1728,1,1,1,256,1,1,16,0,0,,,256
60,4672,20677967305,7519,1,1,1,128,1,1,32,0,0,,,128
#N/A,4673,20678116066,1120,,,,,,,,,,256,228571428,0
71,4674,20678129314,25374,64,1,2,128,1,1,106,16896,0,,,16384
#N/A,4675,20678146337,1120,,,,,,,,,,256,228571428,0
71,4676,20678154112,22335,64,1,2,128,1,1,106,16896,0,,,16384
45,4677,20678177631,4160,20,1,1,256,1,1,32,0,0,,,5120
#N/A,4678,20678183199,1856,,,,,,,,,,10240,11034482758,0
#N/A,4679,20678195199,1472,,,,,,,,,,10240,13913043478,0
#N/A,4680,20678297082,1344,,,,,,,,,,64,47619047,0
71,4681,20678308314,16031,16,1,2,128,1,1,106,16896,0,,,4096
#N/A,4682,20678359479,1504,,,,,,,,,,192,127659574,0
71,4683,20678369719,21599,16,3,3,128,1,1,106,16896,0,,,18432
42,4684,20678429172,5920,380,1,1,128,1,1,16,0,0,,,48640
42,4685,20678456851,4352,380,1,1,128,1,1,16,0,0,,,48640
63,4686,20678490545,10656,1,1,1,512,1,1,32,16,2048,,,512
18,4687,20678515728,2304,2,1,1,512,1,1,19,0,0,,,1024
8,4688,20678538639,1824,2,1,1,512,1,1,16,0,0,,,1024
35,4689,20678566926,2752,380,1,1,512,1,1,16,0,0,,,194560
#N/A,4690,20678605196,1120,,,,,,,,,,24,21428571,0
68,4691,20678616780,21887,6,1,3,128,1,1,86,32768,0,,,2304
23,4692,20678660298,2112,1,1,1,512,1,1,16,0,0,,,512
51,4693,20678685769,4000,1,1,1,32,4,1,25,0,0,,,128
64,4694,20678711240,15743,8,1,5,128,1,1,122,12544,0,,,5120
#N/A,4695,20678760037,1120,,,,,,,,,,48,42857142,0
38,4696,20678778245,2463,160,2,1,512,1,1,20,0,0,,,163840
#N/A,4697,20678930078,1120,,,,,,,,,,256,228571428,0
71,4698,20678942557,39902,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,4699,20678967676,1184,,,,,,,,,,256,216216216,0
71,4700,20678975772,24543,64,1,2,128,1,1,106,16896,0,,,16384
45,4701,20679001211,3423,20,1,1,256,1,1,32,0,0,,,5120
#N/A,4702,20679005722,1632,,,,,,,,,,10240,12549019606,0
#N/A,4703,20679017082,1440,,,,,,,,,,10240,14222222222,0
#N/A,4704,20679104726,1120,,,,,,,,,,48,42857142,0
38,4705,20679122229,2656,160,2,1,512,1,1,20,0,0,,,163840
#N/A,4706,20679259375,1120,,,,,,,,,,256,228571428,0
71,4707,20679273806,39519,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,4708,20679287470,1152,,,,,,,,,,256,222222222,0
71,4709,20679294670,26078,64,1,2,128,1,1,106,16896,0,,,16384
45,4710,20679322604,3200,20,1,1,256,1,1,32,0,0,,,5120
#N/A,4711,20679326828,1664,,,,,,,,,,10240,12307692306,0
#N/A,4712,20679333356,1472,,,,,,,,,,10240,13913043478,0
12,4713,20679405737,1887,10,1,1,512,1,1,16,0,0,,,5120
#N/A,4714,20679441127,1120,,,,,,,,,,48,42857142,0
38,4715,20679458822,2912,160,2,1,512,1,1,20,0,0,,,163840
#N/A,4716,20679597632,1152,,,,,,,,,,256,222222222,0
71,4717,20679610495,39103,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,4718,20679624831,1152,,,,,,,,,,256,222222222,0
71,4719,20679633598,24063,64,1,2,128,1,1,106,16896,0,,,16384
45,4720,20679659389,3168,20,1,1,256,1,1,32,0,0,,,5120
#N/A,4721,20679663485,1664,,,,,,,,,,10240,12307692306,0
#N/A,4722,20679670013,1472,,,,,,,,,,10240,13913043478,0
12,4723,20679746841,1888,10,1,1,512,1,1,16,0,0,,,5120
#N/A,4724,20679805015,1344,,,,,,,,,,2020,1502976190,0
71,4725,20679813942,118619,505,1,2,128,1,1,106,16896,0,,,129280
42,4726,20679933745,4864,316,1,1,128,1,1,16,0,0,,,40448
#N/A,4727,20679939569,2048,,,,,,,,,,192,93750000,0
38,4728,20679948848,4448,160,8,1,512,1,1,20,0,0,,,655360
67,4729,20679954544,19711,5,1,1,1024,1,1,26,0,4096,,,5120
73,4730,20679983023,128602,5,1,1,1024,1,1,48,128,0,,,5120
16,4731,20680113097,2016,5,1,1,5,1,1,16,0,0,,,25
#N/A,4732,20680116521,1984,,,,,,,,,,50,50403224,0
62,4733,20680119689,9375,5,1,1,16,1,1,26,352,0,,,80
48,4734,20680130440,3680,1,1,1,512,1,1,32,0,0,,,512
#N/A,4735,20680134984,1536,,,,,,,,,,50,65104166,0
#N/A,4736,20680137448,1696,,,,,,,,,,200,235849056,0
10,4737,20680140296,2560,1,1,1,512,1,1,32,0,0,,,512
#N/A,4738,20680169574,1728,,,,,,,,,,760,879629628,0
22,4739,20680192677,2048,1,1,1,512,1,1,16,0,0,,,512
44,4740,20680232580,4703,1,1,1,128,1,1,34,0,0,,,128
12,4741,20680253891,2080,1,1,1,512,1,1,16,0,0,,,512
46,4742,20680281633,4352,1,1,1,128,1,1,34,0,0,,,128
#N/A,4743,20680326975,1504,,,,,,,,,,200,265957446,0
15,4744,20680347615,1919,1,1,1,512,1,1,16,0,0,,,512
10,4745,20680369982,1791,1,1,1,512,1,1,32,0,0,,,512
54,4746,20680405724,5440,1,1,1,4,1,1,32,16,0,,,4
#N/A,4747,20680425339,1376,,,,,,,,,,1,726744,0
44,4748,20680472025,2816,1,1,1,128,1,1,34,0,0,,,128
42,4749,20680508951,3360,1,1,1,128,1,1,16,0,0,,,128
66,4750,20680549142,19775,1,1,1,32,1,1,42,128,0,,,32
61,4751,20680570133,8767,1,1,1,16,1,1,30,416,0,,,16
13,4752,20680593428,2047,1,1,1,512,1,1,20,0,0,,,512
40,4753,20680629202,3104,1,1,1,512,1,1,32,0,0,,,512
46,4754,20680662672,2784,1,1,1,128,1,1,34,0,0,,,128
41,4755,20680696111,3200,1,1,1,512,1,1,32,0,0,,,512
12,4756,20680732909,2048,1,1,1,512,1,1,16,0,0,,,512
44,4757,20680768204,3168,1,1,1,128,1,1,34,0,0,,,128
44,4758,20680800906,6496,1,1,1,128,1,1,34,0,0,,,128
46,4759,20680832681,7072,1,1,1,128,1,1,34,0,0,,,128
46,4760,20680867975,2816,1,1,1,128,1,1,34,0,0,,,128
44,4761,20680900166,2624,1,1,1,128,1,1,34,0,0,,,128
44,4762,20680926757,2752,1,1,1,128,1,1,34,0,0,,,128
46,4763,20680952452,2591,1,1,1,128,1,1,34,0,0,,,128
59,4764,20680985698,5760,64,1,1,128,1,1,32,0,0,,,8192
54,4765,20681013025,3232,1,1,1,1,1,1,32,16,0,,,1
#N/A,4766,20681039168,1280,,,,,,,,,,1,781250,0
13,4767,20681094621,3040,1,1,1,512,1,1,32,0,0,,,512
33,4768,20681136187,2784,1,1,1,16,32,1,21,4896,0,,,512
14,4769,20681174234,1888,1,1,1,512,1,1,16,0,0,,,512
6,4770,20681214328,1664,1,1,1,128,1,1,16,0,0,,,128
52,4771,20681224951,3872,1,1,1,128,1,1,62,0,4096,,,128
#N/A,4772,20681243351,1408,,,,,,,,,,4,2840909,0
57,4773,20681400752,4511,8,1,1,128,1,1,32,0,0,,,1024
7,4774,20681447213,1696,1,1,1,256,1,1,16,0,0,,,256
60,4775,20681486028,7519,1,1,1,128,1,1,32,0,0,,,128
#N/A,4776,20681633285,1120,,,,,,,,,,256,228571428,0
71,4777,20681645605,25406,64,1,2,128,1,1,106,16896,0,,,16384
#N/A,4778,20681660644,1184,,,,,,,,,,256,216216216,0
71,4779,20681669188,22527,64,1,2,128,1,1,106,16896,0,,,16384
45,4780,20681693027,3967,20,1,1,256,1,1,32,0,0,,,5120
#N/A,4781,20681698178,1856,,,,,,,,,,10240,11034482758,0
#N/A,4782,20681706754,1504,,,,,,,,,,10240,13617021276,0
#N/A,4783,20681840860,1120,,,,,,,,,,64,57142857,0
71,4784,20681852507,16096,16,1,2,128,1,1,106,16896,0,,,4096
#N/A,4785,20681904025,1120,,,,,,,,,,192,171428571,0
71,4786,20681913081,21247,16,3,3,128,1,1,106,16896,0,,,18432
42,4787,20681973718,5920,380,1,1,128,1,1,16,0,0,,,48640
42,4788,20681999797,4384,380,1,1,128,1,1,16,0,0,,,48640
63,4789,20682033075,10656,1,1,1,512,1,1,32,16,2048,,,512
18,4790,20682056274,2144,2,1,1,512,1,1,19,0,0,,,1024
8,4791,20682082449,1664,2,1,1,512,1,1,16,0,0,,,1024
35,4792,20682111824,2816,380,1,1,512,1,1,16,0,0,,,194560
#N/A,4793,20682149294,1088,,,,,,,,,,24,22058823,0
68,4794,20682159118,21919,6,1,3,128,1,1,86,32768,0,,,2304
23,4795,20682204652,2272,1,1,1,512,1,1,16,0,0,,,512
51,4796,20682230283,4095,1,1,1,32,4,1,25,0,0,,,128
64,4797,20682256009,15904,8,1,5,128,1,1,122,12544,0,,,5120
#N/A,4798,20682302407,1088,,,,,,,,,,48,44117647,0
38,4799,20682322182,2496,160,2,1,512,1,1,20,0,0,,,163840
#N/A,4800,20682474080,1152,,,,,,,,,,256,222222222,0
71,4801,20682486559,42174,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,4802,20682501086,1184,,,,,,,,,,256,216216216,0
71,4803,20682510590,24415,64,1,2,128,1,1,106,16896,0,,,16384
45,4804,20682536701,3296,20,1,1,256,1,1,32,0,0,,,5120
#N/A,4805,20682541085,1664,,,,,,,,,,10240,12307692306,0
#N/A,4806,20682549052,1440,,,,,,,,,,10240,14222222222,0
#N/A,4807,20682644152,1248,,,,,,,,,,48,38461538,0
38,4808,20682662423,2656,160,2,1,512,1,1,20,0,0,,,163840
#N/A,4809,20682799665,1120,,,,,,,,,,256,228571428,0
71,4810,20682811697,39262,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,4811,20682831440,1152,,,,,,,,,,256,222222222,0
71,4812,20682838959,26015,64,1,2,128,1,1,106,16896,0,,,16384
45,4813,20682866926,3136,20,1,1,256,1,1,32,0,0,,,5120
#N/A,4814,20682871022,1632,,,,,,,,,,10240,12549019606,0
#N/A,4815,20682879918,1471,,,,,,,,,,10240,13922501698,0
12,4816,20682953962,1920,10,1,1,512,1,1,16,0,0,,,5120
#N/A,4817,20682989417,1152,,,,,,,,,,48,41666666,0
38,4818,20683005672,2688,160,2,1,512,1,1,20,0,0,,,163840
#N/A,4819,20683147042,1120,,,,,,,,,,256,228571428,0
71,4820,20683159521,43422,64,1,3,128,1,1,106,16896,0,,,24576
#N/A,4821,20683172512,1152,,,,,,,,,,256,222222222,0
71,4822,20683179296,29343,64,1,2,128,1,1,106,16896,0,,,16384
45,4823,20683210303,3200,20,1,1,256,1,1,32,0,0,,,5120
#N/A,4824,20683214463,1664,,,,,,,,,,10240,12307692306,0
#N/A,4825,20683219038,1472,,,,,,,,,,10240,13913043478,0
12,4826,20683289947,1952,10,1,1,512,1,1,16,0,0,,,5120
#N/A,4827,20683351832,1312,,,,,,,,,,2020,1539634146,0
71,4828,20683361112,117115,505,1,2,128,1,1,106,16896,0,,,129280
42,4829,20683479731,4768,316,1,1,128,1,1,16,0,0,,,40448
#N/A,4830,20683488146,2048,,,,,,,,,,192,93750000,0
38,4831,20683496018,4480,160,8,1,512,1,1,20,0,0,,,655360
67,4832,20683501746,20031,5,1,1,1024,1,1,26,0,4096,,,5120
73,4833,20683531184,141338,5,1,1,1024,1,1,48,128,0,,,5120
16,4834,20683673962,1984,5,1,1,5,1,1,16,0,0,,,25
#N/A,4835,20683677162,1952,,,,,,,,,,50,51229508,0
62,4836,20683680330,8991,5,1,1,16,1,1,26,352,0,,,80
48,4837,20683690633,3680,1,1,1,512,1,1,32,0,0,,,512
#N/A,4838,20683695209,1536,,,,,,,,,,50,65104166,0
#N/A,4839,20683697801,1664,,,,,,,,,,200,240384614,0
10,4840,20683700649,2560,1,1,1,512,1,1,32,0,0,,,512
#N/A,4841,20683716936,1792,,,,,,,,,,760,848214284,0
22,4842,20683737831,2176,1,1,1,512,1,1,16,0,0,,,512
44,4843,20683780165,4640,1,1,1,128,1,1,34,0,0,,,128
12,4844,20683801604,2048,1,1,1,512,1,1,16,0,0,,,512
46,4845,20683829763,4352,1,1,1,128,1,1,34,0,0,,,128
#N/A,4846,20683872897,1504,,,,,,,,,,200,265957446,0
15,4847,20683895360,1920,1,1,1,512,1,1,16,0,0,,,512
10,4848,20683918079,1824,1,1,1,512,1,1,32,0,0,,,512
54,4849,20683953598,5343,1,1,1,4,1,1,32,16,0,,,4
#N/A,4850,20683971869,1376,,,,,,,,,,1,726744,0
6,4851,20684029754,1600,1,1,1,128,1,1,16,0,0,,,128
52,4852,20684039290,4256,1,1,1,128,1,1,62,0,4096,,,128
#N/A,4853,20684055609,1280,,,,,,,,,,4,3125000,0
7,4854,20684079800,2464,1,1,1,256,1,1,30,0,0,,,256
7,4855,20684093079,1952,1,1,1,256,1,1,30,0,0,,,256
46,4856,20684123318,3072,1,1,1,128,1,1,34,0,0,,,128
44,4857,20684155861,2783,1,1,1,128,1,1,34,0,0,,,128
42,4858,20684195283,3264,1,1,1,128,1,1,16,0,0,,,128
66,4859,20684236913,19935,1,1,1,32,1,1,42,128,0,,,32
61,4860,20684258224,8672,1,1,1,16,1,1,30,416,0,,,16
13,4861,20684279823,2016,1,1,1,512,1,1,20,0,0,,,512
40,4862,20684314958,3039,1,1,1,512,1,1,32,0,0,,,512
46,4863,20684350764,2784,1,1,1,128,1,1,34,0,0,,,128
41,4864,20684382027,3263,1,1,1,512,1,1,32,0,0,,,512
12,4865,20684417929,2048,1,1,1,512,1,1,16,0,0,,,512
44,4866,20684453223,3232,1,1,1,128,1,1,34,0,0,,,128
44,4867,20684488070,6431,1,1,1,128,1,1,34,0,0,,,128
46,4868,20684517860,7424,1,1,1,128,1,1,34,0,0,,,128
46,4869,20684553731,2816,1,1,1,128,1,1,34,0,0,,,128
44,4870,20684586433,2656,1,1,1,128,1,1,34,0,0,,,128
44,4871,20684615104,2880,1,1,1,128,1,1,34,0,0,,,128
46,4872,20684639839,2784,1,1,1,128,1,1,34,0,0,,,128
59,4873,20684671262,5855,64,1,1,128,1,1,32,0,0,,,8192
54,4874,20684697468,3232,1,1,1,1,1,1,32,16,0,,,1
#N/A,4875,20684726043,1280,,,,,,,,,,1,781250,0
14,4876,20684768793,1920,1,1,1,512,1,1,16,0,0,,,512
10,4877,20684806808,1887,1,1,1,512,1,1,16,0,0,,,512
6,4878,20684853557,1344,1,1,1,128,1,1,16,0,0,,,128
52,4879,20684864661,2560,1,1,1,128,1,1,62,0,4096,,,128
#N/A,4880,20684880692,1472,,,,,,,,,,4,2717391,0
7,4881,20684905715,1920,1,1,1,256,1,1,30,0,0,,,256
44,4882,20684933842,2656,1,1,1,128,1,1,34,0,0,,,128
44,4883,20684966608,2720,1,1,1,128,1,1,34,0,0,,,128
10,4884,20684988527,1952,1,1,1,512,1,1,32,0,0,,,512
13,4885,20685020110,2880,1,1,1,512,1,1,32,0,0,,,512
18,4886,20685043405,2816,1,1,1,512,1,1,32,0,0,,,512
37,4887,20685072972,2976,1,1,1,512,1,1,16,0,0,,,512
44,4888,20685104330,2816,1,1,1,128,1,1,34,0,0,,,128
18,4889,20685123177,2048,1,1,1,512,1,1,19,0,0,,,512
46,4890,20685154344,2816,1,1,1,128,1,1,34,0,0,,,128
44,4891,20685188487,3455,1,1,1,128,1,1,34,0,0,,,128
19,4892,20685215589,2048,1,1,1,512,1,1,16,0,0,,,512
24,4893,20685241828,2112,1,1,1,512,1,1,16,0,0,,,512
13,4894,20685279842,3328,1,1,1,512,1,1,32,0,0,,,512
29,4895,20685304993,2720,1,1,1,128,1,1,16,0,0,,,128
6,4896,20685341728,1344,1,1,1,128,1,1,16,0,0,,,128
52,4897,20685350111,2496,1,1,1,128,1,1,62,0,4096,,,128
#N/A,4898,20685368734,1280,,,,,,,,,,4,3125000,0
53,4899,20685438843,4256,2,1,1,32,4,1,32,16,0,,,256
44,4900,20685469338,2656,1,1,1,128,1,1,34,0,0,,,128
13,4901,20685497721,2816,1,1,1,512,1,1,32,0,0,,,512
12,4902,20685517528,1728,1,1,1,512,1,1,16,0,0,,,512
46,4903,20685550966,2656,1,1,1,128,1,1,34,0,0,,,128
47,4904,20685593204,4064,1,1,1,1024,1,1,30,0,8192,,,1024
#N/A,4905,20685603572,1280,,,,,,,,,,8,6250000,0
10,4906,20685636275,2751,1,1,1,512,1,1,32,0,0,,,512
2,4907,20685662993,1632,1,1,1,128,1,1,16,0,0,,,128
58,4908,20685671569,7360,1,1,1,96,1,1,42,0,2128,,,96
9,4909,20685697712,2016,1,1,1,512,1,1,16,0,0,,,512
47,4910,20685751341,3104,1,1,1,1024,1,1,30,0,8192,,,1024
#N/A,4911,20685763117,1248,,,,,,,,,,8,6410256,0
10,4912,20685791020,1824,1,1,1,512,1,1,32,0,0,,,512
2,4913,20685813451,1376,1,1,1,128,1,1,16,0,0,,,128
58,4914,20685822314,3808,1,1,1,96,1,1,42,0,2128,,,96
9,4915,20685868264,1632,1,1,1,512,1,1,16,0,0,,,512
36,4916,20685913990,2944,1,1,1,16,32,1,20,6528,0,,,512
12,4917,20685941189,1632,1,1,1,512,1,1,16,0,0,,,512
44,4918,20685980931,2976,1,1,1,128,1,1,34,0,0,,,128

==> figures/GNMT_data/twenty_five_words/kernel_summary.csv <==
Name,Invocations,Avg. Duration(ns),Registers/Thread,Static Shared Memory,Avg. Dynamic Shared Memory
"memset (0)",0,0,0,0,0
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__scan::InitAgent<thrust::cuda_cub::cub::ScanTileState<long, bool=1>, int>, thrust::cuda_cub::cub::ScanTileState<long, bool=1>, int>(bool=1, thrust::cuda_cub::cub::ScanTileState<long, bool=1>)",2,1504,16,0,0
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_16fill_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE7_clEvEUlvE_EEvS4_RKT_EUliE0_EEviT1_",9,1550,16,0,0
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_16fill_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlvE_EEvS4_RKT_EUliE0_EEviT1_",3,1600,16,0,0
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_16fill_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE4_clEvEUlvE_EEvS4_RKT_EUliE0_EEviT1_",2,1632,16,0,0
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__copy_if::InitAgent<thrust::cuda_cub::cub::ScanTileState<int, bool=1>, int*, int>, thrust::cuda_cub::cub::ScanTileState<int, bool=1>, unsigned long, int*>(bool=1, thrust::cuda_cub::cub::ScanTileState<int, bool=1>, int*)",44,1641,16,0,0
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__parallel_for::ParallelForAgent<thrust::cuda_cub::__tabulate::functor<thrust::device_ptr<long>, at::native::LinspaceOp<long, long>, long>, long>, thrust::cuda_cub::__tabulate::functor<thrust::device_ptr<long>, at::native::LinspaceOp<long, long>, long>, long>(thrust::device_ptr<long>, long)",44,1693,16,0,0
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15mul_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE6_clEvEUlN3c104HalfES8_E_EEvS4_RKT_EUliE0_EEviT1_",41,1786,16,0,0
"void kernelPointwiseApply3<TensorMaskedSelectOp<long, bool, long>, bool, long, long, unsigned int, int=1, int=1, int=1>(OffsetInfo<bool, bool, long>, OffsetInfo<long, bool, long>, OffsetInfo<TensorMaskedSelectOp<long, bool, long>, bool, unsigned int>, bool, long)",2,1824,16,0,0
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE_clEvENKUlvE7_clEvEUlbE_EEvS4_RKT_EUliE0_EEviT1_",1,1887,16,0,0
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE_clEvENKUlvE4_clEvEUllE_EEvS4_RKT_EUliE0_EEviT1_",2,1904,16,0,0
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE0_EEviT1_",84,1917,16,0,0
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SD_EUliE0_EEviT1_",40,1918,16,0,0
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23bitwise_not_kernel_cudaERNS_14TensorIteratorEEUlbE_EEvS4_RKT_EUliE0_EEviT1_",42,1929,16,0,0
"void kernelPointwiseApply2<TensorMaskedFillOp<long, bool>, long, bool, unsigned int, int=1, int=2>(OffsetInfo<bool, long, bool>, OffsetInfo<TensorMaskedFillOp<long, bool>, long, unsigned int>, long, long)",41,1939,16,0,0
"void fillSliceWithIndex<unsigned int, int=2>(TensorInfo<long, unsigned int>, unsigned int, unsigned int, unsigned int)",41,2001,16,0,0
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE0_EEviT1_",42,2026,16,0,0
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15div_kernel_cudaERNS_14TensorIteratorEENKUlvE0_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE0_EEviT1_",1,2048,19,0,0
"void kernelPointwiseApply2<TensorClampOp<float>, float, float, unsigned int, int=1, int=1>(OffsetInfo<TensorClampOp<float>, float, unsigned int>, OffsetInfo<float, float, int=1>, float, float)",1,2048,16,0,0
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_15div_kernel_cudaERNS_14TensorIteratorEENKUlvE0_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SB_EUliE0_EEviT1_",41,2050,20,0,0
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS4_RKT_EUliE0_EEviT1_",42,2073,16,0,0
"void kernelPointwiseApply2<TensorMaskedFillOp<float, bool>, float, bool, unsigned int, int=1, int=2>(OffsetInfo<bool, float, bool>, OffsetInfo<TensorMaskedFillOp<float, bool>, float, unsigned int>, float, float)",41,2087,16,0,0
"void kernelPointwiseApply2<TensorMaskedFillOp<c10::Half, bool>, c10::Half, bool, unsigned int, int=1, int=1>(OffsetInfo<bool, c10::Half, bool>, OffsetInfo<TensorMaskedFillOp<c10::Half, bool>, c10::Half, unsigned int>, c10::Half, c10::Half)",41,2091,16,0,0
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15log_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE0_clEvEUlfE_EEvS4_RKT_EUliE0_EEviT1_",1,2112,16,0,0
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15div_kernel_cudaERNS_14TensorIteratorEENKUlvE0_clEvENKUlvE6_clEvEUlN3c104HalfES8_E_EEvS4_RKT_EUliE0_EEviT1_",41,2118,19,0,0
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE_clEvENKUlvE2_clEvEUlfE_EEvS4_RKT_EUliE_EEviT1_",83,2187,32,0,0
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE_clEvENKUlvE4_clEvEUllE_EEvS4_RKT_EUliE_EEviT1_",2,2287,32,0,0
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__parallel_for::ParallelForAgent<thrust::cuda_cub::__transform::unary_transform_f<thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, thrust::cuda_cub::__transform::no_stencil_tag, idx_functor, thrust::cuda_cub::__transform::always_true_predicate>, long>, thrust::cuda_cub::__transform::unary_transform_f<thru",43,2446,30,0,0
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_16fill_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE4_clEvEUlvE_EEvS4_RKT_EUliE2_EEviT1_",1,2656,16,0,0
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_16fill_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlvE_EEvS4_RKT_EUliE2_EEviT1_",1,2720,16,0,0
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_15mul_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS5_RKT_EUlfE0_EEvS5_SB_EUliE_EEviT1_",1,2816,32,0,0
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15div_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE0_clEvEUlfE_EEvS4_RKT_EUliE_EEviT1_",1,2816,32,0,0
"void kernelTransformReduceInnermostDimIndex<bool, long, MinValuePair<bool, long>>(bool*, long*, bool*, unsigned int, unsigned int, thrust::pair<bool, long>, bool)",41,2858,21,4896,0
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS5_RKT_EUlfE0_EEvS5_SD_EUliE_EEviT1_",1,2880,32,0,0
"void kernelPointwiseApply2<Tensor_tanh_Half_Op, c10::Half, c10::Half, unsigned int, int=1, int=1>(OffsetInfo<c10::Half, unsigned int, int=1>, OffsetInfo<c10::Half, unsigned int, int=1>, unsigned int, Tensor_tanh_Half_Op)",41,2889,16,0,0
"void kernelTransformReduceInnermostDimIndex<float, long, MaxValuePair<float, long>>(float*, long*, float*, unsigned int, unsigned int, thrust::pair<float, long>, float)",1,2944,20,6528,0
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_80_GLOBAL__N__56_tmpxft_00007b57_00000000_11_PowKernel_compute_75_cpp1_ii_0847b02229pow_tensor_scalar_kernel_implIffEEvRNS_14TensorIteratorET0_EUlfE5_EEvS6_RKT_EUliE0_EEviT1_",1,2976,16,0,0
"void CatArrayBatchedCopy<c10::Half, unsigned int, int=3>(c10::Half*, CatArrInputTensor<c10::Half, unsigned int>*, OutputTensorSizeStride<unsigned int, unsigned int=4>, int, unsigned int)",164,3033,20,0,0
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_14eq_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS5_RKT_EUllE0_EEvS5_SB_EUliE_EEviT1_",41,3063,32,0,0
"void THCudaTensor_gatherKernel<unsigned int, float, int=2>(TensorInfo<float, unsigned int>, TensorInfo<float, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",41,3081,32,0,0
"void THCudaTensor_gatherKernel<unsigned int, long, int=2>(TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",41,3251,32,0,0
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE2_EEviT1_",41,3263,16,0,0
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_23gpu_kernel_with_scalarsIZZZNS0_14eq_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS5_RKT_EUlfE0_EEvS5_SB_EUliE_EEviT1_",1,3328,32,0,0
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",247,3371,34,0,0
"void LSTM_elementWise_fp<__half, __half, float, cudnnRNNBiasMode_t=2>(int, int, int, int, __half const *, __half const *, __half const *, __half const *, cudnn::reduced_divisor, __half*, __half*, __half*, __half const *, __half*, bool, int, cudnnRNNClipMode_t, cudnnNanPropagation_t, float, float)",354,3458,32,0,0
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",85,3532,34,0,0
"void kernelReduceAll<bool, unsigned int, long, thrust::identity<long>, ReduceAdd<long>, int=1>(TensorInfo<bool, unsigned int>, unsigned int, long, long, thrust::identity<long>, long*)",2,3584,30,0,8192
"void THCudaTensor_gatherKernel<unsigned int, long, int=3>(TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, TensorInfo<long, unsigned int>, int, unsigned int)",41,3665,32,0,0
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_17index_kernel_implINS0_10OpaqueTypeILi4EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",85,3755,34,0,0
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_16gpu_index_kernelIZNS0_21index_put_kernel_implINS0_10OpaqueTypeILi8EEEEEvRNS_14TensorIteratorEN3c108ArrayRefIlEESA_EUlPcSB_lE_EEvS7_SA_SA_RKT_EUliE_EEviT1_",163,3814,34,0,0
"void _GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::softmax_warp_forward<c10::Half, c10::Half, float, int=6, bool=0>(c10::Half*, c10::Half const *, int, int, int)",41,3999,25,0,0
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__copy_if::CopyIfAgent<thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::device_ptr<bool>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::use_default, thrust::use_default>>, NonZeroOp<bool>, int, int*>, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, thrust::use_default>, thrust::device_ptr<bool>, thrust::permutation_iterator<thrust::device_ptr<long>, thrust::transform_iterator<strided_range<thrust::device_ptr<long>>::stride_functor, thrust::counting_iterator<long, thrust::use_default, thrust::use_default, ",44,4039,62,0,4096
"_ZN2at6native13reduce_kernelILi512ENS0_8ReduceOpIfNS0_14func_wrapper_tIfZNS0_15sum_kernel_implIfffEEvRNS_14TensorIteratorEEUlffE_EEjfLi4EEEEEvT0_",1,4256,32,16,0
"_ZN2at6native13reduce_kernelILi512ENS0_8ReduceOpIhNS0_14func_wrapper_tIhZNS0_14or_kernel_cudaERNS_14TensorIteratorEEUlhhE_EEjhLi4EEEEEvT0_",82,4310,32,16,0
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE_clEvENKUlvE6_clEvEUlN3c104HalfEE_EEvS4_RKT_EUliE2_EEviT1_",1,4672,16,0,0
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE6_clEvEUlNS5_4HalfES9_E_EEvS4_RKT_EUliE2_EEviT1_",123,5069,16,0,0
"void indexSelectSmallIndex<c10::Half, unsigned int, int=2, int=2, int=-2>(TensorInfo<c10::Half, unsigned int>, TensorInfo<c10::Half, unsigned int>, TensorInfo<long, unsigned int>, int, int, unsigned int, long)",41,5070,32,0,0
"void thrust::cuda_cub::core::_kernel_agent<thrust::cuda_cub::__scan::ScanAgent<thrust::device_ptr<long>, thrust::device_ptr<long>, thrust::plus<long>, int, long, thrust::detail::integral_constant<bool, bool=0>>, thrust::device_ptr<long>, thrust::device_ptr<long>, thrust::plus<long>, int, thrust::cuda_cub::cub::ScanTileState<long, bool=1>, thrust::cuda_cub::__scan::AddInitToExclusiveScan<long, thrust::plus<long>>>(thrust::device_ptr<long>, thrust::device_ptr<long>, long, thrust::plus<long>, int, long)",2,5584,42,0,2128
"void indexSelectSmallIndex<c10::Half, unsigned int, int=3, int=3, int=-2>(TensorInfo<c10::Half, unsigned int>, TensorInfo<c10::Half, unsigned int>, TensorInfo<long, unsigned int>, int, int, unsigned int, long)",41,5737,32,0,0
"_ZN2at6native18elementwise_kernelILi128ELi4EZNS0_15gpu_kernel_implIZZZNS0_14ge_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE4_clEvEUlllE_EEvS4_RKT_EUliE1_EEviT1_",41,7631,32,0,0
"void bitonicSortKVInPlace<float, long, int=-2, int=-1, GTComp<float, bool=1>, unsigned int, int=32>(TensorInfo<float, bool=1>, bool=1, bool=1, bool=1, TensorInfo<long, bool=1>, bool=1, float)",41,8808,30,416,0
"void bitonicSortKVInPlace<c10::Half, long, int=2, int=-1, GTComp<c10::Half, bool=1>, unsigned int, int=32>(TensorInfo<c10::Half, bool=1>, bool=1, bool=1, bool=1, TensorInfo<long, bool=1>, bool=1, c10::Half)",41,9159,26,352,0
"void at::native::reduce_kernel<int=512, at::native::ReduceOp<c10::Half, at::native::NormOps<float>, unsigned int, c10::Half, int=4>>(c10::Half)",41,10595,32,16,2048
"volta_fp16_sgemm_fp16_128x64_nn",41,15746,122,12544,0
"void gemv2N_kernel_val<__half, __half, float, int=128, int=4, int=4, int=4, int=1, cublasGemvParams<cublasGemvTensor<__half const >, cublasGemvTensor<__half>, float>>(float, float, __half const )",190,18648,56,2560,0
"void gatherTopK<float, unsigned int, int=1, bool=1>(TensorInfo<float, unsigned int>, unsigned int, unsigned int, unsigned int, unsigned int, TensorInfo<float, unsigned int>, unsigned int, unsigned int, TensorInfo<long, unsigned int>, unsigned int)",41,19608,42,128,0
"void at::native::_GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::cunn_SoftMaxForward<int=2, c10::Half, float, c10::Half, at::native::_GLOBAL__N__54_tmpxft_00007e5c_00000000_11_SoftMax_compute_75_cpp1_ii_a3310042::LogSoftMaxForwardEpilogue>(c10::Half*, c10::Half*, int)",41,19743,26,0,4096
"volta_fp16_sgemm_fp16_32x32_sliced1x4_tn",41,21745,86,32768,0
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_nn",9,28674,106,16640,0
"void transpose_kernel<__half, __half>(__half*, __half*)",10,36171,21,2112,0
"volta_fp16_s884gemm_fp16_64x64_ldg8_f2f_tn",451,36199,106,16896,0
"volta_fp16_s884gemm_fp16_128x64_ldg8_f2f_nn",1,50078,186,32768,0
"void gatherTopK<c10::Half, unsigned int, int=2, bool=1>(TensorInfo<c10::Half, unsigned int>, unsigned int, unsigned int, unsigned int, unsigned int, TensorInfo<c10::Half, unsigned int>, unsigned int, unsigned int, TensorInfo<long, unsigned int>, unsigned int)",41,128354,48,128,0

==> figures/GPU_percent_change/utilization.csv <==
87.8, 88.1, 85.9, 85.9, 88.1, 87.8, 85.9, 88.1, 87.8, 85.9, 88.1, 87.8, 85.9, 88.1, 87.8, 85.9, 88.1, 85.9, 87.8, 85.9, 88.1, 87.8, 85.9, 88.1, 87.8, 85.9, 88.1, 85.9, 87.8, 88.1, 85.9, 87.8, 88.1, 85.9, 87.8, 88.1, 85.9, 87.8, 85.9, 88.1, 85.9, 87.8, 88.1, 85.9, 87.8, 88.1, 85.9, 87.8, 88.1, 85.9, 88.1, 87.8, 85.9, 85.9, 88.1, 87.8, 85.9, 88.1, 87.8, 85.9, 88.1, 87.8, 85.9, 88.1, 85.9, 87.8, 88.1, 85.9, 87.8, 88.1, 85.9, 87.8, 85.9, 88.1, 87.8, 85.9, 88.1, 85.9, 87.8, 88.1, 85.9, 87.8, 88.1, 85.9, 87.8, 88.1, 85.9, 87.8, 88.1, 85.9, 85.9, 87.8, 88.1, 85.9, 87.8, 88.1, 85.9, 88.1, 87.8, 85.9

==> figures/GPU_percent_change/utilization_after.csv <==
84.5, 83.6, 87.2, 94.0, 76.8, 94.0, 76.8, 90.4, 80.3, 90.4, 76.8, 90.4, 85.3, 94.0, 83.6, 94.0, 94.0, 76.8, 94.0, 83.6, 87.2, 94.0, 76.8, 90.4, 81.1, 94.0, 94.0, 83.6, 90.4, 76.8, 87.2, 94.0, 83.6, 87.2, 83.6, 87.2, 94.0, 83.6, 87.2, 83.6, 87.2, 94.0, 76.8, 90.4, 80.3, 90.4, 76.8, 87.2, 83.6, 87.2, 94.0, 83.6, 87.2, 94.0, 76.8, 94.0, 83.6, 87.2, 94.0, 76.8, 90.4, 81.1, 94.0, 83.6, 90.4, 90.4, 81.1, 94.0, 83.6, 90.4, 94.0, 76.8, 87.2, 83.6, 87.2, 94.0, 83.6, 87.2, 94.0, 76.8, 94.0, 83.6, 87.2, 94.0, 76.8, 90.4, 80.3, 94.0, 76.8, 90.4, 76.8, 84.5, 94.0, 83.6, 87.2, 94.0, 76.8, 90.4, 81.1, 94.0

==> figures/all_results/7slo_misses.csv <==
#345,355,167,15,367,179,29,"M"
240,260,100,40,260,180,40,"FB"
280,320,160,40,320,160,40,"T"
280,280,140,0,290,150,10,"Tri"
269,290,124,40,320,150,40,"G"
0,0,60,40,0,60,40,"DS"

==> figures/all_results/alexnet_raw.txt <==
Timestamp: 1317263464926 TotalImages: 16 BatchSize: 16 LearnedSize: 0 CPULatency: 38973 GPULatency: 16649 SLO: 0
batch_size:,16,timestamp,1317263480525,latency,15582,stream_id,0,data_transfer_time,0,instant_thpt,0,arrival_rate,976,
Timestamp: 1317263480525 TotalImages: 32 BatchSize: 16 LearnedSize: 0 CPULatency: 46785 GPULatency: 15582 SLO: 0
batch_size:,16,timestamp,1317263495060,latency,14518,stream_id,0,data_transfer_time,0,instant_thpt,0,arrival_rate,977,
Timestamp: 1317263495060 TotalImages: 48 BatchSize: 16 LearnedSize: 0 CPULatency: 61320 GPULatency: 14518 SLO: 0
batch_size:,16,timestamp,1317263515067,latency,17450,stream_id,0,data_transfer_time,195,instant_thpt,0,arrival_rate,963,
Timestamp: 1317263515067 TotalImages: 64 BatchSize: 16 LearnedSize: 0 CPULatency: 18454 GPULatency: 17450 SLO: 0
batch_size:,16,timestamp,1317263526215,latency,11132,stream_id,0,data_transfer_time,0,instant_thpt,0,arrival_rate,975,
Timestamp: 1317263526215 TotalImages: 80 BatchSize: 16 LearnedSize: 0 CPULatency: 29602 GPULatency: 11132 SLO: 0
batch_size:,16,timestamp,1317263545166,latency,16392,stream_id,0,data_transfer_time,191,instant_thpt,0,arrival_rate,955,
Timestamp: 1317263545166 TotalImages: 96 BatchSize: 16 LearnedSize: 0 CPULatency: 17398 GPULatency: 16392 SLO: 0
batch_size:,16,timestamp,1317263556319,latency,11138,stream_id,0,data_transfer_time,0,instant_thpt,0,arrival_rate,956,
Timestamp: 1317263556319 TotalImages: 112 BatchSize: 16 LearnedSize: 0 CPULatency: 28551 GPULatency: 11138 SLO: 0
batch_size:,16,timestamp,1317263580217,latency,20285,stream_id,0,data_transfer_time,206,instant_thpt,0,arrival_rate,955,
Timestamp: 1317263580217 TotalImages: 128 BatchSize: 16 LearnedSize: 0 CPULatency: 21288 GPULatency: 20285 SLO: 0
batch_size:,16,timestamp,1317263592689,latency,12458,stream_id,0,data_transfer_time,0,instant_thpt,0,arrival_rate,977,
Timestamp: 1317263592689 TotalImages: 144 BatchSize: 16 LearnedSize: 0 CPULatency: 30649 GPULatency: 12458 SLO: 0
batch_size:,16,timestamp,1317263610302,latency,17599,stream_id,0,data_transfer_time,0,instant_thpt,0,arrival_rate,974,
Timestamp: 1317263610302 TotalImages: 160 BatchSize: 16 LearnedSize: 0 CPULatency: 48262 GPULatency: 17599 SLO: 0
batch_size:,16,timestamp,1317263622212,latency,11897,stream_id,0,data_transfer_time,0,instant_thpt,1344,arrival_rate,962,
Timestamp: 1317263622212 TotalImages: 176 BatchSize: 16 LearnedSize: 0 CPULatency: 60173 GPULatency: 11897 SLO: 0
batch_size:,16,timestamp,1317263640442,latency,16115,stream_id,0,data_transfer_time,0,instant_thpt,1168,arrival_rate,962,
Timestamp: 1317263640442 TotalImages: 192 BatchSize: 16 LearnedSize: 0 CPULatency: 49364 GPULatency: 16115 SLO: 0
Measurement_interval(ms):,250,Throughput:,768,gpu_latency:,14006,cpu_latency,0,0,0,1,1317263646694,192,0,Images_procssed,192
batch_size:,16,timestamp,1317263653924,latency,13468,stream_id,0,data_transfer_time,0,instant_thpt,1178,arrival_rate,973,
Timestamp: 1317263653924 TotalImages: 16 BatchSize: 16 LearnedSize: 0 CPULatency: 30602 GPULatency: 13468 SLO: 0
batch_size:,16,timestamp,1317263670583,latency,16649,stream_id,0,data_transfer_time,0,instant_thpt,1069,arrival_rate,978,
Timestamp: 1317263670583 TotalImages: 32 BatchSize: 16 LearnedSize: 0 CPULatency: 47261 GPULatency: 16649 SLO: 0
batch_size:,16,timestamp,1317263686444,latency,15847,stream_id,0,data_transfer_time,0,instant_thpt,1039,arrival_rate,964,
Timestamp: 1317263686444 TotalImages: 48 BatchSize: 16 LearnedSize: 0 CPULatency: 30925 GPULatency: 15847 SLO: 0
batch_size:,16,timestamp,1317263700662,latency,14205,stream_id,0,data_transfer_time,0,instant_thpt,1082,arrival_rate,963,
Timestamp: 1317263700662 TotalImages: 64 BatchSize: 16 LearnedSize: 0 CPULatency: 45143 GPULatency: 14205 SLO: 0
batch_size:,16,timestamp,1317263716256,latency,15581,stream_id,0,data_transfer_time,0,instant_thpt,1054,arrival_rate,969,
Timestamp: 1317263716256 TotalImages: 80 BatchSize: 16 LearnedSize: 0 CPULatency: 60737 GPULatency: 15581 SLO: 0
batch_size:,16,timestamp,1317263730297,latency,14028,stream_id,0,data_transfer_time,0,instant_thpt,1097,arrival_rate,956,
Timestamp: 1317263730297 TotalImages: 96 BatchSize: 16 LearnedSize: 0 CPULatency: 44685 GPULatency: 14028 SLO: 0
batch_size:,16,timestamp,1317263742448,latency,12138,stream_id,0,data_transfer_time,0,instant_thpt,1207,arrival_rate,952,
Timestamp: 1317263742448 TotalImages: 112 BatchSize: 16 LearnedSize: 0 CPULatency: 56835 GPULatency: 12138 SLO: 0
batch_size:,16,timestamp,1317263762977,latency,16086,stream_id,0,data_transfer_time,218,instant_thpt,1100,arrival_rate,960,
Timestamp: 1317263762977 TotalImages: 128 BatchSize: 16 LearnedSize: 0 CPULatency: 17141 GPULatency: 16086 SLO: 0
batch_size:,16,timestamp,1317263777863,latency,14874,stream_id,0,data_transfer_time,0,instant_thpt,1087,arrival_rate,956,
Timestamp: 1317263777863 TotalImages: 144 BatchSize: 16 LearnedSize: 0 CPULatency: 30973 GPULatency: 14874 SLO: 0
batch_size:,16,timestamp,1317263792070,latency,11931,stream_id,0,data_transfer_time,0,instant_thpt,1214,arrival_rate,964,
Timestamp: 1317263792070 TotalImages: 160 BatchSize: 16 LearnedSize: 0 CPULatency: 45180 GPULatency: 11931 SLO: 0
batch_size:,16,timestamp,1317263807668,latency,15585,stream_id,0,data_transfer_time,0,instant_thpt,1120,arrival_rate,956,
Timestamp: 1317263807668 TotalImages: 176 BatchSize: 16 LearnedSize: 0 CPULatency: 60778 GPULatency: 15585 SLO: 0
batch_size:,16,timestamp,1317263822215,latency,11991,stream_id,0,data_transfer_time,0,instant_thpt,1227,arrival_rate,957,
Timestamp: 1317263822215 TotalImages: 192 BatchSize: 16 LearnedSize: 0 CPULatency: 60792 GPULatency: 11991 SLO: 0
batch_size:,16,timestamp,1317263837259,latency,15032,stream_id,0,data_transfer_time,0,instant_thpt,1145,arrival_rate,963,
Timestamp: 1317263837259 TotalImages: 208 BatchSize: 16 LearnedSize: 0 CPULatency: 60230 GPULatency: 15032 SLO: 0
batch_size:,16,timestamp,1317263850585,latency,10214,stream_id,0,data_transfer_time,190,instant_thpt,1355,arrival_rate,975,
Timestamp: 1317263850585 TotalImages: 224 BatchSize: 16 LearnedSize: 0 CPULatency: 59019 GPULatency: 10214 SLO: 0
batch_size:,16,timestamp,1317263866353,latency,15755,stream_id,0,data_transfer_time,0,instant_thpt,1185,arrival_rate,962,
Timestamp: 1317263866353 TotalImages: 240 BatchSize: 16 LearnedSize: 0 CPULatency: 46737 GPULatency: 15755 SLO: 0
batch_size:,16,timestamp,1317263880523,latency,14156,stream_id,0,data_transfer_time,0,instant_thpt,1157,arrival_rate,952,
Timestamp: 1317263880523 TotalImages: 256 BatchSize: 16 LearnedSize: 0 CPULatency: 60907 GPULatency: 14156 SLO: 0
batch_size:,16,timestamp,1317263895941,latency,15405,stream_id,0,data_transfer_time,0,instant_thpt,1097,arrival_rate,956,
Timestamp: 1317263895941 TotalImages: 272 BatchSize: 16 LearnedSize: 0 CPULatency: 46243 GPULatency: 15405 SLO: 0
Measurement_interval(ms):,250,Throughput:,1088,gpu_latency:,14732,cpu_latency,0,0,0,1,1317263896362,464,0,Images_procssed,464
batch_size:,16,timestamp,1317263910490,latency,14536,stream_id,0,data_transfer_time,0,instant_thpt,1098,arrival_rate,958,
Timestamp: 1317263910490 TotalImages: 16 BatchSize: 16 LearnedSize: 0 CPULatency: 60792 GPULatency: 14536 SLO: 0
batch_size:,16,timestamp,1317263926246,latency,15745,stream_id,0,data_transfer_time,0,instant_thpt,1057,arrival_rate,962,
Timestamp: 1317263926246 TotalImages: 32 BatchSize: 16 LearnedSize: 0 CPULatency: 46394 GPULatency: 15745 SLO: 0
batch_size:,16,timestamp,1317263940620,latency,14360,stream_id,0,data_transfer_time,0,instant_thpt,1085,arrival_rate,977,
Timestamp: 1317263940620 TotalImages: 48 BatchSize: 16 LearnedSize: 0 CPULatency: 60768 GPULatency: 14360 SLO: 0
batch_size:,16,timestamp,1317263957222,latency,16590,stream_id,0,data_transfer_time,0,instant_thpt,1024,arrival_rate,956,
Timestamp: 1317263957222 TotalImages: 64 BatchSize: 16 LearnedSize: 0 CPULatency: 47288 GPULatency: 16590 SLO: 0
batch_size:,16,timestamp,1317263972802,latency,15568,stream_id,0,data_transfer_time,0,instant_thpt,1025,arrival_rate,956,
Timestamp: 1317263972802 TotalImages: 80 BatchSize: 16 LearnedSize: 0 CPULatency: 30644 GPULatency: 15568 SLO: 0
batch_size:,16,timestamp,1317263992519,latency,19703,stream_id,0,data_transfer_time,0,instant_thpt,918,arrival_rate,963,
Timestamp: 1317263992519 TotalImages: 96 BatchSize: 16 LearnedSize: 0 CPULatency: 50361 GPULatency: 19703 SLO: 0
batch_size:,16,timestamp,1317264003392,latency,10860,stream_id,0,data_transfer_time,0,instant_thpt,1195,arrival_rate,962,
Timestamp: 1317264003392 TotalImages: 112 BatchSize: 16 LearnedSize: 0 CPULatency: 61234 GPULatency: 10860 SLO: 0
batch_size:,16,timestamp,1317264022124,latency,18719,stream_id,0,data_transfer_time,0,instant_thpt,1024,arrival_rate,976,
Timestamp: 1317264022124 TotalImages: 128 BatchSize: 16 LearnedSize: 0 CPULatency: 49879 GPULatency: 18719 SLO: 0
batch_size:,16,timestamp,1317264033164,latency,11027,stream_id,0,data_transfer_time,0,instant_thpt,1237,arrival_rate,963,
Timestamp: 1317264033164 TotalImages: 144 BatchSize: 16 LearnedSize: 0 CPULatency: 60919 GPULatency: 11027 SLO: 0
batch_size:,16,timestamp,1317264051930,latency,18754,stream_id,0,data_transfer_time,0,instant_thpt,1045,arrival_rate,962,
Timestamp: 1317264051930 TotalImages: 160 BatchSize: 16 LearnedSize: 0 CPULatency: 49539 GPULatency: 18754 SLO: 0
batch_size:,16,timestamp,1317264063130,latency,11187,stream_id,0,data_transfer_time,0,instant_thpt,1237,arrival_rate,976,
Timestamp: 1317264063130 TotalImages: 176 BatchSize: 16 LearnedSize: 0 CPULatency: 60739 GPULatency: 11187 SLO: 0
batch_size:,16,timestamp,1317264079782,latency,16640,stream_id,0,data_transfer_time,0,instant_thpt,1099,arrival_rate,955,
Timestamp: 1317264079782 TotalImages: 192 BatchSize: 16 LearnedSize: 0 CPULatency: 47284 GPULatency: 16640 SLO: 0
batch_size:,16,timestamp,1317264091645,latency,11850,stream_id,0,data_transfer_time,0,instant_thpt,1224,arrival_rate,979,
Timestamp: 1317264091645 TotalImages: 208 BatchSize: 16 LearnedSize: 0 CPULatency: 59146 GPULatency: 11850 SLO: 0
batch_size:,16,timestamp,1317264107087,latency,15430,stream_id,0,data_transfer_time,0,instant_thpt,1130,arrival_rate,956,
Timestamp: 1317264107087 TotalImages: 224 BatchSize: 16 LearnedSize: 0 CPULatency: 46515 GPULatency: 15430 SLO: 0
batch_size:,16,timestamp,1317264120295,latency,13196,stream_id,0,data_transfer_time,0,instant_thpt,1171,arrival_rate,975,
Timestamp: 1317264120295 TotalImages: 240 BatchSize: 16 LearnedSize: 0 CPULatency: 59723 GPULatency: 13196 SLO: 0
batch_size:,16,timestamp,1317264139407,latency,16560,stream_id,0,data_transfer_time,0,instant_thpt,1068,arrival_rate,956,
Timestamp: 1317264139407 TotalImages: 256 BatchSize: 16 LearnedSize: 0 CPULatency: 49798 GPULatency: 16560 SLO: 0
Measurement_interval(ms):,250,Throughput:,1024,gpu_latency:,15197,cpu_latency,0,0,0,1,1317264146295,720,0,Images_procssed,720
batch_size:,16,timestamp,1317264154571,latency,15152,stream_id,0,data_transfer_time,0,instant_thpt,1061,arrival_rate,976,
Timestamp: 1317264154571 TotalImages: 16 BatchSize: 16 LearnedSize: 0 CPULatency: 30671 GPULatency: 15152 SLO: 0
batch_size:,16,timestamp,1317264174288,latency,19707,stream_id,0,data_transfer_time,0,instant_thpt,936,arrival_rate,956,
Timestamp: 1317264174288 TotalImages: 32 BatchSize: 16 LearnedSize: 0 CPULatency: 50388 GPULatency: 19707 SLO: 0
batch_size:,16,timestamp,1317264182649,latency,8348,stream_id,0,data_transfer_time,0,instant_thpt,1426,arrival_rate,963,
Timestamp: 1317264182649 TotalImages: 48 BatchSize: 16 LearnedSize: 0 CPULatency: 58748 GPULatency: 8348 SLO: 0
batch_size:,16,timestamp,1317264205977,latency,20773,stream_id,0,data_transfer_time,0,instant_thpt,1098,arrival_rate,962,
Timestamp: 1317264205977 TotalImages: 64 BatchSize: 16 LearnedSize: 0 CPULatency: 54020 GPULatency: 20773 SLO: 0
batch_size:,16,timestamp,1317264219977,latency,13988,stream_id,0,data_transfer_time,0,instant_thpt,1120,arrival_rate,962,
Timestamp: 1317264219977 TotalImages: 80 BatchSize: 16 LearnedSize: 0 CPULatency: 30665 GPULatency: 13988 SLO: 0
batch_size:,16,timestamp,1317264236583,latency,16593,stream_id,0,data_transfer_time,0,instant_thpt,1042,arrival_rate,963,
Timestamp: 1317264236583 TotalImages: 96 BatchSize: 16 LearnedSize: 0 CPULatency: 47270 GPULatency: 16593 SLO: 0
batch_size:,16,timestamp,1317264252309,latency,15714,stream_id,0,data_transfer_time,0,instant_thpt,1030,arrival_rate,973,
Timestamp: 1317264252309 TotalImages: 112 BatchSize: 16 LearnedSize: 0 CPULatency: 30787 GPULatency: 15714 SLO: 0
batch_size:,16,timestamp,1317264266732,latency,14410,stream_id,0,data_transfer_time,0,instant_thpt,1070,arrival_rate,978,
Timestamp: 1317264266732 TotalImages: 128 BatchSize: 16 LearnedSize: 0 CPULatency: 45210 GPULatency: 14410 SLO: 0
batch_size:,16,timestamp,1317264283333,latency,16589,stream_id,0,data_transfer_time,0,instant_thpt,1017,arrival_rate,961,
Timestamp: 1317264283333 TotalImages: 144 BatchSize: 16 LearnedSize: 0 CPULatency: 61810 GPULatency: 16589 SLO: 0
batch_size:,16,timestamp,1317264296097,latency,12752,stream_id,0,data_transfer_time,0,instant_thpt,1135,arrival_rate,975,
Timestamp: 1317264296097 TotalImages: 160 BatchSize: 16 LearnedSize: 0 CPULatency: 74575 GPULatency: 12752 SLO: 0
batch_size:,16,timestamp,1317264308245,latency,12136,stream_id,0,data_transfer_time,0,instant_thpt,1226,arrival_rate,975,
Timestamp: 1317264308245 TotalImages: 176 BatchSize: 16 LearnedSize: 0 CPULatency: 86722 GPULatency: 12136 SLO: 0
batch_size:,16,timestamp,1317264325912,latency,17655,stream_id,0,data_transfer_time,0,instant_thpt,1066,arrival_rate,963,
Timestamp: 1317264325912 TotalImages: 192 BatchSize: 16 LearnedSize: 0 CPULatency: 48305 GPULatency: 17655 SLO: 0
batch_size:,16,timestamp,1317264339405,latency,13480,stream_id,0,data_transfer_time,0,instant_thpt,1126,arrival_rate,963,
Timestamp: 1317264339405 TotalImages: 208 BatchSize: 16 LearnedSize: 0 CPULatency: 61797 GPULatency: 13480 SLO: 0
batch_size:,16,timestamp,1317264356058,latency,16640,stream_id,0,data_transfer_time,0,instant_thpt,1043,arrival_rate,952,
Timestamp: 1317264356058 TotalImages: 224 BatchSize: 16 LearnedSize: 0 CPULatency: 78450 GPULatency: 16640 SLO: 0
batch_size:,16,timestamp,1317264370583,latency,14511,stream_id,0,data_transfer_time,0,instant_thpt,1072,arrival_rate,956,
Timestamp: 1317264370583 TotalImages: 240 BatchSize: 16 LearnedSize: 0 CPULatency: 92975 GPULatency: 14511 SLO: 0
batch_size:,16,timestamp,1317264386280,latency,15684,stream_id,0,data_transfer_time,0,instant_thpt,1046,arrival_rate,962,
Timestamp: 1317264386280 TotalImages: 256 BatchSize: 16 LearnedSize: 0 CPULatency: 108673 GPULatency: 15684 SLO: 0
Measurement_interval(ms):,250,Throughput:,1024,gpu_latency:,15357,cpu_latency,0,0,0,1,1317264396658,976,0,Images_procssed,976
batch_size:,16,timestamp,1317264402941,latency,16648,stream_id,0,data_transfer_time,0,instant_thpt,1003,arrival_rate,976,
Timestamp: 1317264402941 TotalImages: 16 BatchSize: 16 LearnedSize: 0 CPULatency: 30816 GPULatency: 16648 SLO: 0
batch_size:,16,timestamp,1317264417467,latency,14516,stream_id,0,data_transfer_time,0,instant_thpt,1052,arrival_rate,957,
Timestamp: 1317264417467 TotalImages: 32 BatchSize: 16 LearnedSize: 0 CPULatency: 45343 GPULatency: 14516 SLO: 0
batch_size:,16,timestamp,1317264433292,latency,15812,stream_id,0,data_transfer_time,0,instant_thpt,1031,arrival_rate,956,
Timestamp: 1317264433292 TotalImages: 48 BatchSize: 16 LearnedSize: 0 CPULatency: 61168 GPULatency: 15812 SLO: 0
batch_size:,16,timestamp,1317264448625,latency,15321,stream_id,0,data_transfer_time,0,instant_thpt,1037,arrival_rate,953,
Timestamp: 1317264448625 TotalImages: 64 BatchSize: 16 LearnedSize: 0 CPULatency: 46239 GPULatency: 15321 SLO: 0
batch_size:,16,timestamp,1317264467785,latency,19147,stream_id,0,data_transfer_time,0,instant_thpt,936,arrival_rate,956,
Timestamp: 1317264467785 TotalImages: 80 BatchSize: 16 LearnedSize: 0 CPULatency: 31115 GPULatency: 19147 SLO: 0
batch_size:,16,timestamp,1317264478727,latency,10931,stream_id,0,data_transfer_time,0,instant_thpt,1199,arrival_rate,956,
Timestamp: 1317264478727 TotalImages: 96 BatchSize: 16 LearnedSize: 0 CPULatency: 42058 GPULatency: 10931 SLO: 0
batch_size:,16,timestamp,1317264497666,latency,18926,stream_id,0,data_transfer_time,0,instant_thpt,1022,arrival_rate,963,
Timestamp: 1317264497666 TotalImages: 112 BatchSize: 16 LearnedSize: 0 CPULatency: 60996 GPULatency: 18926 SLO: 0
batch_size:,16,timestamp,1317264508199,latency,10521,stream_id,0,data_transfer_time,0,instant_thpt,1271,arrival_rate,953,
Timestamp: 1317264508199 TotalImages: 128 BatchSize: 16 LearnedSize: 0 CPULatency: 41414 GPULatency: 10521 SLO: 0
batch_size:,16,timestamp,1317264525471,latency,17259,stream_id,0,data_transfer_time,0,instant_thpt,1099,arrival_rate,956,
Timestamp: 1317264525471 TotalImages: 144 BatchSize: 16 LearnedSize: 0 CPULatency: 58685 GPULatency: 17259 SLO: 0
batch_size:,16,timestamp,1317264535881,latency,10398,stream_id,0,data_transfer_time,0,instant_thpt,1318,arrival_rate,963,
Timestamp: 1317264535881 TotalImages: 160 BatchSize: 16 LearnedSize: 0 CPULatency: 58711 GPULatency: 10398 SLO: 0
batch_size:,16,timestamp,1317264551429,latency,15535,stream_id,0,data_transfer_time,0,instant_thpt,1173,arrival_rate,961,
Timestamp: 1317264551429 TotalImages: 176 BatchSize: 16 LearnedSize: 0 CPULatency: 56599 GPULatency: 15535 SLO: 0
batch_size:,16,timestamp,1317264565362,latency,13921,stream_id,0,data_transfer_time,0,instant_thpt,1161,arrival_rate,956,
Timestamp: 1317264565362 TotalImages: 192 BatchSize: 16 LearnedSize: 0 CPULatency: 60148 GPULatency: 13921 SLO: 0
batch_size:,16,timestamp,1317264581568,latency,16192,stream_id,0,data_transfer_time,0,instant_thpt,1074,arrival_rate,951,
Timestamp: 1317264581568 TotalImages: 208 BatchSize: 16 LearnedSize: 0 CPULatency: 47280 GPULatency: 16192 SLO: 0
batch_size:,16,timestamp,1317264595337,latency,13757,stream_id,0,data_transfer_time,0,instant_thpt,1118,arrival_rate,977,
Timestamp: 1317264595337 TotalImages: 224 BatchSize: 16 LearnedSize: 0 CPULatency: 61049 GPULatency: 13757 SLO: 0
batch_size:,16,timestamp,1317264611924,latency,16573,stream_id,0,data_transfer_time,0,instant_thpt,1041,arrival_rate,961,
Timestamp: 1317264611924 TotalImages: 240 BatchSize: 16 LearnedSize: 0 CPULatency: 47506 GPULatency: 16573 SLO: 0
batch_size:,16,timestamp,1317264628310,latency,16373,stream_id,0,data_transfer_time,0,instant_thpt,1009,arrival_rate,978,
Timestamp: 1317264628310 TotalImages: 256 BatchSize: 16 LearnedSize: 0 CPULatency: 30664 GPULatency: 16373 SLO: 0
Measurement_interval(ms):,250,Throughput:,1024,gpu_latency:,15940,cpu_latency,0,0,0,1,1317264646292,1232,0,Images_procssed,1232
batch_size:,16,timestamp,1317264647184,latency,18862,stream_id,0,data_transfer_time,0,instant_thpt,928,arrival_rate,956,
Timestamp: 1317264647184 TotalImages: 16 BatchSize: 16 LearnedSize: 0 CPULatency: 49538 GPULatency: 18862 SLO: 0
batch_size:,16,timestamp,1317264657390,latency,10197,stream_id,0,data_transfer_time,0,instant_thpt,1248,arrival_rate,977,
Timestamp: 1317264657390 TotalImages: 32 BatchSize: 16 LearnedSize: 0 CPULatency: 59744 GPULatency: 10197 SLO: 0
batch_size:,16,timestamp,1317264675045,latency,17643,stream_id,0,data_transfer_time,0,instant_thpt,1077,arrival_rate,977,
Timestamp: 1317264675045 TotalImages: 48 BatchSize: 16 LearnedSize: 0 CPULatency: 48347 GPULatency: 17643 SLO: 0
batch_size:,16,timestamp,1317264686455,latency,11398,stream_id,0,data_transfer_time,0,instant_thpt,1240,arrival_rate,960,
Timestamp: 1317264686455 TotalImages: 64 BatchSize: 16 LearnedSize: 0 CPULatency: 59757 GPULatency: 11398 SLO: 0
batch_size:,16,timestamp,1317264702270,latency,15803,stream_id,0,data_transfer_time,0,instant_thpt,1126,arrival_rate,962,
Timestamp: 1317264702270 TotalImages: 80 BatchSize: 16 LearnedSize: 0 CPULatency: 46442 GPULatency: 15803 SLO: 0
batch_size:,16,timestamp,1317264715524,latency,13241,stream_id,0,data_transfer_time,0,instant_thpt,1167,arrival_rate,956,
Timestamp: 1317264715524 TotalImages: 96 BatchSize: 16 LearnedSize: 0 CPULatency: 59696 GPULatency: 13241 SLO: 0
batch_size:,16,timestamp,1317264731573,latency,16038,stream_id,0,data_transfer_time,0,instant_thpt,1082,arrival_rate,962,
Timestamp: 1317264731573 TotalImages: 112 BatchSize: 16 LearnedSize: 0 CPULatency: 46711 GPULatency: 16038 SLO: 0
batch_size:,16,timestamp,1317264745074,latency,13490,stream_id,0,data_transfer_time,0,instant_thpt,1134,arrival_rate,973,
Timestamp: 1317264745074 TotalImages: 128 BatchSize: 16 LearnedSize: 0 CPULatency: 60213 GPULatency: 13490 SLO: 0
batch_size:,16,timestamp,1317264761227,latency,16140,stream_id,0,data_transfer_time,0,instant_thpt,1062,arrival_rate,961,
Timestamp: 1317264761227 TotalImages: 144 BatchSize: 16 LearnedSize: 0 CPULatency: 47242 GPULatency: 16140 SLO: 0
batch_size:,16,timestamp,1317264775044,latency,13805,stream_id,0,data_transfer_time,0,instant_thpt,1110,arrival_rate,962,
Timestamp: 1317264775044 TotalImages: 160 BatchSize: 16 LearnedSize: 0 CPULatency: 61059 GPULatency: 13805 SLO: 0
batch_size:,16,timestamp,1317264792587,latency,15280,stream_id,0,data_transfer_time,0,instant_thpt,1078,arrival_rate,961,
Timestamp: 1317264792587 TotalImages: 176 BatchSize: 16 LearnedSize: 0 CPULatency: 48512 GPULatency: 15280 SLO: 0
batch_size:,16,timestamp,1317264808363,latency,15763,stream_id,0,data_transfer_time,0,instant_thpt,1046,arrival_rate,976,
Timestamp: 1317264808363 TotalImages: 192 BatchSize: 16 LearnedSize: 0 CPULatency: 31056 GPULatency: 15763 SLO: 0
batch_size:,16,timestamp,1317264822528,latency,14153,stream_id,0,data_transfer_time,0,instant_thpt,1088,arrival_rate,977,
Timestamp: 1317264822528 TotalImages: 208 BatchSize: 16 LearnedSize: 0 CPULatency: 45222 GPULatency: 14153 SLO: 0
batch_size:,16,timestamp,1317264837238,latency,14698,stream_id,0,data_transfer_time,0,instant_thpt,1088,arrival_rate,963,
Timestamp: 1317264837238 TotalImages: 224 BatchSize: 16 LearnedSize: 0 CPULatency: 59932 GPULatency: 14698 SLO: 0
batch_size:,16,timestamp,1317264857071,latency,17446,stream_id,0,data_transfer_time,0,instant_thpt,1002,arrival_rate,976,
Timestamp: 1317264857071 TotalImages: 240 BatchSize: 16 LearnedSize: 0 CPULatency: 50656 GPULatency: 17446 SLO: 0
batch_size:,16,timestamp,1317264867661,latency,10577,stream_id,0,data_transfer_time,0,instant_thpt,1257,arrival_rate,954,
Timestamp: 1317264867661 TotalImages: 256 BatchSize: 16 LearnedSize: 0 CPULatency: 61245 GPULatency: 10577 SLO: 0
batch_size:,16,timestamp,1317264886985,latency,17214,stream_id,0,data_transfer_time,0,instant_thpt,1093,arrival_rate,963,
Timestamp: 1317264886985 TotalImages: 272 BatchSize: 16 LearnedSize: 0 CPULatency: 50470 GPULatency: 17214 SLO: 0
Measurement_interval(ms):,250,Throughput:,1088,gpu_latency:,15271,cpu_latency,0,0,0,1,1317264896286,1504,0,Images_procssed,1504
batch_size:,16,timestamp,1317264897289,latency,10293,stream_id,0,data_transfer_time,0,instant_thpt,1323,arrival_rate,955,
Timestamp: 1317264897289 TotalImages: 16 BatchSize: 16 LearnedSize: 0 CPULatency: 60774 GPULatency: 10293 SLO: 0
batch_size:,16,timestamp,1317264917064,latency,17166,stream_id,0,data_transfer_time,242,instant_thpt,1127,arrival_rate,962,
Timestamp: 1317264917064 TotalImages: 32 BatchSize: 16 LearnedSize: 0 CPULatency: 18221 GPULatency: 17166 SLO: 0
batch_size:,16,timestamp,1317264926867,latency,9787,stream_id,0,data_transfer_time,0,instant_thpt,1380,arrival_rate,955,
Timestamp: 1317264926867 TotalImages: 48 BatchSize: 16 LearnedSize: 0 CPULatency: 28023 GPULatency: 9787 SLO: 0
batch_size:,16,timestamp,1317264949310,latency,18274,stream_id,0,data_transfer_time,195,instant_thpt,1127,arrival_rate,956,
Timestamp: 1317264949310 TotalImages: 64 BatchSize: 16 LearnedSize: 0 CPULatency: 19329 GPULatency: 18274 SLO: 0
batch_size:,16,timestamp,1317264956508,latency,7185,stream_id,0,data_transfer_time,0,instant_thpt,1676,arrival_rate,958,
Timestamp: 1317264956508 TotalImages: 80 BatchSize: 16 LearnedSize: 0 CPULatency: 26528 GPULatency: 7185 SLO: 0
batch_size:,16,timestamp,1317264981511,latency,19333,stream_id,0,data_transfer_time,187,instant_thpt,1251,arrival_rate,956,
Timestamp: 1317264981511 TotalImages: 96 BatchSize: 16 LearnedSize: 0 CPULatency: 20336 GPULatency: 19333 SLO: 0
batch_size:,16,timestamp,1317264993877,latency,12352,stream_id,0,data_transfer_time,0,instant_thpt,1273,arrival_rate,961,
Timestamp: 1317264993877 TotalImages: 112 BatchSize: 16 LearnedSize: 0 CPULatency: 30646 GPULatency: 12352 SLO: 0
batch_size:,16,timestamp,1317265011541,latency,17653,stream_id,0,data_transfer_time,0,instant_thpt,1089,arrival_rate,956,
Timestamp: 1317265011541 TotalImages: 128 BatchSize: 16 LearnedSize: 0 CPULatency: 48311 GPULatency: 17653 SLO: 0
batch_size:,16,timestamp,1317265025031,latency,13477,stream_id,0,data_transfer_time,0,instant_thpt,1138,arrival_rate,961,
Timestamp: 1317265025031 TotalImages: 144 BatchSize: 16 LearnedSize: 0 CPULatency: 61801 GPULatency: 13477 SLO: 0
batch_size:,16,timestamp,1317265041630,latency,16587,stream_id,0,data_transfer_time,0,instant_thpt,1051,arrival_rate,974,
Timestamp: 1317265041630 TotalImages: 160 BatchSize: 16 LearnedSize: 0 CPULatency: 78401 GPULatency: 16587 SLO: 0
batch_size:,16,timestamp,1317265057211,latency,15567,stream_id,0,data_transfer_time,0,instant_thpt,1039,arrival_rate,963,
Timestamp: 1317265057211 TotalImages: 176 BatchSize: 16 LearnedSize: 0 CPULatency: 30638 GPULatency: 15567 SLO: 0
batch_size:,16,timestamp,1317265071751,latency,14529,stream_id,0,data_transfer_time,0,instant_thpt,1070,arrival_rate,964,
Timestamp: 1317265071751 TotalImages: 192 BatchSize: 16 LearnedSize: 0 CPULatency: 45178 GPULatency: 14529 SLO: 0
batch_size:,16,timestamp,1317265088409,latency,16646,stream_id,0,data_transfer_time,0,instant_thpt,1015,arrival_rate,976,
Timestamp: 1317265088409 TotalImages: 208 BatchSize: 16 LearnedSize: 0 CPULatency: 61836 GPULatency: 16646 SLO: 0
batch_size:,16,timestamp,1317265103383,latency,14961,stream_id,0,data_transfer_time,0,instant_thpt,1042,arrival_rate,979,
Timestamp: 1317265103383 TotalImages: 224 BatchSize: 16 LearnedSize: 0 CPULatency: 76810 GPULatency: 14961 SLO: 0
batch_size:,16,timestamp,1317265118839,latency,15444,stream_id,0,data_transfer_time,0,instant_thpt,1039,arrival_rate,955,
Timestamp: 1317265118839 TotalImages: 240 BatchSize: 16 LearnedSize: 0 CPULatency: 92266 GPULatency: 15444 SLO: 0
batch_size:,16,timestamp,1317265131993,latency,13142,stream_id,0,data_transfer_time,0,instant_thpt,1128,arrival_rate,964,
Timestamp: 1317265131993 TotalImages: 256 BatchSize: 16 LearnedSize: 0 CPULatency: 44140 GPULatency: 13142 SLO: 0
Measurement_interval(ms):,250,Throughput:,1024,gpu_latency:,14283,cpu_latency,109733,0,0,1,1317265146538,1760,0,Images_procssed,1760
batch_size:,16,timestamp,1317265148651,latency,16642,stream_id,0,data_transfer_time,0,instant_thpt,1044,arrival_rate,977,
Timestamp: 1317265148651 TotalImages: 16 BatchSize: 16 LearnedSize: 0 CPULatency: 60798 GPULatency: 16642 SLO: 0
batch_size:,16,timestamp,1317265164194,latency,12988,stream_id,0,data_transfer_time,0,instant_thpt,1137,arrival_rate,960,
Timestamp: 1317265164194 TotalImages: 32 BatchSize: 16 LearnedSize: 0 CPULatency: 46190 GPULatency: 12988 SLO: 0
batch_size:,16,timestamp,1317265181864,latency,17658,stream_id,0,data_transfer_time,0,instant_thpt,1021,arrival_rate,955,
Timestamp: 1317265181864 TotalImages: 48 BatchSize: 16 LearnedSize: 0 CPULatency: 30659 GPULatency: 17658 SLO: 0
batch_size:,16,timestamp,1317265193676,latency,11800,stream_id,0,data_transfer_time,0,instant_thpt,1188,arrival_rate,953,
Timestamp: 1317265193676 TotalImages: 64 BatchSize: 16 LearnedSize: 0 CPULatency: 42471 GPULatency: 11800 SLO: 0
batch_size:,16,timestamp,1317265208851,latency,15162,stream_id,0,data_transfer_time,0,instant_thpt,1121,arrival_rate,974,
Timestamp: 1317265208851 TotalImages: 80 BatchSize: 16 LearnedSize: 0 CPULatency: 57646 GPULatency: 15162 SLO: 0
batch_size:,16,timestamp,1317265223836,latency,12376,stream_id,0,data_transfer_time,217,instant_thpt,1206,arrival_rate,956,
Timestamp: 1317265223836 TotalImages: 96 BatchSize: 16 LearnedSize: 0 CPULatency: 61199 GPULatency: 12376 SLO: 0
batch_size:,16,timestamp,1317265239335,latency,15487,stream_id,0,data_transfer_time,0,instant_thpt,1119,arrival_rate,976,
Timestamp: 1317265239335 TotalImages: 112 BatchSize: 16 LearnedSize: 0 CPULatency: 46550 GPULatency: 15487 SLO: 0
batch_size:,16,timestamp,1317265253538,latency,14191,stream_id,0,data_transfer_time,0,instant_thpt,1123,arrival_rate,959,
Timestamp: 1317265253538 TotalImages: 128 BatchSize: 16 LearnedSize: 0 CPULatency: 60753 GPULatency: 14191 SLO: 0
batch_size:,16,timestamp,1317265269365,latency,15815,stream_id,0,data_transfer_time,0,instant_thpt,1067,arrival_rate,956,
Timestamp: 1317265269365 TotalImages: 144 BatchSize: 16 LearnedSize: 0 CPULatency: 46478 GPULatency: 15815 SLO: 0
batch_size:,16,timestamp,1317265282624,latency,13247,stream_id,0,data_transfer_time,0,instant_thpt,1137,arrival_rate,975,
Timestamp: 1317265282624 TotalImages: 160 BatchSize: 16 LearnedSize: 0 CPULatency: 59736 GPULatency: 13247 SLO: 0
batch_size:,16,timestamp,1317265299348,latency,16712,stream_id,0,data_transfer_time,0,instant_thpt,1047,arrival_rate,976,
Timestamp: 1317265299348 TotalImages: 176 BatchSize: 16 LearnedSize: 0 CPULatency: 47404 GPULatency: 16712 SLO: 0
batch_size:,16,timestamp,1317265312065,latency,12706,stream_id,0,data_transfer_time,0,instant_thpt,1153,arrival_rate,956,
Timestamp: 1317265312065 TotalImages: 192 BatchSize: 16 LearnedSize: 0 CPULatency: 60122 GPULatency: 12706 SLO: 0
batch_size:,16,timestamp,1317265327278,latency,15200,stream_id,0,data_transfer_time,0,instant_thpt,1102,arrival_rate,956,
Timestamp: 1317265327278 TotalImages: 208 BatchSize: 16 LearnedSize: 0 CPULatency: 46247 GPULatency: 15200 SLO: 0
batch_size:,16,timestamp,1317265341818,latency,14528,stream_id,0,data_transfer_time,0,instant_thpt,1101,arrival_rate,956,
Timestamp: 1317265341818 TotalImages: 224 BatchSize: 16 LearnedSize: 0 CPULatency: 60787 GPULatency: 14528 SLO: 0
batch_size:,16,timestamp,1317265357680,latency,15850,stream_id,0,data_transfer_time,0,instant_thpt,1055,arrival_rate,976,
Timestamp: 1317265357680 TotalImages: 240 BatchSize: 16 LearnedSize: 0 CPULatency: 46507 GPULatency: 15850 SLO: 0
batch_size:,16,timestamp,1317265371954,latency,14262,stream_id,0,data_transfer_time,0,instant_thpt,1088,arrival_rate,977,
Timestamp: 1317265371954 TotalImages: 256 BatchSize: 16 LearnedSize: 0 CPULatency: 60781 GPULatency: 14262 SLO: 0
batch_size:,16,timestamp,1317265388559,latency,16592,stream_id,0,data_transfer_time,0,instant_thpt,1026,arrival_rate,955,
Timestamp: 1317265388559 TotalImages: 272 BatchSize: 16 LearnedSize: 0 CPULatency: 47295 GPULatency: 16592 SLO: 0
Measurement_interval(ms):,250,Throughput:,1088,gpu_latency:,15665,cpu_latency,109733,0,0,1,1317265396321,2032,0,Images_procssed,2032
batch_size:,16,timestamp,1317265401493,latency,12922,stream_id,0,data_transfer_time,0,instant_thpt,1132,arrival_rate,955,
Timestamp: 1317265401493 TotalImages: 16 BatchSize: 16 LearnedSize: 0 CPULatency: 60230 GPULatency: 12922 SLO: 0
batch_size:,16,timestamp,1317265417605,latency,16103,stream_id,0,data_transfer_time,0,instant_thpt,1062,arrival_rate,973,
Timestamp: 1317265417605 TotalImages: 32 BatchSize: 16 LearnedSize: 0 CPULatency: 47259 GPULatency: 16103 SLO: 0
batch_size:,16,timestamp,1317265431551,latency,13932,stream_id,0,data_transfer_time,0,instant_thpt,1105,arrival_rate,962,
Timestamp: 1317265431551 TotalImages: 48 BatchSize: 16 LearnedSize: 0 CPULatency: 61204 GPULatency: 13932 SLO: 0
batch_size:,16,timestamp,1317265446706,latency,15142,stream_id,0,data_transfer_time,0,instant_thpt,1080,arrival_rate,956,
Timestamp: 1317265446706 TotalImages: 64 BatchSize: 16 LearnedSize: 0 CPULatency: 46214 GPULatency: 15142 SLO: 0
batch_size:,16,timestamp,1317265462583,latency,15865,stream_id,0,data_transfer_time,0,instant_thpt,1044,arrival_rate,966,
Timestamp: 1317265462583 TotalImages: 80 BatchSize: 16 LearnedSize: 0 CPULatency: 62091 GPULatency: 15865 SLO: 0
batch_size:,16,timestamp,1317265480980,latency,18386,stream_id,0,data_transfer_time,0,instant_thpt,957,arrival_rate,960,
Timestamp: 1317265480980 TotalImages: 96 BatchSize: 16 LearnedSize: 0 CPULatency: 80488 GPULatency: 18386 SLO: 0
batch_size:,16,timestamp,1317265491353,latency,10360,stream_id,0,data_transfer_time,0,instant_thpt,1250,arrival_rate,955,
Timestamp: 1317265491353 TotalImages: 112 BatchSize: 16 LearnedSize: 0 CPULatency: 90861 GPULatency: 10360 SLO: 0
batch_size:,16,timestamp,1317265513199,latency,19236,stream_id,0,data_transfer_time,0,instant_thpt,1040,arrival_rate,976,
Timestamp: 1317265513199 TotalImages: 128 BatchSize: 16 LearnedSize: 0 CPULatency: 52496 GPULatency: 19236 SLO: 0
batch_size:,16,timestamp,1317265523964,latency,10751,stream_id,0,data_transfer_time,0,instant_thpt,1264,arrival_rate,976,
Timestamp: 1317265523964 TotalImages: 144 BatchSize: 16 LearnedSize: 0 CPULatency: 31054 GPULatency: 10751 SLO: 0
batch_size:,16,timestamp,1317265540366,latency,16391,stream_id,0,data_transfer_time,0,instant_thpt,1120,arrival_rate,974,
Timestamp: 1317265540366 TotalImages: 160 BatchSize: 16 LearnedSize: 0 CPULatency: 47457 GPULatency: 16391 SLO: 0
batch_size:,16,timestamp,1317265553906,latency,13525,stream_id,0,data_transfer_time,0,instant_thpt,1151,arrival_rate,976,
Timestamp: 1317265553906 TotalImages: 176 BatchSize: 16 LearnedSize: 0 CPULatency: 60996 GPULatency: 13525 SLO: 0
batch_size:,16,timestamp,1317265577585,latency,21288,stream_id,0,data_transfer_time,0,instant_thpt,951,arrival_rate,954,
Timestamp: 1317265577585 TotalImages: 192 BatchSize: 16 LearnedSize: 0 CPULatency: 54564 GPULatency: 21288 SLO: 0
batch_size:,16,timestamp,1317265592133,latency,14534,stream_id,0,data_transfer_time,0,instant_thpt,1025,arrival_rate,975,
Timestamp: 1317265592133 TotalImages: 208 BatchSize: 16 LearnedSize: 0 CPULatency: 30665 GPULatency: 14534 SLO: 0
batch_size:,16,timestamp,1317265607689,latency,15544,stream_id,0,data_transfer_time,0,instant_thpt,1027,arrival_rate,956,
Timestamp: 1317265607689 TotalImages: 224 BatchSize: 16 LearnedSize: 0 CPULatency: 46221 GPULatency: 15544 SLO: 0
batch_size:,16,timestamp,1317265624296,latency,16596,stream_id,0,data_transfer_time,0,instant_thpt,995,arrival_rate,962,
Timestamp: 1317265624296 TotalImages: 240 BatchSize: 16 LearnedSize: 0 CPULatency: 30625 GPULatency: 16596 SLO: 0
batch_size:,16,timestamp,1317265639375,latency,15066,stream_id,0,data_transfer_time,0,instant_thpt,1028,arrival_rate,959,
Timestamp: 1317265639375 TotalImages: 256 BatchSize: 16 LearnedSize: 0 CPULatency: 45704 GPULatency: 15066 SLO: 0
Measurement_interval(ms):,250,Throughput:,1024,gpu_latency:,15644,cpu_latency,109733,0,0,1,1317265646320,2288,0,Images_procssed,2288
batch_size:,16,timestamp,1317265654887,latency,15497,stream_id,0,data_transfer_time,0,instant_thpt,1030,arrival_rate,975,
Timestamp: 1317265654887 TotalImages: 16 BatchSize: 16 LearnedSize: 0 CPULatency: 61216 GPULatency: 15497 SLO: 0
batch_size:,16,timestamp,1317265668983,latency,14087,stream_id,0,data_transfer_time,0,instant_thpt,1082,arrival_rate,959,
Timestamp: 1317265668983 TotalImages: 32 BatchSize: 16 LearnedSize: 0 CPULatency: 45193 GPULatency: 14087 SLO: 0
batch_size:,16,timestamp,1317265684770,latency,15775,stream_id,0,data_transfer_time,0,instant_thpt,1048,arrival_rate,974,
Timestamp: 1317265684770 TotalImages: 48 BatchSize: 16 LearnedSize: 0 CPULatency: 60980 GPULatency: 15775 SLO: 0
batch_size:,16,timestamp,1317265697546,latency,12764,stream_id,0,data_transfer_time,0,instant_thpt,1150,arrival_rate,961,
Timestamp: 1317265697546 TotalImages: 64 BatchSize: 16 LearnedSize: 0 CPULatency: 43658 GPULatency: 12764 SLO: 0
batch_size:,16,timestamp,1317265713648,latency,16092,stream_id,0,data_transfer_time,0,instant_thpt,1072,arrival_rate,976,
Timestamp: 1317265713648 TotalImages: 80 BatchSize: 16 LearnedSize: 0 CPULatency: 59760 GPULatency: 16092 SLO: 0
batch_size:,16,timestamp,1317265727250,latency,13589,stream_id,0,data_transfer_time,0,instant_thpt,1124,arrival_rate,977,
Timestamp: 1317265727250 TotalImages: 96 BatchSize: 16 LearnedSize: 0 CPULatency: 44260 GPULatency: 13589 SLO: 0
batch_size:,16,timestamp,1317265742726,latency,15464,stream_id,0,data_transfer_time,0,instant_thpt,1079,arrival_rate,952,
Timestamp: 1317265742726 TotalImages: 112 BatchSize: 16 LearnedSize: 0 CPULatency: 59737 GPULatency: 15464 SLO: 0
batch_size:,16,timestamp,1317265758372,latency,15633,stream_id,0,data_transfer_time,0,instant_thpt,1051,arrival_rate,958,
Timestamp: 1317265758372 TotalImages: 128 BatchSize: 16 LearnedSize: 0 CPULatency: 46333 GPULatency: 15633 SLO: 0
batch_size:,16,timestamp,1317265774921,latency,16537,stream_id,0,data_transfer_time,0,instant_thpt,1009,arrival_rate,955,
Timestamp: 1317265774921 TotalImages: 144 BatchSize: 16 LearnedSize: 0 CPULatency: 30653 GPULatency: 16537 SLO: 0
batch_size:,16,timestamp,1317265789450,latency,14516,stream_id,0,data_transfer_time,0,instant_thpt,1055,arrival_rate,955,
Timestamp: 1317265789450 TotalImages: 160 BatchSize: 16 LearnedSize: 0 CPULatency: 45182 GPULatency: 14516 SLO: 0
batch_size:,16,timestamp,1317265809160,latency,19699,stream_id,0,data_transfer_time,0,instant_thpt,933,arrival_rate,962,
Timestamp: 1317265809160 TotalImages: 176 BatchSize: 16 LearnedSize: 0 CPULatency: 30640 GPULatency: 19699 SLO: 0
batch_size:,16,timestamp,1317265818968,latency,9795,stream_id,0,data_transfer_time,0,instant_thpt,1283,arrival_rate,956,
Timestamp: 1317265818968 TotalImages: 192 BatchSize: 16 LearnedSize: 0 CPULatency: 40447 GPULatency: 9795 SLO: 0
batch_size:,16,timestamp,1317265834471,latency,15491,stream_id,0,data_transfer_time,0,instant_thpt,1157,arrival_rate,962,
Timestamp: 1317265834471 TotalImages: 208 BatchSize: 16 LearnedSize: 0 CPULatency: 55950 GPULatency: 15491 SLO: 0
batch_size:,16,timestamp,1317265848624,latency,11929,stream_id,0,data_transfer_time,0,instant_thpt,1249,arrival_rate,969,
Timestamp: 1317265848624 TotalImages: 224 BatchSize: 16 LearnedSize: 0 CPULatency: 45187 GPULatency: 11929 SLO: 0
batch_size:,16,timestamp,1317265864400,latency,15763,stream_id,0,data_transfer_time,0,instant_thpt,1132,arrival_rate,975,
Timestamp: 1317265864400 TotalImages: 240 BatchSize: 16 LearnedSize: 0 CPULatency: 60963 GPULatency: 15763 SLO: 0
batch_size:,16,timestamp,1317265879782,latency,12941,stream_id,0,data_transfer_time,0,instant_thpt,1184,arrival_rate,976,
Timestamp: 1317265879782 TotalImages: 256 BatchSize: 16 LearnedSize: 0 CPULatency: 61759 GPULatency: 12941 SLO: 0
Measurement_interval(ms):,250,Throughput:,1024,gpu_latency:,13722,cpu_latency,109733,0,0,1,1317265896438,2544,0,Images_procssed,2544
batch_size:,16,timestamp,1317265898939,latency,19146,stream_id,0,data_transfer_time,0,instant_thpt,1009,arrival_rate,956,
Timestamp: 1317265898939 TotalImages: 16 BatchSize: 16 LearnedSize: 0 CPULatency: 80916 GPULatency: 19146 SLO: 0
batch_size:,16,timestamp,1317265909928,latency,10979,stream_id,0,data_transfer_time,0,instant_thpt,1233,arrival_rate,956,
Timestamp: 1317265909928 TotalImages: 32 BatchSize: 16 LearnedSize: 0 CPULatency: 91905 GPULatency: 10979 SLO: 0
batch_size:,16,timestamp,1317265926536,latency,16596,stream_id,0,data_transfer_time,0,instant_thpt,1098,arrival_rate,962,
Timestamp: 1317265926536 TotalImages: 48 BatchSize: 16 LearnedSize: 0 CPULatency: 58693 GPULatency: 16596 SLO: 0
batch_size:,16,timestamp,1317265939021,latency,9879,stream_id,0,data_transfer_time,0,instant_thpt,1358,arrival_rate,954,
Timestamp: 1317265939021 TotalImages: 64 BatchSize: 16 LearnedSize: 0 CPULatency: 59740 GPULatency: 9879 SLO: 0
batch_size:,16,timestamp,1317265958856,latency,19823,stream_id,0,data_transfer_time,0,instant_thpt,1082,arrival_rate,976,
Timestamp: 1317265958856 TotalImages: 80 BatchSize: 16 LearnedSize: 0 CPULatency: 50486 GPULatency: 19823 SLO: 0
batch_size:,16,timestamp,1317265969105,latency,10237,stream_id,0,data_transfer_time,0,instant_thpt,1322,arrival_rate,959,
Timestamp: 1317265969105 TotalImages: 96 BatchSize: 16 LearnedSize: 0 CPULatency: 60735 GPULatency: 10237 SLO: 0
batch_size:,16,timestamp,1317265984151,latency,15034,stream_id,0,data_transfer_time,0,instant_thpt,1193,arrival_rate,956,
Timestamp: 1317265984151 TotalImages: 112 BatchSize: 16 LearnedSize: 0 CPULatency: 56061 GPULatency: 15034 SLO: 0
batch_size:,16,timestamp,1317265999255,latency,15091,stream_id,0,data_transfer_time,0,instant_thpt,1126,arrival_rate,956,
Timestamp: 1317265999255 TotalImages: 128 BatchSize: 16 LearnedSize: 0 CPULatency: 60789 GPULatency: 15091 SLO: 0
batch_size:,16,timestamp,1317266014133,latency,14867,stream_id,0,data_transfer_time,0,instant_thpt,1101,arrival_rate,974,
Timestamp: 1317266014133 TotalImages: 144 BatchSize: 16 LearnedSize: 0 CPULatency: 45530 GPULatency: 14867 SLO: 0
batch_size:,16,timestamp,1317266028344,latency,14200,stream_id,0,data_transfer_time,0,instant_thpt,1113,arrival_rate,959,
Timestamp: 1317266028344 TotalImages: 160 BatchSize: 16 LearnedSize: 0 CPULatency: 59741 GPULatency: 14200 SLO: 0
batch_size:,16,timestamp,1317266044054,latency,15697,stream_id,0,data_transfer_time,0,instant_thpt,1066,arrival_rate,956,
Timestamp: 1317266044054 TotalImages: 176 BatchSize: 16 LearnedSize: 0 CPULatency: 46357 GPULatency: 15697 SLO: 0
batch_size:,16,timestamp,1317266056659,latency,12592,stream_id,0,data_transfer_time,0,instant_thpt,1168,arrival_rate,974,
Timestamp: 1317266056659 TotalImages: 192 BatchSize: 16 LearnedSize: 0 CPULatency: 58962 GPULatency: 12592 SLO: 0
batch_size:,16,timestamp,1317266071929,latency,15257,stream_id,0,data_transfer_time,0,instant_thpt,1108,arrival_rate,962,
Timestamp: 1317266071929 TotalImages: 208 BatchSize: 16 LearnedSize: 0 CPULatency: 46187 GPULatency: 15257 SLO: 0
batch_size:,16,timestamp,1317266086487,latency,14545,stream_id,0,data_transfer_time,0,instant_thpt,1104,arrival_rate,955,
Timestamp: 1317266086487 TotalImages: 224 BatchSize: 16 LearnedSize: 0 CPULatency: 60745 GPULatency: 14545 SLO: 0
batch_size:,16,timestamp,1317266102067,latency,15567,stream_id,0,data_transfer_time,0,instant_thpt,1065,arrival_rate,956,
Timestamp: 1317266102067 TotalImages: 240 BatchSize: 16 LearnedSize: 0 CPULatency: 46243 GPULatency: 15567 SLO: 0
batch_size:,16,timestamp,1317266116621,latency,14543,stream_id,0,data_transfer_time,0,instant_thpt,1082,arrival_rate,976,
Timestamp: 1317266116621 TotalImages: 256 BatchSize: 16 LearnedSize: 0 CPULatency: 60798 GPULatency: 14543 SLO: 0
batch_size:,16,timestamp,1317266132387,latency,15754,stream_id,0,data_transfer_time,0,instant_thpt,1048,arrival_rate,961,
Timestamp: 1317266132387 TotalImages: 272 BatchSize: 16 LearnedSize: 0 CPULatency: 46403 GPULatency: 15754 SLO: 0
Measurement_interval(ms):,250,Throughput:,1088,gpu_latency:,15276,cpu_latency,109733,0,0,1,1317266146710,2816,0,Images_procssed,2816
batch_size:,16,timestamp,1317266146722,latency,14323,stream_id,0,data_transfer_time,0,instant_thpt,1082,arrival_rate,962,
Timestamp: 1317266146722 TotalImages: 16 BatchSize: 16 LearnedSize: 0 CPULatency: 60738 GPULatency: 14323 SLO: 0
batch_size:,16,timestamp,1317266163372,latency,16642,stream_id,0,data_transfer_time,0,instant_thpt,1021,arrival_rate,977,
Timestamp: 1317266163372 TotalImages: 32 BatchSize: 16 LearnedSize: 0 CPULatency: 47304 GPULatency: 16642 SLO: 0
batch_size:,16,timestamp,1317266178345,latency,14960,stream_id,0,data_transfer_time,0,instant_thpt,1045,arrival_rate,977,
Timestamp: 1317266178345 TotalImages: 48 BatchSize: 16 LearnedSize: 0 CPULatency: 62277 GPULatency: 14960 SLO: 0
batch_size:,16,timestamp,1317266193844,latency,15487,stream_id,0,data_transfer_time,0,instant_thpt,1039,arrival_rate,955,
Timestamp: 1317266193844 TotalImages: 64 BatchSize: 16 LearnedSize: 0 CPULatency: 77776 GPULatency: 15487 SLO: 0
batch_size:,16,timestamp,1317266208009,latency,14152,stream_id,0,data_transfer_time,0,instant_thpt,1084,arrival_rate,961,
Timestamp: 1317266208009 TotalImages: 80 BatchSize: 16 LearnedSize: 0 CPULatency: 91941 GPULatency: 14152 SLO: 0
batch_size:,16,timestamp,1317266228779,latency,18167,stream_id,0,data_transfer_time,0,instant_thpt,982,arrival_rate,956,
Timestamp: 1317266228779 TotalImages: 96 BatchSize: 16 LearnedSize: 0 CPULatency: 51433 GPULatency: 18167 SLO: 0
batch_size:,16,timestamp,1317266241259,latency,12467,stream_id,0,data_transfer_time,0,instant_thpt,1132,arrival_rate,976,
Timestamp: 1317266241259 TotalImages: 112 BatchSize: 16 LearnedSize: 0 CPULatency: 30647 GPULatency: 12467 SLO: 0
batch_size:,16,timestamp,1317266258295,latency,17024,stream_id,0,data_transfer_time,0,instant_thpt,1035,arrival_rate,955,
Timestamp: 1317266258295 TotalImages: 128 BatchSize: 16 LearnedSize: 0 CPULatency: 47683 GPULatency: 17024 SLO: 0
batch_size:,16,timestamp,1317266269287,latency,10980,stream_id,0,data_transfer_time,0,instant_thpt,1246,arrival_rate,952,
Timestamp: 1317266269287 TotalImages: 144 BatchSize: 16 LearnedSize: 0 CPULatency: 58675 GPULatency: 10980 SLO: 0
batch_size:,16,timestamp,1317266292623,latency,20730,stream_id,0,data_transfer_time,0,instant_thpt,1008,arrival_rate,956,
Timestamp: 1317266292623 TotalImages: 160 BatchSize: 16 LearnedSize: 0 CPULatency: 53977 GPULatency: 20730 SLO: 0
batch_size:,16,timestamp,1317266306681,latency,14045,stream_id,0,data_transfer_time,0,instant_thpt,1073,arrival_rate,956,
Timestamp: 1317266306681 TotalImages: 176 BatchSize: 16 LearnedSize: 0 CPULatency: 30670 GPULatency: 14045 SLO: 0
batch_size:,16,timestamp,1317266322663,latency,15970,stream_id,0,data_transfer_time,0,instant_thpt,1037,arrival_rate,964,
Timestamp: 1317266322663 TotalImages: 192 BatchSize: 16 LearnedSize: 0 CPULatency: 46653 GPULatency: 15970 SLO: 0
batch_size:,16,timestamp,1317266334709,latency,12032,stream_id,0,data_transfer_time,0,instant_thpt,1183,arrival_rate,961,
Timestamp: 1317266334709 TotalImages: 208 BatchSize: 16 LearnedSize: 0 CPULatency: 58698 GPULatency: 12032 SLO: 0
batch_size:,16,timestamp,1317266352365,latency,17644,stream_id,0,data_transfer_time,0,instant_thpt,1044,arrival_rate,962,
Timestamp: 1317266352365 TotalImages: 224 BatchSize: 16 LearnedSize: 0 CPULatency: 48296 GPULatency: 17644 SLO: 0
batch_size:,16,timestamp,1317266363790,latency,11413,stream_id,0,data_transfer_time,0,instant_thpt,1222,arrival_rate,962,
Timestamp: 1317266363790 TotalImages: 240 BatchSize: 16 LearnedSize: 0 CPULatency: 59721 GPULatency: 11413 SLO: 0
batch_size:,16,timestamp,1317266382464,latency,16067,stream_id,0,data_transfer_time,0,instant_thpt,1108,arrival_rate,974,
Timestamp: 1317266382464 TotalImages: 256 BatchSize: 16 LearnedSize: 0 CPULatency: 49312 GPULatency: 16067 SLO: 0
Measurement_interval(ms):,250,Throughput:,1024,gpu_latency:,14829,cpu_latency,109733,0,0,1,1317266396284,3072,0,Images_procssed,3072
batch_size:,16,timestamp,1317266398067,latency,15590,stream_id,0,data_transfer_time,0,instant_thpt,1067,arrival_rate,962,
Timestamp: 1317266398067 TotalImages: 16 BatchSize: 16 LearnedSize: 0 CPULatency: 30669 GPULatency: 15590 SLO: 0
batch_size:,16,timestamp,1317266412607,latency,14530,stream_id,0,data_transfer_time,0,instant_thpt,1084,arrival_rate,956,
Timestamp: 1317266412607 TotalImages: 32 BatchSize: 16 LearnedSize: 0 CPULatency: 45209 GPULatency: 14530 SLO: 0
batch_size:,16,timestamp,1317266428373,latency,15755,stream_id,0,data_transfer_time,0,instant_thpt,1049,arrival_rate,962,
Timestamp: 1317266428373 TotalImages: 48 BatchSize: 16 LearnedSize: 0 CPULatency: 60975 GPULatency: 15755 SLO: 0
batch_size:,16,timestamp,1317266442088,latency,13701,stream_id,0,data_transfer_time,0,instant_thpt,1108,arrival_rate,977,
Timestamp: 1317266442088 TotalImages: 64 BatchSize: 16 LearnedSize: 0 CPULatency: 44524 GPULatency: 13701 SLO: 0
batch_size:,16,timestamp,1317266454133,latency,12033,stream_id,0,data_transfer_time,0,instant_thpt,1218,arrival_rate,962,
Timestamp: 1317266454133 TotalImages: 80 BatchSize: 16 LearnedSize: 0 CPULatency: 56569 GPULatency: 12033 SLO: 0
batch_size:,16,timestamp,1317266472833,latency,15035,stream_id,0,data_transfer_time,236,instant_thpt,1141,arrival_rate,956,
Timestamp: 1317266472833 TotalImages: 96 BatchSize: 16 LearnedSize: 0 CPULatency: 16089 GPULatency: 15035 SLO: 0
batch_size:,16,timestamp,1317266488431,latency,15586,stream_id,0,data_transfer_time,0,instant_thpt,1083,arrival_rate,956,
Timestamp: 1317266488431 TotalImages: 112 BatchSize: 16 LearnedSize: 0 CPULatency: 30633 GPULatency: 15586 SLO: 0
batch_size:,16,timestamp,1317266505419,latency,14382,stream_id,0,data_transfer_time,0,instant_thpt,1097,arrival_rate,956,
Timestamp: 1317266505419 TotalImages: 128 BatchSize: 16 LearnedSize: 0 CPULatency: 47622 GPULatency: 14382 SLO: 0
batch_size:,16,timestamp,1317266524138,latency,18706,stream_id,0,data_transfer_time,0,instant_thpt,976,arrival_rate,976,
Timestamp: 1317266524138 TotalImages: 144 BatchSize: 16 LearnedSize: 0 CPULatency: 31043 GPULatency: 18706 SLO: 0
batch_size:,16,timestamp,1317266534626,latency,10475,stream_id,0,data_transfer_time,0,instant_thpt,1251,arrival_rate,975,
Timestamp: 1317266534626 TotalImages: 160 BatchSize: 16 LearnedSize: 0 CPULatency: 41531 GPULatency: 10475 SLO: 0
batch_size:,16,timestamp,1317266553855,latency,19217,stream_id,0,data_transfer_time,0,instant_thpt,1041,arrival_rate,961,
Timestamp: 1317266553855 TotalImages: 176 BatchSize: 16 LearnedSize: 0 CPULatency: 60760 GPULatency: 19217 SLO: 0
batch_size:,16,timestamp,1317266564659,latency,10790,stream_id,0,data_transfer_time,0,instant_thpt,1261,arrival_rate,964,
Timestamp: 1317266564659 TotalImages: 192 BatchSize: 16 LearnedSize: 0 CPULatency: 61182 GPULatency: 10790 SLO: 0
batch_size:,16,timestamp,1317266583999,latency,19329,stream_id,0,data_transfer_time,0,instant_thpt,1044,arrival_rate,977,
Timestamp: 1317266583999 TotalImages: 208 BatchSize: 16 LearnedSize: 0 CPULatency: 60805 GPULatency: 19329 SLO: 0
batch_size:,16,timestamp,1317266594360,latency,10346,stream_id,0,data_transfer_time,0,instant_thpt,1295,arrival_rate,959,
Timestamp: 1317266594360 TotalImages: 224 BatchSize: 16 LearnedSize: 0 CPULatency: 60737 GPULatency: 10346 SLO: 0
batch_size:,16,timestamp,1317266612033,latency,17661,stream_id,0,data_transfer_time,0,instant_thpt,1100,arrival_rate,958,
Timestamp: 1317266612033 TotalImages: 240 BatchSize: 16 LearnedSize: 0 CPULatency: 58681 GPULatency: 17661 SLO: 0
batch_size:,16,timestamp,1317266626567,latency,14521,stream_id,0,data_transfer_time,0,instant_thpt,1100,arrival_rate,956,
Timestamp: 1317266626567 TotalImages: 256 BatchSize: 16 LearnedSize: 0 CPULatency: 45179 GPULatency: 14521 SLO: 0
batch_size:,16,timestamp,1317266641442,latency,14863,stream_id,0,data_transfer_time,0,instant_thpt,1088,arrival_rate,977,
Timestamp: 1317266641442 TotalImages: 272 BatchSize: 16 LearnedSize: 0 CPULatency: 60054 GPULatency: 14863 SLO: 0
Measurement_interval(ms):,250,Throughput:,1088,gpu_latency:,14944,cpu_latency,109733,0,0,1,1317266646324,3344,0,Images_procssed,3344
batch_size:,16,timestamp,1317266659928,latency,15208,stream_id,0,data_transfer_time,213,instant_thpt,1070,arrival_rate,963,
Timestamp: 1317266659928 TotalImages: 16 BatchSize: 16 LearnedSize: 0 CPULatency: 16212 GPULatency: 15208 SLO: 0
batch_size:,16,timestamp,1317266678472,latency,18531,stream_id,0,data_transfer_time,0,instant_thpt,966,arrival_rate,963,
Timestamp: 1317266678472 TotalImages: 32 BatchSize: 16 LearnedSize: 0 CPULatency: 30646 GPULatency: 18531 SLO: 0
batch_size:,16,timestamp,1317266690448,latency,11963,stream_id,0,data_transfer_time,0,instant_thpt,1151,arrival_rate,962,
Timestamp: 1317266690448 TotalImages: 48 BatchSize: 16 LearnedSize: 0 CPULatency: 42623 GPULatency: 11963 SLO: 0
batch_size:,16,timestamp,1317266708630,latency,18170,stream_id,0,data_transfer_time,0,instant_thpt,1015,arrival_rate,975,
Timestamp: 1317266708630 TotalImages: 64 BatchSize: 16 LearnedSize: 0 CPULatency: 60804 GPULatency: 18170 SLO: 0
batch_size:,16,timestamp,1317266722109,latency,13467,stream_id,0,data_transfer_time,0,instant_thpt,1101,arrival_rate,962,
Timestamp: 1317266722109 TotalImages: 80 BatchSize: 16 LearnedSize: 0 CPULatency: 44139 GPULatency: 13467 SLO: 0
batch_size:,16,timestamp,1317266738753,latency,16633,stream_id,0,data_transfer_time,0,instant_thpt,1031,arrival_rate,976,
Timestamp: 1317266738753 TotalImages: 96 BatchSize: 16 LearnedSize: 0 CPULatency: 60783 GPULatency: 16633 SLO: 0
batch_size:,16,timestamp,1317266754523,latency,15758,stream_id,0,data_transfer_time,0,instant_thpt,1023,arrival_rate,955,
Timestamp: 1317266754523 TotalImages: 112 BatchSize: 16 LearnedSize: 0 CPULatency: 46449 GPULatency: 15758 SLO: 0
batch_size:,16,timestamp,1317266769893,latency,15358,stream_id,0,data_transfer_time,0,instant_thpt,1032,arrival_rate,958,
Timestamp: 1317266769893 TotalImages: 128 BatchSize: 16 LearnedSize: 0 CPULatency: 61819 GPULatency: 15358 SLO: 0
batch_size:,16,timestamp,1317266785763,latency,15858,stream_id,0,data_transfer_time,0,instant_thpt,1020,arrival_rate,974,
Timestamp: 1317266785763 TotalImages: 144 BatchSize: 16 LearnedSize: 0 CPULatency: 77689 GPULatency: 15858 SLO: 0
batch_size:,16,timestamp,1317266798965,latency,13191,stream_id,0,data_transfer_time,0,instant_thpt,1116,arrival_rate,955,
Timestamp: 1317266798965 TotalImages: 160 BatchSize: 16 LearnedSize: 0 CPULatency: 90892 GPULatency: 13191 SLO: 0
batch_size:,16,timestamp,1317266818128,latency,16556,stream_id,0,data_transfer_time,0,instant_thpt,1041,arrival_rate,963,
Timestamp: 1317266818128 TotalImages: 176 BatchSize: 16 LearnedSize: 0 CPULatency: 49831 GPULatency: 16556 SLO: 0
batch_size:,16,timestamp,1317266829112,latency,10972,stream_id,0,data_transfer_time,0,instant_thpt,1249,arrival_rate,963,
Timestamp: 1317266829112 TotalImages: 192 BatchSize: 16 LearnedSize: 0 CPULatency: 60815 GPULatency: 10972 SLO: 0
batch_size:,16,timestamp,1317266845933,latency,14266,stream_id,0,data_transfer_time,206,instant_thpt,1185,arrival_rate,977,
Timestamp: 1317266845933 TotalImages: 208 BatchSize: 16 LearnedSize: 0 CPULatency: 30859 GPULatency: 14266 SLO: 0
batch_size:,16,timestamp,1317266859188,latency,13242,stream_id,0,data_transfer_time,0,instant_thpt,1196,arrival_rate,956,
Timestamp: 1317266859188 TotalImages: 224 BatchSize: 16 LearnedSize: 0 CPULatency: 44113 GPULatency: 13242 SLO: 0
batch_size:,16,timestamp,1317266881021,latency,18166,stream_id,0,data_transfer_time,194,instant_thpt,1038,arrival_rate,956,
Timestamp: 1317266881021 TotalImages: 240 BatchSize: 16 LearnedSize: 0 CPULatency: 19221 GPULatency: 18166 SLO: 0
batch_size:,16,timestamp,1317266890381,latency,9348,stream_id,0,data_transfer_time,0,instant_thpt,1374,arrival_rate,958,
Timestamp: 1317266890381 TotalImages: 256 BatchSize: 16 LearnedSize: 0 CPULatency: 28582 GPULatency: 9348 SLO: 0
Measurement_interval(ms):,250,Throughput:,1024,gpu_latency:,12589,cpu_latency,93717,0,0,1,1317266896596,3600,0,Images_procssed,3600
batch_size:,16,timestamp,1317266913217,latency,19225,stream_id,0,data_transfer_time,188,instant_thpt,1103,arrival_rate,956,
Timestamp: 1317266913217 TotalImages: 16 BatchSize: 16 LearnedSize: 0 CPULatency: 20280 GPULatency: 19225 SLO: 0
batch_size:,16,timestamp,1317266921971,latency,8744,stream_id,0,data_transfer_time,0,instant_thpt,1466,arrival_rate,978,
Timestamp: 1317266921971 TotalImages: 32 BatchSize: 16 LearnedSize: 0 CPULatency: 29035 GPULatency: 8744 SLO: 0
batch_size:,16,timestamp,1317266945417,latency,20276,stream_id,0,data_transfer_time,184,instant_thpt,1127,arrival_rate,955,
Timestamp: 1317266945417 TotalImages: 48 BatchSize: 16 LearnedSize: 0 CPULatency: 21278 GPULatency: 20276 SLO: 0
batch_size:,16,timestamp,1317266957886,latency,12457,stream_id,0,data_transfer_time,0,instant_thpt,1205,arrival_rate,956,
Timestamp: 1317266957886 TotalImages: 64 BatchSize: 16 LearnedSize: 0 CPULatency: 30639 GPULatency: 12457 SLO: 0
batch_size:,16,timestamp,1317266975540,latency,17641,stream_id,0,data_transfer_time,0,instant_thpt,1055,arrival_rate,956,
Timestamp: 1317266975540 TotalImages: 80 BatchSize: 16 LearnedSize: 0 CPULatency: 48293 GPULatency: 17641 SLO: 0
batch_size:,16,timestamp,1317266989022,latency,13468,stream_id,0,data_transfer_time,0,instant_thpt,1121,arrival_rate,962,
Timestamp: 1317266989022 TotalImages: 96 BatchSize: 16 LearnedSize: 0 CPULatency: 61775 GPULatency: 13468 SLO: 0
batch_size:,16,timestamp,1317267005624,latency,16591,stream_id,0,data_transfer_time,0,instant_thpt,1042,arrival_rate,974,
Timestamp: 1317267005624 TotalImages: 112 BatchSize: 16 LearnedSize: 0 CPULatency: 78378 GPULatency: 16591 SLO: 0
batch_size:,16,timestamp,1317267021208,latency,15570,stream_id,0,data_transfer_time,0,instant_thpt,1034,arrival_rate,973,
Timestamp: 1317267021208 TotalImages: 128 BatchSize: 16 LearnedSize: 0 CPULatency: 30646 GPULatency: 15570 SLO: 0
batch_size:,16,timestamp,1317267035750,latency,14531,stream_id,0,data_transfer_time,0,instant_thpt,1067,arrival_rate,964,
Timestamp: 1317267035750 TotalImages: 144 BatchSize: 16 LearnedSize: 0 CPULatency: 45189 GPULatency: 14531 SLO: 0
batch_size:,16,timestamp,1317267052812,latency,17049,stream_id,0,data_transfer_time,0,instant_thpt,1002,arrival_rate,961,
Timestamp: 1317267052812 TotalImages: 160 BatchSize: 16 LearnedSize: 0 CPULatency: 62250 GPULatency: 17049 SLO: 0
batch_size:,16,timestamp,1317267065368,latency,12543,stream_id,0,data_transfer_time,0,instant_thpt,1138,arrival_rate,962,
Timestamp: 1317267065368 TotalImages: 176 BatchSize: 16 LearnedSize: 0 CPULatency: 74806 GPULatency: 12543 SLO: 0
batch_size:,16,timestamp,1317267077519,latency,12139,stream_id,0,data_transfer_time,0,instant_thpt,1228,arrival_rate,956,
Timestamp: 1317267077519 TotalImages: 192 BatchSize: 16 LearnedSize: 0 CPULatency: 86957 GPULatency: 12139 SLO: 0
batch_size:,16,timestamp,1317267095243,latency,14280,stream_id,0,data_transfer_time,192,instant_thpt,1174,arrival_rate,955,
Timestamp: 1317267095243 TotalImages: 208 BatchSize: 16 LearnedSize: 0 CPULatency: 30930 GPULatency: 14280 SLO: 0
batch_size:,16,timestamp,1317267111570,latency,16315,stream_id,0,data_transfer_time,0,instant_thpt,1077,arrival_rate,963,
Timestamp: 1317267111570 TotalImages: 224 BatchSize: 16 LearnedSize: 0 CPULatency: 47257 GPULatency: 16315 SLO: 0
batch_size:,16,timestamp,1317267128521,latency,14338,stream_id,0,data_transfer_time,0,instant_thpt,1096,arrival_rate,956,
Timestamp: 1317267128521 TotalImages: 240 BatchSize: 16 LearnedSize: 0 CPULatency: 47559 GPULatency: 14338 SLO: 0
batch_size:,16,timestamp,1317267144913,latency,16379,stream_id,0,data_transfer_time,0,instant_thpt,1036,arrival_rate,961,
Timestamp: 1317267144913 TotalImages: 256 BatchSize: 16 LearnedSize: 0 CPULatency: 30730 GPULatency: 16379 SLO: 0
Measurement_interval(ms):,250,Throughput:,1024,gpu_latency:,15532,cpu_latency,93717,0,0,1,1317267146284,3856,0,Images_procssed,3856
batch_size:,16,timestamp,1317267155399,latency,10473,stream_id,0,data_transfer_time,0,instant_thpt,1281,arrival_rate,964,
Timestamp: 1317267155399 TotalImages: 16 BatchSize: 16 LearnedSize: 0 CPULatency: 41216 GPULatency: 10473 SLO: 0
batch_size:,16,timestamp,1317267171264,latency,15854,stream_id,0,data_transfer_time,0,instant_thpt,1145,arrival_rate,962,
Timestamp: 1317267171264 TotalImages: 32 BatchSize: 16 LearnedSize: 0 CPULatency: 57081 GPULatency: 15854 SLO: 0
batch_size:,16,timestamp,1317267185314,latency,14039,stream_id,0,data_transfer_time,0,instant_thpt,1142,arrival_rate,963,
Timestamp: 1317267185314 TotalImages: 48 BatchSize: 16 LearnedSize: 0 CPULatency: 60732 GPULatency: 14039 SLO: 0
batch_size:,16,timestamp,1317267200901,latency,15575,stream_id,0,data_transfer_time,0,instant_thpt,1084,arrival_rate,962,
Timestamp: 1317267200901 TotalImages: 64 BatchSize: 16 LearnedSize: 0 CPULatency: 46223 GPULatency: 15575 SLO: 0
batch_size:,16,timestamp,1317267215435,latency,14522,stream_id,0,data_transfer_time,0,instant_thpt,1092,arrival_rate,963,
Timestamp: 1317267215435 TotalImages: 80 BatchSize: 16 LearnedSize: 0 CPULatency: 60757 GPULatency: 14522 SLO: 0
batch_size:,16,timestamp,1317267231297,latency,15850,stream_id,0,data_transfer_time,0,instant_thpt,1050,arrival_rate,956,
Timestamp: 1317267231297 TotalImages: 96 BatchSize: 16 LearnedSize: 0 CPULatency: 46484 GPULatency: 15850 SLO: 0
batch_size:,16,timestamp,1317267245577,latency,14267,stream_id,0,data_transfer_time,0,instant_thpt,1085,arrival_rate,955,
Timestamp: 1317267245577 TotalImages: 112 BatchSize: 16 LearnedSize: 0 CPULatency: 60764 GPULatency: 14267 SLO: 0
batch_size:,16,timestamp,1317267262182,latency,16594,stream_id,0,data_transfer_time,0,instant_thpt,1024,arrival_rate,962,
Timestamp: 1317267262182 TotalImages: 128 BatchSize: 16 LearnedSize: 0 CPULatency: 47249 GPULatency: 16594 SLO: 0
batch_size:,16,timestamp,1317267275669,latency,13476,stream_id,0,data_transfer_time,0,instant_thpt,1105,arrival_rate,964,
Timestamp: 1317267275669 TotalImages: 144 BatchSize: 16 LearnedSize: 0 CPULatency: 60736 GPULatency: 13476 SLO: 0
batch_size:,16,timestamp,1317267291442,latency,15763,stream_id,0,data_transfer_time,0,instant_thpt,1060,arrival_rate,978,
Timestamp: 1317267291442 TotalImages: 160 BatchSize: 16 LearnedSize: 0 CPULatency: 46415 GPULatency: 15763 SLO: 0
batch_size:,16,timestamp,1317267305818,latency,14363,stream_id,0,data_transfer_time,0,instant_thpt,1086,arrival_rate,953,
Timestamp: 1317267305818 TotalImages: 176 BatchSize: 16 LearnedSize: 0 CPULatency: 60790 GPULatency: 14363 SLO: 0
batch_size:,16,timestamp,1317267322915,latency,17086,stream_id,0,data_transfer_time,0,instant_thpt,1011,arrival_rate,956,
Timestamp: 1317267322915 TotalImages: 192 BatchSize: 16 LearnedSize: 0 CPULatency: 47746 GPULatency: 17086 SLO: 0
batch_size:,16,timestamp,1317267337342,latency,14414,stream_id,0,data_transfer_time,0,instant_thpt,1060,arrival_rate,956,
Timestamp: 1317267337342 TotalImages: 208 BatchSize: 16 LearnedSize: 0 CPULatency: 62173 GPULatency: 14414 SLO: 0
batch_size:,16,timestamp,1317267352901,latency,15547,stream_id,0,data_transfer_time,0,instant_thpt,1044,arrival_rate,962,
Timestamp: 1317267352901 TotalImages: 224 BatchSize: 16 LearnedSize: 0 CPULatency: 77732 GPULatency: 15547 SLO: 0
batch_size:,16,timestamp,1317267365287,latency,12374,stream_id,0,data_transfer_time,0,instant_thpt,1168,arrival_rate,976,
Timestamp: 1317267365287 TotalImages: 240 BatchSize: 16 LearnedSize: 0 CPULatency: 90118 GPULatency: 12374 SLO: 0
batch_size:,16,timestamp,1317267380598,latency,15299,stream_id,0,data_transfer_time,0,instant_thpt,1106,arrival_rate,953,
Timestamp: 1317267380598 TotalImages: 256 BatchSize: 16 LearnedSize: 0 CPULatency: 46239 GPULatency: 15299 SLO: 0
batch_size:,16,timestamp,1317267395302,latency,14691,stream_id,0,data_transfer_time,0,instant_thpt,1097,arrival_rate,977,
Timestamp: 1317267395302 TotalImages: 272 BatchSize: 16 LearnedSize: 0 CPULatency: 60942 GPULatency: 14691 SLO: 0
Measurement_interval(ms):,250,Throughput:,1088,gpu_latency:,14636,cpu_latency,93717,0,0,1,1317267396280,4128,0,Images_procssed,4128
batch_size:,16,timestamp,1317267409667,latency,14352,stream_id,0,data_transfer_time,0,instant_thpt,1105,arrival_rate,956,
Timestamp: 1317267409667 TotalImages: 16 BatchSize: 16 LearnedSize: 0 CPULatency: 45212 GPULatency: 14352 SLO: 0
batch_size:,16,timestamp,1317267425267,latency,15589,stream_id,0,data_transfer_time,0,instant_thpt,1065,arrival_rate,976,
Timestamp: 1317267425267 TotalImages: 32 BatchSize: 16 LearnedSize: 0 CPULatency: 60812 GPULatency: 15589 SLO: 0
batch_size:,16,timestamp,1317267440844,latency,15565,stream_id,0,data_transfer_time,0,instant_thpt,1046,arrival_rate,953,
Timestamp: 1317267440844 TotalImages: 48 BatchSize: 16 LearnedSize: 0 CPULatency: 46262 GPULatency: 15565 SLO: 0
batch_size:,16,timestamp,1317267455381,latency,14525,stream_id,0,data_transfer_time,0,instant_thpt,1073,arrival_rate,977,
Timestamp: 1317267455381 TotalImages: 64 BatchSize: 16 LearnedSize: 0 CPULatency: 60800 GPULatency: 14525 SLO: 0
batch_size:,16,timestamp,1317267471142,latency,15749,stream_id,0,data_transfer_time,0,instant_thpt,1044,arrival_rate,963,
Timestamp: 1317267471142 TotalImages: 80 BatchSize: 16 LearnedSize: 0 CPULatency: 46429 GPULatency: 15749 SLO: 0
batch_size:,16,timestamp,1317267486511,latency,15357,stream_id,0,data_transfer_time,0,instant_thpt,1042,arrival_rate,962,
Timestamp: 1317267486511 TotalImages: 96 BatchSize: 16 LearnedSize: 0 CPULatency: 61798 GPULatency: 15357 SLO: 0
batch_size:,16,timestamp,1317267502385,latency,15862,stream_id,0,data_transfer_time,0,instant_thpt,1025,arrival_rate,977,
Timestamp: 1317267502385 TotalImages: 112 BatchSize: 16 LearnedSize: 0 CPULatency: 77672 GPULatency: 15862 SLO: 0
batch_size:,16,timestamp,1317267515585,latency,13187,stream_id,0,data_transfer_time,0,instant_thpt,1119,arrival_rate,956,
Timestamp: 1317267515585 TotalImages: 128 BatchSize: 16 LearnedSize: 0 CPULatency: 90872 GPULatency: 13187 SLO: 0
batch_size:,16,timestamp,1317267534808,latency,16609,stream_id,0,data_transfer_time,0,instant_thpt,1041,arrival_rate,978,
Timestamp: 1317267534808 TotalImages: 144 BatchSize: 16 LearnedSize: 0 CPULatency: 49840 GPULatency: 16609 SLO: 0
batch_size:,16,timestamp,1317267544974,latency,10153,stream_id,0,data_transfer_time,0,instant_thpt,1308,arrival_rate,976,
Timestamp: 1317267544974 TotalImages: 160 BatchSize: 16 LearnedSize: 0 CPULatency: 60006 GPULatency: 10153 SLO: 0
batch_size:,16,timestamp,1317267564842,latency,16553,stream_id,0,data_transfer_time,217,instant_thpt,1137,arrival_rate,960,
Timestamp: 1317267564842 TotalImages: 176 BatchSize: 16 LearnedSize: 0 CPULatency: 17554 GPULatency: 16553 SLO: 0
batch_size:,16,timestamp,1317267578331,latency,13476,stream_id,0,data_transfer_time,0,instant_thpt,1162,arrival_rate,962,
Timestamp: 1317267578331 TotalImages: 192 BatchSize: 16 LearnedSize: 0 CPULatency: 31043 GPULatency: 13476 SLO: 0
batch_size:,16,timestamp,1317267601830,latency,21329,stream_id,0,data_transfer_time,0,instant_thpt,956,arrival_rate,977,
Timestamp: 1317267601830 TotalImages: 208 BatchSize: 16 LearnedSize: 0 CPULatency: 54542 GPULatency: 21329 SLO: 0
batch_size:,16,timestamp,1317267614248,latency,12406,stream_id,0,data_transfer_time,0,instant_thpt,1122,arrival_rate,975,
Timestamp: 1317267614248 TotalImages: 224 BatchSize: 16 LearnedSize: 0 CPULatency: 30635 GPULatency: 12406 SLO: 0
batch_size:,16,timestamp,1317267631905,latency,17645,stream_id,0,data_transfer_time,0,instant_thpt,1014,arrival_rate,976,
Timestamp: 1317267631905 TotalImages: 240 BatchSize: 16 LearnedSize: 0 CPULatency: 48292 GPULatency: 17645 SLO: 0
Measurement_interval(ms):,250,Throughput:,960,gpu_latency:,16350,cpu_latency,93717,0,0,1,1317267646487,4368,0,Images_procssed,4368
batch_size:,16,timestamp,1317267647489,latency,15573,stream_id,0,data_transfer_time,0,instant_thpt,1020,arrival_rate,964,
Timestamp: 1317267647489 TotalImages: 16 BatchSize: 16 LearnedSize: 0 CPULatency: 30638 GPULatency: 15573 SLO: 0
batch_size:,16,timestamp,1317267664146,latency,16648,stream_id,0,data_transfer_time,0,instant_thpt,990,arrival_rate,954,
Timestamp: 1317267664146 TotalImages: 32 BatchSize: 16 LearnedSize: 0 CPULatency: 47296 GPULatency: 16648 SLO: 0
batch_size:,16,timestamp,1317267679686,latency,15527,stream_id,0,data_transfer_time,0,instant_thpt,1010,arrival_rate,964,
Timestamp: 1317267679686 TotalImages: 48 BatchSize: 16 LearnedSize: 0 CPULatency: 30652 GPULatency: 15527 SLO: 0
batch_size:,16,timestamp,1317267692172,latency,12475,stream_id,0,data_transfer_time,0,instant_thpt,1146,arrival_rate,956,
Timestamp: 1317267692172 TotalImages: 64 BatchSize: 16 LearnedSize: 0 CPULatency: 43139 GPULatency: 12475 SLO: 0
batch_size:,16,timestamp,1317267707947,latency,15761,stream_id,0,data_transfer_time,0,instant_thpt,1080,arrival_rate,962,
Timestamp: 1317267707947 TotalImages: 80 BatchSize: 16 LearnedSize: 0 CPULatency: 58913 GPULatency: 15761 SLO: 0
batch_size:,16,timestamp,1317267721715,latency,13756,stream_id,0,data_transfer_time,0,instant_thpt,1121,arrival_rate,964,
Timestamp: 1317267721715 TotalImages: 96 BatchSize: 16 LearnedSize: 0 CPULatency: 44636 GPULatency: 13756 SLO: 0
batch_size:,16,timestamp,1317267732818,latency,11092,stream_id,0,data_transfer_time,0,instant_thpt,1281,arrival_rate,961,
Timestamp: 1317267732818 TotalImages: 112 BatchSize: 16 LearnedSize: 0 CPULatency: 55739 GPULatency: 11092 SLO: 0
batch_size:,16,timestamp,1317267751365,latency,16102,stream_id,0,data_transfer_time,198,instant_thpt,1137,arrival_rate,957,
Timestamp: 1317267751365 TotalImages: 128 BatchSize: 16 LearnedSize: 0 CPULatency: 17157 GPULatency: 16102 SLO: 0
batch_size:,16,timestamp,1317267762781,latency,11404,stream_id,0,data_transfer_time,0,instant_thpt,1270,arrival_rate,963,
Timestamp: 1317267762781 TotalImages: 144 BatchSize: 16 LearnedSize: 0 CPULatency: 28573 GPULatency: 11404 SLO: 0
batch_size:,16,timestamp,1317267781562,latency,15117,stream_id,0,data_transfer_time,180,instant_thpt,1164,arrival_rate,975,
Timestamp: 1317267781562 TotalImages: 160 BatchSize: 16 LearnedSize: 0 CPULatency: 16172 GPULatency: 15117 SLO: 0
batch_size:,16,timestamp,1317267797038,latency,15463,stream_id,0,data_transfer_time,0,instant_thpt,1099,arrival_rate,976,
Timestamp: 1317267797038 TotalImages: 176 BatchSize: 16 LearnedSize: 0 CPULatency: 30594 GPULatency: 15463 SLO: 0
batch_size:,16,timestamp,1317267814703,latency,15056,stream_id,0,data_transfer_time,0,instant_thpt,1080,arrival_rate,963,
Timestamp: 1317267814703 TotalImages: 192 BatchSize: 16 LearnedSize: 0 CPULatency: 48259 GPULatency: 15056 SLO: 0
batch_size:,16,timestamp,1317267833705,latency,18989,stream_id,0,data_transfer_time,0,instant_thpt,961,arrival_rate,976,
Timestamp: 1317267833705 TotalImages: 208 BatchSize: 16 LearnedSize: 0 CPULatency: 30944 GPULatency: 18989 SLO: 0
batch_size:,16,timestamp,1317267843292,latency,9575,stream_id,0,data_transfer_time,0,instant_thpt,1316,arrival_rate,960,
Timestamp: 1317267843292 TotalImages: 224 BatchSize: 16 LearnedSize: 0 CPULatency: 40532 GPULatency: 9575 SLO: 0
batch_size:,16,timestamp,1317267858800,latency,15496,stream_id,0,data_transfer_time,0,instant_thpt,1174,arrival_rate,976,
Timestamp: 1317267858800 TotalImages: 240 BatchSize: 16 LearnedSize: 0 CPULatency: 56039 GPULatency: 15496 SLO: 0
batch_size:,16,timestamp,1317267873338,latency,12425,stream_id,0,data_transfer_time,0,instant_thpt,1230,arrival_rate,978,
Timestamp: 1317267873338 TotalImages: 256 BatchSize: 16 LearnedSize: 0 CPULatency: 45636 GPULatency: 12425 SLO: 0
batch_size:,16,timestamp,1317267887456,latency,14106,stream_id,0,data_transfer_time,0,instant_thpt,1182,arrival_rate,988,
Timestamp: 1317267887456 TotalImages: 272 BatchSize: 16 LearnedSize: 0 CPULatency: 59755 GPULatency: 14106 SLO: 0
Measurement_interval(ms):,250,Throughput:,1088,gpu_latency:,13753,cpu_latency,93717,0,0,1,1317267896785,4640,0,Images_procssed,4640
batch_size:,16,timestamp,1317267903498,latency,12435,stream_id,0,data_transfer_time,189,instant_thpt,1234,arrival_rate,956,
Timestamp: 1317267903498 TotalImages: 16 BatchSize: 16 LearnedSize: 0 CPULatency: 61260 GPULatency: 12435 SLO: 0
batch_size:,16,timestamp,1317267918998,latency,15491,stream_id,0,data_transfer_time,0,instant_thpt,1133,arrival_rate,963,
Timestamp: 1317267918998 TotalImages: 32 BatchSize: 16 LearnedSize: 0 CPULatency: 46659 GPULatency: 15491 SLO: 0
batch_size:,16,timestamp,1317267931276,latency,12265,stream_id,0,data_transfer_time,0,instant_thpt,1218,arrival_rate,977,
Timestamp: 1317267931276 TotalImages: 48 BatchSize: 16 LearnedSize: 0 CPULatency: 58937 GPULatency: 12265 SLO: 0
batch_size:,16,timestamp,1317267946602,latency,15313,stream_id,0,data_transfer_time,0,instant_thpt,1131,arrival_rate,976,
Timestamp: 1317267946602 TotalImages: 64 BatchSize: 16 LearnedSize: 0 CPULatency: 46199 GPULatency: 15313 SLO: 0
batch_size:,16,timestamp,1317267961151,latency,14537,stream_id,0,data_transfer_time,0,instant_thpt,1115,arrival_rate,963,
Timestamp: 1317267961151 TotalImages: 80 BatchSize: 16 LearnedSize: 0 CPULatency: 60748 GPULatency: 14537 SLO: 0
batch_size:,16,timestamp,1317267976741,latency,15578,stream_id,0,data_transfer_time,0,instant_thpt,1071,arrival_rate,962,
Timestamp: 1317267976741 TotalImages: 96 BatchSize: 16 LearnedSize: 0 CPULatency: 46241 GPULatency: 15578 SLO: 0
batch_size:,16,timestamp,1317267992336,latency,15582,stream_id,0,data_transfer_time,0,instant_thpt,1048,arrival_rate,957,
Timestamp: 1317267992336 TotalImages: 112 BatchSize: 16 LearnedSize: 0 CPULatency: 61836 GPULatency: 15582 SLO: 0
batch_size:,16,timestamp,1317268008330,latency,15983,stream_id,0,data_transfer_time,0,instant_thpt,1024,arrival_rate,955,
Timestamp: 1317268008330 TotalImages: 128 BatchSize: 16 LearnedSize: 0 CPULatency: 77831 GPULatency: 15983 SLO: 0
batch_size:,16,timestamp,1317268022423,latency,14079,stream_id,0,data_transfer_time,0,instant_thpt,1080,arrival_rate,963,
Timestamp: 1317268022423 TotalImages: 144 BatchSize: 16 LearnedSize: 0 CPULatency: 91924 GPULatency: 14079 SLO: 0
batch_size:,16,timestamp,1317268038247,latency,15813,stream_id,0,data_transfer_time,0,instant_thpt,1045,arrival_rate,978,
Timestamp: 1317268038247 TotalImages: 160 BatchSize: 16 LearnedSize: 0 CPULatency: 46470 GPULatency: 15813 SLO: 0
batch_size:,16,timestamp,1317268053575,latency,15316,stream_id,0,data_transfer_time,0,instant_thpt,1044,arrival_rate,974,
Timestamp: 1317268053575 TotalImages: 176 BatchSize: 16 LearnedSize: 0 CPULatency: 61798 GPULatency: 15316 SLO: 0
batch_size:,16,timestamp,1317268072796,latency,19208,stream_id,0,data_transfer_time,0,instant_thpt,938,arrival_rate,951,
Timestamp: 1317268072796 TotalImages: 192 BatchSize: 16 LearnedSize: 0 CPULatency: 81019 GPULatency: 19208 SLO: 0
batch_size:,16,timestamp,1317268085781,latency,12971,stream_id,0,data_transfer_time,0,instant_thpt,1085,arrival_rate,962,
Timestamp: 1317268085781 TotalImages: 208 BatchSize: 16 LearnedSize: 0 CPULatency: 30609 GPULatency: 12971 SLO: 0
batch_size:,16,timestamp,1317268104996,latency,19203,stream_id,0,data_transfer_time,0,instant_thpt,959,arrival_rate,975,
Timestamp: 1317268104996 TotalImages: 224 BatchSize: 16 LearnedSize: 0 CPULatency: 49824 GPULatency: 19203 SLO: 0
batch_size:,16,timestamp,1317268113321,latency,8312,stream_id,0,data_transfer_time,0,instant_thpt,1441,arrival_rate,962,
Timestamp: 1317268113321 TotalImages: 240 BatchSize: 16 LearnedSize: 0 CPULatency: 58148 GPULatency: 8312 SLO: 0
batch_size:,16,timestamp,1317268132660,latency,19327,stream_id,0,data_transfer_time,0,instant_thpt,1134,arrival_rate,977,
Timestamp: 1317268132660 TotalImages: 256 BatchSize: 16 LearnedSize: 0 CPULatency: 24547 GPULatency: 19327 SLO: 0
batch_size:,16,timestamp,1317268143970,latency,11299,stream_id,0,data_transfer_time,0,instant_thpt,1275,arrival_rate,954,
Timestamp: 1317268143970 TotalImages: 272 BatchSize: 16 LearnedSize: 0 CPULatency: 30651 GPULatency: 11299 SLO: 0
Measurement_interval(ms):,250,Throughput:,1088,gpu_latency:,13665,cpu_latency,93717,0,0,1,1317268146288,4912,0,Images_procssed,4912
batch_size:,16,timestamp,1317268160579,latency,16598,stream_id,0,data_transfer_time,0,instant_thpt,1119,arrival_rate,956,
Timestamp: 1317268160579 TotalImages: 16 BatchSize: 16 LearnedSize: 0 CPULatency: 47260 GPULatency: 16598 SLO: 0
batch_size:,16,timestamp,1317268173052,latency,12463,stream_id,0,data_transfer_time,0,instant_thpt,1201,arrival_rate,955,
Timestamp: 1317268173052 TotalImages: 32 BatchSize: 16 LearnedSize: 0 CPULatency: 59733 GPULatency: 12463 SLO: 0
batch_size:,16,timestamp,1317268188642,latency,15576,stream_id,0,data_transfer_time,0,instant_thpt,1114,arrival_rate,978,
Timestamp: 1317268188642 TotalImages: 48 BatchSize: 16 LearnedSize: 0 CPULatency: 46228 GPULatency: 15576 SLO: 0
batch_size:,16,timestamp,1317268203175,latency,14519,stream_id,0,data_transfer_time,0,instant_thpt,1108,arrival_rate,956,
Timestamp: 1317268203175 TotalImages: 64 BatchSize: 16 LearnedSize: 0 CPULatency: 60762 GPULatency: 14519 SLO: 0
batch_size:,16,timestamp,1317268218725,latency,15538,stream_id,0,data_transfer_time,0,instant_thpt,1068,arrival_rate,964,
Timestamp: 1317268218725 TotalImages: 80 BatchSize: 16 LearnedSize: 0 CPULatency: 46229 GPULatency: 15538 SLO: 0
batch_size:,16,timestamp,1317268231211,latency,12473,stream_id,0,data_transfer_time,0,instant_thpt,1175,arrival_rate,955,
Timestamp: 1317268231211 TotalImages: 96 BatchSize: 16 LearnedSize: 0 CPULatency: 58714 GPULatency: 12473 SLO: 0
Time taken to finish inferring 5000 requests is : 4782.945227 ms.

==> figures/all_results/backup-old-data/alexnet_raw.txt <==
Timestamp: 1317263464926 TotalImages: 16 BatchSize: 16 LearnedSize: 0 CPULatency: 38973 GPULatency: 16649 SLO: 0
batch_size:,16,timestamp,1317263480525,latency,15582,stream_id,0,data_transfer_time,0,instant_thpt,0,arrival_rate,976,
Timestamp: 1317263480525 TotalImages: 32 BatchSize: 16 LearnedSize: 0 CPULatency: 46785 GPULatency: 15582 SLO: 0
batch_size:,16,timestamp,1317263495060,latency,14518,stream_id,0,data_transfer_time,0,instant_thpt,0,arrival_rate,977,
Timestamp: 1317263495060 TotalImages: 48 BatchSize: 16 LearnedSize: 0 CPULatency: 61320 GPULatency: 14518 SLO: 0
batch_size:,16,timestamp,1317263515067,latency,17450,stream_id,0,data_transfer_time,195,instant_thpt,0,arrival_rate,963,
Timestamp: 1317263515067 TotalImages: 64 BatchSize: 16 LearnedSize: 0 CPULatency: 18454 GPULatency: 17450 SLO: 0
batch_size:,16,timestamp,1317263526215,latency,11132,stream_id,0,data_transfer_time,0,instant_thpt,0,arrival_rate,975,
Timestamp: 1317263526215 TotalImages: 80 BatchSize: 16 LearnedSize: 0 CPULatency: 29602 GPULatency: 11132 SLO: 0
batch_size:,16,timestamp,1317263545166,latency,16392,stream_id,0,data_transfer_time,191,instant_thpt,0,arrival_rate,955,
Timestamp: 1317263545166 TotalImages: 96 BatchSize: 16 LearnedSize: 0 CPULatency: 17398 GPULatency: 16392 SLO: 0
batch_size:,16,timestamp,1317263556319,latency,11138,stream_id,0,data_transfer_time,0,instant_thpt,0,arrival_rate,956,
Timestamp: 1317263556319 TotalImages: 112 BatchSize: 16 LearnedSize: 0 CPULatency: 28551 GPULatency: 11138 SLO: 0
batch_size:,16,timestamp,1317263580217,latency,20285,stream_id,0,data_transfer_time,206,instant_thpt,0,arrival_rate,955,
Timestamp: 1317263580217 TotalImages: 128 BatchSize: 16 LearnedSize: 0 CPULatency: 21288 GPULatency: 20285 SLO: 0
batch_size:,16,timestamp,1317263592689,latency,12458,stream_id,0,data_transfer_time,0,instant_thpt,0,arrival_rate,977,
Timestamp: 1317263592689 TotalImages: 144 BatchSize: 16 LearnedSize: 0 CPULatency: 30649 GPULatency: 12458 SLO: 0
batch_size:,16,timestamp,1317263610302,latency,17599,stream_id,0,data_transfer_time,0,instant_thpt,0,arrival_rate,974,
Timestamp: 1317263610302 TotalImages: 160 BatchSize: 16 LearnedSize: 0 CPULatency: 48262 GPULatency: 17599 SLO: 0
batch_size:,16,timestamp,1317263622212,latency,11897,stream_id,0,data_transfer_time,0,instant_thpt,1344,arrival_rate,962,
Timestamp: 1317263622212 TotalImages: 176 BatchSize: 16 LearnedSize: 0 CPULatency: 60173 GPULatency: 11897 SLO: 0
batch_size:,16,timestamp,1317263640442,latency,16115,stream_id,0,data_transfer_time,0,instant_thpt,1168,arrival_rate,962,
Timestamp: 1317263640442 TotalImages: 192 BatchSize: 16 LearnedSize: 0 CPULatency: 49364 GPULatency: 16115 SLO: 0
Measurement_interval(ms):,250,Throughput:,768,gpu_latency:,14006,cpu_latency,0,0,0,1,1317263646694,192,0,Images_procssed,192
batch_size:,16,timestamp,1317263653924,latency,13468,stream_id,0,data_transfer_time,0,instant_thpt,1178,arrival_rate,973,
Timestamp: 1317263653924 TotalImages: 16 BatchSize: 16 LearnedSize: 0 CPULatency: 30602 GPULatency: 13468 SLO: 0
batch_size:,16,timestamp,1317263670583,latency,16649,stream_id,0,data_transfer_time,0,instant_thpt,1069,arrival_rate,978,
Timestamp: 1317263670583 TotalImages: 32 BatchSize: 16 LearnedSize: 0 CPULatency: 47261 GPULatency: 16649 SLO: 0
batch_size:,16,timestamp,1317263686444,latency,15847,stream_id,0,data_transfer_time,0,instant_thpt,1039,arrival_rate,964,
Timestamp: 1317263686444 TotalImages: 48 BatchSize: 16 LearnedSize: 0 CPULatency: 30925 GPULatency: 15847 SLO: 0
batch_size:,16,timestamp,1317263700662,latency,14205,stream_id,0,data_transfer_time,0,instant_thpt,1082,arrival_rate,963,
Timestamp: 1317263700662 TotalImages: 64 BatchSize: 16 LearnedSize: 0 CPULatency: 45143 GPULatency: 14205 SLO: 0
batch_size:,16,timestamp,1317263716256,latency,15581,stream_id,0,data_transfer_time,0,instant_thpt,1054,arrival_rate,969,
Timestamp: 1317263716256 TotalImages: 80 BatchSize: 16 LearnedSize: 0 CPULatency: 60737 GPULatency: 15581 SLO: 0
batch_size:,16,timestamp,1317263730297,latency,14028,stream_id,0,data_transfer_time,0,instant_thpt,1097,arrival_rate,956,
Timestamp: 1317263730297 TotalImages: 96 BatchSize: 16 LearnedSize: 0 CPULatency: 44685 GPULatency: 14028 SLO: 0
batch_size:,16,timestamp,1317263742448,latency,12138,stream_id,0,data_transfer_time,0,instant_thpt,1207,arrival_rate,952,
Timestamp: 1317263742448 TotalImages: 112 BatchSize: 16 LearnedSize: 0 CPULatency: 56835 GPULatency: 12138 SLO: 0
batch_size:,16,timestamp,1317263762977,latency,16086,stream_id,0,data_transfer_time,218,instant_thpt,1100,arrival_rate,960,
Timestamp: 1317263762977 TotalImages: 128 BatchSize: 16 LearnedSize: 0 CPULatency: 17141 GPULatency: 16086 SLO: 0
batch_size:,16,timestamp,1317263777863,latency,14874,stream_id,0,data_transfer_time,0,instant_thpt,1087,arrival_rate,956,
Timestamp: 1317263777863 TotalImages: 144 BatchSize: 16 LearnedSize: 0 CPULatency: 30973 GPULatency: 14874 SLO: 0
batch_size:,16,timestamp,1317263792070,latency,11931,stream_id,0,data_transfer_time,0,instant_thpt,1214,arrival_rate,964,
Timestamp: 1317263792070 TotalImages: 160 BatchSize: 16 LearnedSize: 0 CPULatency: 45180 GPULatency: 11931 SLO: 0
batch_size:,16,timestamp,1317263807668,latency,15585,stream_id,0,data_transfer_time,0,instant_thpt,1120,arrival_rate,956,
Timestamp: 1317263807668 TotalImages: 176 BatchSize: 16 LearnedSize: 0 CPULatency: 60778 GPULatency: 15585 SLO: 0
batch_size:,16,timestamp,1317263822215,latency,11991,stream_id,0,data_transfer_time,0,instant_thpt,1227,arrival_rate,957,
Timestamp: 1317263822215 TotalImages: 192 BatchSize: 16 LearnedSize: 0 CPULatency: 60792 GPULatency: 11991 SLO: 0
batch_size:,16,timestamp,1317263837259,latency,15032,stream_id,0,data_transfer_time,0,instant_thpt,1145,arrival_rate,963,
Timestamp: 1317263837259 TotalImages: 208 BatchSize: 16 LearnedSize: 0 CPULatency: 60230 GPULatency: 15032 SLO: 0
batch_size:,16,timestamp,1317263850585,latency,10214,stream_id,0,data_transfer_time,190,instant_thpt,1355,arrival_rate,975,
Timestamp: 1317263850585 TotalImages: 224 BatchSize: 16 LearnedSize: 0 CPULatency: 59019 GPULatency: 10214 SLO: 0
batch_size:,16,timestamp,1317263866353,latency,15755,stream_id,0,data_transfer_time,0,instant_thpt,1185,arrival_rate,962,
Timestamp: 1317263866353 TotalImages: 240 BatchSize: 16 LearnedSize: 0 CPULatency: 46737 GPULatency: 15755 SLO: 0
batch_size:,16,timestamp,1317263880523,latency,14156,stream_id,0,data_transfer_time,0,instant_thpt,1157,arrival_rate,952,
Timestamp: 1317263880523 TotalImages: 256 BatchSize: 16 LearnedSize: 0 CPULatency: 60907 GPULatency: 14156 SLO: 0
batch_size:,16,timestamp,1317263895941,latency,15405,stream_id,0,data_transfer_time,0,instant_thpt,1097,arrival_rate,956,
Timestamp: 1317263895941 TotalImages: 272 BatchSize: 16 LearnedSize: 0 CPULatency: 46243 GPULatency: 15405 SLO: 0
Measurement_interval(ms):,250,Throughput:,1088,gpu_latency:,14732,cpu_latency,0,0,0,1,1317263896362,464,0,Images_procssed,464
batch_size:,16,timestamp,1317263910490,latency,14536,stream_id,0,data_transfer_time,0,instant_thpt,1098,arrival_rate,958,
Timestamp: 1317263910490 TotalImages: 16 BatchSize: 16 LearnedSize: 0 CPULatency: 60792 GPULatency: 14536 SLO: 0
batch_size:,16,timestamp,1317263926246,latency,15745,stream_id,0,data_transfer_time,0,instant_thpt,1057,arrival_rate,962,
Timestamp: 1317263926246 TotalImages: 32 BatchSize: 16 LearnedSize: 0 CPULatency: 46394 GPULatency: 15745 SLO: 0
batch_size:,16,timestamp,1317263940620,latency,14360,stream_id,0,data_transfer_time,0,instant_thpt,1085,arrival_rate,977,
Timestamp: 1317263940620 TotalImages: 48 BatchSize: 16 LearnedSize: 0 CPULatency: 60768 GPULatency: 14360 SLO: 0
batch_size:,16,timestamp,1317263957222,latency,16590,stream_id,0,data_transfer_time,0,instant_thpt,1024,arrival_rate,956,
Timestamp: 1317263957222 TotalImages: 64 BatchSize: 16 LearnedSize: 0 CPULatency: 47288 GPULatency: 16590 SLO: 0
batch_size:,16,timestamp,1317263972802,latency,15568,stream_id,0,data_transfer_time,0,instant_thpt,1025,arrival_rate,956,
Timestamp: 1317263972802 TotalImages: 80 BatchSize: 16 LearnedSize: 0 CPULatency: 30644 GPULatency: 15568 SLO: 0
batch_size:,16,timestamp,1317263992519,latency,19703,stream_id,0,data_transfer_time,0,instant_thpt,918,arrival_rate,963,
Timestamp: 1317263992519 TotalImages: 96 BatchSize: 16 LearnedSize: 0 CPULatency: 50361 GPULatency: 19703 SLO: 0
batch_size:,16,timestamp,1317264003392,latency,10860,stream_id,0,data_transfer_time,0,instant_thpt,1195,arrival_rate,962,
Timestamp: 1317264003392 TotalImages: 112 BatchSize: 16 LearnedSize: 0 CPULatency: 61234 GPULatency: 10860 SLO: 0
batch_size:,16,timestamp,1317264022124,latency,18719,stream_id,0,data_transfer_time,0,instant_thpt,1024,arrival_rate,976,
Timestamp: 1317264022124 TotalImages: 128 BatchSize: 16 LearnedSize: 0 CPULatency: 49879 GPULatency: 18719 SLO: 0
batch_size:,16,timestamp,1317264033164,latency,11027,stream_id,0,data_transfer_time,0,instant_thpt,1237,arrival_rate,963,
Timestamp: 1317264033164 TotalImages: 144 BatchSize: 16 LearnedSize: 0 CPULatency: 60919 GPULatency: 11027 SLO: 0
batch_size:,16,timestamp,1317264051930,latency,18754,stream_id,0,data_transfer_time,0,instant_thpt,1045,arrival_rate,962,
Timestamp: 1317264051930 TotalImages: 160 BatchSize: 16 LearnedSize: 0 CPULatency: 49539 GPULatency: 18754 SLO: 0
batch_size:,16,timestamp,1317264063130,latency,11187,stream_id,0,data_transfer_time,0,instant_thpt,1237,arrival_rate,976,
Timestamp: 1317264063130 TotalImages: 176 BatchSize: 16 LearnedSize: 0 CPULatency: 60739 GPULatency: 11187 SLO: 0
batch_size:,16,timestamp,1317264079782,latency,16640,stream_id,0,data_transfer_time,0,instant_thpt,1099,arrival_rate,955,
Timestamp: 1317264079782 TotalImages: 192 BatchSize: 16 LearnedSize: 0 CPULatency: 47284 GPULatency: 16640 SLO: 0
batch_size:,16,timestamp,1317264091645,latency,11850,stream_id,0,data_transfer_time,0,instant_thpt,1224,arrival_rate,979,
Timestamp: 1317264091645 TotalImages: 208 BatchSize: 16 LearnedSize: 0 CPULatency: 59146 GPULatency: 11850 SLO: 0
batch_size:,16,timestamp,1317264107087,latency,15430,stream_id,0,data_transfer_time,0,instant_thpt,1130,arrival_rate,956,
Timestamp: 1317264107087 TotalImages: 224 BatchSize: 16 LearnedSize: 0 CPULatency: 46515 GPULatency: 15430 SLO: 0
batch_size:,16,timestamp,1317264120295,latency,13196,stream_id,0,data_transfer_time,0,instant_thpt,1171,arrival_rate,975,
Timestamp: 1317264120295 TotalImages: 240 BatchSize: 16 LearnedSize: 0 CPULatency: 59723 GPULatency: 13196 SLO: 0
batch_size:,16,timestamp,1317264139407,latency,16560,stream_id,0,data_transfer_time,0,instant_thpt,1068,arrival_rate,956,
Timestamp: 1317264139407 TotalImages: 256 BatchSize: 16 LearnedSize: 0 CPULatency: 49798 GPULatency: 16560 SLO: 0
Measurement_interval(ms):,250,Throughput:,1024,gpu_latency:,15197,cpu_latency,0,0,0,1,1317264146295,720,0,Images_procssed,720
batch_size:,16,timestamp,1317264154571,latency,15152,stream_id,0,data_transfer_time,0,instant_thpt,1061,arrival_rate,976,
Timestamp: 1317264154571 TotalImages: 16 BatchSize: 16 LearnedSize: 0 CPULatency: 30671 GPULatency: 15152 SLO: 0
batch_size:,16,timestamp,1317264174288,latency,19707,stream_id,0,data_transfer_time,0,instant_thpt,936,arrival_rate,956,
Timestamp: 1317264174288 TotalImages: 32 BatchSize: 16 LearnedSize: 0 CPULatency: 50388 GPULatency: 19707 SLO: 0
batch_size:,16,timestamp,1317264182649,latency,8348,stream_id,0,data_transfer_time,0,instant_thpt,1426,arrival_rate,963,
Timestamp: 1317264182649 TotalImages: 48 BatchSize: 16 LearnedSize: 0 CPULatency: 58748 GPULatency: 8348 SLO: 0
batch_size:,16,timestamp,1317264205977,latency,20773,stream_id,0,data_transfer_time,0,instant_thpt,1098,arrival_rate,962,
Timestamp: 1317264205977 TotalImages: 64 BatchSize: 16 LearnedSize: 0 CPULatency: 54020 GPULatency: 20773 SLO: 0
batch_size:,16,timestamp,1317264219977,latency,13988,stream_id,0,data_transfer_time,0,instant_thpt,1120,arrival_rate,962,
Timestamp: 1317264219977 TotalImages: 80 BatchSize: 16 LearnedSize: 0 CPULatency: 30665 GPULatency: 13988 SLO: 0
batch_size:,16,timestamp,1317264236583,latency,16593,stream_id,0,data_transfer_time,0,instant_thpt,1042,arrival_rate,963,
Timestamp: 1317264236583 TotalImages: 96 BatchSize: 16 LearnedSize: 0 CPULatency: 47270 GPULatency: 16593 SLO: 0
batch_size:,16,timestamp,1317264252309,latency,15714,stream_id,0,data_transfer_time,0,instant_thpt,1030,arrival_rate,973,
Timestamp: 1317264252309 TotalImages: 112 BatchSize: 16 LearnedSize: 0 CPULatency: 30787 GPULatency: 15714 SLO: 0
batch_size:,16,timestamp,1317264266732,latency,14410,stream_id,0,data_transfer_time,0,instant_thpt,1070,arrival_rate,978,
Timestamp: 1317264266732 TotalImages: 128 BatchSize: 16 LearnedSize: 0 CPULatency: 45210 GPULatency: 14410 SLO: 0
batch_size:,16,timestamp,1317264283333,latency,16589,stream_id,0,data_transfer_time,0,instant_thpt,1017,arrival_rate,961,
Timestamp: 1317264283333 TotalImages: 144 BatchSize: 16 LearnedSize: 0 CPULatency: 61810 GPULatency: 16589 SLO: 0
batch_size:,16,timestamp,1317264296097,latency,12752,stream_id,0,data_transfer_time,0,instant_thpt,1135,arrival_rate,975,
Timestamp: 1317264296097 TotalImages: 160 BatchSize: 16 LearnedSize: 0 CPULatency: 74575 GPULatency: 12752 SLO: 0
batch_size:,16,timestamp,1317264308245,latency,12136,stream_id,0,data_transfer_time,0,instant_thpt,1226,arrival_rate,975,
Timestamp: 1317264308245 TotalImages: 176 BatchSize: 16 LearnedSize: 0 CPULatency: 86722 GPULatency: 12136 SLO: 0
batch_size:,16,timestamp,1317264325912,latency,17655,stream_id,0,data_transfer_time,0,instant_thpt,1066,arrival_rate,963,
Timestamp: 1317264325912 TotalImages: 192 BatchSize: 16 LearnedSize: 0 CPULatency: 48305 GPULatency: 17655 SLO: 0
batch_size:,16,timestamp,1317264339405,latency,13480,stream_id,0,data_transfer_time,0,instant_thpt,1126,arrival_rate,963,
Timestamp: 1317264339405 TotalImages: 208 BatchSize: 16 LearnedSize: 0 CPULatency: 61797 GPULatency: 13480 SLO: 0
batch_size:,16,timestamp,1317264356058,latency,16640,stream_id,0,data_transfer_time,0,instant_thpt,1043,arrival_rate,952,
Timestamp: 1317264356058 TotalImages: 224 BatchSize: 16 LearnedSize: 0 CPULatency: 78450 GPULatency: 16640 SLO: 0
batch_size:,16,timestamp,1317264370583,latency,14511,stream_id,0,data_transfer_time,0,instant_thpt,1072,arrival_rate,956,
Timestamp: 1317264370583 TotalImages: 240 BatchSize: 16 LearnedSize: 0 CPULatency: 92975 GPULatency: 14511 SLO: 0
batch_size:,16,timestamp,1317264386280,latency,15684,stream_id,0,data_transfer_time,0,instant_thpt,1046,arrival_rate,962,
Timestamp: 1317264386280 TotalImages: 256 BatchSize: 16 LearnedSize: 0 CPULatency: 108673 GPULatency: 15684 SLO: 0
Measurement_interval(ms):,250,Throughput:,1024,gpu_latency:,15357,cpu_latency,0,0,0,1,1317264396658,976,0,Images_procssed,976
batch_size:,16,timestamp,1317264402941,latency,16648,stream_id,0,data_transfer_time,0,instant_thpt,1003,arrival_rate,976,
Timestamp: 1317264402941 TotalImages: 16 BatchSize: 16 LearnedSize: 0 CPULatency: 30816 GPULatency: 16648 SLO: 0
batch_size:,16,timestamp,1317264417467,latency,14516,stream_id,0,data_transfer_time,0,instant_thpt,1052,arrival_rate,957,
Timestamp: 1317264417467 TotalImages: 32 BatchSize: 16 LearnedSize: 0 CPULatency: 45343 GPULatency: 14516 SLO: 0
batch_size:,16,timestamp,1317264433292,latency,15812,stream_id,0,data_transfer_time,0,instant_thpt,1031,arrival_rate,956,
Timestamp: 1317264433292 TotalImages: 48 BatchSize: 16 LearnedSize: 0 CPULatency: 61168 GPULatency: 15812 SLO: 0
batch_size:,16,timestamp,1317264448625,latency,15321,stream_id,0,data_transfer_time,0,instant_thpt,1037,arrival_rate,953,
Timestamp: 1317264448625 TotalImages: 64 BatchSize: 16 LearnedSize: 0 CPULatency: 46239 GPULatency: 15321 SLO: 0
batch_size:,16,timestamp,1317264467785,latency,19147,stream_id,0,data_transfer_time,0,instant_thpt,936,arrival_rate,956,
Timestamp: 1317264467785 TotalImages: 80 BatchSize: 16 LearnedSize: 0 CPULatency: 31115 GPULatency: 19147 SLO: 0
batch_size:,16,timestamp,1317264478727,latency,10931,stream_id,0,data_transfer_time,0,instant_thpt,1199,arrival_rate,956,
Timestamp: 1317264478727 TotalImages: 96 BatchSize: 16 LearnedSize: 0 CPULatency: 42058 GPULatency: 10931 SLO: 0
batch_size:,16,timestamp,1317264497666,latency,18926,stream_id,0,data_transfer_time,0,instant_thpt,1022,arrival_rate,963,
Timestamp: 1317264497666 TotalImages: 112 BatchSize: 16 LearnedSize: 0 CPULatency: 60996 GPULatency: 18926 SLO: 0
batch_size:,16,timestamp,1317264508199,latency,10521,stream_id,0,data_transfer_time,0,instant_thpt,1271,arrival_rate,953,
Timestamp: 1317264508199 TotalImages: 128 BatchSize: 16 LearnedSize: 0 CPULatency: 41414 GPULatency: 10521 SLO: 0
batch_size:,16,timestamp,1317264525471,latency,17259,stream_id,0,data_transfer_time,0,instant_thpt,1099,arrival_rate,956,
Timestamp: 1317264525471 TotalImages: 144 BatchSize: 16 LearnedSize: 0 CPULatency: 58685 GPULatency: 17259 SLO: 0
batch_size:,16,timestamp,1317264535881,latency,10398,stream_id,0,data_transfer_time,0,instant_thpt,1318,arrival_rate,963,
Timestamp: 1317264535881 TotalImages: 160 BatchSize: 16 LearnedSize: 0 CPULatency: 58711 GPULatency: 10398 SLO: 0
batch_size:,16,timestamp,1317264551429,latency,15535,stream_id,0,data_transfer_time,0,instant_thpt,1173,arrival_rate,961,
Timestamp: 1317264551429 TotalImages: 176 BatchSize: 16 LearnedSize: 0 CPULatency: 56599 GPULatency: 15535 SLO: 0
batch_size:,16,timestamp,1317264565362,latency,13921,stream_id,0,data_transfer_time,0,instant_thpt,1161,arrival_rate,956,
Timestamp: 1317264565362 TotalImages: 192 BatchSize: 16 LearnedSize: 0 CPULatency: 60148 GPULatency: 13921 SLO: 0
batch_size:,16,timestamp,1317264581568,latency,16192,stream_id,0,data_transfer_time,0,instant_thpt,1074,arrival_rate,951,
Timestamp: 1317264581568 TotalImages: 208 BatchSize: 16 LearnedSize: 0 CPULatency: 47280 GPULatency: 16192 SLO: 0
batch_size:,16,timestamp,1317264595337,latency,13757,stream_id,0,data_transfer_time,0,instant_thpt,1118,arrival_rate,977,
Timestamp: 1317264595337 TotalImages: 224 BatchSize: 16 LearnedSize: 0 CPULatency: 61049 GPULatency: 13757 SLO: 0
batch_size:,16,timestamp,1317264611924,latency,16573,stream_id,0,data_transfer_time,0,instant_thpt,1041,arrival_rate,961,
Timestamp: 1317264611924 TotalImages: 240 BatchSize: 16 LearnedSize: 0 CPULatency: 47506 GPULatency: 16573 SLO: 0
batch_size:,16,timestamp,1317264628310,latency,16373,stream_id,0,data_transfer_time,0,instant_thpt,1009,arrival_rate,978,
Timestamp: 1317264628310 TotalImages: 256 BatchSize: 16 LearnedSize: 0 CPULatency: 30664 GPULatency: 16373 SLO: 0
Measurement_interval(ms):,250,Throughput:,1024,gpu_latency:,15940,cpu_latency,0,0,0,1,1317264646292,1232,0,Images_procssed,1232
batch_size:,16,timestamp,1317264647184,latency,18862,stream_id,0,data_transfer_time,0,instant_thpt,928,arrival_rate,956,
Timestamp: 1317264647184 TotalImages: 16 BatchSize: 16 LearnedSize: 0 CPULatency: 49538 GPULatency: 18862 SLO: 0
batch_size:,16,timestamp,1317264657390,latency,10197,stream_id,0,data_transfer_time,0,instant_thpt,1248,arrival_rate,977,
Timestamp: 1317264657390 TotalImages: 32 BatchSize: 16 LearnedSize: 0 CPULatency: 59744 GPULatency: 10197 SLO: 0
batch_size:,16,timestamp,1317264675045,latency,17643,stream_id,0,data_transfer_time,0,instant_thpt,1077,arrival_rate,977,
Timestamp: 1317264675045 TotalImages: 48 BatchSize: 16 LearnedSize: 0 CPULatency: 48347 GPULatency: 17643 SLO: 0
batch_size:,16,timestamp,1317264686455,latency,11398,stream_id,0,data_transfer_time,0,instant_thpt,1240,arrival_rate,960,
Timestamp: 1317264686455 TotalImages: 64 BatchSize: 16 LearnedSize: 0 CPULatency: 59757 GPULatency: 11398 SLO: 0
batch_size:,16,timestamp,1317264702270,latency,15803,stream_id,0,data_transfer_time,0,instant_thpt,1126,arrival_rate,962,
Timestamp: 1317264702270 TotalImages: 80 BatchSize: 16 LearnedSize: 0 CPULatency: 46442 GPULatency: 15803 SLO: 0
batch_size:,16,timestamp,1317264715524,latency,13241,stream_id,0,data_transfer_time,0,instant_thpt,1167,arrival_rate,956,
Timestamp: 1317264715524 TotalImages: 96 BatchSize: 16 LearnedSize: 0 CPULatency: 59696 GPULatency: 13241 SLO: 0
batch_size:,16,timestamp,1317264731573,latency,16038,stream_id,0,data_transfer_time,0,instant_thpt,1082,arrival_rate,962,
Timestamp: 1317264731573 TotalImages: 112 BatchSize: 16 LearnedSize: 0 CPULatency: 46711 GPULatency: 16038 SLO: 0
batch_size:,16,timestamp,1317264745074,latency,13490,stream_id,0,data_transfer_time,0,instant_thpt,1134,arrival_rate,973,
Timestamp: 1317264745074 TotalImages: 128 BatchSize: 16 LearnedSize: 0 CPULatency: 60213 GPULatency: 13490 SLO: 0
batch_size:,16,timestamp,1317264761227,latency,16140,stream_id,0,data_transfer_time,0,instant_thpt,1062,arrival_rate,961,
Timestamp: 1317264761227 TotalImages: 144 BatchSize: 16 LearnedSize: 0 CPULatency: 47242 GPULatency: 16140 SLO: 0
batch_size:,16,timestamp,1317264775044,latency,13805,stream_id,0,data_transfer_time,0,instant_thpt,1110,arrival_rate,962,
Timestamp: 1317264775044 TotalImages: 160 BatchSize: 16 LearnedSize: 0 CPULatency: 61059 GPULatency: 13805 SLO: 0
batch_size:,16,timestamp,1317264792587,latency,15280,stream_id,0,data_transfer_time,0,instant_thpt,1078,arrival_rate,961,
Timestamp: 1317264792587 TotalImages: 176 BatchSize: 16 LearnedSize: 0 CPULatency: 48512 GPULatency: 15280 SLO: 0
batch_size:,16,timestamp,1317264808363,latency,15763,stream_id,0,data_transfer_time,0,instant_thpt,1046,arrival_rate,976,
Timestamp: 1317264808363 TotalImages: 192 BatchSize: 16 LearnedSize: 0 CPULatency: 31056 GPULatency: 15763 SLO: 0
batch_size:,16,timestamp,1317264822528,latency,14153,stream_id,0,data_transfer_time,0,instant_thpt,1088,arrival_rate,977,
Timestamp: 1317264822528 TotalImages: 208 BatchSize: 16 LearnedSize: 0 CPULatency: 45222 GPULatency: 14153 SLO: 0
batch_size:,16,timestamp,1317264837238,latency,14698,stream_id,0,data_transfer_time,0,instant_thpt,1088,arrival_rate,963,
Timestamp: 1317264837238 TotalImages: 224 BatchSize: 16 LearnedSize: 0 CPULatency: 59932 GPULatency: 14698 SLO: 0
batch_size:,16,timestamp,1317264857071,latency,17446,stream_id,0,data_transfer_time,0,instant_thpt,1002,arrival_rate,976,
Timestamp: 1317264857071 TotalImages: 240 BatchSize: 16 LearnedSize: 0 CPULatency: 50656 GPULatency: 17446 SLO: 0
batch_size:,16,timestamp,1317264867661,latency,10577,stream_id,0,data_transfer_time,0,instant_thpt,1257,arrival_rate,954,
Timestamp: 1317264867661 TotalImages: 256 BatchSize: 16 LearnedSize: 0 CPULatency: 61245 GPULatency: 10577 SLO: 0
batch_size:,16,timestamp,1317264886985,latency,17214,stream_id,0,data_transfer_time,0,instant_thpt,1093,arrival_rate,963,
Timestamp: 1317264886985 TotalImages: 272 BatchSize: 16 LearnedSize: 0 CPULatency: 50470 GPULatency: 17214 SLO: 0
Measurement_interval(ms):,250,Throughput:,1088,gpu_latency:,15271,cpu_latency,0,0,0,1,1317264896286,1504,0,Images_procssed,1504
batch_size:,16,timestamp,1317264897289,latency,10293,stream_id,0,data_transfer_time,0,instant_thpt,1323,arrival_rate,955,
Timestamp: 1317264897289 TotalImages: 16 BatchSize: 16 LearnedSize: 0 CPULatency: 60774 GPULatency: 10293 SLO: 0
batch_size:,16,timestamp,1317264917064,latency,17166,stream_id,0,data_transfer_time,242,instant_thpt,1127,arrival_rate,962,
Timestamp: 1317264917064 TotalImages: 32 BatchSize: 16 LearnedSize: 0 CPULatency: 18221 GPULatency: 17166 SLO: 0
batch_size:,16,timestamp,1317264926867,latency,9787,stream_id,0,data_transfer_time,0,instant_thpt,1380,arrival_rate,955,
Timestamp: 1317264926867 TotalImages: 48 BatchSize: 16 LearnedSize: 0 CPULatency: 28023 GPULatency: 9787 SLO: 0
batch_size:,16,timestamp,1317264949310,latency,18274,stream_id,0,data_transfer_time,195,instant_thpt,1127,arrival_rate,956,
Timestamp: 1317264949310 TotalImages: 64 BatchSize: 16 LearnedSize: 0 CPULatency: 19329 GPULatency: 18274 SLO: 0
batch_size:,16,timestamp,1317264956508,latency,7185,stream_id,0,data_transfer_time,0,instant_thpt,1676,arrival_rate,958,
Timestamp: 1317264956508 TotalImages: 80 BatchSize: 16 LearnedSize: 0 CPULatency: 26528 GPULatency: 7185 SLO: 0
batch_size:,16,timestamp,1317264981511,latency,19333,stream_id,0,data_transfer_time,187,instant_thpt,1251,arrival_rate,956,
Timestamp: 1317264981511 TotalImages: 96 BatchSize: 16 LearnedSize: 0 CPULatency: 20336 GPULatency: 19333 SLO: 0
batch_size:,16,timestamp,1317264993877,latency,12352,stream_id,0,data_transfer_time,0,instant_thpt,1273,arrival_rate,961,
Timestamp: 1317264993877 TotalImages: 112 BatchSize: 16 LearnedSize: 0 CPULatency: 30646 GPULatency: 12352 SLO: 0
batch_size:,16,timestamp,1317265011541,latency,17653,stream_id,0,data_transfer_time,0,instant_thpt,1089,arrival_rate,956,
Timestamp: 1317265011541 TotalImages: 128 BatchSize: 16 LearnedSize: 0 CPULatency: 48311 GPULatency: 17653 SLO: 0
batch_size:,16,timestamp,1317265025031,latency,13477,stream_id,0,data_transfer_time,0,instant_thpt,1138,arrival_rate,961,
Timestamp: 1317265025031 TotalImages: 144 BatchSize: 16 LearnedSize: 0 CPULatency: 61801 GPULatency: 13477 SLO: 0
batch_size:,16,timestamp,1317265041630,latency,16587,stream_id,0,data_transfer_time,0,instant_thpt,1051,arrival_rate,974,
Timestamp: 1317265041630 TotalImages: 160 BatchSize: 16 LearnedSize: 0 CPULatency: 78401 GPULatency: 16587 SLO: 0
batch_size:,16,timestamp,1317265057211,latency,15567,stream_id,0,data_transfer_time,0,instant_thpt,1039,arrival_rate,963,
Timestamp: 1317265057211 TotalImages: 176 BatchSize: 16 LearnedSize: 0 CPULatency: 30638 GPULatency: 15567 SLO: 0
batch_size:,16,timestamp,1317265071751,latency,14529,stream_id,0,data_transfer_time,0,instant_thpt,1070,arrival_rate,964,
Timestamp: 1317265071751 TotalImages: 192 BatchSize: 16 LearnedSize: 0 CPULatency: 45178 GPULatency: 14529 SLO: 0
batch_size:,16,timestamp,1317265088409,latency,16646,stream_id,0,data_transfer_time,0,instant_thpt,1015,arrival_rate,976,
Timestamp: 1317265088409 TotalImages: 208 BatchSize: 16 LearnedSize: 0 CPULatency: 61836 GPULatency: 16646 SLO: 0
batch_size:,16,timestamp,1317265103383,latency,14961,stream_id,0,data_transfer_time,0,instant_thpt,1042,arrival_rate,979,
Timestamp: 1317265103383 TotalImages: 224 BatchSize: 16 LearnedSize: 0 CPULatency: 76810 GPULatency: 14961 SLO: 0
batch_size:,16,timestamp,1317265118839,latency,15444,stream_id,0,data_transfer_time,0,instant_thpt,1039,arrival_rate,955,
Timestamp: 1317265118839 TotalImages: 240 BatchSize: 16 LearnedSize: 0 CPULatency: 92266 GPULatency: 15444 SLO: 0
batch_size:,16,timestamp,1317265131993,latency,13142,stream_id,0,data_transfer_time,0,instant_thpt,1128,arrival_rate,964,
Timestamp: 1317265131993 TotalImages: 256 BatchSize: 16 LearnedSize: 0 CPULatency: 44140 GPULatency: 13142 SLO: 0
Measurement_interval(ms):,250,Throughput:,1024,gpu_latency:,14283,cpu_latency,109733,0,0,1,1317265146538,1760,0,Images_procssed,1760
batch_size:,16,timestamp,1317265148651,latency,16642,stream_id,0,data_transfer_time,0,instant_thpt,1044,arrival_rate,977,
Timestamp: 1317265148651 TotalImages: 16 BatchSize: 16 LearnedSize: 0 CPULatency: 60798 GPULatency: 16642 SLO: 0
batch_size:,16,timestamp,1317265164194,latency,12988,stream_id,0,data_transfer_time,0,instant_thpt,1137,arrival_rate,960,
Timestamp: 1317265164194 TotalImages: 32 BatchSize: 16 LearnedSize: 0 CPULatency: 46190 GPULatency: 12988 SLO: 0
batch_size:,16,timestamp,1317265181864,latency,17658,stream_id,0,data_transfer_time,0,instant_thpt,1021,arrival_rate,955,
Timestamp: 1317265181864 TotalImages: 48 BatchSize: 16 LearnedSize: 0 CPULatency: 30659 GPULatency: 17658 SLO: 0
batch_size:,16,timestamp,1317265193676,latency,11800,stream_id,0,data_transfer_time,0,instant_thpt,1188,arrival_rate,953,
Timestamp: 1317265193676 TotalImages: 64 BatchSize: 16 LearnedSize: 0 CPULatency: 42471 GPULatency: 11800 SLO: 0
batch_size:,16,timestamp,1317265208851,latency,15162,stream_id,0,data_transfer_time,0,instant_thpt,1121,arrival_rate,974,
Timestamp: 1317265208851 TotalImages: 80 BatchSize: 16 LearnedSize: 0 CPULatency: 57646 GPULatency: 15162 SLO: 0
batch_size:,16,timestamp,1317265223836,latency,12376,stream_id,0,data_transfer_time,217,instant_thpt,1206,arrival_rate,956,
Timestamp: 1317265223836 TotalImages: 96 BatchSize: 16 LearnedSize: 0 CPULatency: 61199 GPULatency: 12376 SLO: 0
batch_size:,16,timestamp,1317265239335,latency,15487,stream_id,0,data_transfer_time,0,instant_thpt,1119,arrival_rate,976,
Timestamp: 1317265239335 TotalImages: 112 BatchSize: 16 LearnedSize: 0 CPULatency: 46550 GPULatency: 15487 SLO: 0
batch_size:,16,timestamp,1317265253538,latency,14191,stream_id,0,data_transfer_time,0,instant_thpt,1123,arrival_rate,959,
Timestamp: 1317265253538 TotalImages: 128 BatchSize: 16 LearnedSize: 0 CPULatency: 60753 GPULatency: 14191 SLO: 0
batch_size:,16,timestamp,1317265269365,latency,15815,stream_id,0,data_transfer_time,0,instant_thpt,1067,arrival_rate,956,
Timestamp: 1317265269365 TotalImages: 144 BatchSize: 16 LearnedSize: 0 CPULatency: 46478 GPULatency: 15815 SLO: 0
batch_size:,16,timestamp,1317265282624,latency,13247,stream_id,0,data_transfer_time,0,instant_thpt,1137,arrival_rate,975,
Timestamp: 1317265282624 TotalImages: 160 BatchSize: 16 LearnedSize: 0 CPULatency: 59736 GPULatency: 13247 SLO: 0
batch_size:,16,timestamp,1317265299348,latency,16712,stream_id,0,data_transfer_time,0,instant_thpt,1047,arrival_rate,976,
Timestamp: 1317265299348 TotalImages: 176 BatchSize: 16 LearnedSize: 0 CPULatency: 47404 GPULatency: 16712 SLO: 0
batch_size:,16,timestamp,1317265312065,latency,12706,stream_id,0,data_transfer_time,0,instant_thpt,1153,arrival_rate,956,
Timestamp: 1317265312065 TotalImages: 192 BatchSize: 16 LearnedSize: 0 CPULatency: 60122 GPULatency: 12706 SLO: 0
batch_size:,16,timestamp,1317265327278,latency,15200,stream_id,0,data_transfer_time,0,instant_thpt,1102,arrival_rate,956,
Timestamp: 1317265327278 TotalImages: 208 BatchSize: 16 LearnedSize: 0 CPULatency: 46247 GPULatency: 15200 SLO: 0
batch_size:,16,timestamp,1317265341818,latency,14528,stream_id,0,data_transfer_time,0,instant_thpt,1101,arrival_rate,956,
Timestamp: 1317265341818 TotalImages: 224 BatchSize: 16 LearnedSize: 0 CPULatency: 60787 GPULatency: 14528 SLO: 0
batch_size:,16,timestamp,1317265357680,latency,15850,stream_id,0,data_transfer_time,0,instant_thpt,1055,arrival_rate,976,
Timestamp: 1317265357680 TotalImages: 240 BatchSize: 16 LearnedSize: 0 CPULatency: 46507 GPULatency: 15850 SLO: 0
batch_size:,16,timestamp,1317265371954,latency,14262,stream_id,0,data_transfer_time,0,instant_thpt,1088,arrival_rate,977,
Timestamp: 1317265371954 TotalImages: 256 BatchSize: 16 LearnedSize: 0 CPULatency: 60781 GPULatency: 14262 SLO: 0
batch_size:,16,timestamp,1317265388559,latency,16592,stream_id,0,data_transfer_time,0,instant_thpt,1026,arrival_rate,955,
Timestamp: 1317265388559 TotalImages: 272 BatchSize: 16 LearnedSize: 0 CPULatency: 47295 GPULatency: 16592 SLO: 0
Measurement_interval(ms):,250,Throughput:,1088,gpu_latency:,15665,cpu_latency,109733,0,0,1,1317265396321,2032,0,Images_procssed,2032
batch_size:,16,timestamp,1317265401493,latency,12922,stream_id,0,data_transfer_time,0,instant_thpt,1132,arrival_rate,955,
Timestamp: 1317265401493 TotalImages: 16 BatchSize: 16 LearnedSize: 0 CPULatency: 60230 GPULatency: 12922 SLO: 0
batch_size:,16,timestamp,1317265417605,latency,16103,stream_id,0,data_transfer_time,0,instant_thpt,1062,arrival_rate,973,
Timestamp: 1317265417605 TotalImages: 32 BatchSize: 16 LearnedSize: 0 CPULatency: 47259 GPULatency: 16103 SLO: 0
batch_size:,16,timestamp,1317265431551,latency,13932,stream_id,0,data_transfer_time,0,instant_thpt,1105,arrival_rate,962,
Timestamp: 1317265431551 TotalImages: 48 BatchSize: 16 LearnedSize: 0 CPULatency: 61204 GPULatency: 13932 SLO: 0
batch_size:,16,timestamp,1317265446706,latency,15142,stream_id,0,data_transfer_time,0,instant_thpt,1080,arrival_rate,956,
Timestamp: 1317265446706 TotalImages: 64 BatchSize: 16 LearnedSize: 0 CPULatency: 46214 GPULatency: 15142 SLO: 0
batch_size:,16,timestamp,1317265462583,latency,15865,stream_id,0,data_transfer_time,0,instant_thpt,1044,arrival_rate,966,
Timestamp: 1317265462583 TotalImages: 80 BatchSize: 16 LearnedSize: 0 CPULatency: 62091 GPULatency: 15865 SLO: 0
batch_size:,16,timestamp,1317265480980,latency,18386,stream_id,0,data_transfer_time,0,instant_thpt,957,arrival_rate,960,
Timestamp: 1317265480980 TotalImages: 96 BatchSize: 16 LearnedSize: 0 CPULatency: 80488 GPULatency: 18386 SLO: 0
batch_size:,16,timestamp,1317265491353,latency,10360,stream_id,0,data_transfer_time,0,instant_thpt,1250,arrival_rate,955,
Timestamp: 1317265491353 TotalImages: 112 BatchSize: 16 LearnedSize: 0 CPULatency: 90861 GPULatency: 10360 SLO: 0
batch_size:,16,timestamp,1317265513199,latency,19236,stream_id,0,data_transfer_time,0,instant_thpt,1040,arrival_rate,976,
Timestamp: 1317265513199 TotalImages: 128 BatchSize: 16 LearnedSize: 0 CPULatency: 52496 GPULatency: 19236 SLO: 0
batch_size:,16,timestamp,1317265523964,latency,10751,stream_id,0,data_transfer_time,0,instant_thpt,1264,arrival_rate,976,
Timestamp: 1317265523964 TotalImages: 144 BatchSize: 16 LearnedSize: 0 CPULatency: 31054 GPULatency: 10751 SLO: 0
batch_size:,16,timestamp,1317265540366,latency,16391,stream_id,0,data_transfer_time,0,instant_thpt,1120,arrival_rate,974,
Timestamp: 1317265540366 TotalImages: 160 BatchSize: 16 LearnedSize: 0 CPULatency: 47457 GPULatency: 16391 SLO: 0
batch_size:,16,timestamp,1317265553906,latency,13525,stream_id,0,data_transfer_time,0,instant_thpt,1151,arrival_rate,976,
Timestamp: 1317265553906 TotalImages: 176 BatchSize: 16 LearnedSize: 0 CPULatency: 60996 GPULatency: 13525 SLO: 0
batch_size:,16,timestamp,1317265577585,latency,21288,stream_id,0,data_transfer_time,0,instant_thpt,951,arrival_rate,954,
Timestamp: 1317265577585 TotalImages: 192 BatchSize: 16 LearnedSize: 0 CPULatency: 54564 GPULatency: 21288 SLO: 0
batch_size:,16,timestamp,1317265592133,latency,14534,stream_id,0,data_transfer_time,0,instant_thpt,1025,arrival_rate,975,
Timestamp: 1317265592133 TotalImages: 208 BatchSize: 16 LearnedSize: 0 CPULatency: 30665 GPULatency: 14534 SLO: 0
batch_size:,16,timestamp,1317265607689,latency,15544,stream_id,0,data_transfer_time,0,instant_thpt,1027,arrival_rate,956,
Timestamp: 1317265607689 TotalImages: 224 BatchSize: 16 LearnedSize: 0 CPULatency: 46221 GPULatency: 15544 SLO: 0
batch_size:,16,timestamp,1317265624296,latency,16596,stream_id,0,data_transfer_time,0,instant_thpt,995,arrival_rate,962,
Timestamp: 1317265624296 TotalImages: 240 BatchSize: 16 LearnedSize: 0 CPULatency: 30625 GPULatency: 16596 SLO: 0
batch_size:,16,timestamp,1317265639375,latency,15066,stream_id,0,data_transfer_time,0,instant_thpt,1028,arrival_rate,959,
Timestamp: 1317265639375 TotalImages: 256 BatchSize: 16 LearnedSize: 0 CPULatency: 45704 GPULatency: 15066 SLO: 0
Measurement_interval(ms):,250,Throughput:,1024,gpu_latency:,15644,cpu_latency,109733,0,0,1,1317265646320,2288,0,Images_procssed,2288
batch_size:,16,timestamp,1317265654887,latency,15497,stream_id,0,data_transfer_time,0,instant_thpt,1030,arrival_rate,975,
Timestamp: 1317265654887 TotalImages: 16 BatchSize: 16 LearnedSize: 0 CPULatency: 61216 GPULatency: 15497 SLO: 0
batch_size:,16,timestamp,1317265668983,latency,14087,stream_id,0,data_transfer_time,0,instant_thpt,1082,arrival_rate,959,
Timestamp: 1317265668983 TotalImages: 32 BatchSize: 16 LearnedSize: 0 CPULatency: 45193 GPULatency: 14087 SLO: 0
batch_size:,16,timestamp,1317265684770,latency,15775,stream_id,0,data_transfer_time,0,instant_thpt,1048,arrival_rate,974,
Timestamp: 1317265684770 TotalImages: 48 BatchSize: 16 LearnedSize: 0 CPULatency: 60980 GPULatency: 15775 SLO: 0
batch_size:,16,timestamp,1317265697546,latency,12764,stream_id,0,data_transfer_time,0,instant_thpt,1150,arrival_rate,961,
Timestamp: 1317265697546 TotalImages: 64 BatchSize: 16 LearnedSize: 0 CPULatency: 43658 GPULatency: 12764 SLO: 0
batch_size:,16,timestamp,1317265713648,latency,16092,stream_id,0,data_transfer_time,0,instant_thpt,1072,arrival_rate,976,
Timestamp: 1317265713648 TotalImages: 80 BatchSize: 16 LearnedSize: 0 CPULatency: 59760 GPULatency: 16092 SLO: 0
batch_size:,16,timestamp,1317265727250,latency,13589,stream_id,0,data_transfer_time,0,instant_thpt,1124,arrival_rate,977,
Timestamp: 1317265727250 TotalImages: 96 BatchSize: 16 LearnedSize: 0 CPULatency: 44260 GPULatency: 13589 SLO: 0
batch_size:,16,timestamp,1317265742726,latency,15464,stream_id,0,data_transfer_time,0,instant_thpt,1079,arrival_rate,952,
Timestamp: 1317265742726 TotalImages: 112 BatchSize: 16 LearnedSize: 0 CPULatency: 59737 GPULatency: 15464 SLO: 0
batch_size:,16,timestamp,1317265758372,latency,15633,stream_id,0,data_transfer_time,0,instant_thpt,1051,arrival_rate,958,
Timestamp: 1317265758372 TotalImages: 128 BatchSize: 16 LearnedSize: 0 CPULatency: 46333 GPULatency: 15633 SLO: 0
batch_size:,16,timestamp,1317265774921,latency,16537,stream_id,0,data_transfer_time,0,instant_thpt,1009,arrival_rate,955,
Timestamp: 1317265774921 TotalImages: 144 BatchSize: 16 LearnedSize: 0 CPULatency: 30653 GPULatency: 16537 SLO: 0
batch_size:,16,timestamp,1317265789450,latency,14516,stream_id,0,data_transfer_time,0,instant_thpt,1055,arrival_rate,955,
Timestamp: 1317265789450 TotalImages: 160 BatchSize: 16 LearnedSize: 0 CPULatency: 45182 GPULatency: 14516 SLO: 0
batch_size:,16,timestamp,1317265809160,latency,19699,stream_id,0,data_transfer_time,0,instant_thpt,933,arrival_rate,962,
Timestamp: 1317265809160 TotalImages: 176 BatchSize: 16 LearnedSize: 0 CPULatency: 30640 GPULatency: 19699 SLO: 0
batch_size:,16,timestamp,1317265818968,latency,9795,stream_id,0,data_transfer_time,0,instant_thpt,1283,arrival_rate,956,
Timestamp: 1317265818968 TotalImages: 192 BatchSize: 16 LearnedSize: 0 CPULatency: 40447 GPULatency: 9795 SLO: 0
batch_size:,16,timestamp,1317265834471,latency,15491,stream_id,0,data_transfer_time,0,instant_thpt,1157,arrival_rate,962,
Timestamp: 1317265834471 TotalImages: 208 BatchSize: 16 LearnedSize: 0 CPULatency: 55950 GPULatency: 15491 SLO: 0
batch_size:,16,timestamp,1317265848624,latency,11929,stream_id,0,data_transfer_time,0,instant_thpt,1249,arrival_rate,969,
Timestamp: 1317265848624 TotalImages: 224 BatchSize: 16 LearnedSize: 0 CPULatency: 45187 GPULatency: 11929 SLO: 0
batch_size:,16,timestamp,1317265864400,latency,15763,stream_id,0,data_transfer_time,0,instant_thpt,1132,arrival_rate,975,
Timestamp: 1317265864400 TotalImages: 240 BatchSize: 16 LearnedSize: 0 CPULatency: 60963 GPULatency: 15763 SLO: 0
batch_size:,16,timestamp,1317265879782,latency,12941,stream_id,0,data_transfer_time,0,instant_thpt,1184,arrival_rate,976,
Timestamp: 1317265879782 TotalImages: 256 BatchSize: 16 LearnedSize: 0 CPULatency: 61759 GPULatency: 12941 SLO: 0
Measurement_interval(ms):,250,Throughput:,1024,gpu_latency:,13722,cpu_latency,109733,0,0,1,1317265896438,2544,0,Images_procssed,2544
batch_size:,16,timestamp,1317265898939,latency,19146,stream_id,0,data_transfer_time,0,instant_thpt,1009,arrival_rate,956,
Timestamp: 1317265898939 TotalImages: 16 BatchSize: 16 LearnedSize: 0 CPULatency: 80916 GPULatency: 19146 SLO: 0
batch_size:,16,timestamp,1317265909928,latency,10979,stream_id,0,data_transfer_time,0,instant_thpt,1233,arrival_rate,956,
Timestamp: 1317265909928 TotalImages: 32 BatchSize: 16 LearnedSize: 0 CPULatency: 91905 GPULatency: 10979 SLO: 0
batch_size:,16,timestamp,1317265926536,latency,16596,stream_id,0,data_transfer_time,0,instant_thpt,1098,arrival_rate,962,
Timestamp: 1317265926536 TotalImages: 48 BatchSize: 16 LearnedSize: 0 CPULatency: 58693 GPULatency: 16596 SLO: 0
batch_size:,16,timestamp,1317265939021,latency,9879,stream_id,0,data_transfer_time,0,instant_thpt,1358,arrival_rate,954,
Timestamp: 1317265939021 TotalImages: 64 BatchSize: 16 LearnedSize: 0 CPULatency: 59740 GPULatency: 9879 SLO: 0
batch_size:,16,timestamp,1317265958856,latency,19823,stream_id,0,data_transfer_time,0,instant_thpt,1082,arrival_rate,976,
Timestamp: 1317265958856 TotalImages: 80 BatchSize: 16 LearnedSize: 0 CPULatency: 50486 GPULatency: 19823 SLO: 0
batch_size:,16,timestamp,1317265969105,latency,10237,stream_id,0,data_transfer_time,0,instant_thpt,1322,arrival_rate,959,
Timestamp: 1317265969105 TotalImages: 96 BatchSize: 16 LearnedSize: 0 CPULatency: 60735 GPULatency: 10237 SLO: 0
batch_size:,16,timestamp,1317265984151,latency,15034,stream_id,0,data_transfer_time,0,instant_thpt,1193,arrival_rate,956,
Timestamp: 1317265984151 TotalImages: 112 BatchSize: 16 LearnedSize: 0 CPULatency: 56061 GPULatency: 15034 SLO: 0
batch_size:,16,timestamp,1317265999255,latency,15091,stream_id,0,data_transfer_time,0,instant_thpt,1126,arrival_rate,956,
Timestamp: 1317265999255 TotalImages: 128 BatchSize: 16 LearnedSize: 0 CPULatency: 60789 GPULatency: 15091 SLO: 0
batch_size:,16,timestamp,1317266014133,latency,14867,stream_id,0,data_transfer_time,0,instant_thpt,1101,arrival_rate,974,
Timestamp: 1317266014133 TotalImages: 144 BatchSize: 16 LearnedSize: 0 CPULatency: 45530 GPULatency: 14867 SLO: 0
batch_size:,16,timestamp,1317266028344,latency,14200,stream_id,0,data_transfer_time,0,instant_thpt,1113,arrival_rate,959,
Timestamp: 1317266028344 TotalImages: 160 BatchSize: 16 LearnedSize: 0 CPULatency: 59741 GPULatency: 14200 SLO: 0
batch_size:,16,timestamp,1317266044054,latency,15697,stream_id,0,data_transfer_time,0,instant_thpt,1066,arrival_rate,956,
Timestamp: 1317266044054 TotalImages: 176 BatchSize: 16 LearnedSize: 0 CPULatency: 46357 GPULatency: 15697 SLO: 0
batch_size:,16,timestamp,1317266056659,latency,12592,stream_id,0,data_transfer_time,0,instant_thpt,1168,arrival_rate,974,
Timestamp: 1317266056659 TotalImages: 192 BatchSize: 16 LearnedSize: 0 CPULatency: 58962 GPULatency: 12592 SLO: 0
batch_size:,16,timestamp,1317266071929,latency,15257,stream_id,0,data_transfer_time,0,instant_thpt,1108,arrival_rate,962,
Timestamp: 1317266071929 TotalImages: 208 BatchSize: 16 LearnedSize: 0 CPULatency: 46187 GPULatency: 15257 SLO: 0
batch_size:,16,timestamp,1317266086487,latency,14545,stream_id,0,data_transfer_time,0,instant_thpt,1104,arrival_rate,955,
Timestamp: 1317266086487 TotalImages: 224 BatchSize: 16 LearnedSize: 0 CPULatency: 60745 GPULatency: 14545 SLO: 0
batch_size:,16,timestamp,1317266102067,latency,15567,stream_id,0,data_transfer_time,0,instant_thpt,1065,arrival_rate,956,
Timestamp: 1317266102067 TotalImages: 240 BatchSize: 16 LearnedSize: 0 CPULatency: 46243 GPULatency: 15567 SLO: 0
batch_size:,16,timestamp,1317266116621,latency,14543,stream_id,0,data_transfer_time,0,instant_thpt,1082,arrival_rate,976,
Timestamp: 1317266116621 TotalImages: 256 BatchSize: 16 LearnedSize: 0 CPULatency: 60798 GPULatency: 14543 SLO: 0
batch_size:,16,timestamp,1317266132387,latency,15754,stream_id,0,data_transfer_time,0,instant_thpt,1048,arrival_rate,961,
Timestamp: 1317266132387 TotalImages: 272 BatchSize: 16 LearnedSize: 0 CPULatency: 46403 GPULatency: 15754 SLO: 0
Measurement_interval(ms):,250,Throughput:,1088,gpu_latency:,15276,cpu_latency,109733,0,0,1,1317266146710,2816,0,Images_procssed,2816
batch_size:,16,timestamp,1317266146722,latency,14323,stream_id,0,data_transfer_time,0,instant_thpt,1082,arrival_rate,962,
Timestamp: 1317266146722 TotalImages: 16 BatchSize: 16 LearnedSize: 0 CPULatency: 60738 GPULatency: 14323 SLO: 0
batch_size:,16,timestamp,1317266163372,latency,16642,stream_id,0,data_transfer_time,0,instant_thpt,1021,arrival_rate,977,
Timestamp: 1317266163372 TotalImages: 32 BatchSize: 16 LearnedSize: 0 CPULatency: 47304 GPULatency: 16642 SLO: 0
batch_size:,16,timestamp,1317266178345,latency,14960,stream_id,0,data_transfer_time,0,instant_thpt,1045,arrival_rate,977,
Timestamp: 1317266178345 TotalImages: 48 BatchSize: 16 LearnedSize: 0 CPULatency: 62277 GPULatency: 14960 SLO: 0
batch_size:,16,timestamp,1317266193844,latency,15487,stream_id,0,data_transfer_time,0,instant_thpt,1039,arrival_rate,955,
Timestamp: 1317266193844 TotalImages: 64 BatchSize: 16 LearnedSize: 0 CPULatency: 77776 GPULatency: 15487 SLO: 0
batch_size:,16,timestamp,1317266208009,latency,14152,stream_id,0,data_transfer_time,0,instant_thpt,1084,arrival_rate,961,
Timestamp: 1317266208009 TotalImages: 80 BatchSize: 16 LearnedSize: 0 CPULatency: 91941 GPULatency: 14152 SLO: 0
batch_size:,16,timestamp,1317266228779,latency,18167,stream_id,0,data_transfer_time,0,instant_thpt,982,arrival_rate,956,
Timestamp: 1317266228779 TotalImages: 96 BatchSize: 16 LearnedSize: 0 CPULatency: 51433 GPULatency: 18167 SLO: 0
batch_size:,16,timestamp,1317266241259,latency,12467,stream_id,0,data_transfer_time,0,instant_thpt,1132,arrival_rate,976,
Timestamp: 1317266241259 TotalImages: 112 BatchSize: 16 LearnedSize: 0 CPULatency: 30647 GPULatency: 12467 SLO: 0
batch_size:,16,timestamp,1317266258295,latency,17024,stream_id,0,data_transfer_time,0,instant_thpt,1035,arrival_rate,955,
Timestamp: 1317266258295 TotalImages: 128 BatchSize: 16 LearnedSize: 0 CPULatency: 47683 GPULatency: 17024 SLO: 0
batch_size:,16,timestamp,1317266269287,latency,10980,stream_id,0,data_transfer_time,0,instant_thpt,1246,arrival_rate,952,
Timestamp: 1317266269287 TotalImages: 144 BatchSize: 16 LearnedSize: 0 CPULatency: 58675 GPULatency: 10980 SLO: 0
batch_size:,16,timestamp,1317266292623,latency,20730,stream_id,0,data_transfer_time,0,instant_thpt,1008,arrival_rate,956,
Timestamp: 1317266292623 TotalImages: 160 BatchSize: 16 LearnedSize: 0 CPULatency: 53977 GPULatency: 20730 SLO: 0
batch_size:,16,timestamp,1317266306681,latency,14045,stream_id,0,data_transfer_time,0,instant_thpt,1073,arrival_rate,956,
Timestamp: 1317266306681 TotalImages: 176 BatchSize: 16 LearnedSize: 0 CPULatency: 30670 GPULatency: 14045 SLO: 0
batch_size:,16,timestamp,1317266322663,latency,15970,stream_id,0,data_transfer_time,0,instant_thpt,1037,arrival_rate,964,
Timestamp: 1317266322663 TotalImages: 192 BatchSize: 16 LearnedSize: 0 CPULatency: 46653 GPULatency: 15970 SLO: 0
batch_size:,16,timestamp,1317266334709,latency,12032,stream_id,0,data_transfer_time,0,instant_thpt,1183,arrival_rate,961,
Timestamp: 1317266334709 TotalImages: 208 BatchSize: 16 LearnedSize: 0 CPULatency: 58698 GPULatency: 12032 SLO: 0
batch_size:,16,timestamp,1317266352365,latency,17644,stream_id,0,data_transfer_time,0,instant_thpt,1044,arrival_rate,962,
Timestamp: 1317266352365 TotalImages: 224 BatchSize: 16 LearnedSize: 0 CPULatency: 48296 GPULatency: 17644 SLO: 0
batch_size:,16,timestamp,1317266363790,latency,11413,stream_id,0,data_transfer_time,0,instant_thpt,1222,arrival_rate,962,
Timestamp: 1317266363790 TotalImages: 240 BatchSize: 16 LearnedSize: 0 CPULatency: 59721 GPULatency: 11413 SLO: 0
batch_size:,16,timestamp,1317266382464,latency,16067,stream_id,0,data_transfer_time,0,instant_thpt,1108,arrival_rate,974,
Timestamp: 1317266382464 TotalImages: 256 BatchSize: 16 LearnedSize: 0 CPULatency: 49312 GPULatency: 16067 SLO: 0
Measurement_interval(ms):,250,Throughput:,1024,gpu_latency:,14829,cpu_latency,109733,0,0,1,1317266396284,3072,0,Images_procssed,3072
batch_size:,16,timestamp,1317266398067,latency,15590,stream_id,0,data_transfer_time,0,instant_thpt,1067,arrival_rate,962,
Timestamp: 1317266398067 TotalImages: 16 BatchSize: 16 LearnedSize: 0 CPULatency: 30669 GPULatency: 15590 SLO: 0
batch_size:,16,timestamp,1317266412607,latency,14530,stream_id,0,data_transfer_time,0,instant_thpt,1084,arrival_rate,956,
Timestamp: 1317266412607 TotalImages: 32 BatchSize: 16 LearnedSize: 0 CPULatency: 45209 GPULatency: 14530 SLO: 0
batch_size:,16,timestamp,1317266428373,latency,15755,stream_id,0,data_transfer_time,0,instant_thpt,1049,arrival_rate,962,
Timestamp: 1317266428373 TotalImages: 48 BatchSize: 16 LearnedSize: 0 CPULatency: 60975 GPULatency: 15755 SLO: 0
batch_size:,16,timestamp,1317266442088,latency,13701,stream_id,0,data_transfer_time,0,instant_thpt,1108,arrival_rate,977,
Timestamp: 1317266442088 TotalImages: 64 BatchSize: 16 LearnedSize: 0 CPULatency: 44524 GPULatency: 13701 SLO: 0
batch_size:,16,timestamp,1317266454133,latency,12033,stream_id,0,data_transfer_time,0,instant_thpt,1218,arrival_rate,962,
Timestamp: 1317266454133 TotalImages: 80 BatchSize: 16 LearnedSize: 0 CPULatency: 56569 GPULatency: 12033 SLO: 0
batch_size:,16,timestamp,1317266472833,latency,15035,stream_id,0,data_transfer_time,236,instant_thpt,1141,arrival_rate,956,
Timestamp: 1317266472833 TotalImages: 96 BatchSize: 16 LearnedSize: 0 CPULatency: 16089 GPULatency: 15035 SLO: 0
batch_size:,16,timestamp,1317266488431,latency,15586,stream_id,0,data_transfer_time,0,instant_thpt,1083,arrival_rate,956,
Timestamp: 1317266488431 TotalImages: 112 BatchSize: 16 LearnedSize: 0 CPULatency: 30633 GPULatency: 15586 SLO: 0
batch_size:,16,timestamp,1317266505419,latency,14382,stream_id,0,data_transfer_time,0,instant_thpt,1097,arrival_rate,956,
Timestamp: 1317266505419 TotalImages: 128 BatchSize: 16 LearnedSize: 0 CPULatency: 47622 GPULatency: 14382 SLO: 0
batch_size:,16,timestamp,1317266524138,latency,18706,stream_id,0,data_transfer_time,0,instant_thpt,976,arrival_rate,976,
Timestamp: 1317266524138 TotalImages: 144 BatchSize: 16 LearnedSize: 0 CPULatency: 31043 GPULatency: 18706 SLO: 0
batch_size:,16,timestamp,1317266534626,latency,10475,stream_id,0,data_transfer_time,0,instant_thpt,1251,arrival_rate,975,
Timestamp: 1317266534626 TotalImages: 160 BatchSize: 16 LearnedSize: 0 CPULatency: 41531 GPULatency: 10475 SLO: 0
batch_size:,16,timestamp,1317266553855,latency,19217,stream_id,0,data_transfer_time,0,instant_thpt,1041,arrival_rate,961,
Timestamp: 1317266553855 TotalImages: 176 BatchSize: 16 LearnedSize: 0 CPULatency: 60760 GPULatency: 19217 SLO: 0
batch_size:,16,timestamp,1317266564659,latency,10790,stream_id,0,data_transfer_time,0,instant_thpt,1261,arrival_rate,964,
Timestamp: 1317266564659 TotalImages: 192 BatchSize: 16 LearnedSize: 0 CPULatency: 61182 GPULatency: 10790 SLO: 0
batch_size:,16,timestamp,1317266583999,latency,19329,stream_id,0,data_transfer_time,0,instant_thpt,1044,arrival_rate,977,
Timestamp: 1317266583999 TotalImages: 208 BatchSize: 16 LearnedSize: 0 CPULatency: 60805 GPULatency: 19329 SLO: 0
batch_size:,16,timestamp,1317266594360,latency,10346,stream_id,0,data_transfer_time,0,instant_thpt,1295,arrival_rate,959,
Timestamp: 1317266594360 TotalImages: 224 BatchSize: 16 LearnedSize: 0 CPULatency: 60737 GPULatency: 10346 SLO: 0
batch_size:,16,timestamp,1317266612033,latency,17661,stream_id,0,data_transfer_time,0,instant_thpt,1100,arrival_rate,958,
Timestamp: 1317266612033 TotalImages: 240 BatchSize: 16 LearnedSize: 0 CPULatency: 58681 GPULatency: 17661 SLO: 0
batch_size:,16,timestamp,1317266626567,latency,14521,stream_id,0,data_transfer_time,0,instant_thpt,1100,arrival_rate,956,
Timestamp: 1317266626567 TotalImages: 256 BatchSize: 16 LearnedSize: 0 CPULatency: 45179 GPULatency: 14521 SLO: 0
batch_size:,16,timestamp,1317266641442,latency,14863,stream_id,0,data_transfer_time,0,instant_thpt,1088,arrival_rate,977,
Timestamp: 1317266641442 TotalImages: 272 BatchSize: 16 LearnedSize: 0 CPULatency: 60054 GPULatency: 14863 SLO: 0
Measurement_interval(ms):,250,Throughput:,1088,gpu_latency:,14944,cpu_latency,109733,0,0,1,1317266646324,3344,0,Images_procssed,3344
batch_size:,16,timestamp,1317266659928,latency,15208,stream_id,0,data_transfer_time,213,instant_thpt,1070,arrival_rate,963,
Timestamp: 1317266659928 TotalImages: 16 BatchSize: 16 LearnedSize: 0 CPULatency: 16212 GPULatency: 15208 SLO: 0
batch_size:,16,timestamp,1317266678472,latency,18531,stream_id,0,data_transfer_time,0,instant_thpt,966,arrival_rate,963,
Timestamp: 1317266678472 TotalImages: 32 BatchSize: 16 LearnedSize: 0 CPULatency: 30646 GPULatency: 18531 SLO: 0
batch_size:,16,timestamp,1317266690448,latency,11963,stream_id,0,data_transfer_time,0,instant_thpt,1151,arrival_rate,962,
Timestamp: 1317266690448 TotalImages: 48 BatchSize: 16 LearnedSize: 0 CPULatency: 42623 GPULatency: 11963 SLO: 0
batch_size:,16,timestamp,1317266708630,latency,18170,stream_id,0,data_transfer_time,0,instant_thpt,1015,arrival_rate,975,
Timestamp: 1317266708630 TotalImages: 64 BatchSize: 16 LearnedSize: 0 CPULatency: 60804 GPULatency: 18170 SLO: 0
batch_size:,16,timestamp,1317266722109,latency,13467,stream_id,0,data_transfer_time,0,instant_thpt,1101,arrival_rate,962,
Timestamp: 1317266722109 TotalImages: 80 BatchSize: 16 LearnedSize: 0 CPULatency: 44139 GPULatency: 13467 SLO: 0
batch_size:,16,timestamp,1317266738753,latency,16633,stream_id,0,data_transfer_time,0,instant_thpt,1031,arrival_rate,976,
Timestamp: 1317266738753 TotalImages: 96 BatchSize: 16 LearnedSize: 0 CPULatency: 60783 GPULatency: 16633 SLO: 0
batch_size:,16,timestamp,1317266754523,latency,15758,stream_id,0,data_transfer_time,0,instant_thpt,1023,arrival_rate,955,
Timestamp: 1317266754523 TotalImages: 112 BatchSize: 16 LearnedSize: 0 CPULatency: 46449 GPULatency: 15758 SLO: 0
batch_size:,16,timestamp,1317266769893,latency,15358,stream_id,0,data_transfer_time,0,instant_thpt,1032,arrival_rate,958,
Timestamp: 1317266769893 TotalImages: 128 BatchSize: 16 LearnedSize: 0 CPULatency: 61819 GPULatency: 15358 SLO: 0
batch_size:,16,timestamp,1317266785763,latency,15858,stream_id,0,data_transfer_time,0,instant_thpt,1020,arrival_rate,974,
Timestamp: 1317266785763 TotalImages: 144 BatchSize: 16 LearnedSize: 0 CPULatency: 77689 GPULatency: 15858 SLO: 0
batch_size:,16,timestamp,1317266798965,latency,13191,stream_id,0,data_transfer_time,0,instant_thpt,1116,arrival_rate,955,
Timestamp: 1317266798965 TotalImages: 160 BatchSize: 16 LearnedSize: 0 CPULatency: 90892 GPULatency: 13191 SLO: 0
batch_size:,16,timestamp,1317266818128,latency,16556,stream_id,0,data_transfer_time,0,instant_thpt,1041,arrival_rate,963,
Timestamp: 1317266818128 TotalImages: 176 BatchSize: 16 LearnedSize: 0 CPULatency: 49831 GPULatency: 16556 SLO: 0
batch_size:,16,timestamp,1317266829112,latency,10972,stream_id,0,data_transfer_time,0,instant_thpt,1249,arrival_rate,963,
Timestamp: 1317266829112 TotalImages: 192 BatchSize: 16 LearnedSize: 0 CPULatency: 60815 GPULatency: 10972 SLO: 0
batch_size:,16,timestamp,1317266845933,latency,14266,stream_id,0,data_transfer_time,206,instant_thpt,1185,arrival_rate,977,
Timestamp: 1317266845933 TotalImages: 208 BatchSize: 16 LearnedSize: 0 CPULatency: 30859 GPULatency: 14266 SLO: 0
batch_size:,16,timestamp,1317266859188,latency,13242,stream_id,0,data_transfer_time,0,instant_thpt,1196,arrival_rate,956,
Timestamp: 1317266859188 TotalImages: 224 BatchSize: 16 LearnedSize: 0 CPULatency: 44113 GPULatency: 13242 SLO: 0
batch_size:,16,timestamp,1317266881021,latency,18166,stream_id,0,data_transfer_time,194,instant_thpt,1038,arrival_rate,956,
Timestamp: 1317266881021 TotalImages: 240 BatchSize: 16 LearnedSize: 0 CPULatency: 19221 GPULatency: 18166 SLO: 0
batch_size:,16,timestamp,1317266890381,latency,9348,stream_id,0,data_transfer_time,0,instant_thpt,1374,arrival_rate,958,
Timestamp: 1317266890381 TotalImages: 256 BatchSize: 16 LearnedSize: 0 CPULatency: 28582 GPULatency: 9348 SLO: 0
Measurement_interval(ms):,250,Throughput:,1024,gpu_latency:,12589,cpu_latency,93717,0,0,1,1317266896596,3600,0,Images_procssed,3600
batch_size:,16,timestamp,1317266913217,latency,19225,stream_id,0,data_transfer_time,188,instant_thpt,1103,arrival_rate,956,
Timestamp: 1317266913217 TotalImages: 16 BatchSize: 16 LearnedSize: 0 CPULatency: 20280 GPULatency: 19225 SLO: 0
batch_size:,16,timestamp,1317266921971,latency,8744,stream_id,0,data_transfer_time,0,instant_thpt,1466,arrival_rate,978,
Timestamp: 1317266921971 TotalImages: 32 BatchSize: 16 LearnedSize: 0 CPULatency: 29035 GPULatency: 8744 SLO: 0
batch_size:,16,timestamp,1317266945417,latency,20276,stream_id,0,data_transfer_time,184,instant_thpt,1127,arrival_rate,955,
Timestamp: 1317266945417 TotalImages: 48 BatchSize: 16 LearnedSize: 0 CPULatency: 21278 GPULatency: 20276 SLO: 0
batch_size:,16,timestamp,1317266957886,latency,12457,stream_id,0,data_transfer_time,0,instant_thpt,1205,arrival_rate,956,
Timestamp: 1317266957886 TotalImages: 64 BatchSize: 16 LearnedSize: 0 CPULatency: 30639 GPULatency: 12457 SLO: 0
batch_size:,16,timestamp,1317266975540,latency,17641,stream_id,0,data_transfer_time,0,instant_thpt,1055,arrival_rate,956,
Timestamp: 1317266975540 TotalImages: 80 BatchSize: 16 LearnedSize: 0 CPULatency: 48293 GPULatency: 17641 SLO: 0
batch_size:,16,timestamp,1317266989022,latency,13468,stream_id,0,data_transfer_time,0,instant_thpt,1121,arrival_rate,962,
Timestamp: 1317266989022 TotalImages: 96 BatchSize: 16 LearnedSize: 0 CPULatency: 61775 GPULatency: 13468 SLO: 0
batch_size:,16,timestamp,1317267005624,latency,16591,stream_id,0,data_transfer_time,0,instant_thpt,1042,arrival_rate,974,
Timestamp: 1317267005624 TotalImages: 112 BatchSize: 16 LearnedSize: 0 CPULatency: 78378 GPULatency: 16591 SLO: 0
batch_size:,16,timestamp,1317267021208,latency,15570,stream_id,0,data_transfer_time,0,instant_thpt,1034,arrival_rate,973,
Timestamp: 1317267021208 TotalImages: 128 BatchSize: 16 LearnedSize: 0 CPULatency: 30646 GPULatency: 15570 SLO: 0
batch_size:,16,timestamp,1317267035750,latency,14531,stream_id,0,data_transfer_time,0,instant_thpt,1067,arrival_rate,964,
Timestamp: 1317267035750 TotalImages: 144 BatchSize: 16 LearnedSize: 0 CPULatency: 45189 GPULatency: 14531 SLO: 0
batch_size:,16,timestamp,1317267052812,latency,17049,stream_id,0,data_transfer_time,0,instant_thpt,1002,arrival_rate,961,
Timestamp: 1317267052812 TotalImages: 160 BatchSize: 16 LearnedSize: 0 CPULatency: 62250 GPULatency: 17049 SLO: 0
batch_size:,16,timestamp,1317267065368,latency,12543,stream_id,0,data_transfer_time,0,instant_thpt,1138,arrival_rate,962,
Timestamp: 1317267065368 TotalImages: 176 BatchSize: 16 LearnedSize: 0 CPULatency: 74806 GPULatency: 12543 SLO: 0
batch_size:,16,timestamp,1317267077519,latency,12139,stream_id,0,data_transfer_time,0,instant_thpt,1228,arrival_rate,956,
Timestamp: 1317267077519 TotalImages: 192 BatchSize: 16 LearnedSize: 0 CPULatency: 86957 GPULatency: 12139 SLO: 0
batch_size:,16,timestamp,1317267095243,latency,14280,stream_id,0,data_transfer_time,192,instant_thpt,1174,arrival_rate,955,
Timestamp: 1317267095243 TotalImages: 208 BatchSize: 16 LearnedSize: 0 CPULatency: 30930 GPULatency: 14280 SLO: 0
batch_size:,16,timestamp,1317267111570,latency,16315,stream_id,0,data_transfer_time,0,instant_thpt,1077,arrival_rate,963,
Timestamp: 1317267111570 TotalImages: 224 BatchSize: 16 LearnedSize: 0 CPULatency: 47257 GPULatency: 16315 SLO: 0
batch_size:,16,timestamp,1317267128521,latency,14338,stream_id,0,data_transfer_time,0,instant_thpt,1096,arrival_rate,956,
Timestamp: 1317267128521 TotalImages: 240 BatchSize: 16 LearnedSize: 0 CPULatency: 47559 GPULatency: 14338 SLO: 0
batch_size:,16,timestamp,1317267144913,latency,16379,stream_id,0,data_transfer_time,0,instant_thpt,1036,arrival_rate,961,
Timestamp: 1317267144913 TotalImages: 256 BatchSize: 16 LearnedSize: 0 CPULatency: 30730 GPULatency: 16379 SLO: 0
Measurement_interval(ms):,250,Throughput:,1024,gpu_latency:,15532,cpu_latency,93717,0,0,1,1317267146284,3856,0,Images_procssed,3856
batch_size:,16,timestamp,1317267155399,latency,10473,stream_id,0,data_transfer_time,0,instant_thpt,1281,arrival_rate,964,
Timestamp: 1317267155399 TotalImages: 16 BatchSize: 16 LearnedSize: 0 CPULatency: 41216 GPULatency: 10473 SLO: 0
batch_size:,16,timestamp,1317267171264,latency,15854,stream_id,0,data_transfer_time,0,instant_thpt,1145,arrival_rate,962,
Timestamp: 1317267171264 TotalImages: 32 BatchSize: 16 LearnedSize: 0 CPULatency: 57081 GPULatency: 15854 SLO: 0
batch_size:,16,timestamp,1317267185314,latency,14039,stream_id,0,data_transfer_time,0,instant_thpt,1142,arrival_rate,963,
Timestamp: 1317267185314 TotalImages: 48 BatchSize: 16 LearnedSize: 0 CPULatency: 60732 GPULatency: 14039 SLO: 0
batch_size:,16,timestamp,1317267200901,latency,15575,stream_id,0,data_transfer_time,0,instant_thpt,1084,arrival_rate,962,
Timestamp: 1317267200901 TotalImages: 64 BatchSize: 16 LearnedSize: 0 CPULatency: 46223 GPULatency: 15575 SLO: 0
batch_size:,16,timestamp,1317267215435,latency,14522,stream_id,0,data_transfer_time,0,instant_thpt,1092,arrival_rate,963,
Timestamp: 1317267215435 TotalImages: 80 BatchSize: 16 LearnedSize: 0 CPULatency: 60757 GPULatency: 14522 SLO: 0
batch_size:,16,timestamp,1317267231297,latency,15850,stream_id,0,data_transfer_time,0,instant_thpt,1050,arrival_rate,956,
Timestamp: 1317267231297 TotalImages: 96 BatchSize: 16 LearnedSize: 0 CPULatency: 46484 GPULatency: 15850 SLO: 0
batch_size:,16,timestamp,1317267245577,latency,14267,stream_id,0,data_transfer_time,0,instant_thpt,1085,arrival_rate,955,
Timestamp: 1317267245577 TotalImages: 112 BatchSize: 16 LearnedSize: 0 CPULatency: 60764 GPULatency: 14267 SLO: 0
batch_size:,16,timestamp,1317267262182,latency,16594,stream_id,0,data_transfer_time,0,instant_thpt,1024,arrival_rate,962,
Timestamp: 1317267262182 TotalImages: 128 BatchSize: 16 LearnedSize: 0 CPULatency: 47249 GPULatency: 16594 SLO: 0
batch_size:,16,timestamp,1317267275669,latency,13476,stream_id,0,data_transfer_time,0,instant_thpt,1105,arrival_rate,964,
Timestamp: 1317267275669 TotalImages: 144 BatchSize: 16 LearnedSize: 0 CPULatency: 60736 GPULatency: 13476 SLO: 0
batch_size:,16,timestamp,1317267291442,latency,15763,stream_id,0,data_transfer_time,0,instant_thpt,1060,arrival_rate,978,
Timestamp: 1317267291442 TotalImages: 160 BatchSize: 16 LearnedSize: 0 CPULatency: 46415 GPULatency: 15763 SLO: 0
batch_size:,16,timestamp,1317267305818,latency,14363,stream_id,0,data_transfer_time,0,instant_thpt,1086,arrival_rate,953,
Timestamp: 1317267305818 TotalImages: 176 BatchSize: 16 LearnedSize: 0 CPULatency: 60790 GPULatency: 14363 SLO: 0
batch_size:,16,timestamp,1317267322915,latency,17086,stream_id,0,data_transfer_time,0,instant_thpt,1011,arrival_rate,956,
Timestamp: 1317267322915 TotalImages: 192 BatchSize: 16 LearnedSize: 0 CPULatency: 47746 GPULatency: 17086 SLO: 0
batch_size:,16,timestamp,1317267337342,latency,14414,stream_id,0,data_transfer_time,0,instant_thpt,1060,arrival_rate,956,
Timestamp: 1317267337342 TotalImages: 208 BatchSize: 16 LearnedSize: 0 CPULatency: 62173 GPULatency: 14414 SLO: 0
batch_size:,16,timestamp,1317267352901,latency,15547,stream_id,0,data_transfer_time,0,instant_thpt,1044,arrival_rate,962,
Timestamp: 1317267352901 TotalImages: 224 BatchSize: 16 LearnedSize: 0 CPULatency: 77732 GPULatency: 15547 SLO: 0
batch_size:,16,timestamp,1317267365287,latency,12374,stream_id,0,data_transfer_time,0,instant_thpt,1168,arrival_rate,976,
Timestamp: 1317267365287 TotalImages: 240 BatchSize: 16 LearnedSize: 0 CPULatency: 90118 GPULatency: 12374 SLO: 0
batch_size:,16,timestamp,1317267380598,latency,15299,stream_id,0,data_transfer_time,0,instant_thpt,1106,arrival_rate,953,
Timestamp: 1317267380598 TotalImages: 256 BatchSize: 16 LearnedSize: 0 CPULatency: 46239 GPULatency: 15299 SLO: 0
batch_size:,16,timestamp,1317267395302,latency,14691,stream_id,0,data_transfer_time,0,instant_thpt,1097,arrival_rate,977,
Timestamp: 1317267395302 TotalImages: 272 BatchSize: 16 LearnedSize: 0 CPULatency: 60942 GPULatency: 14691 SLO: 0
Measurement_interval(ms):,250,Throughput:,1088,gpu_latency:,14636,cpu_latency,93717,0,0,1,1317267396280,4128,0,Images_procssed,4128
batch_size:,16,timestamp,1317267409667,latency,14352,stream_id,0,data_transfer_time,0,instant_thpt,1105,arrival_rate,956,
Timestamp: 1317267409667 TotalImages: 16 BatchSize: 16 LearnedSize: 0 CPULatency: 45212 GPULatency: 14352 SLO: 0
batch_size:,16,timestamp,1317267425267,latency,15589,stream_id,0,data_transfer_time,0,instant_thpt,1065,arrival_rate,976,
Timestamp: 1317267425267 TotalImages: 32 BatchSize: 16 LearnedSize: 0 CPULatency: 60812 GPULatency: 15589 SLO: 0
batch_size:,16,timestamp,1317267440844,latency,15565,stream_id,0,data_transfer_time,0,instant_thpt,1046,arrival_rate,953,
Timestamp: 1317267440844 TotalImages: 48 BatchSize: 16 LearnedSize: 0 CPULatency: 46262 GPULatency: 15565 SLO: 0
batch_size:,16,timestamp,1317267455381,latency,14525,stream_id,0,data_transfer_time,0,instant_thpt,1073,arrival_rate,977,
Timestamp: 1317267455381 TotalImages: 64 BatchSize: 16 LearnedSize: 0 CPULatency: 60800 GPULatency: 14525 SLO: 0
batch_size:,16,timestamp,1317267471142,latency,15749,stream_id,0,data_transfer_time,0,instant_thpt,1044,arrival_rate,963,
Timestamp: 1317267471142 TotalImages: 80 BatchSize: 16 LearnedSize: 0 CPULatency: 46429 GPULatency: 15749 SLO: 0
batch_size:,16,timestamp,1317267486511,latency,15357,stream_id,0,data_transfer_time,0,instant_thpt,1042,arrival_rate,962,
Timestamp: 1317267486511 TotalImages: 96 BatchSize: 16 LearnedSize: 0 CPULatency: 61798 GPULatency: 15357 SLO: 0
batch_size:,16,timestamp,1317267502385,latency,15862,stream_id,0,data_transfer_time,0,instant_thpt,1025,arrival_rate,977,
Timestamp: 1317267502385 TotalImages: 112 BatchSize: 16 LearnedSize: 0 CPULatency: 77672 GPULatency: 15862 SLO: 0
batch_size:,16,timestamp,1317267515585,latency,13187,stream_id,0,data_transfer_time,0,instant_thpt,1119,arrival_rate,956,
Timestamp: 1317267515585 TotalImages: 128 BatchSize: 16 LearnedSize: 0 CPULatency: 90872 GPULatency: 13187 SLO: 0
batch_size:,16,timestamp,1317267534808,latency,16609,stream_id,0,data_transfer_time,0,instant_thpt,1041,arrival_rate,978,
Timestamp: 1317267534808 TotalImages: 144 BatchSize: 16 LearnedSize: 0 CPULatency: 49840 GPULatency: 16609 SLO: 0
batch_size:,16,timestamp,1317267544974,latency,10153,stream_id,0,data_transfer_time,0,instant_thpt,1308,arrival_rate,976,
Timestamp: 1317267544974 TotalImages: 160 BatchSize: 16 LearnedSize: 0 CPULatency: 60006 GPULatency: 10153 SLO: 0
batch_size:,16,timestamp,1317267564842,latency,16553,stream_id,0,data_transfer_time,217,instant_thpt,1137,arrival_rate,960,
Timestamp: 1317267564842 TotalImages: 176 BatchSize: 16 LearnedSize: 0 CPULatency: 17554 GPULatency: 16553 SLO: 0
batch_size:,16,timestamp,1317267578331,latency,13476,stream_id,0,data_transfer_time,0,instant_thpt,1162,arrival_rate,962,
Timestamp: 1317267578331 TotalImages: 192 BatchSize: 16 LearnedSize: 0 CPULatency: 31043 GPULatency: 13476 SLO: 0
batch_size:,16,timestamp,1317267601830,latency,21329,stream_id,0,data_transfer_time,0,instant_thpt,956,arrival_rate,977,
Timestamp: 1317267601830 TotalImages: 208 BatchSize: 16 LearnedSize: 0 CPULatency: 54542 GPULatency: 21329 SLO: 0
batch_size:,16,timestamp,1317267614248,latency,12406,stream_id,0,data_transfer_time,0,instant_thpt,1122,arrival_rate,975,
Timestamp: 1317267614248 TotalImages: 224 BatchSize: 16 LearnedSize: 0 CPULatency: 30635 GPULatency: 12406 SLO: 0
batch_size:,16,timestamp,1317267631905,latency,17645,stream_id,0,data_transfer_time,0,instant_thpt,1014,arrival_rate,976,
Timestamp: 1317267631905 TotalImages: 240 BatchSize: 16 LearnedSize: 0 CPULatency: 48292 GPULatency: 17645 SLO: 0
Measurement_interval(ms):,250,Throughput:,960,gpu_latency:,16350,cpu_latency,93717,0,0,1,1317267646487,4368,0,Images_procssed,4368
batch_size:,16,timestamp,1317267647489,latency,15573,stream_id,0,data_transfer_time,0,instant_thpt,1020,arrival_rate,964,
Timestamp: 1317267647489 TotalImages: 16 BatchSize: 16 LearnedSize: 0 CPULatency: 30638 GPULatency: 15573 SLO: 0
batch_size:,16,timestamp,1317267664146,latency,16648,stream_id,0,data_transfer_time,0,instant_thpt,990,arrival_rate,954,
Timestamp: 1317267664146 TotalImages: 32 BatchSize: 16 LearnedSize: 0 CPULatency: 47296 GPULatency: 16648 SLO: 0
batch_size:,16,timestamp,1317267679686,latency,15527,stream_id,0,data_transfer_time,0,instant_thpt,1010,arrival_rate,964,
Timestamp: 1317267679686 TotalImages: 48 BatchSize: 16 LearnedSize: 0 CPULatency: 30652 GPULatency: 15527 SLO: 0
batch_size:,16,timestamp,1317267692172,latency,12475,stream_id,0,data_transfer_time,0,instant_thpt,1146,arrival_rate,956,
Timestamp: 1317267692172 TotalImages: 64 BatchSize: 16 LearnedSize: 0 CPULatency: 43139 GPULatency: 12475 SLO: 0
batch_size:,16,timestamp,1317267707947,latency,15761,stream_id,0,data_transfer_time,0,instant_thpt,1080,arrival_rate,962,
Timestamp: 1317267707947 TotalImages: 80 BatchSize: 16 LearnedSize: 0 CPULatency: 58913 GPULatency: 15761 SLO: 0
batch_size:,16,timestamp,1317267721715,latency,13756,stream_id,0,data_transfer_time,0,instant_thpt,1121,arrival_rate,964,
Timestamp: 1317267721715 TotalImages: 96 BatchSize: 16 LearnedSize: 0 CPULatency: 44636 GPULatency: 13756 SLO: 0
batch_size:,16,timestamp,1317267732818,latency,11092,stream_id,0,data_transfer_time,0,instant_thpt,1281,arrival_rate,961,
Timestamp: 1317267732818 TotalImages: 112 BatchSize: 16 LearnedSize: 0 CPULatency: 55739 GPULatency: 11092 SLO: 0
batch_size:,16,timestamp,1317267751365,latency,16102,stream_id,0,data_transfer_time,198,instant_thpt,1137,arrival_rate,957,
Timestamp: 1317267751365 TotalImages: 128 BatchSize: 16 LearnedSize: 0 CPULatency: 17157 GPULatency: 16102 SLO: 0
batch_size:,16,timestamp,1317267762781,latency,11404,stream_id,0,data_transfer_time,0,instant_thpt,1270,arrival_rate,963,
Timestamp: 1317267762781 TotalImages: 144 BatchSize: 16 LearnedSize: 0 CPULatency: 28573 GPULatency: 11404 SLO: 0
batch_size:,16,timestamp,1317267781562,latency,15117,stream_id,0,data_transfer_time,180,instant_thpt,1164,arrival_rate,975,
Timestamp: 1317267781562 TotalImages: 160 BatchSize: 16 LearnedSize: 0 CPULatency: 16172 GPULatency: 15117 SLO: 0
batch_size:,16,timestamp,1317267797038,latency,15463,stream_id,0,data_transfer_time,0,instant_thpt,1099,arrival_rate,976,
Timestamp: 1317267797038 TotalImages: 176 BatchSize: 16 LearnedSize: 0 CPULatency: 30594 GPULatency: 15463 SLO: 0
batch_size:,16,timestamp,1317267814703,latency,15056,stream_id,0,data_transfer_time,0,instant_thpt,1080,arrival_rate,963,
Timestamp: 1317267814703 TotalImages: 192 BatchSize: 16 LearnedSize: 0 CPULatency: 48259 GPULatency: 15056 SLO: 0
batch_size:,16,timestamp,1317267833705,latency,18989,stream_id,0,data_transfer_time,0,instant_thpt,961,arrival_rate,976,
Timestamp: 1317267833705 TotalImages: 208 BatchSize: 16 LearnedSize: 0 CPULatency: 30944 GPULatency: 18989 SLO: 0
batch_size:,16,timestamp,1317267843292,latency,9575,stream_id,0,data_transfer_time,0,instant_thpt,1316,arrival_rate,960,
Timestamp: 1317267843292 TotalImages: 224 BatchSize: 16 LearnedSize: 0 CPULatency: 40532 GPULatency: 9575 SLO: 0
batch_size:,16,timestamp,1317267858800,latency,15496,stream_id,0,data_transfer_time,0,instant_thpt,1174,arrival_rate,976,
Timestamp: 1317267858800 TotalImages: 240 BatchSize: 16 LearnedSize: 0 CPULatency: 56039 GPULatency: 15496 SLO: 0
batch_size:,16,timestamp,1317267873338,latency,12425,stream_id,0,data_transfer_time,0,instant_thpt,1230,arrival_rate,978,
Timestamp: 1317267873338 TotalImages: 256 BatchSize: 16 LearnedSize: 0 CPULatency: 45636 GPULatency: 12425 SLO: 0
batch_size:,16,timestamp,1317267887456,latency,14106,stream_id,0,data_transfer_time,0,instant_thpt,1182,arrival_rate,988,
Timestamp: 1317267887456 TotalImages: 272 BatchSize: 16 LearnedSize: 0 CPULatency: 59755 GPULatency: 14106 SLO: 0
Measurement_interval(ms):,250,Throughput:,1088,gpu_latency:,13753,cpu_latency,93717,0,0,1,1317267896785,4640,0,Images_procssed,4640
batch_size:,16,timestamp,1317267903498,latency,12435,stream_id,0,data_transfer_time,189,instant_thpt,1234,arrival_rate,956,
Timestamp: 1317267903498 TotalImages: 16 BatchSize: 16 LearnedSize: 0 CPULatency: 61260 GPULatency: 12435 SLO: 0
batch_size:,16,timestamp,1317267918998,latency,15491,stream_id,0,data_transfer_time,0,instant_thpt,1133,arrival_rate,963,
Timestamp: 1317267918998 TotalImages: 32 BatchSize: 16 LearnedSize: 0 CPULatency: 46659 GPULatency: 15491 SLO: 0
batch_size:,16,timestamp,1317267931276,latency,12265,stream_id,0,data_transfer_time,0,instant_thpt,1218,arrival_rate,977,
Timestamp: 1317267931276 TotalImages: 48 BatchSize: 16 LearnedSize: 0 CPULatency: 58937 GPULatency: 12265 SLO: 0
batch_size:,16,timestamp,1317267946602,latency,15313,stream_id,0,data_transfer_time,0,instant_thpt,1131,arrival_rate,976,
Timestamp: 1317267946602 TotalImages: 64 BatchSize: 16 LearnedSize: 0 CPULatency: 46199 GPULatency: 15313 SLO: 0
batch_size:,16,timestamp,1317267961151,latency,14537,stream_id,0,data_transfer_time,0,instant_thpt,1115,arrival_rate,963,
Timestamp: 1317267961151 TotalImages: 80 BatchSize: 16 LearnedSize: 0 CPULatency: 60748 GPULatency: 14537 SLO: 0
batch_size:,16,timestamp,1317267976741,latency,15578,stream_id,0,data_transfer_time,0,instant_thpt,1071,arrival_rate,962,
Timestamp: 1317267976741 TotalImages: 96 BatchSize: 16 LearnedSize: 0 CPULatency: 46241 GPULatency: 15578 SLO: 0
batch_size:,16,timestamp,1317267992336,latency,15582,stream_id,0,data_transfer_time,0,instant_thpt,1048,arrival_rate,957,
Timestamp: 1317267992336 TotalImages: 112 BatchSize: 16 LearnedSize: 0 CPULatency: 61836 GPULatency: 15582 SLO: 0
batch_size:,16,timestamp,1317268008330,latency,15983,stream_id,0,data_transfer_time,0,instant_thpt,1024,arrival_rate,955,
Timestamp: 1317268008330 TotalImages: 128 BatchSize: 16 LearnedSize: 0 CPULatency: 77831 GPULatency: 15983 SLO: 0
batch_size:,16,timestamp,1317268022423,latency,14079,stream_id,0,data_transfer_time,0,instant_thpt,1080,arrival_rate,963,
Timestamp: 1317268022423 TotalImages: 144 BatchSize: 16 LearnedSize: 0 CPULatency: 91924 GPULatency: 14079 SLO: 0
batch_size:,16,timestamp,1317268038247,latency,15813,stream_id,0,data_transfer_time,0,instant_thpt,1045,arrival_rate,978,
Timestamp: 1317268038247 TotalImages: 160 BatchSize: 16 LearnedSize: 0 CPULatency: 46470 GPULatency: 15813 SLO: 0
batch_size:,16,timestamp,1317268053575,latency,15316,stream_id,0,data_transfer_time,0,instant_thpt,1044,arrival_rate,974,
Timestamp: 1317268053575 TotalImages: 176 BatchSize: 16 LearnedSize: 0 CPULatency: 61798 GPULatency: 15316 SLO: 0
batch_size:,16,timestamp,1317268072796,latency,19208,stream_id,0,data_transfer_time,0,instant_thpt,938,arrival_rate,951,
Timestamp: 1317268072796 TotalImages: 192 BatchSize: 16 LearnedSize: 0 CPULatency: 81019 GPULatency: 19208 SLO: 0
batch_size:,16,timestamp,1317268085781,latency,12971,stream_id,0,data_transfer_time,0,instant_thpt,1085,arrival_rate,962,
Timestamp: 1317268085781 TotalImages: 208 BatchSize: 16 LearnedSize: 0 CPULatency: 30609 GPULatency: 12971 SLO: 0
batch_size:,16,timestamp,1317268104996,latency,19203,stream_id,0,data_transfer_time,0,instant_thpt,959,arrival_rate,975,
Timestamp: 1317268104996 TotalImages: 224 BatchSize: 16 LearnedSize: 0 CPULatency: 49824 GPULatency: 19203 SLO: 0
batch_size:,16,timestamp,1317268113321,latency,8312,stream_id,0,data_transfer_time,0,instant_thpt,1441,arrival_rate,962,
Timestamp: 1317268113321 TotalImages: 240 BatchSize: 16 LearnedSize: 0 CPULatency: 58148 GPULatency: 8312 SLO: 0
batch_size:,16,timestamp,1317268132660,latency,19327,stream_id,0,data_transfer_time,0,instant_thpt,1134,arrival_rate,977,
Timestamp: 1317268132660 TotalImages: 256 BatchSize: 16 LearnedSize: 0 CPULatency: 24547 GPULatency: 19327 SLO: 0
batch_size:,16,timestamp,1317268143970,latency,11299,stream_id,0,data_transfer_time,0,instant_thpt,1275,arrival_rate,954,
Timestamp: 1317268143970 TotalImages: 272 BatchSize: 16 LearnedSize: 0 CPULatency: 30651 GPULatency: 11299 SLO: 0
Measurement_interval(ms):,250,Throughput:,1088,gpu_latency:,13665,cpu_latency,93717,0,0,1,1317268146288,4912,0,Images_procssed,4912
batch_size:,16,timestamp,1317268160579,latency,16598,stream_id,0,data_transfer_time,0,instant_thpt,1119,arrival_rate,956,
Timestamp: 1317268160579 TotalImages: 16 BatchSize: 16 LearnedSize: 0 CPULatency: 47260 GPULatency: 16598 SLO: 0
batch_size:,16,timestamp,1317268173052,latency,12463,stream_id,0,data_transfer_time,0,instant_thpt,1201,arrival_rate,955,
Timestamp: 1317268173052 TotalImages: 32 BatchSize: 16 LearnedSize: 0 CPULatency: 59733 GPULatency: 12463 SLO: 0
batch_size:,16,timestamp,1317268188642,latency,15576,stream_id,0,data_transfer_time,0,instant_thpt,1114,arrival_rate,978,
Timestamp: 1317268188642 TotalImages: 48 BatchSize: 16 LearnedSize: 0 CPULatency: 46228 GPULatency: 15576 SLO: 0
batch_size:,16,timestamp,1317268203175,latency,14519,stream_id,0,data_transfer_time,0,instant_thpt,1108,arrival_rate,956,
Timestamp: 1317268203175 TotalImages: 64 BatchSize: 16 LearnedSize: 0 CPULatency: 60762 GPULatency: 14519 SLO: 0
batch_size:,16,timestamp,1317268218725,latency,15538,stream_id,0,data_transfer_time,0,instant_thpt,1068,arrival_rate,964,
Timestamp: 1317268218725 TotalImages: 80 BatchSize: 16 LearnedSize: 0 CPULatency: 46229 GPULatency: 15538 SLO: 0
batch_size:,16,timestamp,1317268231211,latency,12473,stream_id,0,data_transfer_time,0,instant_thpt,1175,arrival_rate,955,
Timestamp: 1317268231211 TotalImages: 96 BatchSize: 16 LearnedSize: 0 CPULatency: 58714 GPULatency: 12473 SLO: 0
Time taken to finish inferring 5000 requests is : 4782.945227 ms.

==> figures/all_results/backup-old-data/four_IFs.csv <==
#median_throughput,std
"M",89,54,26,38,"M"
"FB",440,544,72,76,"S"
"   CSS",2019,474,261,60,"G"

==> figures/all_results/backup-old-data/three_IFs.csv <==
#median_throughput,std
"M",115,35,60,0
"FB",678,24.65,36.32,0
"   CSS",2019,278.2,32,0

==> figures/all_results/backup-old-data/two_IFs.csv <==
Resnet50-VGG19,45,47.5,0,0,"M","MPS"
Resnet50-VGG19,76,72,0,0,"FB","Fixed"
Resnet50-VGG19,319.12,48,0,0,"   CSS","GSLICE"

==> figures/all_results/backup-old-data/vgg-19-raw.txt <==
Timestamp: 1317263760382 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 15046 GPULatency: 29018 SLO: 0
Measurement_interval(ms):,250,Throughput:,144,gpu_latency:,29018,cpu_latency,0,0,0,1,1317263767685,44,0,Images_procssed,44
batch_size:,4,timestamp,1317263790527,latency,30131,stream_id,0,data_transfer_time,0,instant_thpt,134,arrival_rate,956,
Timestamp: 1317263790527 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 14052 GPULatency: 30131 SLO: 0
batch_size:,4,timestamp,1317263820619,latency,30078,stream_id,0,data_transfer_time,0,instant_thpt,133,arrival_rate,976,
Timestamp: 1317263820619 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 12955 GPULatency: 30078 SLO: 0
batch_size:,4,timestamp,1317263850747,latency,30115,stream_id,0,data_transfer_time,0,instant_thpt,132,arrival_rate,964,
Timestamp: 1317263850747 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 11935 GPULatency: 30115 SLO: 0
batch_size:,4,timestamp,1317263880899,latency,30139,stream_id,0,data_transfer_time,0,instant_thpt,132,arrival_rate,977,
Timestamp: 1317263880899 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 10935 GPULatency: 30139 SLO: 0
batch_size:,4,timestamp,1317263910487,latency,29576,stream_id,0,data_transfer_time,0,instant_thpt,133,arrival_rate,964,
Timestamp: 1317263910487 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 9338 GPULatency: 29576 SLO: 0
batch_size:,4,timestamp,1317263940456,latency,29955,stream_id,0,data_transfer_time,0,instant_thpt,133,arrival_rate,955,
Timestamp: 1317263940456 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 8164 GPULatency: 29955 SLO: 0
batch_size:,4,timestamp,1317263970204,latency,29735,stream_id,0,data_transfer_time,0,instant_thpt,133,arrival_rate,956,
Timestamp: 1317263970204 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 6777 GPULatency: 29735 SLO: 0
batch_size:,4,timestamp,1317263999781,latency,29563,stream_id,0,data_transfer_time,0,instant_thpt,134,arrival_rate,976,
Timestamp: 1317263999781 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 5170 GPULatency: 29563 SLO: 0
Measurement_interval(ms):,250,Throughput:,128,gpu_latency:,29686,cpu_latency,0,0,0,1,1317264017450,76,0,Images_procssed,76
batch_size:,4,timestamp,1317264029566,latency,29773,stream_id,0,data_transfer_time,0,instant_thpt,134,arrival_rate,958,
Timestamp: 1317264029566 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 3833 GPULatency: 29773 SLO: 0
batch_size:,4,timestamp,1317264059532,latency,29955,stream_id,0,data_transfer_time,0,instant_thpt,133,arrival_rate,956,
Timestamp: 1317264059532 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 30636 GPULatency: 29955 SLO: 0
batch_size:,4,timestamp,1317264089664,latency,30120,stream_id,0,data_transfer_time,0,instant_thpt,132,arrival_rate,976,
Timestamp: 1317264089664 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 60768 GPULatency: 30120 SLO: 0
batch_size:,4,timestamp,1317264119754,latency,30077,stream_id,0,data_transfer_time,0,instant_thpt,132,arrival_rate,962,
Timestamp: 1317264119754 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 60777 GPULatency: 30077 SLO: 0
batch_size:,4,timestamp,1317264149298,latency,29531,stream_id,0,data_transfer_time,0,instant_thpt,133,arrival_rate,975,
Timestamp: 1317264149298 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 60189 GPULatency: 29531 SLO: 0
batch_size:,4,timestamp,1317264178995,latency,29685,stream_id,0,data_transfer_time,0,instant_thpt,133,arrival_rate,988,
Timestamp: 1317264178995 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 28594 GPULatency: 29685 SLO: 0
batch_size:,4,timestamp,1317264207365,latency,28357,stream_id,0,data_transfer_time,0,instant_thpt,137,arrival_rate,964,
Timestamp: 1317264207365 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 25829 GPULatency: 28357 SLO: 0
batch_size:,4,timestamp,1317264236528,latency,29151,stream_id,0,data_transfer_time,0,instant_thpt,137,arrival_rate,975,
Timestamp: 1317264236528 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 23834 GPULatency: 29151 SLO: 0
batch_size:,4,timestamp,1317264266462,latency,29921,stream_id,0,data_transfer_time,0,instant_thpt,135,arrival_rate,956,
Timestamp: 1317264266462 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 22610 GPULatency: 29921 SLO: 0
Measurement_interval(ms):,250,Throughput:,144,gpu_latency:,29509,cpu_latency,0,0,0,1,1317264267492,112,0,Images_procssed,112
batch_size:,4,timestamp,1317264297366,latency,30891,stream_id,0,data_transfer_time,0,instant_thpt,132,arrival_rate,960,
Timestamp: 1317264297366 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 22321 GPULatency: 30891 SLO: 0
batch_size:,4,timestamp,1317264326842,latency,29464,stream_id,0,data_transfer_time,0,instant_thpt,133,arrival_rate,968,
Timestamp: 1317264326842 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 20658 GPULatency: 29464 SLO: 0
batch_size:,4,timestamp,1317264356542,latency,29688,stream_id,0,data_transfer_time,0,instant_thpt,133,arrival_rate,963,
Timestamp: 1317264356542 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 19194 GPULatency: 29688 SLO: 0
batch_size:,4,timestamp,1317264386064,latency,29509,stream_id,0,data_transfer_time,0,instant_thpt,134,arrival_rate,978,
Timestamp: 1317264386064 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 17591 GPULatency: 29509 SLO: 0
batch_size:,4,timestamp,1317264415925,latency,29847,stream_id,0,data_transfer_time,0,instant_thpt,134,arrival_rate,976,
Timestamp: 1317264415925 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 16153 GPULatency: 29847 SLO: 0
batch_size:,4,timestamp,1317264445513,latency,29574,stream_id,0,data_transfer_time,0,instant_thpt,134,arrival_rate,961,
Timestamp: 1317264445513 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 14558 GPULatency: 29574 SLO: 0
batch_size:,4,timestamp,1317264475236,latency,29711,stream_id,0,data_transfer_time,0,instant_thpt,134,arrival_rate,963,
Timestamp: 1317264475236 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 13125 GPULatency: 29711 SLO: 0
batch_size:,4,timestamp,1317264505214,latency,29964,stream_id,0,data_transfer_time,0,instant_thpt,133,arrival_rate,967,
Timestamp: 1317264505214 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 11940 GPULatency: 29964 SLO: 0
Measurement_interval(ms):,250,Throughput:,128,gpu_latency:,29824,cpu_latency,0,0,0,1,1317264517691,144,0,Images_procssed,144
batch_size:,4,timestamp,1317264535342,latency,30115,stream_id,0,data_transfer_time,0,instant_thpt,132,arrival_rate,956,
Timestamp: 1317264535342 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 10926 GPULatency: 30115 SLO: 0
batch_size:,4,timestamp,1317264565471,latency,30119,stream_id,0,data_transfer_time,0,instant_thpt,132,arrival_rate,977,
Timestamp: 1317264565471 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 9887 GPULatency: 30119 SLO: 0
batch_size:,4,timestamp,1317264595551,latency,30067,stream_id,0,data_transfer_time,0,instant_thpt,132,arrival_rate,963,
Timestamp: 1317264595551 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 8827 GPULatency: 30067 SLO: 0
batch_size:,4,timestamp,1317264624928,latency,29364,stream_id,0,data_transfer_time,0,instant_thpt,134,arrival_rate,955,
Timestamp: 1317264624928 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 7009 GPULatency: 29364 SLO: 0
batch_size:,4,timestamp,1317264654789,latency,29848,stream_id,0,data_transfer_time,0,instant_thpt,134,arrival_rate,981,
Timestamp: 1317264654789 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 5728 GPULatency: 29848 SLO: 0
batch_size:,4,timestamp,1317264684916,latency,30114,stream_id,0,data_transfer_time,0,instant_thpt,133,arrival_rate,978,
Timestamp: 1317264684916 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 4718 GPULatency: 30114 SLO: 0
batch_size:,4,timestamp,1317264715039,latency,30111,stream_id,0,data_transfer_time,0,instant_thpt,132,arrival_rate,977,
Timestamp: 1317264715039 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 3667 GPULatency: 30111 SLO: 0
batch_size:,4,timestamp,1317264745131,latency,30079,stream_id,0,data_transfer_time,0,instant_thpt,132,arrival_rate,968,
Timestamp: 1317264745131 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 30647 GPULatency: 30079 SLO: 0
Measurement_interval(ms):,250,Throughput:,128,gpu_latency:,30053,cpu_latency,0,0,0,1,1317264767986,176,0,Images_procssed,176
batch_size:,4,timestamp,1317264775265,latency,30122,stream_id,0,data_transfer_time,0,instant_thpt,132,arrival_rate,958,
Timestamp: 1317264775265 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 60781 GPULatency: 30122 SLO: 0
batch_size:,4,timestamp,1317264804813,latency,29539,stream_id,0,data_transfer_time,0,instant_thpt,133,arrival_rate,960,
Timestamp: 1317264804813 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 60186 GPULatency: 29539 SLO: 0
batch_size:,4,timestamp,1317264834742,latency,29916,stream_id,0,data_transfer_time,0,instant_thpt,133,arrival_rate,976,
Timestamp: 1317264834742 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 61035 GPULatency: 29916 SLO: 0
batch_size:,4,timestamp,1317264864566,latency,29812,stream_id,0,data_transfer_time,0,instant_thpt,133,arrival_rate,963,
Timestamp: 1317264864566 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 28557 GPULatency: 29812 SLO: 0
batch_size:,4,timestamp,1317264894691,latency,30111,stream_id,0,data_transfer_time,0,instant_thpt,132,arrival_rate,956,
Timestamp: 1317264894691 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 27531 GPULatency: 30111 SLO: 0
batch_size:,4,timestamp,1317264924827,latency,30124,stream_id,0,data_transfer_time,0,instant_thpt,132,arrival_rate,952,
Timestamp: 1317264924827 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 26486 GPULatency: 30124 SLO: 0
batch_size:,4,timestamp,1317264954909,latency,30068,stream_id,0,data_transfer_time,0,instant_thpt,132,arrival_rate,990,
Timestamp: 1317264954909 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 25432 GPULatency: 30068 SLO: 0
batch_size:,4,timestamp,1317264983162,latency,28241,stream_id,0,data_transfer_time,0,instant_thpt,136,arrival_rate,960,
Timestamp: 1317264983162 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 22541 GPULatency: 28241 SLO: 0
batch_size:,4,timestamp,1317265012527,latency,29353,stream_id,0,data_transfer_time,0,instant_thpt,136,arrival_rate,962,
Timestamp: 1317265012527 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 20714 GPULatency: 29353 SLO: 0
Measurement_interval(ms):,250,Throughput:,144,gpu_latency:,29251,cpu_latency,0,0,0,1,1317265017465,212,0,Images_procssed,212
batch_size:,4,timestamp,1317265042228,latency,29689,stream_id,0,data_transfer_time,0,instant_thpt,135,arrival_rate,959,
Timestamp: 1317265042228 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 19260 GPULatency: 29689 SLO: 0
batch_size:,4,timestamp,1317265071643,latency,29405,stream_id,0,data_transfer_time,0,instant_thpt,135,arrival_rate,978,
Timestamp: 1317265071643 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 17541 GPULatency: 29405 SLO: 0
batch_size:,4,timestamp,1317265101402,latency,29746,stream_id,0,data_transfer_time,0,instant_thpt,134,arrival_rate,975,
Timestamp: 1317265101402 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 16156 GPULatency: 29746 SLO: 0
batch_size:,4,timestamp,1317265131830,latency,30415,stream_id,0,data_transfer_time,0,instant_thpt,132,arrival_rate,978,
Timestamp: 1317265131830 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 15385 GPULatency: 30415 SLO: 0
batch_size:,4,timestamp,1317265161597,latency,29754,stream_id,0,data_transfer_time,0,instant_thpt,133,arrival_rate,963,
Timestamp: 1317265161597 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 14005 GPULatency: 29754 SLO: 0
batch_size:,4,timestamp,1317265191743,latency,30133,stream_id,0,data_transfer_time,0,instant_thpt,132,arrival_rate,956,
Timestamp: 1317265191743 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 12997 GPULatency: 30133 SLO: 0
batch_size:,4,timestamp,1317265221850,latency,30095,stream_id,0,data_transfer_time,0,instant_thpt,132,arrival_rate,966,
Timestamp: 1317265221850 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 11947 GPULatency: 30095 SLO: 0
batch_size:,4,timestamp,1317265251998,latency,30135,stream_id,0,data_transfer_time,0,instant_thpt,132,arrival_rate,976,
Timestamp: 1317265251998 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 10945 GPULatency: 30135 SLO: 0
Measurement_interval(ms):,250,Throughput:,128,gpu_latency:,30092,cpu_latency,0,0,0,1,1317265267527,244,0,Images_procssed,244
batch_size:,4,timestamp,1317265282083,latency,30069,stream_id,0,data_transfer_time,0,instant_thpt,132,arrival_rate,968,
Timestamp: 1317265282083 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 9891 GPULatency: 30069 SLO: 0
batch_size:,4,timestamp,1317265312671,latency,30577,stream_id,0,data_transfer_time,0,instant_thpt,131,arrival_rate,989,
Timestamp: 1317265312671 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 9282 GPULatency: 30577 SLO: 0
batch_size:,4,timestamp,1317265342413,latency,29730,stream_id,0,data_transfer_time,0,instant_thpt,132,arrival_rate,964,
Timestamp: 1317265342413 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 7877 GPULatency: 29730 SLO: 0
batch_size:,4,timestamp,1317265371845,latency,29419,stream_id,0,data_transfer_time,0,instant_thpt,133,arrival_rate,956,
Timestamp: 1317265371845 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 6166 GPULatency: 29419 SLO: 0
batch_size:,4,timestamp,1317265401936,latency,30079,stream_id,0,data_transfer_time,0,instant_thpt,132,arrival_rate,988,
Timestamp: 1317265401936 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 5111 GPULatency: 30079 SLO: 0
batch_size:,4,timestamp,1317265431659,latency,29710,stream_id,0,data_transfer_time,0,instant_thpt,133,arrival_rate,955,
Timestamp: 1317265431659 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 3667 GPULatency: 29710 SLO: 0
batch_size:,4,timestamp,1317265461256,latency,29584,stream_id,0,data_transfer_time,0,instant_thpt,134,arrival_rate,963,
Timestamp: 1317265461256 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 30150 GPULatency: 29584 SLO: 0
batch_size:,4,timestamp,1317265490923,latency,29654,stream_id,0,data_transfer_time,0,instant_thpt,134,arrival_rate,981,
Timestamp: 1317265490923 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 30721 GPULatency: 29654 SLO: 0
Measurement_interval(ms):,250,Throughput:,128,gpu_latency:,29674,cpu_latency,0,0,0,1,1317265517850,276,0,Images_procssed,276
batch_size:,4,timestamp,1317265520357,latency,29420,stream_id,0,data_transfer_time,0,instant_thpt,134,arrival_rate,968,
Timestamp: 1317265520357 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 60154 GPULatency: 29420 SLO: 0
batch_size:,4,timestamp,1317265550305,latency,29939,stream_id,0,data_transfer_time,0,instant_thpt,133,arrival_rate,963,
Timestamp: 1317265550305 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 28841 GPULatency: 29939 SLO: 0
batch_size:,4,timestamp,1317265578348,latency,28029,stream_id,0,data_transfer_time,0,instant_thpt,137,arrival_rate,962,
Timestamp: 1317265578348 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 25719 GPULatency: 28029 SLO: 0
batch_size:,4,timestamp,1317265607688,latency,29328,stream_id,0,data_transfer_time,0,instant_thpt,136,arrival_rate,976,
Timestamp: 1317265607688 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 23898 GPULatency: 29328 SLO: 0
batch_size:,4,timestamp,1317265637281,latency,29581,stream_id,0,data_transfer_time,0,instant_thpt,135,arrival_rate,962,
Timestamp: 1317265637281 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 22328 GPULatency: 29581 SLO: 0
batch_size:,4,timestamp,1317265667441,latency,30146,stream_id,0,data_transfer_time,0,instant_thpt,133,arrival_rate,976,
Timestamp: 1317265667441 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 21341 GPULatency: 30146 SLO: 0
batch_size:,4,timestamp,1317265697545,latency,30091,stream_id,0,data_transfer_time,0,instant_thpt,132,arrival_rate,955,
Timestamp: 1317265697545 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 20285 GPULatency: 30091 SLO: 0
batch_size:,4,timestamp,1317265727683,latency,30126,stream_id,0,data_transfer_time,0,instant_thpt,132,arrival_rate,963,
Timestamp: 1317265727683 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 19258 GPULatency: 30126 SLO: 0
batch_size:,4,timestamp,1317265757100,latency,29405,stream_id,0,data_transfer_time,0,instant_thpt,134,arrival_rate,968,
Timestamp: 1317265757100 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 17492 GPULatency: 29405 SLO: 0
Measurement_interval(ms):,250,Throughput:,144,gpu_latency:,29713,cpu_latency,0,0,0,1,1317265767465,312,0,Images_procssed,312
batch_size:,4,timestamp,1317265786852,latency,29739,stream_id,0,data_transfer_time,0,instant_thpt,134,arrival_rate,956,
Timestamp: 1317265786852 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 16104 GPULatency: 29739 SLO: 0
batch_size:,4,timestamp,1317265816984,latency,30121,stream_id,0,data_transfer_time,0,instant_thpt,133,arrival_rate,955,
Timestamp: 1317265816984 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 15101 GPULatency: 30121 SLO: 0
batch_size:,4,timestamp,1317265847085,latency,30087,stream_id,0,data_transfer_time,0,instant_thpt,132,arrival_rate,969,
Timestamp: 1317265847085 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 14006 GPULatency: 30087 SLO: 0
batch_size:,4,timestamp,1317265876621,latency,29523,stream_id,0,data_transfer_time,0,instant_thpt,133,arrival_rate,977,
Timestamp: 1317265876621 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 12391 GPULatency: 29523 SLO: 0
batch_size:,4,timestamp,1317265906382,latency,29746,stream_id,0,data_transfer_time,0,instant_thpt,133,arrival_rate,961,
Timestamp: 1317265906382 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 11001 GPULatency: 29746 SLO: 0
batch_size:,4,timestamp,1317265936423,latency,30028,stream_id,0,data_transfer_time,0,instant_thpt,133,arrival_rate,958,
Timestamp: 1317265936423 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 9889 GPULatency: 30028 SLO: 0
batch_size:,4,timestamp,1317265966508,latency,30072,stream_id,0,data_transfer_time,0,instant_thpt,133,arrival_rate,988,
Timestamp: 1317265966508 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 8819 GPULatency: 30072 SLO: 0
batch_size:,4,timestamp,1317265996660,latency,30139,stream_id,0,data_transfer_time,0,instant_thpt,132,arrival_rate,955,
Timestamp: 1317265996660 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 7835 GPULatency: 30139 SLO: 0
Measurement_interval(ms):,250,Throughput:,128,gpu_latency:,30060,cpu_latency,0,0,0,1,1317266017459,344,0,Images_procssed,344
batch_size:,4,timestamp,1317266026743,latency,30071,stream_id,0,data_transfer_time,0,instant_thpt,132,arrival_rate,978,
Timestamp: 1317266026743 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 6728 GPULatency: 30071 SLO: 0
batch_size:,4,timestamp,1317266057261,latency,30508,stream_id,0,data_transfer_time,0,instant_thpt,131,arrival_rate,958,
Timestamp: 1317266057261 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 6108 GPULatency: 30508 SLO: 0
batch_size:,4,timestamp,1317266087027,latency,29752,stream_id,0,data_transfer_time,0,instant_thpt,132,arrival_rate,990,
Timestamp: 1317266087027 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 4712 GPULatency: 29752 SLO: 0
batch_size:,4,timestamp,1317266116567,latency,29527,stream_id,0,data_transfer_time,0,instant_thpt,133,arrival_rate,962,
Timestamp: 1317266116567 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 31137 GPULatency: 29527 SLO: 0
batch_size:,4,timestamp,1317266146498,latency,29917,stream_id,0,data_transfer_time,0,instant_thpt,133,arrival_rate,976,
Timestamp: 1317266146498 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 61068 GPULatency: 29917 SLO: 0
batch_size:,4,timestamp,1317266176305,latency,29794,stream_id,0,data_transfer_time,0,instant_thpt,133,arrival_rate,978,
Timestamp: 1317266176305 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 60743 GPULatency: 29794 SLO: 0
batch_size:,4,timestamp,1317266206463,latency,30144,stream_id,0,data_transfer_time,0,instant_thpt,132,arrival_rate,955,
Timestamp: 1317266206463 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 60799 GPULatency: 30144 SLO: 0
batch_size:,4,timestamp,1317266235929,latency,29454,stream_id,0,data_transfer_time,0,instant_thpt,133,arrival_rate,977,
Timestamp: 1317266235929 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 60127 GPULatency: 29454 SLO: 0
batch_size:,4,timestamp,1317266265742,latency,29799,stream_id,0,data_transfer_time,0,instant_thpt,133,arrival_rate,967,
Timestamp: 1317266265742 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 27649 GPULatency: 29799 SLO: 0
Measurement_interval(ms):,250,Throughput:,144,gpu_latency:,29758,cpu_latency,0,0,0,1,1317266267722,380,0,Images_procssed,380
batch_size:,4,timestamp,1317266294067,latency,28311,stream_id,0,data_transfer_time,0,instant_thpt,137,arrival_rate,956,
Timestamp: 1317266294067 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 24784 GPULatency: 28311 SLO: 0
batch_size:,4,timestamp,1317266323825,latency,29747,stream_id,0,data_transfer_time,0,instant_thpt,135,arrival_rate,955,
Timestamp: 1317266323825 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 23372 GPULatency: 29747 SLO: 0
batch_size:,4,timestamp,1317266353905,latency,30067,stream_id,0,data_transfer_time,0,instant_thpt,134,arrival_rate,968,
Timestamp: 1317266353905 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 22311 GPULatency: 30067 SLO: 0
batch_size:,4,timestamp,1317266383339,latency,29421,stream_id,0,data_transfer_time,0,instant_thpt,134,arrival_rate,958,
Timestamp: 1317266383339 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 20606 GPULatency: 29421 SLO: 0
batch_size:,4,timestamp,1317266412498,latency,29147,stream_id,0,data_transfer_time,0,instant_thpt,135,arrival_rate,987,
Timestamp: 1317266412498 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 18604 GPULatency: 29147 SLO: 0
batch_size:,4,timestamp,1317266443248,latency,30738,stream_id,0,data_transfer_time,0,instant_thpt,132,arrival_rate,957,
Timestamp: 1317266443248 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 18209 GPULatency: 30738 SLO: 0
batch_size:,4,timestamp,1317266472350,latency,29088,stream_id,0,data_transfer_time,0,instant_thpt,134,arrival_rate,977,
Timestamp: 1317266472350 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 16108 GPULatency: 29088 SLO: 0
batch_size:,4,timestamp,1317266501870,latency,29508,stream_id,0,data_transfer_time,0,instant_thpt,134,arrival_rate,975,
Timestamp: 1317266501870 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 14495 GPULatency: 29508 SLO: 0
Measurement_interval(ms):,250,Throughput:,128,gpu_latency:,29538,cpu_latency,0,0,0,1,1317266517469,412,0,Images_procssed,412
batch_size:,4,timestamp,1317266531584,latency,29701,stream_id,0,data_transfer_time,0,instant_thpt,134,arrival_rate,968,
Timestamp: 1317266531584 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 13058 GPULatency: 29701 SLO: 0
batch_size:,4,timestamp,1317266561677,latency,30083,stream_id,0,data_transfer_time,0,instant_thpt,133,arrival_rate,977,
Timestamp: 1317266561677 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 11992 GPULatency: 30083 SLO: 0
batch_size:,4,timestamp,1317266591762,latency,30072,stream_id,0,data_transfer_time,0,instant_thpt,133,arrival_rate,963,
Timestamp: 1317266591762 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 10927 GPULatency: 30072 SLO: 0
batch_size:,4,timestamp,1317266621293,latency,29519,stream_id,0,data_transfer_time,0,instant_thpt,134,arrival_rate,976,
Timestamp: 1317266621293 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 9265 GPULatency: 29519 SLO: 0
batch_size:,4,timestamp,1317266650158,latency,28851,stream_id,0,data_transfer_time,0,instant_thpt,136,arrival_rate,977,
Timestamp: 1317266650158 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 6996 GPULatency: 28851 SLO: 0
batch_size:,4,timestamp,1317266680068,latency,29897,stream_id,0,data_transfer_time,0,instant_thpt,134,arrival_rate,981,
Timestamp: 1317266680068 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 5760 GPULatency: 29897 SLO: 0
Invalid Bucket Size! min[129], max[206]batch_size:,4,timestamp,1317266709503,latency,29422,stream_id,0,data_transfer_time,0,instant_thpt,134,arrival_rate,964,
Timestamp: 1317266709503 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 3992 GPULatency: 29422 SLO: 0
batch_size:,4,timestamp,1317266738699,latency,29180,stream_id,0,data_transfer_time,0,instant_thpt,135,arrival_rate,957,
Timestamp: 1317266738699 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 31131 GPULatency: 29180 SLO: 0
Measurement_interval(ms):,250,Throughput:,128,gpu_latency:,29344,cpu_latency,61387,0,0,1,1317266767459,444,0,Images_procssed,444
batch_size:,4,timestamp,1317266768463,latency,29750,stream_id,0,data_transfer_time,0,instant_thpt,134,arrival_rate,964,
Timestamp: 1317266768463 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 60896 GPULatency: 29750 SLO: 0
batch_size:,4,timestamp,1317266798425,latency,29953,stream_id,0,data_transfer_time,0,instant_thpt,133,arrival_rate,976,
Timestamp: 1317266798425 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 60729 GPULatency: 29953 SLO: 0
batch_size:,4,timestamp,1317266828573,latency,30135,stream_id,0,data_transfer_time,0,instant_thpt,132,arrival_rate,956,
Timestamp: 1317266828573 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 60779 GPULatency: 30135 SLO: 0
batch_size:,4,timestamp,1317266858703,latency,30117,stream_id,0,data_transfer_time,0,instant_thpt,132,arrival_rate,956,
Timestamp: 1317266858703 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 28592 GPULatency: 30117 SLO: 0
batch_size:,4,timestamp,1317266888787,latency,30071,stream_id,0,data_transfer_time,0,instant_thpt,132,arrival_rate,977,
Timestamp: 1317266888787 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 27490 GPULatency: 30071 SLO: 0
batch_size:,4,timestamp,1317266918368,latency,29568,stream_id,0,data_transfer_time,0,instant_thpt,133,arrival_rate,968,
Timestamp: 1317266918368 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 25932 GPULatency: 29568 SLO: 0
batch_size:,4,timestamp,1317266947012,latency,28631,stream_id,0,data_transfer_time,0,instant_thpt,136,arrival_rate,963,
Timestamp: 1317266947012 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 23430 GPULatency: 28631 SLO: 0
batch_size:,4,timestamp,1317266976579,latency,29555,stream_id,0,data_transfer_time,0,instant_thpt,135,arrival_rate,963,
Timestamp: 1317266976579 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 21809 GPULatency: 29555 SLO: 0
batch_size:,4,timestamp,1317267006164,latency,29573,stream_id,0,data_transfer_time,0,instant_thpt,135,arrival_rate,956,
Timestamp: 1317267006164 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 20257 GPULatency: 29573 SLO: 0
Measurement_interval(ms):,250,Throughput:,144,gpu_latency:,29480,cpu_latency,61387,0,0,1,1317267017590,480,0,Images_procssed,480
batch_size:,4,timestamp,1317267035588,latency,29412,stream_id,0,data_transfer_time,0,instant_thpt,135,arrival_rate,977,
Timestamp: 1317267035588 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 18547 GPULatency: 29412 SLO: 0
batch_size:,4,timestamp,1317267066422,latency,30822,stream_id,0,data_transfer_time,0,instant_thpt,132,arrival_rate,956,
Timestamp: 1317267066422 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 18175 GPULatency: 30822 SLO: 0
batch_size:,4,timestamp,1317267095679,latency,29243,stream_id,0,data_transfer_time,0,instant_thpt,134,arrival_rate,967,
Timestamp: 1317267095679 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 16274 GPULatency: 29243 SLO: 0
batch_size:,4,timestamp,1317267124917,latency,29226,stream_id,0,data_transfer_time,0,instant_thpt,135,arrival_rate,976,
Timestamp: 1317267124917 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 14351 GPULatency: 29226 SLO: 0
batch_size:,4,timestamp,1317267155721,latency,30791,stream_id,0,data_transfer_time,0,instant_thpt,132,arrival_rate,956,
Timestamp: 1317267155721 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 14036 GPULatency: 30791 SLO: 0
batch_size:,4,timestamp,1317267185854,latency,30120,stream_id,0,data_transfer_time,0,instant_thpt,132,arrival_rate,977,
Timestamp: 1317267185854 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 12983 GPULatency: 30120 SLO: 0
batch_size:,4,timestamp,1317267215975,latency,30109,stream_id,0,data_transfer_time,0,instant_thpt,132,arrival_rate,978,
Timestamp: 1317267215975 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 11979 GPULatency: 30109 SLO: 0
batch_size:,4,timestamp,1317267245414,latency,29427,stream_id,0,data_transfer_time,0,instant_thpt,133,arrival_rate,963,
Timestamp: 1317267245414 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 10234 GPULatency: 29427 SLO: 0
Measurement_interval(ms):,250,Throughput:,128,gpu_latency:,29771,cpu_latency,61387,0,0,1,1317267267888,512,0,Images_procssed,512
batch_size:,4,timestamp,1317267275668,latency,30242,stream_id,0,data_transfer_time,0,instant_thpt,132,arrival_rate,977,
Timestamp: 1317267275668 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 9334 GPULatency: 30242 SLO: 0
batch_size:,4,timestamp,1317267305655,latency,29976,stream_id,0,data_transfer_time,0,instant_thpt,132,arrival_rate,962,
Timestamp: 1317267305655 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 8166 GPULatency: 29976 SLO: 0
batch_size:,4,timestamp,1317267335412,latency,29745,stream_id,0,data_transfer_time,0,instant_thpt,133,arrival_rate,956,
Timestamp: 1317267335412 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 6776 GPULatency: 29745 SLO: 0
batch_size:,4,timestamp,1317267365780,latency,30354,stream_id,0,data_transfer_time,0,instant_thpt,132,arrival_rate,959,
Timestamp: 1317267365780 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 5991 GPULatency: 30354 SLO: 0
batch_size:,4,timestamp,1317267395736,latency,29943,stream_id,0,data_transfer_time,0,instant_thpt,132,arrival_rate,962,
Timestamp: 1317267395736 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 4767 GPULatency: 29943 SLO: 0
batch_size:,4,timestamp,1317267425750,latency,30002,stream_id,0,data_transfer_time,0,instant_thpt,132,arrival_rate,956,
Timestamp: 1317267425750 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 3648 GPULatency: 30002 SLO: 0
batch_size:,4,timestamp,1317267455326,latency,29563,stream_id,0,data_transfer_time,0,instant_thpt,133,arrival_rate,957,
Timestamp: 1317267455326 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 31116 GPULatency: 29563 SLO: 0
batch_size:,4,timestamp,1317267485081,latency,29742,stream_id,0,data_transfer_time,0,instant_thpt,133,arrival_rate,977,
Timestamp: 1317267485081 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 60871 GPULatency: 29742 SLO: 0
batch_size:,4,timestamp,1317267515101,latency,30008,stream_id,0,data_transfer_time,0,instant_thpt,133,arrival_rate,957,
Timestamp: 1317267515101 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 60777 GPULatency: 30008 SLO: 0
Measurement_interval(ms):,250,Throughput:,144,gpu_latency:,29886,cpu_latency,61387,0,0,1,1317267517473,548,0,Images_procssed,548
batch_size:,4,timestamp,1317267545196,latency,30081,stream_id,0,data_transfer_time,0,instant_thpt,132,arrival_rate,963,
Timestamp: 1317267545196 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 60780 GPULatency: 30081 SLO: 0
batch_size:,4,timestamp,1317267574726,latency,29518,stream_id,0,data_transfer_time,0,instant_thpt,133,arrival_rate,955,
Timestamp: 1317267574726 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 27990 GPULatency: 29518 SLO: 0
batch_size:,4,timestamp,1317267603368,latency,28629,stream_id,0,data_transfer_time,0,instant_thpt,136,arrival_rate,959,
Timestamp: 1317267603368 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 25479 GPULatency: 28629 SLO: 0
batch_size:,4,timestamp,1317267632726,latency,29346,stream_id,0,data_transfer_time,0,instant_thpt,136,arrival_rate,981,
Timestamp: 1317267632726 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 23651 GPULatency: 29346 SLO: 0
batch_size:,4,timestamp,1317267661761,latency,29022,stream_id,0,data_transfer_time,0,instant_thpt,136,arrival_rate,976,
Timestamp: 1317267661761 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 21546 GPULatency: 29022 SLO: 0
batch_size:,4,timestamp,1317267692010,latency,30236,stream_id,0,data_transfer_time,0,instant_thpt,134,arrival_rate,964,
Timestamp: 1317267692010 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 20602 GPULatency: 30236 SLO: 0
batch_size:,4,timestamp,1317267722824,latency,30802,stream_id,0,data_transfer_time,0,instant_thpt,131,arrival_rate,978,
Timestamp: 1317267722824 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 20275 GPULatency: 30802 SLO: 0
batch_size:,4,timestamp,1317267752906,latency,30070,stream_id,0,data_transfer_time,0,instant_thpt,132,arrival_rate,968,
Timestamp: 1317267752906 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 19201 GPULatency: 30070 SLO: 0
Measurement_interval(ms):,250,Throughput:,128,gpu_latency:,30158,cpu_latency,61387,0,0,1,1317267767442,580,0,Images_procssed,580
batch_size:,4,timestamp,1317267782159,latency,29240,stream_id,0,data_transfer_time,0,instant_thpt,134,arrival_rate,962,
Timestamp: 1317267782159 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 17321 GPULatency: 29240 SLO: 0
batch_size:,4,timestamp,1317267811429,latency,29260,stream_id,0,data_transfer_time,0,instant_thpt,135,arrival_rate,978,
Timestamp: 1317267811429 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 15393 GPULatency: 29260 SLO: 0
batch_size:,4,timestamp,1317267841199,latency,29757,stream_id,0,data_transfer_time,0,instant_thpt,134,arrival_rate,963,
Timestamp: 1317267841199 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 14002 GPULatency: 29757 SLO: 0
batch_size:,4,timestamp,1317267871354,latency,30142,stream_id,0,data_transfer_time,0,instant_thpt,133,arrival_rate,977,
Timestamp: 1317267871354 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 13002 GPULatency: 30142 SLO: 0
batch_size:,4,timestamp,1317267901458,latency,30090,stream_id,0,data_transfer_time,0,instant_thpt,132,arrival_rate,954,
Timestamp: 1317267901458 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 11950 GPULatency: 30090 SLO: 0
batch_size:,4,timestamp,1317267932100,latency,30630,stream_id,0,data_transfer_time,0,instant_thpt,131,arrival_rate,960,
Timestamp: 1317267932100 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 11441 GPULatency: 30630 SLO: 0
batch_size:,4,timestamp,1317267961691,latency,29578,stream_id,0,data_transfer_time,0,instant_thpt,133,arrival_rate,977,
Timestamp: 1317267961691 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 9878 GPULatency: 29578 SLO: 0
batch_size:,4,timestamp,1317267991011,latency,29308,stream_id,0,data_transfer_time,0,instant_thpt,134,arrival_rate,964,
Timestamp: 1317267991011 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 8058 GPULatency: 29308 SLO: 0
Measurement_interval(ms):,250,Throughput:,128,gpu_latency:,29625,cpu_latency,61387,0,0,1,1317268017766,612,0,Images_procssed,612
batch_size:,4,timestamp,1317268020883,latency,29860,stream_id,0,data_transfer_time,0,instant_thpt,133,arrival_rate,962,
Timestamp: 1317268020883 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 6777 GPULatency: 29860 SLO: 0
batch_size:,4,timestamp,1317268050465,latency,29571,stream_id,0,data_transfer_time,0,instant_thpt,134,arrival_rate,952,
Timestamp: 1317268050465 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 5170 GPULatency: 29571 SLO: 0
batch_size:,4,timestamp,1317268080233,latency,29755,stream_id,0,data_transfer_time,0,instant_thpt,134,arrival_rate,956,
Timestamp: 1317268080233 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 3776 GPULatency: 29755 SLO: 0
batch_size:,4,timestamp,1317268110223,latency,29976,stream_id,0,data_transfer_time,0,instant_thpt,133,arrival_rate,982,
Timestamp: 1317268110223 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 30660 GPULatency: 29976 SLO: 0
batch_size:,4,timestamp,1317268140320,latency,30084,stream_id,0,data_transfer_time,0,instant_thpt,132,arrival_rate,963,
Timestamp: 1317268140320 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 60757 GPULatency: 30084 SLO: 0
batch_size:,4,timestamp,1317268170456,latency,30124,stream_id,0,data_transfer_time,0,instant_thpt,132,arrival_rate,956,
Timestamp: 1317268170456 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 60789 GPULatency: 30124 SLO: 0
batch_size:,4,timestamp,1317268200578,latency,30110,stream_id,0,data_transfer_time,0,instant_thpt,132,arrival_rate,958,
Timestamp: 1317268200578 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 60763 GPULatency: 30110 SLO: 0
batch_size:,4,timestamp,1317268231049,latency,30458,stream_id,0,data_transfer_time,0,instant_thpt,131,arrival_rate,963,
Timestamp: 1317268231049 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 61148 GPULatency: 30458 SLO: 0
batch_size:,4,timestamp,1317268255924,latency,24862,stream_id,0,data_transfer_time,0,instant_thpt,145,arrival_rate,965,
Timestamp: 1317268255924 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 23675 GPULatency: 24862 SLO: 0
Measurement_interval(ms):,250,Throughput:,144,gpu_latency:,27564,cpu_latency,61387,0,0,1,1317268267486,648,0,Images_procssed,648
batch_size:,4,timestamp,1317268280798,latency,24860,stream_id,0,data_transfer_time,0,instant_thpt,152,arrival_rate,964,
Timestamp: 1317268280798 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 17403 GPULatency: 24860 SLO: 0
batch_size:,4,timestamp,1317268305723,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,156,arrival_rate,965,
Timestamp: 1317268305723 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 11181 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317268330592,latency,24856,stream_id,0,data_transfer_time,0,instant_thpt,158,arrival_rate,965,
Timestamp: 1317268330592 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 4906 GPULatency: 24856 SLO: 0
batch_size:,4,timestamp,1317268355490,latency,24885,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,969,
Timestamp: 1317268355490 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 29805 GPULatency: 24885 SLO: 0
batch_size:,4,timestamp,1317268380391,latency,24887,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,955,
Timestamp: 1317268380391 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 23511 GPULatency: 24887 SLO: 0
batch_size:,4,timestamp,1317268410363,latency,29957,stream_id,0,data_transfer_time,0,instant_thpt,146,arrival_rate,965,
Timestamp: 1317268410363 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 22353 GPULatency: 29957 SLO: 0
batch_size:,4,timestamp,1317268435298,latency,24922,stream_id,0,data_transfer_time,0,instant_thpt,153,arrival_rate,965,
Timestamp: 1317268435298 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 16098 GPULatency: 24922 SLO: 0
batch_size:,4,timestamp,1317268461235,latency,25923,stream_id,0,data_transfer_time,0,instant_thpt,153,arrival_rate,964,
Timestamp: 1317268461235 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 10922 GPULatency: 25923 SLO: 0
batch_size:,4,timestamp,1317268487200,latency,25950,stream_id,0,data_transfer_time,0,instant_thpt,153,arrival_rate,965,
Timestamp: 1317268487200 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 5722 GPULatency: 25950 SLO: 0
batch_size:,4,timestamp,1317268512186,latency,24973,stream_id,0,data_transfer_time,0,instant_thpt,156,arrival_rate,964,
Timestamp: 1317268512186 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 30708 GPULatency: 24973 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,25488,cpu_latency,61387,0,0,1,1317268517460,688,0,Images_procssed,688
batch_size:,4,timestamp,1317268537052,latency,24852,stream_id,0,data_transfer_time,0,instant_thpt,158,arrival_rate,964,
Timestamp: 1317268537052 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 55574 GPULatency: 24852 SLO: 0
batch_size:,4,timestamp,1317268561977,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317268561977 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 18170 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317268586906,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317268586906 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 11956 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317268611829,latency,24910,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317268611829 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 5676 GPULatency: 24910 SLO: 0
batch_size:,4,timestamp,1317268636759,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317268636759 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 30605 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317268661687,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317268661687 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 55533 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317268686612,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317268686612 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 18171 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317268711539,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,965,
Timestamp: 1317268711539 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 11950 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317268736464,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317268736464 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 5679 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317268761388,latency,24910,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317268761388 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 30603 GPULatency: 24910 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24912,cpu_latency,61387,0,0,1,1317268767639,728,0,Images_procssed,728
batch_size:,4,timestamp,1317268786315,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317268786315 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 55529 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317268811239,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317268811239 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 18170 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317268836165,latency,24911,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317268836165 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 11954 GPULatency: 24911 SLO: 0
batch_size:,4,timestamp,1317268861090,latency,24911,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317268861090 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 5675 GPULatency: 24911 SLO: 0
batch_size:,4,timestamp,1317268886018,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317268886018 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 30603 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317268910948,latency,24918,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317268910948 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 55533 GPULatency: 24918 SLO: 0
batch_size:,4,timestamp,1317268935873,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317268935873 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 18171 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317268960803,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317268960803 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 11954 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317268985726,latency,24911,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317268985726 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 5676 GPULatency: 24911 SLO: 0
batch_size:,4,timestamp,1317269010652,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317269010652 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 30603 GPULatency: 24915 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24913,cpu_latency,61387,0,0,1,1317269017941,768,0,Images_procssed,768
batch_size:,4,timestamp,1317269035581,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317269035581 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 55532 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317269060511,latency,24919,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317269060511 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 18176 GPULatency: 24919 SLO: 0
batch_size:,4,timestamp,1317269085437,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317269085437 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 11953 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317269110364,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317269110364 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 5727 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317269135287,latency,24910,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317269135287 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 30650 GPULatency: 24910 SLO: 0
batch_size:,4,timestamp,1317269160213,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317269160213 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 55576 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317269185142,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317269185142 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 18175 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317269210063,latency,24909,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317269210063 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 11947 GPULatency: 24909 SLO: 0
batch_size:,4,timestamp,1317269234993,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317269234993 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 5678 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317269259917,latency,24911,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317269259917 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 30602 GPULatency: 24911 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24912,cpu_latency,61387,0,0,1,1317269267482,808,0,Images_procssed,808
batch_size:,4,timestamp,1317269284843,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317269284843 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 55528 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317269309882,latency,25027,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317269309882 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 18285 GPULatency: 25027 SLO: 0
batch_size:,4,timestamp,1317269334807,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317269334807 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 12064 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317269359736,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317269359736 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 5837 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317269384611,latency,24862,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317269384611 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 30713 GPULatency: 24862 SLO: 0
batch_size:,4,timestamp,1317269409483,latency,24859,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317269409483 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 55585 GPULatency: 24859 SLO: 0
batch_size:,4,timestamp,1317269434408,latency,24911,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,965,
Timestamp: 1317269434408 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 18167 GPULatency: 24911 SLO: 0
batch_size:,4,timestamp,1317269459332,latency,24911,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317269459332 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 11947 GPULatency: 24911 SLO: 0
batch_size:,4,timestamp,1317269484257,latency,24910,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317269484257 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 5677 GPULatency: 24910 SLO: 0
batch_size:,4,timestamp,1317269509188,latency,24918,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317269509188 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 30608 GPULatency: 24918 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24912,cpu_latency,61387,0,0,1,1317269517515,848,0,Images_procssed,848
batch_size:,4,timestamp,1317269534113,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317269534113 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 55533 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317269559038,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317269559038 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 18168 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317269583962,latency,24911,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317269583962 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 11946 GPULatency: 24911 SLO: 0
batch_size:,4,timestamp,1317269608886,latency,24911,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,965,
Timestamp: 1317269608886 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 5678 GPULatency: 24911 SLO: 0
batch_size:,4,timestamp,1317269633814,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317269633814 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 30606 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317269658740,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317269658740 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 55532 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317269683664,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317269683664 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 18170 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317269708588,latency,24910,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,966,
Timestamp: 1317269708588 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 11950 GPULatency: 24910 SLO: 0
batch_size:,4,timestamp,1317269733524,latency,24924,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317269733524 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 5682 GPULatency: 24924 SLO: 0
batch_size:,4,timestamp,1317269758451,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317269758451 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 30609 GPULatency: 24914 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24915,cpu_latency,61387,0,0,1,1317269767815,888,0,Images_procssed,888
batch_size:,4,timestamp,1317269783378,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317269783378 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 55536 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317269808302,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317269808302 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 18169 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317269833226,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317269833226 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 11949 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317269858150,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317269858150 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 5675 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317269883082,latency,24919,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317269883082 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 30607 GPULatency: 24919 SLO: 0
batch_size:,4,timestamp,1317269908011,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317269908011 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 55536 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317269932938,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,962,
Timestamp: 1317269932938 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 18171 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317269957863,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317269957863 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 11952 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317269982789,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317269982789 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 5725 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317270007716,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317270007716 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 30653 GPULatency: 24915 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24914,cpu_latency,61387,0,0,1,1317270017471,928,0,Images_procssed,928
batch_size:,4,timestamp,1317270032642,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317270032642 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 55579 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317270057569,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317270057569 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 18173 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317270082495,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,965,
Timestamp: 1317270082495 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 11946 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317270107417,latency,24910,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317270107417 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 5725 GPULatency: 24910 SLO: 0
batch_size:,4,timestamp,1317270132345,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317270132345 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 30653 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317270157272,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317270157272 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 55580 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317270182197,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317270182197 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 18171 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317270207121,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317270207121 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 11952 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317270232049,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317270232049 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 5678 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317270256982,latency,24920,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,962,
Timestamp: 1317270256982 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 30611 GPULatency: 24920 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24916,cpu_latency,61387,0,0,1,1317270267442,968,0,Images_procssed,968
batch_size:,4,timestamp,1317270281904,latency,24908,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317270281904 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 55533 GPULatency: 24908 SLO: 0
batch_size:,4,timestamp,1317270306833,latency,24919,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317270306833 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 18175 GPULatency: 24919 SLO: 0
batch_size:,4,timestamp,1317270331760,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,965,
Timestamp: 1317270331760 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 11949 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317270356685,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,965,
Timestamp: 1317270356685 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 5725 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317270381613,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317270381613 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 30654 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317270406540,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317270406540 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 55581 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317270431466,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317270431466 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 18168 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317270456393,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317270456393 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 11949 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317270481317,latency,24911,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317270481317 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 5680 GPULatency: 24911 SLO: 0
batch_size:,4,timestamp,1317270506240,latency,24910,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317270506240 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 30604 GPULatency: 24910 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24911,cpu_latency,61387,0,0,1,1317270517676,1008,0,Images_procssed,1008
batch_size:,4,timestamp,1317270531167,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317270531167 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 55531 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317270556096,latency,24918,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317270556096 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 18173 GPULatency: 24918 SLO: 0
batch_size:,4,timestamp,1317270581020,latency,24910,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317270581020 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 11952 GPULatency: 24910 SLO: 0
batch_size:,4,timestamp,1317270605949,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317270605949 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 5727 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317270630876,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317270630876 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 30654 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317270655800,latency,24910,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,965,
Timestamp: 1317270655800 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 55578 GPULatency: 24910 SLO: 0
batch_size:,4,timestamp,1317270680773,latency,24961,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,966,
Timestamp: 1317270680773 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 18220 GPULatency: 24961 SLO: 0
batch_size:,4,timestamp,1317270705693,latency,24908,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,966,
Timestamp: 1317270705693 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 11998 GPULatency: 24908 SLO: 0
batch_size:,4,timestamp,1317270730622,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,966,
Timestamp: 1317270730622 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 5724 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317270755504,latency,24869,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317270755504 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 30606 GPULatency: 24869 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24894,cpu_latency,61387,0,0,1,1317270767441,1048,0,Images_procssed,1048
batch_size:,4,timestamp,1317270780439,latency,24923,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317270780439 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 55541 GPULatency: 24923 SLO: 0
batch_size:,4,timestamp,1317270805361,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317270805361 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 18168 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317270830286,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317270830286 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 11947 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317270855208,latency,24910,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317270855208 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 5675 GPULatency: 24910 SLO: 0
batch_size:,4,timestamp,1317270880138,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,965,
Timestamp: 1317270880138 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 30604 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317270905062,latency,24911,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317270905062 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 55528 GPULatency: 24911 SLO: 0
batch_size:,4,timestamp,1317270930036,latency,24962,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,966,
Timestamp: 1317270930036 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 18219 GPULatency: 24962 SLO: 0
batch_size:,4,timestamp,1317270954917,latency,24868,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317270954917 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 11907 GPULatency: 24868 SLO: 0
batch_size:,4,timestamp,1317270979844,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317270979844 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 5677 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317271004771,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317271004771 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 30604 GPULatency: 24916 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24912,cpu_latency,61387,0,0,1,1317271017464,1088,0,Images_procssed,1088
batch_size:,4,timestamp,1317271029699,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317271029699 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 55532 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317271054623,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317271054623 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 18170 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317271079547,latency,24911,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317271079547 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 11951 GPULatency: 24911 SLO: 0
batch_size:,4,timestamp,1317271104524,latency,24965,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,966,
Timestamp: 1317271104524 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 5727 GPULatency: 24965 SLO: 0
batch_size:,4,timestamp,1317271129453,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317271129453 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 30655 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317271154327,latency,24863,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317271154327 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 55530 GPULatency: 24863 SLO: 0
batch_size:,4,timestamp,1317271179255,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317271179255 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 18173 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317271204187,latency,24920,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,965,
Timestamp: 1317271204187 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 11955 GPULatency: 24920 SLO: 0
batch_size:,4,timestamp,1317271229112,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317271229112 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 5679 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317271254039,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317271254039 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 30606 GPULatency: 24916 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24914,cpu_latency,61387,0,0,1,1317271267547,1128,0,Images_procssed,1128
batch_size:,4,timestamp,1317271278962,latency,24911,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317271278962 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 55529 GPULatency: 24911 SLO: 0
batch_size:,4,timestamp,1317271303886,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,965,
Timestamp: 1317271303886 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 18169 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317271328863,latency,24965,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,965,
Timestamp: 1317271328863 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 12004 GPULatency: 24965 SLO: 0
batch_size:,4,timestamp,1317271353739,latency,24863,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317271353739 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 5675 GPULatency: 24863 SLO: 0
batch_size:,4,timestamp,1317271378668,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317271378668 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 30604 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317271403592,latency,24911,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317271403592 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 55528 GPULatency: 24911 SLO: 0
batch_size:,4,timestamp,1317271428522,latency,24919,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317271428522 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 18174 GPULatency: 24919 SLO: 0
batch_size:,4,timestamp,1317271453443,latency,24907,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317271453443 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 11947 GPULatency: 24907 SLO: 0
batch_size:,4,timestamp,1317271478371,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317271478371 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 5723 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317271503300,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317271503300 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 30652 GPULatency: 24916 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24914,cpu_latency,61387,0,0,1,1317271517844,1168,0,Images_procssed,1168
batch_size:,4,timestamp,1317271528228,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317271528228 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 55580 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317271553156,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,962,
Timestamp: 1317271553156 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 18175 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317271578075,latency,24905,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317271578075 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 11948 GPULatency: 24905 SLO: 0
batch_size:,4,timestamp,1317271603005,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,965,
Timestamp: 1317271603005 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 5676 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317271627933,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317271627933 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 30604 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317271652863,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317271652863 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 55534 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317271677788,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317271677788 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 18170 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317271702708,latency,24907,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317271702708 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 11948 GPULatency: 24907 SLO: 0
batch_size:,4,timestamp,1317271727684,latency,24964,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,966,
Timestamp: 1317271727684 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 5726 GPULatency: 24964 SLO: 0
batch_size:,4,timestamp,1317271752562,latency,24865,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317271752562 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 30604 GPULatency: 24865 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24901,cpu_latency,61387,0,0,1,1317271767493,1208,0,Images_procssed,1208
batch_size:,4,timestamp,1317271777490,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317271777490 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 55532 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317271802421,latency,24921,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317271802421 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 18176 GPULatency: 24921 SLO: 0
batch_size:,4,timestamp,1317271827348,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,965,
Timestamp: 1317271827348 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 11950 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317271852274,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,965,
Timestamp: 1317271852274 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 5724 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317271877198,latency,24910,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317271877198 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 30648 GPULatency: 24910 SLO: 0
batch_size:,4,timestamp,1317271902173,latency,24962,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317271902173 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 55623 GPULatency: 24962 SLO: 0
batch_size:,4,timestamp,1317271927093,latency,24907,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,966,
Timestamp: 1317271927093 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 18217 GPULatency: 24907 SLO: 0
batch_size:,4,timestamp,1317271952013,latency,24907,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,966,
Timestamp: 1317271952013 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 11946 GPULatency: 24907 SLO: 0
batch_size:,4,timestamp,1317271976935,latency,24907,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,967,
Timestamp: 1317271976935 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 5720 GPULatency: 24907 SLO: 0
batch_size:,4,timestamp,1317272001861,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,965,
Timestamp: 1317272001861 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 30648 GPULatency: 24915 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24912,cpu_latency,61387,0,0,1,1317272017451,1248,0,Images_procssed,1248
batch_size:,4,timestamp,1317272026776,latency,24902,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,966,
Timestamp: 1317272026776 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 55563 GPULatency: 24902 SLO: 0
batch_size:,4,timestamp,1317272051689,latency,24901,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,966,
Timestamp: 1317272051689 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 18152 GPULatency: 24901 SLO: 0
batch_size:,4,timestamp,1317272076608,latency,24905,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317272076608 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 11950 GPULatency: 24905 SLO: 0
batch_size:,4,timestamp,1317272101531,latency,24909,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317272101531 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 5675 GPULatency: 24909 SLO: 0
batch_size:,4,timestamp,1317272126460,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317272126460 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 30605 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317272151387,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317272151387 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 55532 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317272176365,latency,24964,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,965,
Timestamp: 1317272176365 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 18225 GPULatency: 24964 SLO: 0
batch_size:,4,timestamp,1317272201238,latency,24860,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317272201238 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 11905 GPULatency: 24860 SLO: 0
batch_size:,4,timestamp,1317272226166,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317272226166 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 5676 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317272251141,latency,24963,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,966,
Timestamp: 1317272251141 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 30651 GPULatency: 24963 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24935,cpu_latency,61387,0,0,1,1317272267707,1288,0,Images_procssed,1288
batch_size:,4,timestamp,1317272276058,latency,24903,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,966,
Timestamp: 1317272276058 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 55567 GPULatency: 24903 SLO: 0
batch_size:,4,timestamp,1317272300974,latency,24907,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,966,
Timestamp: 1317272300974 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 18167 GPULatency: 24907 SLO: 0
batch_size:,4,timestamp,1317272325900,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,966,
Timestamp: 1317272325900 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 11939 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317272350819,latency,24905,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,942,
Timestamp: 1317272350819 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 5717 GPULatency: 24905 SLO: 0
batch_size:,4,timestamp,1317272375752,latency,24920,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,966,
Timestamp: 1317272375752 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 30651 GPULatency: 24920 SLO: 0
batch_size:,4,timestamp,1317272400679,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,966,
Timestamp: 1317272400679 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 55577 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317272425615,latency,24924,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,965,
Timestamp: 1317272425615 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 18176 GPULatency: 24924 SLO: 0
batch_size:,4,timestamp,1317272450506,latency,24879,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317272450506 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 11909 GPULatency: 24879 SLO: 0
batch_size:,4,timestamp,1317272475430,latency,24911,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317272475430 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 5676 GPULatency: 24911 SLO: 0
batch_size:,4,timestamp,1317272500359,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317272500359 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 30605 GPULatency: 24916 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24910,cpu_latency,61387,0,0,1,1317272517473,1328,0,Images_procssed,1328
batch_size:,4,timestamp,1317272525325,latency,24954,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,965,
Timestamp: 1317272525325 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 55571 GPULatency: 24954 SLO: 0
batch_size:,4,timestamp,1317272550246,latency,24911,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,966,
Timestamp: 1317272550246 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 18221 GPULatency: 24911 SLO: 0
batch_size:,4,timestamp,1317272575168,latency,24910,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,966,
Timestamp: 1317272575168 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 11943 GPULatency: 24910 SLO: 0
batch_size:,4,timestamp,1317272600092,latency,24911,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,967,
Timestamp: 1317272600092 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 5719 GPULatency: 24911 SLO: 0
batch_size:,4,timestamp,1317272624991,latency,24886,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317272624991 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 30618 GPULatency: 24886 SLO: 0
batch_size:,4,timestamp,1317272649919,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,962,
Timestamp: 1317272649919 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 55547 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317272674845,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317272674845 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 18172 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317272699771,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317272699771 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 11953 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317272724695,latency,24911,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,965,
Timestamp: 1317272724695 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 5676 GPULatency: 24911 SLO: 0
batch_size:,4,timestamp,1317272749626,latency,24919,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317272749626 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 30607 GPULatency: 24919 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24915,cpu_latency,61387,0,0,1,1317272767448,1368,0,Images_procssed,1368
batch_size:,4,timestamp,1317272774551,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317272774551 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 55532 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317272799477,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317272799477 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 18168 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317272824401,latency,24911,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317272824401 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 11947 GPULatency: 24911 SLO: 0
batch_size:,4,timestamp,1317272849326,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317272849326 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 5677 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317272874255,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317272874255 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 30606 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317272899186,latency,24919,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317272899186 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 55537 GPULatency: 24919 SLO: 0
batch_size:,4,timestamp,1317272924112,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,965,
Timestamp: 1317272924112 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 18168 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317272949039,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317272949039 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 11953 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317272973962,latency,24910,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317272973962 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 5725 GPULatency: 24910 SLO: 0
batch_size:,4,timestamp,1317272998890,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317272998890 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 30653 GPULatency: 24916 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24914,cpu_latency,61387,0,0,1,1317273017588,1408,0,Images_procssed,1408
batch_size:,4,timestamp,1317273023818,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317273023818 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 55582 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317273048743,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317273048743 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 18171 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317273073666,latency,24910,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317273073666 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 11950 GPULatency: 24910 SLO: 0
batch_size:,4,timestamp,1317273098596,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317273098596 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 5677 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317273123523,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317273123523 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 30604 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317273148452,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317273148452 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 55534 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317273173375,latency,24910,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317273173375 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 18169 GPULatency: 24910 SLO: 0
batch_size:,4,timestamp,1317273198297,latency,24910,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317273198297 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 11952 GPULatency: 24910 SLO: 0
batch_size:,4,timestamp,1317273223225,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317273223225 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 5676 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317273248154,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317273248154 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 30605 GPULatency: 24916 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24914,cpu_latency,61387,0,0,1,1317273267886,1448,0,Images_procssed,1448
batch_size:,4,timestamp,1317273273080,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317273273080 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 55531 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317273298003,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317273298003 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 18171 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317273322929,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317273322929 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 11905 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317273347859,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317273347859 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 5677 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317273372789,latency,24918,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317273372789 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 30608 GPULatency: 24918 SLO: 0
batch_size:,4,timestamp,1317273397713,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317273397713 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 55532 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317273422635,latency,24911,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317273422635 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 18168 GPULatency: 24911 SLO: 0
batch_size:,4,timestamp,1317273447561,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,965,
Timestamp: 1317273447561 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 11905 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317273472539,latency,24967,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,966,
Timestamp: 1317273472539 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 5729 GPULatency: 24967 SLO: 0
batch_size:,4,timestamp,1317273497471,latency,24919,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317273497471 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 30660 GPULatency: 24919 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24929,cpu_latency,61387,0,0,1,1317273517484,1488,0,Images_procssed,1488
batch_size:,4,timestamp,1317273522345,latency,24862,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317273522345 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 55534 GPULatency: 24862 SLO: 0
batch_size:,4,timestamp,1317273547274,latency,24920,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317273547274 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 18173 GPULatency: 24920 SLO: 0
batch_size:,4,timestamp,1317273572200,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,965,
Timestamp: 1317273572200 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 11945 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317273597127,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317273597127 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 5729 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317273622047,latency,24907,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317273622047 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 30649 GPULatency: 24907 SLO: 0
batch_size:,4,timestamp,1317273647023,latency,24964,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,966,
Timestamp: 1317273647023 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 55626 GPULatency: 24964 SLO: 0
batch_size:,4,timestamp,1317273671941,latency,24906,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,966,
Timestamp: 1317273671941 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 18218 GPULatency: 24906 SLO: 0
batch_size:,4,timestamp,1317273696858,latency,24904,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,967,
Timestamp: 1317273696858 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 11940 GPULatency: 24904 SLO: 0
batch_size:,4,timestamp,1317273721779,latency,24909,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,966,
Timestamp: 1317273721779 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 5717 GPULatency: 24909 SLO: 0
batch_size:,4,timestamp,1317273746699,latency,24906,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,966,
Timestamp: 1317273746699 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 30636 GPULatency: 24906 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24908,cpu_latency,61387,0,0,1,1317273767456,1528,0,Images_procssed,1528
batch_size:,4,timestamp,1317273771610,latency,24899,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,965,
Timestamp: 1317273771610 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 55547 GPULatency: 24899 SLO: 0
batch_size:,4,timestamp,1317273796582,latency,24962,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,966,
Timestamp: 1317273796582 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 18217 GPULatency: 24962 SLO: 0
batch_size:,4,timestamp,1317273821458,latency,24863,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317273821458 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 11905 GPULatency: 24863 SLO: 0
batch_size:,4,timestamp,1317273846385,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317273846385 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 5674 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317273871312,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317273871312 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 30601 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317273896239,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,965,
Timestamp: 1317273896239 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 55528 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317273921169,latency,24918,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317273921169 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 18178 GPULatency: 24918 SLO: 0
batch_size:,4,timestamp,1317273946092,latency,24910,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317273946092 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 11951 GPULatency: 24910 SLO: 0
batch_size:,4,timestamp,1317273971020,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317273971020 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 5677 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317273995949,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317273995949 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 30605 GPULatency: 24916 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24914,cpu_latency,61387,0,0,1,1317274017757,1568,0,Images_procssed,1568
batch_size:,4,timestamp,1317274020874,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317274020874 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 55532 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317274045801,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317274045801 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 18174 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317274070725,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317274070725 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 11953 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317274095652,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317274095652 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 5677 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317274120583,latency,24918,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317274120583 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 30608 GPULatency: 24918 SLO: 0
batch_size:,4,timestamp,1317274145508,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317274145508 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 55533 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317274170429,latency,24909,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317274170429 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 18164 GPULatency: 24909 SLO: 0
batch_size:,4,timestamp,1317274195356,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317274195356 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 11955 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317274220284,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,965,
Timestamp: 1317274220284 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 5677 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317274245208,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317274245208 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 30602 GPULatency: 24912 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24912,cpu_latency,61387,0,0,1,1317274267459,1608,0,Images_procssed,1608
batch_size:,4,timestamp,1317274270186,latency,24965,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,965,
Timestamp: 1317274270186 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 55580 GPULatency: 24965 SLO: 0
batch_size:,4,timestamp,1317274295062,latency,24865,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317274295062 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 18175 GPULatency: 24865 SLO: 0
batch_size:,4,timestamp,1317274319993,latency,24921,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317274319993 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 11955 GPULatency: 24921 SLO: 0
batch_size:,4,timestamp,1317274344919,latency,24907,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317274344919 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 5678 GPULatency: 24907 SLO: 0
batch_size:,4,timestamp,1317274369847,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317274369847 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 30606 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317274394771,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317274394771 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 55530 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317274419701,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317274419701 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 18172 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317274444625,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317274444625 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 11948 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317274469552,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317274469552 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 5679 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317274494475,latency,24910,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317274494475 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 30601 GPULatency: 24910 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24911,cpu_latency,61387,0,0,1,1317274517441,1648,0,Images_procssed,1648
batch_size:,4,timestamp,1317274519404,latency,24918,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317274519404 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 55531 GPULatency: 24918 SLO: 0
batch_size:,4,timestamp,1317274544331,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317274544331 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 18174 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317274569260,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317274569260 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 11952 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317274594183,latency,24911,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317274594183 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 5677 GPULatency: 24911 SLO: 0
batch_size:,4,timestamp,1317274619110,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317274619110 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 30604 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317274644037,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317274644037 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 55530 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317274669010,latency,24961,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,965,
Timestamp: 1317274669010 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 18221 GPULatency: 24961 SLO: 0
batch_size:,4,timestamp,1317274693927,latency,24905,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,965,
Timestamp: 1317274693927 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 11947 GPULatency: 24905 SLO: 0
batch_size:,4,timestamp,1317274718846,latency,24906,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,966,
Timestamp: 1317274718846 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 5718 GPULatency: 24906 SLO: 0
batch_size:,4,timestamp,1317274743766,latency,24907,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,966,
Timestamp: 1317274743766 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 30638 GPULatency: 24907 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24910,cpu_latency,61387,0,0,1,1317274767651,1688,0,Images_procssed,1688
batch_size:,4,timestamp,1317274768692,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,966,
Timestamp: 1317274768692 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 55564 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317274793629,latency,24928,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,965,
Timestamp: 1317274793629 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 18177 GPULatency: 24928 SLO: 0
batch_size:,4,timestamp,1317274818518,latency,24877,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317274818518 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 11908 GPULatency: 24877 SLO: 0
batch_size:,4,timestamp,1317274843445,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,965,
Timestamp: 1317274843445 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 5675 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317274868374,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317274868374 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 30604 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317274893301,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317274893301 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 55532 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317274918225,latency,24911,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,965,
Timestamp: 1317274918225 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 18168 GPULatency: 24911 SLO: 0
batch_size:,4,timestamp,1317274943151,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,965,
Timestamp: 1317274943151 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 11953 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317274968081,latency,24918,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317274968081 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 5678 GPULatency: 24918 SLO: 0
batch_size:,4,timestamp,1317274993006,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317274993006 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 30603 GPULatency: 24912 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24913,cpu_latency,61387,0,0,1,1317275017446,1728,0,Images_procssed,1728
batch_size:,4,timestamp,1317275017934,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317275017934 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 55532 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317275042858,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317275042858 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 18170 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317275067831,latency,24960,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,966,
Timestamp: 1317275067831 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 12002 GPULatency: 24960 SLO: 0
batch_size:,4,timestamp,1317275092713,latency,24870,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317275092713 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 5679 GPULatency: 24870 SLO: 0
batch_size:,4,timestamp,1317275117635,latency,24909,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317275117635 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 30601 GPULatency: 24909 SLO: 0
batch_size:,4,timestamp,1317275142561,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317275142561 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 55527 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317275167492,latency,24919,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317275167492 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 18176 GPULatency: 24919 SLO: 0
batch_size:,4,timestamp,1317275192418,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317275192418 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 11950 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317275217343,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317275217343 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 5678 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317275242268,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317275242268 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 30603 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317275267199,latency,24919,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317275267199 TotalImages: 44 BatchSize: 4 LearnedSize: 0 CPULatency: 55534 GPULatency: 24919 SLO: 0
Measurement_interval(ms):,250,Throughput:,176,gpu_latency:,24916,cpu_latency,61387,0,0,1,1317275267800,1772,0,Images_procssed,1772
batch_size:,4,timestamp,1317275292127,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317275292127 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 18172 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317275317054,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317275317054 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 11944 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317275341980,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317275341980 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 5724 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317275366906,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317275366906 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 30649 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317275391827,latency,24909,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317275391827 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 55571 GPULatency: 24909 SLO: 0
batch_size:,4,timestamp,1317275416757,latency,24918,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317275416757 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 18176 GPULatency: 24918 SLO: 0
batch_size:,4,timestamp,1317275441682,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317275441682 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 11952 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317275466605,latency,24910,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,965,
Timestamp: 1317275466605 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 5674 GPULatency: 24910 SLO: 0
batch_size:,4,timestamp,1317275491531,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317275491531 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 30600 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317275516461,latency,24919,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317275516461 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 55530 GPULatency: 24919 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24915,cpu_latency,61387,0,0,1,1317275517533,1812,0,Images_procssed,1812
batch_size:,4,timestamp,1317275541384,latency,24910,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317275541384 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 18171 GPULatency: 24910 SLO: 0
batch_size:,4,timestamp,1317275566364,latency,24969,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,965,
Timestamp: 1317275566364 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 11957 GPULatency: 24969 SLO: 0
batch_size:,4,timestamp,1317275591240,latency,24862,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317275591240 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 5676 GPULatency: 24862 SLO: 0
batch_size:,4,timestamp,1317275616168,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317275616168 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 30604 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317275641094,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317275641094 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 55530 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317275666022,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317275666022 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 18173 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317275690989,latency,24954,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,966,
Timestamp: 1317275690989 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 11997 GPULatency: 24954 SLO: 0
batch_size:,4,timestamp,1317275715870,latency,24869,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317275715870 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 5676 GPULatency: 24869 SLO: 0
batch_size:,4,timestamp,1317275740802,latency,24919,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317275740802 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 30607 GPULatency: 24919 SLO: 0
batch_size:,4,timestamp,1317275765727,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317275765727 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 55533 GPULatency: 24913 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24911,cpu_latency,61387,0,0,1,1317275767835,1852,0,Images_procssed,1852
batch_size:,4,timestamp,1317275790656,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317275790656 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 18173 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317275815581,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317275815581 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 11949 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317275840509,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317275840509 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 5729 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317275865432,latency,24910,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317275865432 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 30652 GPULatency: 24910 SLO: 0
batch_size:,4,timestamp,1317275890359,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317275890359 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 55579 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317275915285,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317275915285 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 18171 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317275940213,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317275940213 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 11948 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317275965182,latency,24956,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,966,
Timestamp: 1317275965182 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 5725 GPULatency: 24956 SLO: 0
batch_size:,4,timestamp,1317275990108,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,966,
Timestamp: 1317275990108 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 30651 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317276015030,latency,24909,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,966,
Timestamp: 1317276015030 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 55574 GPULatency: 24909 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24916,cpu_latency,61387,0,0,1,1317276017474,1892,0,Images_procssed,1892
batch_size:,4,timestamp,1317276039919,latency,24877,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317276039919 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 18184 GPULatency: 24877 SLO: 0
batch_size:,4,timestamp,1317276064846,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317276064846 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 11947 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317276089769,latency,24910,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317276089769 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 5724 GPULatency: 24910 SLO: 0
batch_size:,4,timestamp,1317276114695,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317276114695 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 30650 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317276139622,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317276139622 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 55577 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317276164551,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317276164551 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 18176 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317276189476,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317276189476 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 11953 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317276214401,latency,24911,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,965,
Timestamp: 1317276214401 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 5723 GPULatency: 24911 SLO: 0
batch_size:,4,timestamp,1317276239333,latency,24921,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317276239333 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 30656 GPULatency: 24921 SLO: 0
batch_size:,4,timestamp,1317276264261,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317276264261 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 55584 GPULatency: 24915 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24915,cpu_latency,61387,0,0,1,1317276267460,1932,0,Images_procssed,1932
batch_size:,4,timestamp,1317276289186,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317276289186 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 18169 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317276314113,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317276314113 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 11952 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317276339036,latency,24911,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317276339036 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 5725 GPULatency: 24911 SLO: 0
batch_size:,4,timestamp,1317276363964,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317276363964 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 30653 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317276388888,latency,24911,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317276388888 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 55577 GPULatency: 24911 SLO: 0
batch_size:,4,timestamp,1317276413812,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317276413812 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 18170 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317276438791,latency,24967,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317276438791 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 12005 GPULatency: 24967 SLO: 0
batch_size:,4,timestamp,1317276463710,latency,24908,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,967,
Timestamp: 1317276463710 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 5719 GPULatency: 24908 SLO: 0
batch_size:,4,timestamp,1317276488594,latency,24872,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317276488594 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 30603 GPULatency: 24872 SLO: 0
batch_size:,4,timestamp,1317276513524,latency,24919,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317276513524 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 55533 GPULatency: 24919 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24908,cpu_latency,61387,0,0,1,1317276517706,1972,0,Images_procssed,1972
batch_size:,4,timestamp,1317276538447,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317276538447 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 18166 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317276563371,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317276563371 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 11951 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317276588301,latency,24918,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317276588301 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 5679 GPULatency: 24918 SLO: 0
batch_size:,4,timestamp,1317276613228,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317276613228 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 30606 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317276638153,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317276638153 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 55531 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317276663078,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317276663078 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 18170 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317276688008,latency,24918,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317276688008 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 11955 GPULatency: 24918 SLO: 0
batch_size:,4,timestamp,1317276712980,latency,24961,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,966,
Timestamp: 1317276712980 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 5729 GPULatency: 24961 SLO: 0
batch_size:,4,timestamp,1317276737895,latency,24903,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,965,
Timestamp: 1317276737895 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 30644 GPULatency: 24903 SLO: 0
batch_size:,4,timestamp,1317276762781,latency,24875,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317276762781 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 55530 GPULatency: 24875 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24897,cpu_latency,61387,0,0,1,1317276767461,2012,0,Images_procssed,2012
batch_size:,4,timestamp,1317276787710,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317276787710 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 18173 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317276812642,latency,24922,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317276812642 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 11952 GPULatency: 24922 SLO: 0
batch_size:,4,timestamp,1317276837565,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317276837565 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 5726 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317276862492,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317276862492 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 30653 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317276887418,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317276887418 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 55579 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317276912349,latency,24920,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317276912349 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 18176 GPULatency: 24920 SLO: 0
batch_size:,4,timestamp,1317276937275,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317276937275 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 11950 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317276962197,latency,24909,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317276962197 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 5725 GPULatency: 24909 SLO: 0
batch_size:,4,timestamp,1317276987122,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317276987122 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 30649 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317277012052,latency,24920,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317277012052 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 55581 GPULatency: 24920 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24916,cpu_latency,61387,0,0,1,1317277017490,2052,0,Images_procssed,2052
batch_size:,4,timestamp,1317277036980,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317277036980 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 18174 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317277061906,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317277061906 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 11952 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317277086830,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317277086830 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 5725 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317277111752,latency,24911,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317277111752 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 30648 GPULatency: 24911 SLO: 0
batch_size:,4,timestamp,1317277136679,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317277136679 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 55575 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317277161610,latency,24919,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317277161610 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 18178 GPULatency: 24919 SLO: 0
batch_size:,4,timestamp,1317277186538,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317277186538 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 11950 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317277211461,latency,24911,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,965,
Timestamp: 1317277211461 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 5676 GPULatency: 24911 SLO: 0
batch_size:,4,timestamp,1317277236389,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317277236389 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 30603 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317277261315,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317277261315 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 55530 GPULatency: 24915 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24914,cpu_latency,61387,0,0,1,1317277267568,2092,0,Images_procssed,2092
batch_size:,4,timestamp,1317277286241,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317277286241 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 18170 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317277311218,latency,24968,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317277311218 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 12004 GPULatency: 24968 SLO: 0
batch_size:,4,timestamp,1317277336095,latency,24866,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,965,
Timestamp: 1317277336095 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 5679 GPULatency: 24866 SLO: 0
batch_size:,4,timestamp,1317277361023,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317277361023 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 30608 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317277385949,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317277385949 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 55533 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317277410873,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317277410873 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 18168 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317277435801,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,965,
Timestamp: 1317277435801 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 11949 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317277460728,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317277460728 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 5678 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317277485655,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317277485655 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 30605 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317277510580,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317277510580 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 55530 GPULatency: 24914 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24914,cpu_latency,61387,0,0,1,1317277517868,2132,0,Images_procssed,2132
batch_size:,4,timestamp,1317277535507,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317277535507 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 18173 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317277560434,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317277560434 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 11954 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317277585358,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317277585358 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 5677 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317277610336,latency,24966,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317277610336 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 30654 GPULatency: 24966 SLO: 0
batch_size:,4,timestamp,1317277635208,latency,24861,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317277635208 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 55527 GPULatency: 24861 SLO: 0
batch_size:,4,timestamp,1317277660135,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317277660135 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 18171 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317277685110,latency,24963,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,965,
Timestamp: 1317277685110 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 11953 GPULatency: 24963 SLO: 0
batch_size:,4,timestamp,1317277709991,latency,24870,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317277709991 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 5676 GPULatency: 24870 SLO: 0
batch_size:,4,timestamp,1317277734919,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317277734919 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 30605 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317277759842,latency,24911,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317277759842 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 55528 GPULatency: 24911 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24910,cpu_latency,61387,0,0,1,1317277767462,2172,0,Images_procssed,2172
batch_size:,4,timestamp,1317277784774,latency,24921,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317277784774 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 18178 GPULatency: 24921 SLO: 0
batch_size:,4,timestamp,1317277809701,latency,24918,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317277809701 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 11950 GPULatency: 24918 SLO: 0
batch_size:,4,timestamp,1317277834623,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317277834623 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 5676 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317277859552,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317277859552 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 30606 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317277884478,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317277884478 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 55532 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317277909406,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317277909406 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 18171 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317277934372,latency,24953,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,966,
Timestamp: 1317277934372 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 11996 GPULatency: 24953 SLO: 0
batch_size:,4,timestamp,1317277959286,latency,24903,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,966,
Timestamp: 1317277959286 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 5720 GPULatency: 24903 SLO: 0
batch_size:,4,timestamp,1317277984229,latency,24932,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,966,
Timestamp: 1317277984229 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 30663 GPULatency: 24932 SLO: 0
batch_size:,4,timestamp,1317278009106,latency,24867,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317278009106 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 55541 GPULatency: 24867 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24896,cpu_latency,61387,0,0,1,1317278017485,2212,0,Images_procssed,2212
batch_size:,4,timestamp,1317278034032,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317278034032 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 18174 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317278059011,latency,24969,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,965,
Timestamp: 1317278059011 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 11956 GPULatency: 24969 SLO: 0
batch_size:,4,timestamp,1317278083889,latency,24868,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317278083889 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 5727 GPULatency: 24868 SLO: 0
batch_size:,4,timestamp,1317278108817,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317278108817 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 30655 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317278133791,latency,24962,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317278133791 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 55629 GPULatency: 24962 SLO: 0
batch_size:,4,timestamp,1317278158666,latency,24863,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317278158666 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 18172 GPULatency: 24863 SLO: 0
batch_size:,4,timestamp,1317278183592,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317278183592 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 11949 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317278208518,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,965,
Timestamp: 1317278208518 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 5676 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317278233445,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317278233445 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 30604 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317278258373,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317278258373 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 55531 GPULatency: 24916 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24914,cpu_latency,61387,0,0,1,1317278267733,2252,0,Images_procssed,2252
batch_size:,4,timestamp,1317278283299,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317278283299 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 18171 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317278308228,latency,24921,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317278308228 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 11955 GPULatency: 24921 SLO: 0
batch_size:,4,timestamp,1317278333156,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317278333156 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 5679 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317278358083,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317278358083 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 30606 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317278383006,latency,24910,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,965,
Timestamp: 1317278383006 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 55529 GPULatency: 24910 SLO: 0
batch_size:,4,timestamp,1317278407931,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317278407931 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 18169 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317278432857,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317278432857 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 11949 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317278457782,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317278457782 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 5722 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317278482708,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317278482708 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 30649 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317278507636,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317278507636 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 55576 GPULatency: 24916 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24914,cpu_latency,61387,0,0,1,1317278517444,2292,0,Images_procssed,2292
batch_size:,4,timestamp,1317278532568,latency,24920,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317278532568 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 18176 GPULatency: 24920 SLO: 0
batch_size:,4,timestamp,1317278557493,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317278557493 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 11948 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317278582418,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317278582418 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 5726 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317278607346,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317278607346 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 30654 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317278632278,latency,24921,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317278632278 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 55586 GPULatency: 24921 SLO: 0
batch_size:,4,timestamp,1317278657200,latency,24911,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317278657200 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 18170 GPULatency: 24911 SLO: 0
batch_size:,4,timestamp,1317278682124,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,965,
Timestamp: 1317278682124 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 11950 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317278707048,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317278707048 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 5677 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317278731976,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317278731976 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 30605 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317278756901,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317278756901 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 55530 GPULatency: 24914 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24914,cpu_latency,61387,0,0,1,1317278767463,2332,0,Images_procssed,2332
batch_size:,4,timestamp,1317278781826,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317278781826 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 18173 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317278806757,latency,24921,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317278806757 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 11955 GPULatency: 24921 SLO: 0
batch_size:,4,timestamp,1317278831683,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317278831683 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 5727 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317278856614,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317278856614 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 30657 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317278881540,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317278881540 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 55584 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317278906472,latency,24920,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317278906472 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 18175 GPULatency: 24920 SLO: 0
batch_size:,4,timestamp,1317278931392,latency,24909,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317278931392 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 11948 GPULatency: 24909 SLO: 0
batch_size:,4,timestamp,1317278956315,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,965,
Timestamp: 1317278956315 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 5677 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317278981242,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317278981242 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 30604 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317279006171,latency,24918,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317279006171 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 55534 GPULatency: 24918 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24915,cpu_latency,61387,0,0,1,1317279017608,2372,0,Images_procssed,2372
batch_size:,4,timestamp,1317279031094,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317279031094 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 18166 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317279056023,latency,24920,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317279056023 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 11953 GPULatency: 24920 SLO: 0
batch_size:,4,timestamp,1317279080949,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317279080949 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 5678 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317279105874,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317279105874 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 30603 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317279130800,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317279130800 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 55529 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317279155728,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317279155728 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 18171 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317279180653,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317279180653 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 11951 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317279205585,latency,24919,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,962,
Timestamp: 1317279205585 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 5680 GPULatency: 24919 SLO: 0
batch_size:,4,timestamp,1317279230510,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317279230510 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 30606 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317279255430,latency,24909,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317279255430 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 55526 GPULatency: 24909 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24912,cpu_latency,61387,0,0,1,1317279267898,2412,0,Images_procssed,2412
batch_size:,4,timestamp,1317279280364,latency,24923,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317279280364 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 18180 GPULatency: 24923 SLO: 0
batch_size:,4,timestamp,1317279305287,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317279305287 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 11947 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317279330209,latency,24910,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317279330209 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 5675 GPULatency: 24910 SLO: 0
batch_size:,4,timestamp,1317279355138,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317279355138 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 30604 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317279380069,latency,24920,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317279380069 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 55536 GPULatency: 24920 SLO: 0
batch_size:,4,timestamp,1317279404992,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317279404992 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 18169 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317279429918,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,962,
Timestamp: 1317279429918 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 11955 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317279454846,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317279454846 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 5678 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317279479773,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317279479773 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 30605 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317279504700,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317279504700 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 55532 GPULatency: 24917 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24916,cpu_latency,61387,0,0,1,1317279517445,2452,0,Images_procssed,2452
batch_size:,4,timestamp,1317279529733,latency,25021,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317279529733 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 18281 GPULatency: 25021 SLO: 0
batch_size:,4,timestamp,1317279554658,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317279554658 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 12062 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317279579474,latency,24805,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,965,
Timestamp: 1317279579474 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 5675 GPULatency: 24805 SLO: 0
batch_size:,4,timestamp,1317279604400,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,965,
Timestamp: 1317279604400 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 30601 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317279629327,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317279629327 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 55529 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317279654253,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317279654253 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 18172 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317279679182,latency,24918,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317279679182 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 11908 GPULatency: 24918 SLO: 0
batch_size:,4,timestamp,1317279704112,latency,24918,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317279704112 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 5679 GPULatency: 24918 SLO: 0
batch_size:,4,timestamp,1317279729033,latency,24910,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317279729033 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 30600 GPULatency: 24910 SLO: 0
batch_size:,4,timestamp,1317279753962,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317279753962 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 55529 GPULatency: 24917 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24915,cpu_latency,61387,0,0,1,1317279767468,2492,0,Images_procssed,2492
batch_size:,4,timestamp,1317279778886,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317279778886 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 18169 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317279803811,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317279803811 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 11953 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317279828741,latency,24919,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317279828741 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 5678 GPULatency: 24919 SLO: 0
batch_size:,4,timestamp,1317279853668,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317279853668 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 30605 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317279878595,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317279878595 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 55532 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317279903519,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317279903519 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 18167 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317279928446,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,965,
Timestamp: 1317279928446 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 11954 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317279953369,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317279953369 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 5675 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317279978299,latency,24918,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317279978299 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 30605 GPULatency: 24918 SLO: 0
batch_size:,4,timestamp,1317280003224,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317280003224 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 55531 GPULatency: 24916 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24915,cpu_latency,61387,0,0,1,1317280017769,2532,0,Images_procssed,2532
batch_size:,4,timestamp,1317280028154,latency,24918,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317280028154 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 18174 GPULatency: 24918 SLO: 0
batch_size:,4,timestamp,1317280053077,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317280053077 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 11952 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317280078005,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317280078005 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 5677 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317280102931,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317280102931 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 30603 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317280127858,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317280127858 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 55530 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317280152787,latency,24918,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317280152787 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 18175 GPULatency: 24918 SLO: 0
batch_size:,4,timestamp,1317280177757,latency,24958,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,965,
Timestamp: 1317280177757 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 12001 GPULatency: 24958 SLO: 0
batch_size:,4,timestamp,1317280202677,latency,24909,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,966,
Timestamp: 1317280202677 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 5721 GPULatency: 24909 SLO: 0
batch_size:,4,timestamp,1317280227559,latency,24871,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317280227559 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 30602 GPULatency: 24871 SLO: 0
batch_size:,4,timestamp,1317280252488,latency,24918,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317280252488 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 55531 GPULatency: 24918 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24907,cpu_latency,61387,0,0,1,1317280267475,2572,0,Images_procssed,2572
batch_size:,4,timestamp,1317280277414,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317280277414 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 18172 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317280302344,latency,24921,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317280302344 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 11957 GPULatency: 24921 SLO: 0
batch_size:,4,timestamp,1317280327272,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317280327272 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 5724 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317280352200,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317280352200 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 30653 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317280377128,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317280377128 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 55580 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317280402052,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317280402052 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 18167 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317280426978,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317280426978 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 11952 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317280451900,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,965,
Timestamp: 1317280451900 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 5674 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317280476832,latency,24921,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,965,
Timestamp: 1317280476832 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 30607 GPULatency: 24921 SLO: 0
batch_size:,4,timestamp,1317280501754,latency,24910,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317280501754 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 55529 GPULatency: 24910 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24913,cpu_latency,61387,0,0,1,1317280517446,2612,0,Images_procssed,2612
batch_size:,4,timestamp,1317280526679,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317280526679 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 18170 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317280551605,latency,24918,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317280551605 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 11904 GPULatency: 24918 SLO: 0
batch_size:,4,timestamp,1317280576536,latency,24919,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317280576536 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 5678 GPULatency: 24919 SLO: 0
batch_size:,4,timestamp,1317280601462,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317280601462 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 30604 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317280626388,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317280626388 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 55530 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317280651315,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317280651315 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 18169 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317280676244,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317280676244 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 11953 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317280701168,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317280701168 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 5677 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317280726091,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317280726091 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 30601 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317280751017,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317280751017 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 55527 GPULatency: 24914 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24913,cpu_latency,61387,0,0,1,1317280767640,2652,0,Images_procssed,2652
batch_size:,4,timestamp,1317280775948,latency,24920,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317280775948 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 18175 GPULatency: 24920 SLO: 0
batch_size:,4,timestamp,1317280800873,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317280800873 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 11950 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317280825803,latency,24918,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317280825803 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 5727 GPULatency: 24918 SLO: 0
batch_size:,4,timestamp,1317280850727,latency,24911,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317280850727 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 30651 GPULatency: 24911 SLO: 0
batch_size:,4,timestamp,1317280875653,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317280875653 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 55577 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317280900584,latency,24919,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317280900584 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 18177 GPULatency: 24919 SLO: 0
batch_size:,4,timestamp,1317280925511,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317280925511 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 11950 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317280950436,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,965,
Timestamp: 1317280950436 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 5723 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317280975362,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,965,
Timestamp: 1317280975362 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 30649 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317281000286,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317281000286 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 55574 GPULatency: 24914 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24914,cpu_latency,61387,0,0,1,1317281017458,2692,0,Images_procssed,2692
batch_size:,4,timestamp,1317281025215,latency,24918,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,962,
Timestamp: 1317281025215 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 18176 GPULatency: 24918 SLO: 0
batch_size:,4,timestamp,1317281050143,latency,24919,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317281050143 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 11951 GPULatency: 24919 SLO: 0
batch_size:,4,timestamp,1317281075067,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317281075067 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 5725 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317281099995,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317281099995 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 30653 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317281124921,latency,24910,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317281124921 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 55579 GPULatency: 24910 SLO: 0
batch_size:,4,timestamp,1317281149848,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317281149848 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 18173 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317281174768,latency,24909,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,965,
Timestamp: 1317281174768 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 11944 GPULatency: 24909 SLO: 0
batch_size:,4,timestamp,1317281199695,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,965,
Timestamp: 1317281199695 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 5674 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317281224628,latency,24922,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317281224628 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 30607 GPULatency: 24922 SLO: 0
batch_size:,4,timestamp,1317281249552,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317281249552 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 55531 GPULatency: 24912 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24914,cpu_latency,61387,0,0,1,1317281267485,2732,0,Images_procssed,2732
batch_size:,4,timestamp,1317281274479,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317281274479 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 18171 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317281299405,latency,24918,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317281299405 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 11951 GPULatency: 24918 SLO: 0
batch_size:,4,timestamp,1317281324332,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317281324332 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 5680 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317281349253,latency,24910,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317281349253 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 30601 GPULatency: 24910 SLO: 0
batch_size:,4,timestamp,1317281374183,latency,24918,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317281374183 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 55530 GPULatency: 24918 SLO: 0
batch_size:,4,timestamp,1317281399107,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317281399107 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 18168 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317281424038,latency,24919,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317281424038 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 11952 GPULatency: 24919 SLO: 0
batch_size:,4,timestamp,1317281448960,latency,24910,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317281448960 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 5676 GPULatency: 24910 SLO: 0
batch_size:,4,timestamp,1317281473889,latency,24918,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317281473889 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 30606 GPULatency: 24918 SLO: 0
batch_size:,4,timestamp,1317281498818,latency,24918,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317281498818 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 55535 GPULatency: 24918 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24916,cpu_latency,61387,0,0,1,1317281517513,2772,0,Images_procssed,2772
batch_size:,4,timestamp,1317281523745,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317281523745 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 18170 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317281548672,latency,24919,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317281548672 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 11948 GPULatency: 24919 SLO: 0
batch_size:,4,timestamp,1317281573596,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317281573596 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 5726 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317281598520,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317281598520 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 30650 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317281623452,latency,24921,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317281623452 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 55582 GPULatency: 24921 SLO: 0
batch_size:,4,timestamp,1317281648379,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317281648379 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 18170 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317281673304,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317281673304 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 11951 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317281698228,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317281698228 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 5726 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317281723156,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317281723156 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 30654 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317281748083,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317281748083 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 55581 GPULatency: 24915 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24915,cpu_latency,61387,0,0,1,1317281767813,2812,0,Images_procssed,2812
batch_size:,4,timestamp,1317281773008,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317281773008 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 18171 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317281797930,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317281797930 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 11949 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317281822860,latency,24918,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317281822860 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 5676 GPULatency: 24918 SLO: 0
batch_size:,4,timestamp,1317281847786,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317281847786 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 30603 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317281872717,latency,24919,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317281872717 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 55533 GPULatency: 24919 SLO: 0
batch_size:,4,timestamp,1317281897645,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317281897645 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 18171 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317281922627,latency,24971,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,965,
Timestamp: 1317281922627 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 12000 GPULatency: 24971 SLO: 0
batch_size:,4,timestamp,1317281947607,latency,24966,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,965,
Timestamp: 1317281947607 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 5831 GPULatency: 24966 SLO: 0
batch_size:,4,timestamp,1317281972537,latency,24918,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317281972537 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 30761 GPULatency: 24918 SLO: 0
batch_size:,4,timestamp,1317281997404,latency,24855,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317281997404 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 55628 GPULatency: 24855 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24895,cpu_latency,61387,0,0,1,1317282017467,2852,0,Images_procssed,2852
batch_size:,4,timestamp,1317282022273,latency,24859,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317282022273 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 18166 GPULatency: 24859 SLO: 0
batch_size:,4,timestamp,1317282047198,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317282047198 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 11950 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317282072125,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317282072125 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 5678 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317282097053,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317282097053 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 30606 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317282121991,latency,24926,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,966,
Timestamp: 1317282121991 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 55544 GPULatency: 24926 SLO: 0
batch_size:,4,timestamp,1317282146914,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,965,
Timestamp: 1317282146914 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 18165 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317282171838,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,965,
Timestamp: 1317282171838 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 11943 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317282196760,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,966,
Timestamp: 1317282196760 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 5721 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317282221685,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317282221685 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 30646 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317282246613,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317282246613 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 55574 GPULatency: 24916 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24914,cpu_latency,61387,0,0,1,1317282267438,2892,0,Images_procssed,2892
batch_size:,4,timestamp,1317282271535,latency,24911,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317282271535 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 18165 GPULatency: 24911 SLO: 0
batch_size:,4,timestamp,1317282296464,latency,24921,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317282296464 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 11952 GPULatency: 24921 SLO: 0
batch_size:,4,timestamp,1317282321392,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317282321392 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 5679 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317282346320,latency,24918,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317282346320 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 30608 GPULatency: 24918 SLO: 0
batch_size:,4,timestamp,1317282371244,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,965,
Timestamp: 1317282371244 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 55532 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317282396172,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317282396172 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 18173 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317282421101,latency,24918,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317282421101 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 11949 GPULatency: 24918 SLO: 0
batch_size:,4,timestamp,1317282446022,latency,24910,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,965,
Timestamp: 1317282446022 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 5722 GPULatency: 24910 SLO: 0
batch_size:,4,timestamp,1317282470949,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317282470949 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 30649 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317282495874,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317282495874 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 55574 GPULatency: 24913 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24913,cpu_latency,61387,0,0,1,1317282517685,2932,0,Images_procssed,2932
batch_size:,4,timestamp,1317282520803,latency,24918,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317282520803 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 18173 GPULatency: 24918 SLO: 0
batch_size:,4,timestamp,1317282545731,latency,24920,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317282545731 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 11949 GPULatency: 24920 SLO: 0
batch_size:,4,timestamp,1317282570654,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,965,
Timestamp: 1317282570654 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 5724 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317282595580,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317282595580 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 30650 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317282620509,latency,24918,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317282620509 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 55579 GPULatency: 24918 SLO: 0
batch_size:,4,timestamp,1317282645434,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317282645434 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 18171 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317282670361,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317282670361 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 11951 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317282695287,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317282695287 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 5677 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317282720217,latency,24919,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317282720217 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 30608 GPULatency: 24919 SLO: 0
batch_size:,4,timestamp,1317282745138,latency,24910,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317282745138 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 55528 GPULatency: 24910 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24913,cpu_latency,61387,0,0,1,1317282767446,2972,0,Images_procssed,2972
batch_size:,4,timestamp,1317282770063,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317282770063 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 18170 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317282794991,latency,24919,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317282794991 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 11952 GPULatency: 24919 SLO: 0
batch_size:,4,timestamp,1317282819918,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317282819918 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 5678 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317282844844,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317282844844 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 30604 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317282869773,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317282869773 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 55533 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317282894697,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317282894697 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 18168 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317282919625,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317282919625 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 11951 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317282944552,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317282944552 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 5678 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317282969482,latency,24919,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,962,
Timestamp: 1317282969482 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 30608 GPULatency: 24919 SLO: 0
batch_size:,4,timestamp,1317282994405,latency,24911,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317282994405 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 55531 GPULatency: 24911 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24914,cpu_latency,61387,0,0,1,1317283017476,3012,0,Images_procssed,3012
batch_size:,4,timestamp,1317283019333,latency,24918,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317283019333 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 18168 GPULatency: 24918 SLO: 0
batch_size:,4,timestamp,1317283044262,latency,24921,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,965,
Timestamp: 1317283044262 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 11947 GPULatency: 24921 SLO: 0
batch_size:,4,timestamp,1317283069185,latency,24911,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317283069185 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 5725 GPULatency: 24911 SLO: 0
batch_size:,4,timestamp,1317283094113,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317283094113 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 30654 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317283119039,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317283119039 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 55579 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317283143965,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317283143965 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 18169 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317283168892,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317283168892 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 11950 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317283193816,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317283193816 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 5726 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317283218744,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317283218744 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 30654 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317283243669,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317283243669 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 55578 GPULatency: 24913 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24914,cpu_latency,61387,0,0,1,1317283267556,3052,0,Images_procssed,3052
batch_size:,4,timestamp,1317283268599,latency,24920,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317283268599 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 18174 GPULatency: 24920 SLO: 0
batch_size:,4,timestamp,1317283293522,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317283293522 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 11951 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317283318447,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317283318447 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 5676 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317283343374,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317283343374 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 30603 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317283368302,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317283368302 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 55531 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317283393227,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317283393227 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 18172 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317283418153,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317283418153 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 11950 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317283443079,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317283443079 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 5677 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317283468006,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317283468006 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 30603 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317283492938,latency,24921,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317283492938 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 55535 GPULatency: 24921 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24917,cpu_latency,61387,0,0,1,1317283517859,3092,0,Images_procssed,3092
batch_size:,4,timestamp,1317283517870,latency,24920,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317283517870 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 18176 GPULatency: 24920 SLO: 0
batch_size:,4,timestamp,1317283542788,latency,24911,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317283542788 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 11952 GPULatency: 24911 SLO: 0
batch_size:,4,timestamp,1317283567712,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317283567712 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 5726 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317283592640,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,965,
Timestamp: 1317283592640 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 30653 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317283617565,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317283617565 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 55578 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317283642492,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317283642492 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 18170 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317283667418,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317283667418 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 11953 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317283692347,latency,24918,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317283692347 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 5679 GPULatency: 24918 SLO: 0
batch_size:,4,timestamp,1317283717272,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317283717272 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 30604 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317283742201,latency,24919,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317283742201 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 55533 GPULatency: 24919 SLO: 0
batch_size:,4,timestamp,1317283767128,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,965,
Timestamp: 1317283767128 TotalImages: 44 BatchSize: 4 LearnedSize: 0 CPULatency: 18167 GPULatency: 24915 SLO: 0
Measurement_interval(ms):,250,Throughput:,176,gpu_latency:,24916,cpu_latency,61387,0,0,1,1317283767710,3136,0,Images_procssed,3136
batch_size:,4,timestamp,1317283792055,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317283792055 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 11945 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317283816977,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317283816977 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 5726 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317283841906,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317283841906 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 30655 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317283866832,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317283866832 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 55580 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317283891759,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317283891759 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 18171 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317283916683,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317283916683 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 11951 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317283941610,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317283941610 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 5678 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317283966534,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317283966534 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 30602 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317283991460,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317283991460 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 55528 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317284016392,latency,24922,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317284016392 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 18177 GPULatency: 24922 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24917,cpu_latency,61387,0,0,1,1317284017463,3176,0,Images_procssed,3176
batch_size:,4,timestamp,1317284041318,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317284041318 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 11951 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317284066243,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317284066243 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 5726 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317284091170,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317284091170 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 30653 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317284116096,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317284116096 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 55579 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317284141021,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317284141021 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 18172 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317284165947,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317284165947 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 11950 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317284190874,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317284190874 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 5676 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317284215802,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317284215802 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 30604 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317284240729,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317284240729 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 55531 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317284265656,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317284265656 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 18171 GPULatency: 24916 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24915,cpu_latency,61387,0,0,1,1317284267765,3216,0,Images_procssed,3216
batch_size:,4,timestamp,1317284290581,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,965,
Timestamp: 1317284290581 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 11947 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317284315505,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317284315505 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 5725 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317284340436,latency,24919,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317284340436 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 30656 GPULatency: 24919 SLO: 0
batch_size:,4,timestamp,1317284365361,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317284365361 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 55581 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317284390287,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,971,
Timestamp: 1317284390287 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 48281 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317284415215,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317284415215 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 11948 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317284440140,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317284440140 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 5679 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317284465103,latency,24951,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,962,
Timestamp: 1317284465103 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 30642 GPULatency: 24951 SLO: 0
batch_size:,4,timestamp,1317284489992,latency,24877,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317284489992 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 55530 GPULatency: 24877 SLO: 0
batch_size:,4,timestamp,1317284514917,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317284514917 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 18170 GPULatency: 24913 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24908,cpu_latency,61387,0,0,1,1317284517468,3256,0,Images_procssed,3256
batch_size:,4,timestamp,1317284539843,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317284539843 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 11951 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317284564771,latency,24918,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317284564771 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 5677 GPULatency: 24918 SLO: 0
batch_size:,4,timestamp,1317284589698,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317284589698 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 30604 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317284614624,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317284614624 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 55531 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317284639553,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317284639553 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 18173 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317284664479,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317284664479 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 11949 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317284689405,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317284689405 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 5679 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317284714332,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317284714332 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 30606 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317284739257,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317284739257 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 55532 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317284764185,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317284764185 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 18171 GPULatency: 24917 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24915,cpu_latency,61387,0,0,1,1317284767438,3296,0,Images_procssed,3296
batch_size:,4,timestamp,1317284789110,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,974,
Timestamp: 1317284789110 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 11952 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317284814036,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317284814036 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 5726 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317284838963,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317284838963 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 30653 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317284863890,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317284863890 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 55581 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317284888818,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317284888818 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 18172 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317284913744,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,966,
Timestamp: 1317284913744 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 11949 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317284938664,latency,24907,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,958,
Timestamp: 1317284938664 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 5675 GPULatency: 24907 SLO: 0
batch_size:,4,timestamp,1317284963590,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317284963590 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 30601 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317284988570,latency,24968,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,969,
Timestamp: 1317284988570 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 55581 GPULatency: 24968 SLO: 0
batch_size:,4,timestamp,1317285013445,latency,24864,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,982,
Timestamp: 1317285013445 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 18178 GPULatency: 24864 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24902,cpu_latency,61387,0,0,1,1317285017625,3336,0,Images_procssed,3336
batch_size:,4,timestamp,1317285038369,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,961,
Timestamp: 1317285038369 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 11903 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317285063346,latency,24967,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,956,
Timestamp: 1317285063346 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 5726 GPULatency: 24967 SLO: 0
batch_size:,4,timestamp,1317285088227,latency,24868,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,940,
Timestamp: 1317285088227 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 30606 GPULatency: 24868 SLO: 0
batch_size:,4,timestamp,1317285113152,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,976,
Timestamp: 1317285113152 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 55532 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317285138129,latency,24966,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,961,
Timestamp: 1317285138129 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 18225 GPULatency: 24966 SLO: 0
batch_size:,4,timestamp,1317285163046,latency,24906,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,965,
Timestamp: 1317285163046 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 11948 GPULatency: 24906 SLO: 0
batch_size:,4,timestamp,1317285187972,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,965,
Timestamp: 1317285187972 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 5723 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317285212857,latency,24873,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,988,
Timestamp: 1317285212857 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 30607 GPULatency: 24873 SLO: 0
batch_size:,4,timestamp,1317285237787,latency,24919,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317285237787 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 55537 GPULatency: 24919 SLO: 0
batch_size:,4,timestamp,1317285262715,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317285262715 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 18172 GPULatency: 24917 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24912,cpu_latency,61387,0,0,1,1317285267933,3376,0,Images_procssed,3376
batch_size:,4,timestamp,1317285287639,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317285287639 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 11950 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317285312567,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,965,
Timestamp: 1317285312567 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 5678 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317285337492,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317285337492 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 30604 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317285362419,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317285362419 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 55531 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317285387340,latency,24909,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,956,
Timestamp: 1317285387340 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 18166 GPULatency: 24909 SLO: 0
batch_size:,4,timestamp,1317285412269,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,943,
Timestamp: 1317285412269 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 11954 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317285437193,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,952,
Timestamp: 1317285437193 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 5676 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317285462120,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,962,
Timestamp: 1317285462120 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 30602 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317285487048,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,940,
Timestamp: 1317285487048 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 55531 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317285511976,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317285511976 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 18172 GPULatency: 24917 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24916,cpu_latency,61387,0,0,1,1317285517470,3416,0,Images_procssed,3416
batch_size:,4,timestamp,1317285536900,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,960,
Timestamp: 1317285536900 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 11951 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317285561828,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,940,
Timestamp: 1317285561828 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 5675 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317285586757,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317285586757 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 30604 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317285611679,latency,24910,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,978,
Timestamp: 1317285611679 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 55527 GPULatency: 24910 SLO: 0
batch_size:,4,timestamp,1317285636609,latency,24918,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317285636609 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 18174 GPULatency: 24918 SLO: 0
batch_size:,4,timestamp,1317285661538,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317285661538 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 11957 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317285686462,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317285686462 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 5725 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317285711390,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317285711390 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 30654 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317285736315,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317285736315 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 55579 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317285761242,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317285761242 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 18172 GPULatency: 24915 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24914,cpu_latency,61387,0,0,1,1317285767496,3456,0,Images_procssed,3456
batch_size:,4,timestamp,1317285786165,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,949,
Timestamp: 1317285786165 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 11948 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317285811092,latency,24918,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,940,
Timestamp: 1317285811092 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 5676 GPULatency: 24918 SLO: 0
batch_size:,4,timestamp,1317285836020,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,940,
Timestamp: 1317285836020 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 30603 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317285860944,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,957,
Timestamp: 1317285860944 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 55528 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317285885869,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,962,
Timestamp: 1317285885869 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 18173 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317285910797,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,958,
Timestamp: 1317285910797 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 11903 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317285935723,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,953,
Timestamp: 1317285935723 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 5674 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317285960651,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317285960651 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 30602 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317285985628,latency,24966,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,962,
Timestamp: 1317285985628 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 55580 GPULatency: 24966 SLO: 0
batch_size:,4,timestamp,1317286010505,latency,24867,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317286010505 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 18179 GPULatency: 24867 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24903,cpu_latency,61387,0,0,1,1317286017793,3496,0,Images_procssed,3496
batch_size:,4,timestamp,1317286035478,latency,24962,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,962,
Timestamp: 1317286035478 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 12004 GPULatency: 24962 SLO: 0
batch_size:,4,timestamp,1317286060405,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,961,
Timestamp: 1317286060405 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 5727 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317286085332,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317286085332 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 30654 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317286110207,latency,24864,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317286110207 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 55530 GPULatency: 24864 SLO: 0
batch_size:,4,timestamp,1317286135139,latency,24921,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317286135139 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 18177 GPULatency: 24921 SLO: 0
batch_size:,4,timestamp,1317286160069,latency,24919,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317286160069 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 11955 GPULatency: 24919 SLO: 0
batch_size:,4,timestamp,1317286184993,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317286184993 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 5677 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317286209921,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317286209921 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 30605 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317286234846,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317286234846 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 55530 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317286259772,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317286259772 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 18167 GPULatency: 24914 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24914,cpu_latency,61387,0,0,1,1317286267447,3536,0,Images_procssed,3536
batch_size:,4,timestamp,1317286284697,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,957,
Timestamp: 1317286284697 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 11953 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317286309624,latency,24918,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317286309624 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 5677 GPULatency: 24918 SLO: 0
batch_size:,4,timestamp,1317286334549,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317286334549 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 30601 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317286359475,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,940,
Timestamp: 1317286359475 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 55527 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317286384406,latency,24920,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317286384406 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 18177 GPULatency: 24920 SLO: 0
batch_size:,4,timestamp,1317286409334,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317286409334 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 11951 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317286434258,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317286434258 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 5726 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317286459183,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317286459183 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 30651 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317286484109,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317286484109 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 55577 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317286509033,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,957,
Timestamp: 1317286509033 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 18171 GPULatency: 24912 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24913,cpu_latency,61387,0,0,1,1317286517465,3576,0,Images_procssed,3576
batch_size:,4,timestamp,1317286533962,latency,24919,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317286533962 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 11908 GPULatency: 24919 SLO: 0
batch_size:,4,timestamp,1317286558887,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,965,
Timestamp: 1317286558887 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 5725 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317286583812,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,940,
Timestamp: 1317286583812 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 30650 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317286608738,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,957,
Timestamp: 1317286608738 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 55575 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317286633671,latency,24921,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317286633671 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 18178 GPULatency: 24921 SLO: 0
batch_size:,4,timestamp,1317286658594,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317286658594 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 11949 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317286683521,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,965,
Timestamp: 1317286683521 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 5726 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317286708448,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,965,
Timestamp: 1317286708448 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 30653 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317286733375,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317286733375 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 55580 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317286758301,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317286758301 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 18170 GPULatency: 24913 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24914,cpu_latency,61387,0,0,1,1317286767664,3616,0,Images_procssed,3616
batch_size:,4,timestamp,1317286783229,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317286783229 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 11954 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317286808154,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317286808154 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 5678 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317286833081,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317286833081 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 30605 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317286858013,latency,24920,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317286858013 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 55537 GPULatency: 24920 SLO: 0
batch_size:,4,timestamp,1317286882978,latency,24953,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317286882978 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 18195 GPULatency: 24953 SLO: 0
batch_size:,4,timestamp,1317286907887,latency,24898,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317286907887 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 11965 GPULatency: 24898 SLO: 0
batch_size:,4,timestamp,1317286932793,latency,24892,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317286932793 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 5730 GPULatency: 24892 SLO: 0
batch_size:,4,timestamp,1317286957753,latency,24949,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317286957753 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 30690 GPULatency: 24949 SLO: 0
batch_size:,4,timestamp,1317286982653,latency,24888,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317286982653 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 55591 GPULatency: 24888 SLO: 0
batch_size:,4,timestamp,1317287007570,latency,24907,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317287007570 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 18194 GPULatency: 24907 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24907,cpu_latency,61387,0,0,1,1317287017448,3656,0,Images_procssed,3656
batch_size:,4,timestamp,1317287032525,latency,24944,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317287032525 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 11961 GPULatency: 24944 SLO: 0
batch_size:,4,timestamp,1317287057424,latency,24889,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317287057424 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 5730 GPULatency: 24889 SLO: 0
batch_size:,4,timestamp,1317287082381,latency,24945,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317287082381 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 30687 GPULatency: 24945 SLO: 0
batch_size:,4,timestamp,1317287107284,latency,24892,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317287107284 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 55590 GPULatency: 24892 SLO: 0
batch_size:,4,timestamp,1317287132205,latency,24910,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317287132205 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 18195 GPULatency: 24910 SLO: 0
batch_size:,4,timestamp,1317287157166,latency,24950,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317287157166 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 11965 GPULatency: 24950 SLO: 0
batch_size:,4,timestamp,1317287182074,latency,24896,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317287182074 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 5730 GPULatency: 24896 SLO: 0
batch_size:,4,timestamp,1317287206987,latency,24902,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317287206987 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 30643 GPULatency: 24902 SLO: 0
batch_size:,4,timestamp,1317287231910,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317287231910 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 55566 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317287256874,latency,24953,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317287256874 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 18197 GPULatency: 24953 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24931,cpu_latency,61387,0,0,1,1317287267462,3696,0,Images_procssed,3696
batch_size:,4,timestamp,1317287281782,latency,24896,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317287281782 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 11963 GPULatency: 24896 SLO: 0
batch_size:,4,timestamp,1317287306688,latency,24896,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317287306688 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 5729 GPULatency: 24896 SLO: 0
batch_size:,4,timestamp,1317287331645,latency,24946,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317287331645 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 30686 GPULatency: 24946 SLO: 0
batch_size:,4,timestamp,1317287356538,latency,24881,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317287356538 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 55579 GPULatency: 24881 SLO: 0
batch_size:,4,timestamp,1317287381460,latency,24911,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317287381460 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 18168 GPULatency: 24911 SLO: 0
batch_size:,4,timestamp,1317287406385,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,961,
Timestamp: 1317287406385 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 11951 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317287431312,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,940,
Timestamp: 1317287431312 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 5675 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317287456243,latency,24919,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317287456243 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 30606 GPULatency: 24919 SLO: 0
batch_size:,4,timestamp,1317287481173,latency,24919,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317287481173 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 55536 GPULatency: 24919 SLO: 0
batch_size:,4,timestamp,1317287506095,latency,24911,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317287506095 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 18168 GPULatency: 24911 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24914,cpu_latency,61387,0,0,1,1317287517536,3736,0,Images_procssed,3736
batch_size:,4,timestamp,1317287531024,latency,24918,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317287531024 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 11950 GPULatency: 24918 SLO: 0
batch_size:,4,timestamp,1317287555949,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,965,
Timestamp: 1317287555949 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 5726 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317287580879,latency,24918,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,962,
Timestamp: 1317287580879 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 30656 GPULatency: 24918 SLO: 0
batch_size:,4,timestamp,1317287605805,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317287605805 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 55582 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317287630729,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317287630729 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 18167 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317287655652,latency,24910,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317287655652 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 11950 GPULatency: 24910 SLO: 0
batch_size:,4,timestamp,1317287680579,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,941,
Timestamp: 1317287680579 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 5677 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317287705503,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,952,
Timestamp: 1317287705503 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 30600 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317287730430,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,960,
Timestamp: 1317287730430 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 55528 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317287755359,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317287755359 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 18173 GPULatency: 24916 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24915,cpu_latency,61387,0,0,1,1317287767830,3776,0,Images_procssed,3776
batch_size:,4,timestamp,1317287780284,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,958,
Timestamp: 1317287780284 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 11951 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317287805209,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,940,
Timestamp: 1317287805209 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 5677 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317287830140,latency,24920,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317287830140 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 30607 GPULatency: 24920 SLO: 0
batch_size:,4,timestamp,1317287855114,latency,24963,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,961,
Timestamp: 1317287855114 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 55581 GPULatency: 24963 SLO: 0
batch_size:,4,timestamp,1317287880039,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317287880039 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 18224 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317287904962,latency,24911,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,965,
Timestamp: 1317287904962 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 11953 GPULatency: 24911 SLO: 0
batch_size:,4,timestamp,1317287929894,latency,24920,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,958,
Timestamp: 1317287929894 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 5729 GPULatency: 24920 SLO: 0
batch_size:,4,timestamp,1317287954769,latency,24862,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,972,
Timestamp: 1317287954769 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 30604 GPULatency: 24862 SLO: 0
batch_size:,4,timestamp,1317287979698,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317287979698 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 55533 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317288004625,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317288004625 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 18171 GPULatency: 24917 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24910,cpu_latency,61387,0,0,1,1317288017485,3816,0,Images_procssed,3816
batch_size:,4,timestamp,1317288029553,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317288029553 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 11953 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317288054478,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317288054478 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 5726 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317288079407,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317288079407 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 30655 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317288104333,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317288104333 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 55581 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317288129257,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317288129257 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 18169 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317288154183,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317288154183 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 11952 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317288179108,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317288179108 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 5676 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317288204035,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,940,
Timestamp: 1317288204035 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 30603 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317288228960,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,952,
Timestamp: 1317288228960 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 55528 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317288253931,latency,24959,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,965,
Timestamp: 1317288253931 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 18218 GPULatency: 24959 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24936,cpu_latency,61387,0,0,1,1317288267446,3856,0,Images_procssed,3856
batch_size:,4,timestamp,1317288278812,latency,24869,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,952,
Timestamp: 1317288278812 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 11904 GPULatency: 24869 SLO: 0
batch_size:,4,timestamp,1317288303741,latency,24919,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,965,
Timestamp: 1317288303741 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 5676 GPULatency: 24919 SLO: 0
batch_size:,4,timestamp,1317288328668,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,939,
Timestamp: 1317288328668 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 30604 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317288353596,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317288353596 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 55531 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317288378523,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317288378523 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 18172 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317288403449,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317288403449 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 11952 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317288428375,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,965,
Timestamp: 1317288428375 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 5678 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317288453300,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317288453300 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 30603 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317288478244,latency,24933,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,965,
Timestamp: 1317288478244 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 55547 GPULatency: 24933 SLO: 0
batch_size:,4,timestamp,1317288503155,latency,24900,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,966,
Timestamp: 1317288503155 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 18153 GPULatency: 24900 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24911,cpu_latency,61387,0,0,1,1317288517699,3896,0,Images_procssed,3896
batch_size:,4,timestamp,1317288528079,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,940,
Timestamp: 1317288528079 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 11948 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317288553003,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,952,
Timestamp: 1317288553003 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 5677 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317288577934,latency,24920,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317288577934 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 30608 GPULatency: 24920 SLO: 0
batch_size:,4,timestamp,1317288602862,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317288602862 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 55536 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317288627783,latency,24911,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317288627783 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 18166 GPULatency: 24911 SLO: 0
batch_size:,4,timestamp,1317288652714,latency,24920,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317288652714 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 11956 GPULatency: 24920 SLO: 0
batch_size:,4,timestamp,1317288677642,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317288677642 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 5729 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317288702568,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317288702568 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 30655 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317288727493,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317288727493 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 55580 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317288752422,latency,24918,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317288752422 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 18174 GPULatency: 24918 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24916,cpu_latency,61387,0,0,1,1317288767468,3936,0,Images_procssed,3936
batch_size:,4,timestamp,1317288777346,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317288777346 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 11947 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317288802270,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317288802270 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 5725 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317288827199,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317288827199 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 30654 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317288852126,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317288852126 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 55581 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317288877054,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317288877054 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 18175 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317288901980,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317288901980 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 11949 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317288926901,latency,24909,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,940,
Timestamp: 1317288926901 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 5676 GPULatency: 24909 SLO: 0
batch_size:,4,timestamp,1317288951829,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317288951829 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 30604 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317288976754,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317288976754 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 55529 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317289001726,latency,24961,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317289001726 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 18221 GPULatency: 24961 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24937,cpu_latency,61387,0,0,1,1317289017484,3976,0,Images_procssed,3976
batch_size:,4,timestamp,1317289026606,latency,24867,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,949,
Timestamp: 1317289026606 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 11904 GPULatency: 24867 SLO: 0
batch_size:,4,timestamp,1317289051534,latency,24920,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317289051534 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 5676 GPULatency: 24920 SLO: 0
batch_size:,4,timestamp,1317289076465,latency,24920,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317289076465 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 30607 GPULatency: 24920 SLO: 0
batch_size:,4,timestamp,1317289101387,latency,24911,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317289101387 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 55529 GPULatency: 24911 SLO: 0
batch_size:,4,timestamp,1317289126312,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,946,
Timestamp: 1317289126312 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 18172 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317289151291,latency,24968,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,959,
Timestamp: 1317289151291 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 11957 GPULatency: 24968 SLO: 0
batch_size:,4,timestamp,1317289176168,latency,24865,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,941,
Timestamp: 1317289176168 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 5679 GPULatency: 24865 SLO: 0
batch_size:,4,timestamp,1317289201096,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317289201096 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 30606 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317289226021,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317289226021 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 55531 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317289250945,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317289250945 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 18169 GPULatency: 24913 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24912,cpu_latency,61387,0,0,1,1317289267563,4016,0,Images_procssed,4016
batch_size:,4,timestamp,1317289275869,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317289275869 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 11952 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317289300848,latency,24971,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,953,
Timestamp: 1317289300848 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 5728 GPULatency: 24971 SLO: 0
batch_size:,4,timestamp,1317289325727,latency,24867,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317289325727 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 30606 GPULatency: 24867 SLO: 0
batch_size:,4,timestamp,1317289350655,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317289350655 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 55535 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317289375579,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317289375579 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 18166 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317289400507,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317289400507 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 11951 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317289425434,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317289425434 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 5680 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317289450361,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317289450361 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 30607 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317289475287,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317289475287 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 55533 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317289500214,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317289500214 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 18172 GPULatency: 24916 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24915,cpu_latency,61387,0,0,1,1317289517867,4056,0,Images_procssed,4056
batch_size:,4,timestamp,1317289525136,latency,24909,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,957,
Timestamp: 1317289525136 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 11949 GPULatency: 24909 SLO: 0
batch_size:,4,timestamp,1317289550064,latency,24919,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317289550064 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 5676 GPULatency: 24919 SLO: 0
batch_size:,4,timestamp,1317289574991,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317289574991 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 30603 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317289599918,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317289599918 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 55530 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317289624847,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317289624847 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 18172 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317289649773,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317289649773 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 11950 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317289674698,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317289674698 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 5726 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317289699623,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317289699623 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 30650 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317289724551,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317289724551 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 55578 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317289749478,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317289749478 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 18174 GPULatency: 24914 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24914,cpu_latency,61387,0,0,1,1317289767465,4096,0,Images_procssed,4096
batch_size:,4,timestamp,1317289774406,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317289774406 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 11956 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317289799328,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317289799328 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 5675 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317289824257,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317289824257 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 30604 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317289849186,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317289849186 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 55533 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317289874111,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317289874111 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 18171 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317289899035,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317289899035 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 11954 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317289923963,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317289923963 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 5727 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317289948892,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317289948892 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 30656 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317289973814,latency,24910,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317289973814 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 55578 GPULatency: 24910 SLO: 0
batch_size:,4,timestamp,1317289998741,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317289998741 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 18172 GPULatency: 24916 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24914,cpu_latency,61387,0,0,1,1317290017438,4136,0,Images_procssed,4136
batch_size:,4,timestamp,1317290023668,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317290023668 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 11953 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317290048595,latency,24919,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,965,
Timestamp: 1317290048595 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 5677 GPULatency: 24919 SLO: 0
batch_size:,4,timestamp,1317290073521,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317290073521 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 30603 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317290098444,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,952,
Timestamp: 1317290098444 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 55526 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317290123372,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,940,
Timestamp: 1317290123372 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 18172 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317290148302,latency,24919,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317290148302 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 11951 GPULatency: 24919 SLO: 0
batch_size:,4,timestamp,1317290173227,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317290173227 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 5677 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317290198157,latency,24918,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317290198157 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 30607 GPULatency: 24918 SLO: 0
batch_size:,4,timestamp,1317290223078,latency,24909,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317290223078 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 55527 GPULatency: 24909 SLO: 0
batch_size:,4,timestamp,1317290248008,latency,24918,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,952,
Timestamp: 1317290248008 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 18176 GPULatency: 24918 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24915,cpu_latency,61387,0,0,1,1317290267737,4176,0,Images_procssed,4176
batch_size:,4,timestamp,1317290272935,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317290272935 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 11959 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317290297857,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317290297857 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 5674 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317290322788,latency,24919,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317290322788 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 30605 GPULatency: 24919 SLO: 0
batch_size:,4,timestamp,1317290347713,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317290347713 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 55529 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317290372639,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317290372639 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 18170 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317290397610,latency,24959,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,962,
Timestamp: 1317290397610 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 11999 GPULatency: 24959 SLO: 0
batch_size:,4,timestamp,1317290422541,latency,24920,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,961,
Timestamp: 1317290422541 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 5729 GPULatency: 24920 SLO: 0
batch_size:,4,timestamp,1317290447414,latency,24862,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,953,
Timestamp: 1317290447414 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 30603 GPULatency: 24862 SLO: 0
batch_size:,4,timestamp,1317290472389,latency,24964,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,966,
Timestamp: 1317290472389 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 55578 GPULatency: 24964 SLO: 0
batch_size:,4,timestamp,1317290497267,latency,24866,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,968,
Timestamp: 1317290497267 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 18178 GPULatency: 24866 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24897,cpu_latency,61387,0,0,1,1317290517447,4216,0,Images_procssed,4216
batch_size:,4,timestamp,1317290522199,latency,24921,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317290522199 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 11909 GPULatency: 24921 SLO: 0
batch_size:,4,timestamp,1317290547123,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317290547123 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 5675 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317290572051,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317290572051 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 30603 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317290596974,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,952,
Timestamp: 1317290596974 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 55527 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317290621953,latency,24967,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,961,
Timestamp: 1317290621953 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 18227 GPULatency: 24967 SLO: 0
batch_size:,4,timestamp,1317290646879,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317290646879 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 11957 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317290671752,latency,24863,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,952,
Timestamp: 1317290671752 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 5675 GPULatency: 24863 SLO: 0
batch_size:,4,timestamp,1317290696684,latency,24919,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317290696684 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 30606 GPULatency: 24919 SLO: 0
batch_size:,4,timestamp,1317290721609,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317290721609 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 55532 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317290746537,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317290746537 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 18173 GPULatency: 24916 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24913,cpu_latency,61387,0,0,1,1317290767475,4256,0,Images_procssed,4256
batch_size:,4,timestamp,1317290771465,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317290771465 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 11953 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317290796391,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,965,
Timestamp: 1317290796391 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 5678 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317290821318,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317290821318 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 30605 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317290846242,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317290846242 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 55529 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317290871191,latency,24937,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317290871191 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 18185 GPULatency: 24937 SLO: 0
batch_size:,4,timestamp,1317290896101,latency,24898,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317290896101 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 11960 GPULatency: 24898 SLO: 0
batch_size:,4,timestamp,1317290921054,latency,24942,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317290921054 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 5732 GPULatency: 24942 SLO: 0
batch_size:,4,timestamp,1317290945953,latency,24887,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317290945953 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 30631 GPULatency: 24887 SLO: 0
batch_size:,4,timestamp,1317290970909,latency,24944,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317290970909 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 55586 GPULatency: 24944 SLO: 0
batch_size:,4,timestamp,1317290995805,latency,24886,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317290995805 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 18184 GPULatency: 24886 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24905,cpu_latency,61387,0,0,1,1317291017647,4296,0,Images_procssed,4296
batch_size:,4,timestamp,1317291020765,latency,24949,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317291020765 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 11963 GPULatency: 24949 SLO: 0
batch_size:,4,timestamp,1317291045671,latency,24898,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317291045671 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 5731 GPULatency: 24898 SLO: 0
batch_size:,4,timestamp,1317291070587,latency,24903,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317291070587 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 30646 GPULatency: 24903 SLO: 0
batch_size:,4,timestamp,1317291095549,latency,24951,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317291095549 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 55608 GPULatency: 24951 SLO: 0
batch_size:,4,timestamp,1317291120457,latency,24897,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317291120457 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 18192 GPULatency: 24897 SLO: 0
batch_size:,4,timestamp,1317291145366,latency,24898,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317291145366 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 11962 GPULatency: 24898 SLO: 0
batch_size:,4,timestamp,1317291170323,latency,24947,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317291170323 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 5731 GPULatency: 24947 SLO: 0
batch_size:,4,timestamp,1317291195223,latency,24888,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317291195223 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 30630 GPULatency: 24888 SLO: 0
batch_size:,4,timestamp,1317291220179,latency,24944,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317291220179 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 55586 GPULatency: 24944 SLO: 0
batch_size:,4,timestamp,1317291245077,latency,24887,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317291245077 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 18186 GPULatency: 24887 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24906,cpu_latency,61387,0,0,1,1317291267917,4336,0,Images_procssed,4336
batch_size:,4,timestamp,1317291269996,latency,24908,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317291269996 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 11959 GPULatency: 24908 SLO: 0
batch_size:,4,timestamp,1317291294958,latency,24952,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317291294958 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 5733 GPULatency: 24952 SLO: 0
batch_size:,4,timestamp,1317291319868,latency,24898,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317291319868 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 30643 GPULatency: 24898 SLO: 0
batch_size:,4,timestamp,1317291344776,latency,24896,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317291344776 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 55551 GPULatency: 24896 SLO: 0
batch_size:,4,timestamp,1317291369743,latency,24954,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317291369743 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 18201 GPULatency: 24954 SLO: 0
batch_size:,4,timestamp,1317291394652,latency,24897,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317291394652 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 11963 GPULatency: 24897 SLO: 0
batch_size:,4,timestamp,1317291419566,latency,24903,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317291419566 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 5731 GPULatency: 24903 SLO: 0
batch_size:,4,timestamp,1317291444485,latency,24907,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317291444485 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 30651 GPULatency: 24907 SLO: 0
batch_size:,4,timestamp,1317291469439,latency,24943,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317291469439 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 55605 GPULatency: 24943 SLO: 0
batch_size:,4,timestamp,1317291494339,latency,24888,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317291494339 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 18185 GPULatency: 24888 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24906,cpu_latency,61387,0,0,1,1317291517443,4376,0,Images_procssed,4376
batch_size:,4,timestamp,1317291519300,latency,24951,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317291519300 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 11964 GPULatency: 24951 SLO: 0
batch_size:,4,timestamp,1317291544208,latency,24900,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317291544208 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 5733 GPULatency: 24900 SLO: 0
batch_size:,4,timestamp,1317291569116,latency,24896,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317291569116 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 30641 GPULatency: 24896 SLO: 0
batch_size:,4,timestamp,1317291594074,latency,24946,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317291594074 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 55598 GPULatency: 24946 SLO: 0
batch_size:,4,timestamp,1317291618977,latency,24892,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317291618977 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 18187 GPULatency: 24892 SLO: 0
batch_size:,4,timestamp,1317291643885,latency,24897,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,952,
Timestamp: 1317291643885 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 11953 GPULatency: 24897 SLO: 0
batch_size:,4,timestamp,1317291668811,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,952,
Timestamp: 1317291668811 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 5675 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317291693791,latency,24967,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,961,
Timestamp: 1317291693791 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 30655 GPULatency: 24967 SLO: 0
batch_size:,4,timestamp,1317291718663,latency,24861,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317291718663 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 55527 GPULatency: 24861 SLO: 0
batch_size:,4,timestamp,1317291743593,latency,24918,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317291743593 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 18174 GPULatency: 24918 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24908,cpu_latency,61387,0,0,1,1317291767478,4416,0,Images_procssed,4416
batch_size:,4,timestamp,1317291768519,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,954,
Timestamp: 1317291768519 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 11953 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317291793443,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,957,
Timestamp: 1317291793443 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 5676 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317291818373,latency,24919,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317291818373 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 30607 GPULatency: 24919 SLO: 0
batch_size:,4,timestamp,1317291843296,latency,24910,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,955,
Timestamp: 1317291843296 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 55530 GPULatency: 24910 SLO: 0
batch_size:,4,timestamp,1317291868227,latency,24919,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,940,
Timestamp: 1317291868227 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 18176 GPULatency: 24919 SLO: 0
batch_size:,4,timestamp,1317291893151,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,957,
Timestamp: 1317291893151 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 11951 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317291918078,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317291918078 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 5675 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317291943005,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,940,
Timestamp: 1317291943005 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 30601 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317291967931,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317291967931 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 55528 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317291992861,latency,24919,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317291992861 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 18173 GPULatency: 24919 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24916,cpu_latency,61387,0,0,1,1317292017785,4456,0,Images_procssed,4456
batch_size:,4,timestamp,1317292017796,latency,24924,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317292017796 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 11960 GPULatency: 24924 SLO: 0
batch_size:,4,timestamp,1317292042714,latency,24910,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317292042714 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 5727 GPULatency: 24910 SLO: 0
batch_size:,4,timestamp,1317292067639,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317292067639 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 30652 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317292092567,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317292092567 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 55580 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317292117490,latency,24911,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,975,
Timestamp: 1317292117490 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 18169 GPULatency: 24911 SLO: 0
batch_size:,4,timestamp,1317292142416,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,946,
Timestamp: 1317292142416 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 11954 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317292167344,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317292167344 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 5677 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317292192273,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317292192273 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 30606 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317292217197,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317292217197 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 55531 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317292242170,latency,24960,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317292242170 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 18221 GPULatency: 24960 SLO: 0
batch_size:,4,timestamp,1317292267090,latency,24909,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,967,
Timestamp: 1317292267090 TotalImages: 44 BatchSize: 4 LearnedSize: 0 CPULatency: 11950 GPULatency: 24909 SLO: 0
Measurement_interval(ms):,250,Throughput:,176,gpu_latency:,24923,cpu_latency,61387,0,0,1,1317292267680,4500,0,Images_procssed,4500
batch_size:,4,timestamp,1317292292025,latency,24923,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,959,
Timestamp: 1317292292025 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 5729 GPULatency: 24923 SLO: 0
batch_size:,4,timestamp,1317292316902,latency,24866,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,975,
Timestamp: 1317292316902 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 30606 GPULatency: 24866 SLO: 0
batch_size:,4,timestamp,1317292341829,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317292341829 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 55533 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317292366755,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317292366755 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 18172 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317292391731,latency,24964,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317292391731 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 12005 GPULatency: 24964 SLO: 0
batch_size:,4,timestamp,1317292416658,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,962,
Timestamp: 1317292416658 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 5730 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317292441537,latency,24866,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317292441537 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 30608 GPULatency: 24866 SLO: 0
batch_size:,4,timestamp,1317292466462,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,972,
Timestamp: 1317292466462 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 55533 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317292491391,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317292491391 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 18169 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317292516317,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317292516317 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 11953 GPULatency: 24914 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24912,cpu_latency,61387,0,0,1,1317292517444,4540,0,Images_procssed,4540
batch_size:,4,timestamp,1317292541244,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317292541244 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 5728 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317292566172,latency,24918,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317292566172 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 30656 GPULatency: 24918 SLO: 0
batch_size:,4,timestamp,1317292591096,latency,24911,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317292591096 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 55580 GPULatency: 24911 SLO: 0
batch_size:,4,timestamp,1317292616024,latency,24918,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317292616024 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 18173 GPULatency: 24918 SLO: 0
batch_size:,4,timestamp,1317292640949,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317292640949 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 11953 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317292665873,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317292665873 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 5676 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317292690797,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,976,
Timestamp: 1317292690797 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 30599 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317292715727,latency,24919,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,968,
Timestamp: 1317292715727 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 55529 GPULatency: 24919 SLO: 0
batch_size:,4,timestamp,1317292740653,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317292740653 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 18171 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317292765576,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,960,
Timestamp: 1317292765576 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 11951 GPULatency: 24912 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24913,cpu_latency,61387,0,0,1,1317292767684,4580,0,Images_procssed,4580
batch_size:,4,timestamp,1317292790507,latency,24918,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317292790507 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 5726 GPULatency: 24918 SLO: 0
batch_size:,4,timestamp,1317292815434,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317292815434 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 30653 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317292840362,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317292840362 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 55581 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317292865286,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317292865286 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 18169 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317292890216,latency,24920,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317292890216 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 11953 GPULatency: 24920 SLO: 0
batch_size:,4,timestamp,1317292915140,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,965,
Timestamp: 1317292915140 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 5725 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317292940070,latency,24919,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317292940070 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 30654 GPULatency: 24919 SLO: 0
batch_size:,4,timestamp,1317292964992,latency,24910,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317292964992 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 55576 GPULatency: 24910 SLO: 0
batch_size:,4,timestamp,1317292989920,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317292989920 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 18173 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317293014846,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,965,
Timestamp: 1317293014846 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 11952 GPULatency: 24915 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24915,cpu_latency,61387,0,0,1,1317293017454,4620,0,Images_procssed,4620
batch_size:,4,timestamp,1317293039773,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317293039773 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 5728 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317293064699,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317293064699 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 30654 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317293089623,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317293089623 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 55578 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317293114554,latency,24920,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317293114554 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 18178 GPULatency: 24920 SLO: 0
batch_size:,4,timestamp,1317293139480,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317293139480 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 11949 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317293164407,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317293164407 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 5680 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317293189333,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317293189333 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 30606 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317293214256,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317293214256 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 55528 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317293239184,latency,24918,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317293239184 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 18173 GPULatency: 24918 SLO: 0
batch_size:,4,timestamp,1317293264114,latency,24918,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317293264114 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 11951 GPULatency: 24918 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24916,cpu_latency,61387,0,0,1,1317293267478,4660,0,Images_procssed,4660
batch_size:,4,timestamp,1317293289039,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317293289039 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 5681 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317293313964,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,965,
Timestamp: 1317293313964 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 30606 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317293338892,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317293338892 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 55534 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317293363812,latency,24908,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,940,
Timestamp: 1317293363812 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 18164 GPULatency: 24908 SLO: 0
batch_size:,4,timestamp,1317293388740,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,982,
Timestamp: 1317293388740 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 11953 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317293413667,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317293413667 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 5677 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317293438595,latency,24918,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317293438595 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 30605 GPULatency: 24918 SLO: 0
batch_size:,4,timestamp,1317293463518,latency,24911,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,940,
Timestamp: 1317293463518 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 55528 GPULatency: 24911 SLO: 0
batch_size:,4,timestamp,1317293488447,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,940,
Timestamp: 1317293488447 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 18174 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317293513378,latency,24920,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,962,
Timestamp: 1317293513378 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 11959 GPULatency: 24920 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24917,cpu_latency,61387,0,0,1,1317293517561,4700,0,Images_procssed,4700
batch_size:,4,timestamp,1317293538305,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,965,
Timestamp: 1317293538305 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 5723 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317293563231,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317293563231 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 30650 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317293588155,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317293588155 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 55574 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317293613077,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,957,
Timestamp: 1317293613077 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 18168 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317293638007,latency,24919,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317293638007 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 11956 GPULatency: 24919 SLO: 0
batch_size:,4,timestamp,1317293662933,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317293662933 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 5678 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317293687860,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317293687860 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 30606 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317293712785,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317293712785 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 55530 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317293737715,latency,24918,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317293737715 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 18176 GPULatency: 24918 SLO: 0
batch_size:,4,timestamp,1317293762640,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317293762640 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 11949 GPULatency: 24914 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24915,cpu_latency,61387,0,0,1,1317293767858,4740,0,Images_procssed,4740
batch_size:,4,timestamp,1317293787566,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317293787566 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 5678 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317293812494,latency,24918,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317293812494 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 30606 GPULatency: 24918 SLO: 0
batch_size:,4,timestamp,1317293837422,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,962,
Timestamp: 1317293837422 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 55533 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317293862348,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317293862348 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 18168 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317293887275,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317293887275 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 11950 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317293912200,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317293912200 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 5728 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317293937129,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317293937129 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 30657 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317293962053,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317293962053 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 55582 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317293986978,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317293986978 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 18169 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317294011906,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317294011906 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 11953 GPULatency: 24917 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24915,cpu_latency,61387,0,0,1,1317294017458,4780,0,Images_procssed,4780
batch_size:,4,timestamp,1317294036830,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317294036830 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 5726 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317294061756,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317294061756 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 30652 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317294086681,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317294086681 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 55578 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317294111607,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,940,
Timestamp: 1317294111607 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 18169 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317294136535,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,940,
Timestamp: 1317294136535 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 11956 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317294161463,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317294161463 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 5677 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317294186392,latency,24918,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317294186392 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 30606 GPULatency: 24918 SLO: 0
batch_size:,4,timestamp,1317294211317,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317294211317 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 55531 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317294236245,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317294236245 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 18171 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317294261172,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317294261172 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 11952 GPULatency: 24915 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24915,cpu_latency,61387,0,0,1,1317294267481,4820,0,Images_procssed,4820
batch_size:,4,timestamp,1317294286096,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317294286096 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 5727 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317294311024,latency,24918,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317294311024 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 30655 GPULatency: 24918 SLO: 0
batch_size:,4,timestamp,1317294335947,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317294335947 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 55577 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317294360875,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317294360875 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 18169 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317294385800,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317294385800 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 11948 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317294410727,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317294410727 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 5724 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317294435655,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317294435655 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 30652 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317294460579,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317294460579 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 55577 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317294485504,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,957,
Timestamp: 1317294485504 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 18172 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317294510429,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,960,
Timestamp: 1317294510429 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 11952 GPULatency: 24914 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24913,cpu_latency,61387,0,0,1,1317294517718,4860,0,Images_procssed,4860
batch_size:,4,timestamp,1317294535360,latency,24918,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317294535360 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 5677 GPULatency: 24918 SLO: 0
batch_size:,4,timestamp,1317294560289,latency,24920,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317294560289 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 30607 GPULatency: 24920 SLO: 0
batch_size:,4,timestamp,1317294585214,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317294585214 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 55532 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317294610140,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317294610140 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 18173 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317294635066,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317294635066 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 11953 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317294659993,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,965,
Timestamp: 1317294659993 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 5677 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317294684920,latency,24911,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317294684920 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 30605 GPULatency: 24911 SLO: 0
batch_size:,4,timestamp,1317294709847,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317294709847 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 55532 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317294734771,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317294734771 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 18167 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317294759697,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317294759697 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 11953 GPULatency: 24915 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24914,cpu_latency,61387,0,0,1,1317294767485,4900,0,Images_procssed,4900
batch_size:,4,timestamp,1317294784626,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317294784626 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 5679 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317294809551,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317294809551 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 30604 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317294834476,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317294834476 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 55529 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317294859402,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317294859402 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 18170 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317294884333,latency,24919,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,965,
Timestamp: 1317294884333 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 11953 GPULatency: 24919 SLO: 0
batch_size:,4,timestamp,1317294909257,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317294909257 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 5726 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317294934181,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317294934181 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 30650 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317294959111,latency,24919,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317294959111 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 55581 GPULatency: 24919 SLO: 0
batch_size:,4,timestamp,1317294984040,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317294984040 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 18172 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317295008962,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317295008962 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 11949 GPULatency: 24912 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24914,cpu_latency,61387,0,0,1,1317295017456,4940,0,Images_procssed,4940
batch_size:,4,timestamp,1317295033892,latency,24918,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317295033892 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 5727 GPULatency: 24918 SLO: 0
batch_size:,4,timestamp,1317295058818,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317295058818 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 30654 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317295083742,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317295083742 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 55578 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317295108669,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317295108669 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 18168 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317295133593,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,976,
Timestamp: 1317295133593 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 11951 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317295158521,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317295158521 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 5676 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317295183561,latency,25029,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317295183561 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 30716 GPULatency: 25029 SLO: 0
batch_size:,4,timestamp,1317295208489,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,965,
Timestamp: 1317295208489 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 55644 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317295233304,latency,24803,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317295233304 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 18167 GPULatency: 24803 SLO: 0
batch_size:,4,timestamp,1317295258228,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317295258228 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 11950 GPULatency: 24914 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24893,cpu_latency,61387,0,0,1,1317295267590,4980,0,Images_procssed,4980
batch_size:,4,timestamp,1317295283153,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,965,
Timestamp: 1317295283153 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 5726 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317295308086,latency,24923,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317295308086 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 30659 GPULatency: 24923 SLO: 0
batch_size:,4,timestamp,1317295333010,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317295333010 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 55583 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317295357935,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317295357935 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 18169 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317295382858,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,940,
Timestamp: 1317295382858 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 11948 GPULatency: 24912 SLO: 0
Time taken to finish inferring 5000 requests is : 31948.571723 ms.

==> figures/all_results/four_IFs.csv <==
#median_throughput,std
#"M",89,54,26,38,"M"
"FB",240,220,160,46,"S"
"T",160,160,160,80
"Tri",156,180,214,160
"G",420,380,261,60,"G"
"DS",700,700,320,160

==> figures/all_results/four_ifs_slo.csv <==
#550,580,296,80,"M"
400,420,160,114,"FB"
420,420,200,85,"T"
544,520,106,0,"Tri"
140,320,100,100,"G"
0,0,0,0,"DS"

==> figures/all_results/median_throughput_7.csv <==
#median Throughput,std, Alexnet, mobilenet, resnet-50, vgg-19, resnet-18, inception, ResNext-50
#"M",54,44,33,45,33,21,35
"FB",180,160,108,40,160,40,40
"T",160,120,80,40,120,80,40,"T"
"Tri",121,128,98,124,111,98,75,"Tri"
"G",171,150,96,40,120,96,40,"G"
"DS",440,440,160,40,440,160,40,"DS"

==> figures/all_results/three_IFs.csv <==
#median_throughput,std
#"M",115,35,60,0
"FB",640,240,80,0
#"   CSS",2019,278.2,32,0
"T",640,120,80
"Tri",290,320,160
"G",480,278.2,160,0
"DS",640,320,160

==> figures/all_results/three_ifs_slo.csv <==
#525,295,100,0,M
0,80,80,0,FB
0,200,80,0,T
350,0,0,0,"Tri"
160,40,0,0,G
0,0,0,0,"DS"

==> figures/all_results/two_IFs.csv <==
#Resnet50-VGG19,45,47.5,0,0,"M","MPS"
Resnet50-VGG19,320,160,0,0,"FB","Fixed"
#Resnet50-VGG19,319.12,48,0,0,"   CSS","GSLICE"
Resnet50-VGG-19,320,160,0,0,"T"
Resnet50-VGG-19,320,160,0,0,"Tri"
Resnet50-VGG19,320,160,0,0,"G","GSLICE"
Resnet50-VGG-19,320,160,0,0," DS"


==> figures/all_results/two_ifs_slo.csv <==
#SLO Violations
#280,110,0,0,"M"
0,0,0,0,"FB"
0,0,0,0,"T"
0,0,0,0,"Tri"
0,0,0,0,"G"
0,0,0,0,"DS"

==> figures/all_results/vgg-19-raw.txt <==
Timestamp: 1317263760382 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 15046 GPULatency: 29018 SLO: 0
Measurement_interval(ms):,250,Throughput:,144,gpu_latency:,29018,cpu_latency,0,0,0,1,1317263767685,44,0,Images_procssed,44
batch_size:,4,timestamp,1317263790527,latency,30131,stream_id,0,data_transfer_time,0,instant_thpt,134,arrival_rate,956,
Timestamp: 1317263790527 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 14052 GPULatency: 30131 SLO: 0
batch_size:,4,timestamp,1317263820619,latency,30078,stream_id,0,data_transfer_time,0,instant_thpt,133,arrival_rate,976,
Timestamp: 1317263820619 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 12955 GPULatency: 30078 SLO: 0
batch_size:,4,timestamp,1317263850747,latency,30115,stream_id,0,data_transfer_time,0,instant_thpt,132,arrival_rate,964,
Timestamp: 1317263850747 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 11935 GPULatency: 30115 SLO: 0
batch_size:,4,timestamp,1317263880899,latency,30139,stream_id,0,data_transfer_time,0,instant_thpt,132,arrival_rate,977,
Timestamp: 1317263880899 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 10935 GPULatency: 30139 SLO: 0
batch_size:,4,timestamp,1317263910487,latency,29576,stream_id,0,data_transfer_time,0,instant_thpt,133,arrival_rate,964,
Timestamp: 1317263910487 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 9338 GPULatency: 29576 SLO: 0
batch_size:,4,timestamp,1317263940456,latency,29955,stream_id,0,data_transfer_time,0,instant_thpt,133,arrival_rate,955,
Timestamp: 1317263940456 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 8164 GPULatency: 29955 SLO: 0
batch_size:,4,timestamp,1317263970204,latency,29735,stream_id,0,data_transfer_time,0,instant_thpt,133,arrival_rate,956,
Timestamp: 1317263970204 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 6777 GPULatency: 29735 SLO: 0
batch_size:,4,timestamp,1317263999781,latency,29563,stream_id,0,data_transfer_time,0,instant_thpt,134,arrival_rate,976,
Timestamp: 1317263999781 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 5170 GPULatency: 29563 SLO: 0
Measurement_interval(ms):,250,Throughput:,128,gpu_latency:,29686,cpu_latency,0,0,0,1,1317264017450,76,0,Images_procssed,76
batch_size:,4,timestamp,1317264029566,latency,29773,stream_id,0,data_transfer_time,0,instant_thpt,134,arrival_rate,958,
Timestamp: 1317264029566 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 3833 GPULatency: 29773 SLO: 0
batch_size:,4,timestamp,1317264059532,latency,29955,stream_id,0,data_transfer_time,0,instant_thpt,133,arrival_rate,956,
Timestamp: 1317264059532 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 30636 GPULatency: 29955 SLO: 0
batch_size:,4,timestamp,1317264089664,latency,30120,stream_id,0,data_transfer_time,0,instant_thpt,132,arrival_rate,976,
Timestamp: 1317264089664 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 60768 GPULatency: 30120 SLO: 0
batch_size:,4,timestamp,1317264119754,latency,30077,stream_id,0,data_transfer_time,0,instant_thpt,132,arrival_rate,962,
Timestamp: 1317264119754 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 60777 GPULatency: 30077 SLO: 0
batch_size:,4,timestamp,1317264149298,latency,29531,stream_id,0,data_transfer_time,0,instant_thpt,133,arrival_rate,975,
Timestamp: 1317264149298 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 60189 GPULatency: 29531 SLO: 0
batch_size:,4,timestamp,1317264178995,latency,29685,stream_id,0,data_transfer_time,0,instant_thpt,133,arrival_rate,988,
Timestamp: 1317264178995 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 28594 GPULatency: 29685 SLO: 0
batch_size:,4,timestamp,1317264207365,latency,28357,stream_id,0,data_transfer_time,0,instant_thpt,137,arrival_rate,964,
Timestamp: 1317264207365 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 25829 GPULatency: 28357 SLO: 0
batch_size:,4,timestamp,1317264236528,latency,29151,stream_id,0,data_transfer_time,0,instant_thpt,137,arrival_rate,975,
Timestamp: 1317264236528 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 23834 GPULatency: 29151 SLO: 0
batch_size:,4,timestamp,1317264266462,latency,29921,stream_id,0,data_transfer_time,0,instant_thpt,135,arrival_rate,956,
Timestamp: 1317264266462 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 22610 GPULatency: 29921 SLO: 0
Measurement_interval(ms):,250,Throughput:,144,gpu_latency:,29509,cpu_latency,0,0,0,1,1317264267492,112,0,Images_procssed,112
batch_size:,4,timestamp,1317264297366,latency,30891,stream_id,0,data_transfer_time,0,instant_thpt,132,arrival_rate,960,
Timestamp: 1317264297366 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 22321 GPULatency: 30891 SLO: 0
batch_size:,4,timestamp,1317264326842,latency,29464,stream_id,0,data_transfer_time,0,instant_thpt,133,arrival_rate,968,
Timestamp: 1317264326842 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 20658 GPULatency: 29464 SLO: 0
batch_size:,4,timestamp,1317264356542,latency,29688,stream_id,0,data_transfer_time,0,instant_thpt,133,arrival_rate,963,
Timestamp: 1317264356542 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 19194 GPULatency: 29688 SLO: 0
batch_size:,4,timestamp,1317264386064,latency,29509,stream_id,0,data_transfer_time,0,instant_thpt,134,arrival_rate,978,
Timestamp: 1317264386064 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 17591 GPULatency: 29509 SLO: 0
batch_size:,4,timestamp,1317264415925,latency,29847,stream_id,0,data_transfer_time,0,instant_thpt,134,arrival_rate,976,
Timestamp: 1317264415925 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 16153 GPULatency: 29847 SLO: 0
batch_size:,4,timestamp,1317264445513,latency,29574,stream_id,0,data_transfer_time,0,instant_thpt,134,arrival_rate,961,
Timestamp: 1317264445513 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 14558 GPULatency: 29574 SLO: 0
batch_size:,4,timestamp,1317264475236,latency,29711,stream_id,0,data_transfer_time,0,instant_thpt,134,arrival_rate,963,
Timestamp: 1317264475236 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 13125 GPULatency: 29711 SLO: 0
batch_size:,4,timestamp,1317264505214,latency,29964,stream_id,0,data_transfer_time,0,instant_thpt,133,arrival_rate,967,
Timestamp: 1317264505214 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 11940 GPULatency: 29964 SLO: 0
Measurement_interval(ms):,250,Throughput:,128,gpu_latency:,29824,cpu_latency,0,0,0,1,1317264517691,144,0,Images_procssed,144
batch_size:,4,timestamp,1317264535342,latency,30115,stream_id,0,data_transfer_time,0,instant_thpt,132,arrival_rate,956,
Timestamp: 1317264535342 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 10926 GPULatency: 30115 SLO: 0
batch_size:,4,timestamp,1317264565471,latency,30119,stream_id,0,data_transfer_time,0,instant_thpt,132,arrival_rate,977,
Timestamp: 1317264565471 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 9887 GPULatency: 30119 SLO: 0
batch_size:,4,timestamp,1317264595551,latency,30067,stream_id,0,data_transfer_time,0,instant_thpt,132,arrival_rate,963,
Timestamp: 1317264595551 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 8827 GPULatency: 30067 SLO: 0
batch_size:,4,timestamp,1317264624928,latency,29364,stream_id,0,data_transfer_time,0,instant_thpt,134,arrival_rate,955,
Timestamp: 1317264624928 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 7009 GPULatency: 29364 SLO: 0
batch_size:,4,timestamp,1317264654789,latency,29848,stream_id,0,data_transfer_time,0,instant_thpt,134,arrival_rate,981,
Timestamp: 1317264654789 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 5728 GPULatency: 29848 SLO: 0
batch_size:,4,timestamp,1317264684916,latency,30114,stream_id,0,data_transfer_time,0,instant_thpt,133,arrival_rate,978,
Timestamp: 1317264684916 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 4718 GPULatency: 30114 SLO: 0
batch_size:,4,timestamp,1317264715039,latency,30111,stream_id,0,data_transfer_time,0,instant_thpt,132,arrival_rate,977,
Timestamp: 1317264715039 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 3667 GPULatency: 30111 SLO: 0
batch_size:,4,timestamp,1317264745131,latency,30079,stream_id,0,data_transfer_time,0,instant_thpt,132,arrival_rate,968,
Timestamp: 1317264745131 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 30647 GPULatency: 30079 SLO: 0
Measurement_interval(ms):,250,Throughput:,128,gpu_latency:,30053,cpu_latency,0,0,0,1,1317264767986,176,0,Images_procssed,176
batch_size:,4,timestamp,1317264775265,latency,30122,stream_id,0,data_transfer_time,0,instant_thpt,132,arrival_rate,958,
Timestamp: 1317264775265 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 60781 GPULatency: 30122 SLO: 0
batch_size:,4,timestamp,1317264804813,latency,29539,stream_id,0,data_transfer_time,0,instant_thpt,133,arrival_rate,960,
Timestamp: 1317264804813 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 60186 GPULatency: 29539 SLO: 0
batch_size:,4,timestamp,1317264834742,latency,29916,stream_id,0,data_transfer_time,0,instant_thpt,133,arrival_rate,976,
Timestamp: 1317264834742 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 61035 GPULatency: 29916 SLO: 0
batch_size:,4,timestamp,1317264864566,latency,29812,stream_id,0,data_transfer_time,0,instant_thpt,133,arrival_rate,963,
Timestamp: 1317264864566 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 28557 GPULatency: 29812 SLO: 0
batch_size:,4,timestamp,1317264894691,latency,30111,stream_id,0,data_transfer_time,0,instant_thpt,132,arrival_rate,956,
Timestamp: 1317264894691 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 27531 GPULatency: 30111 SLO: 0
batch_size:,4,timestamp,1317264924827,latency,30124,stream_id,0,data_transfer_time,0,instant_thpt,132,arrival_rate,952,
Timestamp: 1317264924827 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 26486 GPULatency: 30124 SLO: 0
batch_size:,4,timestamp,1317264954909,latency,30068,stream_id,0,data_transfer_time,0,instant_thpt,132,arrival_rate,990,
Timestamp: 1317264954909 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 25432 GPULatency: 30068 SLO: 0
batch_size:,4,timestamp,1317264983162,latency,28241,stream_id,0,data_transfer_time,0,instant_thpt,136,arrival_rate,960,
Timestamp: 1317264983162 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 22541 GPULatency: 28241 SLO: 0
batch_size:,4,timestamp,1317265012527,latency,29353,stream_id,0,data_transfer_time,0,instant_thpt,136,arrival_rate,962,
Timestamp: 1317265012527 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 20714 GPULatency: 29353 SLO: 0
Measurement_interval(ms):,250,Throughput:,144,gpu_latency:,29251,cpu_latency,0,0,0,1,1317265017465,212,0,Images_procssed,212
batch_size:,4,timestamp,1317265042228,latency,29689,stream_id,0,data_transfer_time,0,instant_thpt,135,arrival_rate,959,
Timestamp: 1317265042228 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 19260 GPULatency: 29689 SLO: 0
batch_size:,4,timestamp,1317265071643,latency,29405,stream_id,0,data_transfer_time,0,instant_thpt,135,arrival_rate,978,
Timestamp: 1317265071643 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 17541 GPULatency: 29405 SLO: 0
batch_size:,4,timestamp,1317265101402,latency,29746,stream_id,0,data_transfer_time,0,instant_thpt,134,arrival_rate,975,
Timestamp: 1317265101402 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 16156 GPULatency: 29746 SLO: 0
batch_size:,4,timestamp,1317265131830,latency,30415,stream_id,0,data_transfer_time,0,instant_thpt,132,arrival_rate,978,
Timestamp: 1317265131830 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 15385 GPULatency: 30415 SLO: 0
batch_size:,4,timestamp,1317265161597,latency,29754,stream_id,0,data_transfer_time,0,instant_thpt,133,arrival_rate,963,
Timestamp: 1317265161597 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 14005 GPULatency: 29754 SLO: 0
batch_size:,4,timestamp,1317265191743,latency,30133,stream_id,0,data_transfer_time,0,instant_thpt,132,arrival_rate,956,
Timestamp: 1317265191743 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 12997 GPULatency: 30133 SLO: 0
batch_size:,4,timestamp,1317265221850,latency,30095,stream_id,0,data_transfer_time,0,instant_thpt,132,arrival_rate,966,
Timestamp: 1317265221850 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 11947 GPULatency: 30095 SLO: 0
batch_size:,4,timestamp,1317265251998,latency,30135,stream_id,0,data_transfer_time,0,instant_thpt,132,arrival_rate,976,
Timestamp: 1317265251998 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 10945 GPULatency: 30135 SLO: 0
Measurement_interval(ms):,250,Throughput:,128,gpu_latency:,30092,cpu_latency,0,0,0,1,1317265267527,244,0,Images_procssed,244
batch_size:,4,timestamp,1317265282083,latency,30069,stream_id,0,data_transfer_time,0,instant_thpt,132,arrival_rate,968,
Timestamp: 1317265282083 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 9891 GPULatency: 30069 SLO: 0
batch_size:,4,timestamp,1317265312671,latency,30577,stream_id,0,data_transfer_time,0,instant_thpt,131,arrival_rate,989,
Timestamp: 1317265312671 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 9282 GPULatency: 30577 SLO: 0
batch_size:,4,timestamp,1317265342413,latency,29730,stream_id,0,data_transfer_time,0,instant_thpt,132,arrival_rate,964,
Timestamp: 1317265342413 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 7877 GPULatency: 29730 SLO: 0
batch_size:,4,timestamp,1317265371845,latency,29419,stream_id,0,data_transfer_time,0,instant_thpt,133,arrival_rate,956,
Timestamp: 1317265371845 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 6166 GPULatency: 29419 SLO: 0
batch_size:,4,timestamp,1317265401936,latency,30079,stream_id,0,data_transfer_time,0,instant_thpt,132,arrival_rate,988,
Timestamp: 1317265401936 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 5111 GPULatency: 30079 SLO: 0
batch_size:,4,timestamp,1317265431659,latency,29710,stream_id,0,data_transfer_time,0,instant_thpt,133,arrival_rate,955,
Timestamp: 1317265431659 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 3667 GPULatency: 29710 SLO: 0
batch_size:,4,timestamp,1317265461256,latency,29584,stream_id,0,data_transfer_time,0,instant_thpt,134,arrival_rate,963,
Timestamp: 1317265461256 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 30150 GPULatency: 29584 SLO: 0
batch_size:,4,timestamp,1317265490923,latency,29654,stream_id,0,data_transfer_time,0,instant_thpt,134,arrival_rate,981,
Timestamp: 1317265490923 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 30721 GPULatency: 29654 SLO: 0
Measurement_interval(ms):,250,Throughput:,128,gpu_latency:,29674,cpu_latency,0,0,0,1,1317265517850,276,0,Images_procssed,276
batch_size:,4,timestamp,1317265520357,latency,29420,stream_id,0,data_transfer_time,0,instant_thpt,134,arrival_rate,968,
Timestamp: 1317265520357 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 60154 GPULatency: 29420 SLO: 0
batch_size:,4,timestamp,1317265550305,latency,29939,stream_id,0,data_transfer_time,0,instant_thpt,133,arrival_rate,963,
Timestamp: 1317265550305 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 28841 GPULatency: 29939 SLO: 0
batch_size:,4,timestamp,1317265578348,latency,28029,stream_id,0,data_transfer_time,0,instant_thpt,137,arrival_rate,962,
Timestamp: 1317265578348 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 25719 GPULatency: 28029 SLO: 0
batch_size:,4,timestamp,1317265607688,latency,29328,stream_id,0,data_transfer_time,0,instant_thpt,136,arrival_rate,976,
Timestamp: 1317265607688 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 23898 GPULatency: 29328 SLO: 0
batch_size:,4,timestamp,1317265637281,latency,29581,stream_id,0,data_transfer_time,0,instant_thpt,135,arrival_rate,962,
Timestamp: 1317265637281 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 22328 GPULatency: 29581 SLO: 0
batch_size:,4,timestamp,1317265667441,latency,30146,stream_id,0,data_transfer_time,0,instant_thpt,133,arrival_rate,976,
Timestamp: 1317265667441 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 21341 GPULatency: 30146 SLO: 0
batch_size:,4,timestamp,1317265697545,latency,30091,stream_id,0,data_transfer_time,0,instant_thpt,132,arrival_rate,955,
Timestamp: 1317265697545 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 20285 GPULatency: 30091 SLO: 0
batch_size:,4,timestamp,1317265727683,latency,30126,stream_id,0,data_transfer_time,0,instant_thpt,132,arrival_rate,963,
Timestamp: 1317265727683 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 19258 GPULatency: 30126 SLO: 0
batch_size:,4,timestamp,1317265757100,latency,29405,stream_id,0,data_transfer_time,0,instant_thpt,134,arrival_rate,968,
Timestamp: 1317265757100 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 17492 GPULatency: 29405 SLO: 0
Measurement_interval(ms):,250,Throughput:,144,gpu_latency:,29713,cpu_latency,0,0,0,1,1317265767465,312,0,Images_procssed,312
batch_size:,4,timestamp,1317265786852,latency,29739,stream_id,0,data_transfer_time,0,instant_thpt,134,arrival_rate,956,
Timestamp: 1317265786852 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 16104 GPULatency: 29739 SLO: 0
batch_size:,4,timestamp,1317265816984,latency,30121,stream_id,0,data_transfer_time,0,instant_thpt,133,arrival_rate,955,
Timestamp: 1317265816984 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 15101 GPULatency: 30121 SLO: 0
batch_size:,4,timestamp,1317265847085,latency,30087,stream_id,0,data_transfer_time,0,instant_thpt,132,arrival_rate,969,
Timestamp: 1317265847085 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 14006 GPULatency: 30087 SLO: 0
batch_size:,4,timestamp,1317265876621,latency,29523,stream_id,0,data_transfer_time,0,instant_thpt,133,arrival_rate,977,
Timestamp: 1317265876621 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 12391 GPULatency: 29523 SLO: 0
batch_size:,4,timestamp,1317265906382,latency,29746,stream_id,0,data_transfer_time,0,instant_thpt,133,arrival_rate,961,
Timestamp: 1317265906382 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 11001 GPULatency: 29746 SLO: 0
batch_size:,4,timestamp,1317265936423,latency,30028,stream_id,0,data_transfer_time,0,instant_thpt,133,arrival_rate,958,
Timestamp: 1317265936423 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 9889 GPULatency: 30028 SLO: 0
batch_size:,4,timestamp,1317265966508,latency,30072,stream_id,0,data_transfer_time,0,instant_thpt,133,arrival_rate,988,
Timestamp: 1317265966508 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 8819 GPULatency: 30072 SLO: 0
batch_size:,4,timestamp,1317265996660,latency,30139,stream_id,0,data_transfer_time,0,instant_thpt,132,arrival_rate,955,
Timestamp: 1317265996660 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 7835 GPULatency: 30139 SLO: 0
Measurement_interval(ms):,250,Throughput:,128,gpu_latency:,30060,cpu_latency,0,0,0,1,1317266017459,344,0,Images_procssed,344
batch_size:,4,timestamp,1317266026743,latency,30071,stream_id,0,data_transfer_time,0,instant_thpt,132,arrival_rate,978,
Timestamp: 1317266026743 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 6728 GPULatency: 30071 SLO: 0
batch_size:,4,timestamp,1317266057261,latency,30508,stream_id,0,data_transfer_time,0,instant_thpt,131,arrival_rate,958,
Timestamp: 1317266057261 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 6108 GPULatency: 30508 SLO: 0
batch_size:,4,timestamp,1317266087027,latency,29752,stream_id,0,data_transfer_time,0,instant_thpt,132,arrival_rate,990,
Timestamp: 1317266087027 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 4712 GPULatency: 29752 SLO: 0
batch_size:,4,timestamp,1317266116567,latency,29527,stream_id,0,data_transfer_time,0,instant_thpt,133,arrival_rate,962,
Timestamp: 1317266116567 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 31137 GPULatency: 29527 SLO: 0
batch_size:,4,timestamp,1317266146498,latency,29917,stream_id,0,data_transfer_time,0,instant_thpt,133,arrival_rate,976,
Timestamp: 1317266146498 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 61068 GPULatency: 29917 SLO: 0
batch_size:,4,timestamp,1317266176305,latency,29794,stream_id,0,data_transfer_time,0,instant_thpt,133,arrival_rate,978,
Timestamp: 1317266176305 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 60743 GPULatency: 29794 SLO: 0
batch_size:,4,timestamp,1317266206463,latency,30144,stream_id,0,data_transfer_time,0,instant_thpt,132,arrival_rate,955,
Timestamp: 1317266206463 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 60799 GPULatency: 30144 SLO: 0
batch_size:,4,timestamp,1317266235929,latency,29454,stream_id,0,data_transfer_time,0,instant_thpt,133,arrival_rate,977,
Timestamp: 1317266235929 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 60127 GPULatency: 29454 SLO: 0
batch_size:,4,timestamp,1317266265742,latency,29799,stream_id,0,data_transfer_time,0,instant_thpt,133,arrival_rate,967,
Timestamp: 1317266265742 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 27649 GPULatency: 29799 SLO: 0
Measurement_interval(ms):,250,Throughput:,144,gpu_latency:,29758,cpu_latency,0,0,0,1,1317266267722,380,0,Images_procssed,380
batch_size:,4,timestamp,1317266294067,latency,28311,stream_id,0,data_transfer_time,0,instant_thpt,137,arrival_rate,956,
Timestamp: 1317266294067 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 24784 GPULatency: 28311 SLO: 0
batch_size:,4,timestamp,1317266323825,latency,29747,stream_id,0,data_transfer_time,0,instant_thpt,135,arrival_rate,955,
Timestamp: 1317266323825 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 23372 GPULatency: 29747 SLO: 0
batch_size:,4,timestamp,1317266353905,latency,30067,stream_id,0,data_transfer_time,0,instant_thpt,134,arrival_rate,968,
Timestamp: 1317266353905 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 22311 GPULatency: 30067 SLO: 0
batch_size:,4,timestamp,1317266383339,latency,29421,stream_id,0,data_transfer_time,0,instant_thpt,134,arrival_rate,958,
Timestamp: 1317266383339 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 20606 GPULatency: 29421 SLO: 0
batch_size:,4,timestamp,1317266412498,latency,29147,stream_id,0,data_transfer_time,0,instant_thpt,135,arrival_rate,987,
Timestamp: 1317266412498 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 18604 GPULatency: 29147 SLO: 0
batch_size:,4,timestamp,1317266443248,latency,30738,stream_id,0,data_transfer_time,0,instant_thpt,132,arrival_rate,957,
Timestamp: 1317266443248 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 18209 GPULatency: 30738 SLO: 0
batch_size:,4,timestamp,1317266472350,latency,29088,stream_id,0,data_transfer_time,0,instant_thpt,134,arrival_rate,977,
Timestamp: 1317266472350 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 16108 GPULatency: 29088 SLO: 0
batch_size:,4,timestamp,1317266501870,latency,29508,stream_id,0,data_transfer_time,0,instant_thpt,134,arrival_rate,975,
Timestamp: 1317266501870 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 14495 GPULatency: 29508 SLO: 0
Measurement_interval(ms):,250,Throughput:,128,gpu_latency:,29538,cpu_latency,0,0,0,1,1317266517469,412,0,Images_procssed,412
batch_size:,4,timestamp,1317266531584,latency,29701,stream_id,0,data_transfer_time,0,instant_thpt,134,arrival_rate,968,
Timestamp: 1317266531584 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 13058 GPULatency: 29701 SLO: 0
batch_size:,4,timestamp,1317266561677,latency,30083,stream_id,0,data_transfer_time,0,instant_thpt,133,arrival_rate,977,
Timestamp: 1317266561677 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 11992 GPULatency: 30083 SLO: 0
batch_size:,4,timestamp,1317266591762,latency,30072,stream_id,0,data_transfer_time,0,instant_thpt,133,arrival_rate,963,
Timestamp: 1317266591762 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 10927 GPULatency: 30072 SLO: 0
batch_size:,4,timestamp,1317266621293,latency,29519,stream_id,0,data_transfer_time,0,instant_thpt,134,arrival_rate,976,
Timestamp: 1317266621293 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 9265 GPULatency: 29519 SLO: 0
batch_size:,4,timestamp,1317266650158,latency,28851,stream_id,0,data_transfer_time,0,instant_thpt,136,arrival_rate,977,
Timestamp: 1317266650158 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 6996 GPULatency: 28851 SLO: 0
batch_size:,4,timestamp,1317266680068,latency,29897,stream_id,0,data_transfer_time,0,instant_thpt,134,arrival_rate,981,
Timestamp: 1317266680068 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 5760 GPULatency: 29897 SLO: 0
Invalid Bucket Size! min[129], max[206]batch_size:,4,timestamp,1317266709503,latency,29422,stream_id,0,data_transfer_time,0,instant_thpt,134,arrival_rate,964,
Timestamp: 1317266709503 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 3992 GPULatency: 29422 SLO: 0
batch_size:,4,timestamp,1317266738699,latency,29180,stream_id,0,data_transfer_time,0,instant_thpt,135,arrival_rate,957,
Timestamp: 1317266738699 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 31131 GPULatency: 29180 SLO: 0
Measurement_interval(ms):,250,Throughput:,128,gpu_latency:,29344,cpu_latency,61387,0,0,1,1317266767459,444,0,Images_procssed,444
batch_size:,4,timestamp,1317266768463,latency,29750,stream_id,0,data_transfer_time,0,instant_thpt,134,arrival_rate,964,
Timestamp: 1317266768463 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 60896 GPULatency: 29750 SLO: 0
batch_size:,4,timestamp,1317266798425,latency,29953,stream_id,0,data_transfer_time,0,instant_thpt,133,arrival_rate,976,
Timestamp: 1317266798425 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 60729 GPULatency: 29953 SLO: 0
batch_size:,4,timestamp,1317266828573,latency,30135,stream_id,0,data_transfer_time,0,instant_thpt,132,arrival_rate,956,
Timestamp: 1317266828573 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 60779 GPULatency: 30135 SLO: 0
batch_size:,4,timestamp,1317266858703,latency,30117,stream_id,0,data_transfer_time,0,instant_thpt,132,arrival_rate,956,
Timestamp: 1317266858703 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 28592 GPULatency: 30117 SLO: 0
batch_size:,4,timestamp,1317266888787,latency,30071,stream_id,0,data_transfer_time,0,instant_thpt,132,arrival_rate,977,
Timestamp: 1317266888787 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 27490 GPULatency: 30071 SLO: 0
batch_size:,4,timestamp,1317266918368,latency,29568,stream_id,0,data_transfer_time,0,instant_thpt,133,arrival_rate,968,
Timestamp: 1317266918368 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 25932 GPULatency: 29568 SLO: 0
batch_size:,4,timestamp,1317266947012,latency,28631,stream_id,0,data_transfer_time,0,instant_thpt,136,arrival_rate,963,
Timestamp: 1317266947012 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 23430 GPULatency: 28631 SLO: 0
batch_size:,4,timestamp,1317266976579,latency,29555,stream_id,0,data_transfer_time,0,instant_thpt,135,arrival_rate,963,
Timestamp: 1317266976579 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 21809 GPULatency: 29555 SLO: 0
batch_size:,4,timestamp,1317267006164,latency,29573,stream_id,0,data_transfer_time,0,instant_thpt,135,arrival_rate,956,
Timestamp: 1317267006164 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 20257 GPULatency: 29573 SLO: 0
Measurement_interval(ms):,250,Throughput:,144,gpu_latency:,29480,cpu_latency,61387,0,0,1,1317267017590,480,0,Images_procssed,480
batch_size:,4,timestamp,1317267035588,latency,29412,stream_id,0,data_transfer_time,0,instant_thpt,135,arrival_rate,977,
Timestamp: 1317267035588 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 18547 GPULatency: 29412 SLO: 0
batch_size:,4,timestamp,1317267066422,latency,30822,stream_id,0,data_transfer_time,0,instant_thpt,132,arrival_rate,956,
Timestamp: 1317267066422 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 18175 GPULatency: 30822 SLO: 0
batch_size:,4,timestamp,1317267095679,latency,29243,stream_id,0,data_transfer_time,0,instant_thpt,134,arrival_rate,967,
Timestamp: 1317267095679 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 16274 GPULatency: 29243 SLO: 0
batch_size:,4,timestamp,1317267124917,latency,29226,stream_id,0,data_transfer_time,0,instant_thpt,135,arrival_rate,976,
Timestamp: 1317267124917 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 14351 GPULatency: 29226 SLO: 0
batch_size:,4,timestamp,1317267155721,latency,30791,stream_id,0,data_transfer_time,0,instant_thpt,132,arrival_rate,956,
Timestamp: 1317267155721 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 14036 GPULatency: 30791 SLO: 0
batch_size:,4,timestamp,1317267185854,latency,30120,stream_id,0,data_transfer_time,0,instant_thpt,132,arrival_rate,977,
Timestamp: 1317267185854 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 12983 GPULatency: 30120 SLO: 0
batch_size:,4,timestamp,1317267215975,latency,30109,stream_id,0,data_transfer_time,0,instant_thpt,132,arrival_rate,978,
Timestamp: 1317267215975 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 11979 GPULatency: 30109 SLO: 0
batch_size:,4,timestamp,1317267245414,latency,29427,stream_id,0,data_transfer_time,0,instant_thpt,133,arrival_rate,963,
Timestamp: 1317267245414 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 10234 GPULatency: 29427 SLO: 0
Measurement_interval(ms):,250,Throughput:,128,gpu_latency:,29771,cpu_latency,61387,0,0,1,1317267267888,512,0,Images_procssed,512
batch_size:,4,timestamp,1317267275668,latency,30242,stream_id,0,data_transfer_time,0,instant_thpt,132,arrival_rate,977,
Timestamp: 1317267275668 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 9334 GPULatency: 30242 SLO: 0
batch_size:,4,timestamp,1317267305655,latency,29976,stream_id,0,data_transfer_time,0,instant_thpt,132,arrival_rate,962,
Timestamp: 1317267305655 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 8166 GPULatency: 29976 SLO: 0
batch_size:,4,timestamp,1317267335412,latency,29745,stream_id,0,data_transfer_time,0,instant_thpt,133,arrival_rate,956,
Timestamp: 1317267335412 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 6776 GPULatency: 29745 SLO: 0
batch_size:,4,timestamp,1317267365780,latency,30354,stream_id,0,data_transfer_time,0,instant_thpt,132,arrival_rate,959,
Timestamp: 1317267365780 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 5991 GPULatency: 30354 SLO: 0
batch_size:,4,timestamp,1317267395736,latency,29943,stream_id,0,data_transfer_time,0,instant_thpt,132,arrival_rate,962,
Timestamp: 1317267395736 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 4767 GPULatency: 29943 SLO: 0
batch_size:,4,timestamp,1317267425750,latency,30002,stream_id,0,data_transfer_time,0,instant_thpt,132,arrival_rate,956,
Timestamp: 1317267425750 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 3648 GPULatency: 30002 SLO: 0
batch_size:,4,timestamp,1317267455326,latency,29563,stream_id,0,data_transfer_time,0,instant_thpt,133,arrival_rate,957,
Timestamp: 1317267455326 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 31116 GPULatency: 29563 SLO: 0
batch_size:,4,timestamp,1317267485081,latency,29742,stream_id,0,data_transfer_time,0,instant_thpt,133,arrival_rate,977,
Timestamp: 1317267485081 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 60871 GPULatency: 29742 SLO: 0
batch_size:,4,timestamp,1317267515101,latency,30008,stream_id,0,data_transfer_time,0,instant_thpt,133,arrival_rate,957,
Timestamp: 1317267515101 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 60777 GPULatency: 30008 SLO: 0
Measurement_interval(ms):,250,Throughput:,144,gpu_latency:,29886,cpu_latency,61387,0,0,1,1317267517473,548,0,Images_procssed,548
batch_size:,4,timestamp,1317267545196,latency,30081,stream_id,0,data_transfer_time,0,instant_thpt,132,arrival_rate,963,
Timestamp: 1317267545196 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 60780 GPULatency: 30081 SLO: 0
batch_size:,4,timestamp,1317267574726,latency,29518,stream_id,0,data_transfer_time,0,instant_thpt,133,arrival_rate,955,
Timestamp: 1317267574726 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 27990 GPULatency: 29518 SLO: 0
batch_size:,4,timestamp,1317267603368,latency,28629,stream_id,0,data_transfer_time,0,instant_thpt,136,arrival_rate,959,
Timestamp: 1317267603368 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 25479 GPULatency: 28629 SLO: 0
batch_size:,4,timestamp,1317267632726,latency,29346,stream_id,0,data_transfer_time,0,instant_thpt,136,arrival_rate,981,
Timestamp: 1317267632726 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 23651 GPULatency: 29346 SLO: 0
batch_size:,4,timestamp,1317267661761,latency,29022,stream_id,0,data_transfer_time,0,instant_thpt,136,arrival_rate,976,
Timestamp: 1317267661761 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 21546 GPULatency: 29022 SLO: 0
batch_size:,4,timestamp,1317267692010,latency,30236,stream_id,0,data_transfer_time,0,instant_thpt,134,arrival_rate,964,
Timestamp: 1317267692010 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 20602 GPULatency: 30236 SLO: 0
batch_size:,4,timestamp,1317267722824,latency,30802,stream_id,0,data_transfer_time,0,instant_thpt,131,arrival_rate,978,
Timestamp: 1317267722824 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 20275 GPULatency: 30802 SLO: 0
batch_size:,4,timestamp,1317267752906,latency,30070,stream_id,0,data_transfer_time,0,instant_thpt,132,arrival_rate,968,
Timestamp: 1317267752906 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 19201 GPULatency: 30070 SLO: 0
Measurement_interval(ms):,250,Throughput:,128,gpu_latency:,30158,cpu_latency,61387,0,0,1,1317267767442,580,0,Images_procssed,580
batch_size:,4,timestamp,1317267782159,latency,29240,stream_id,0,data_transfer_time,0,instant_thpt,134,arrival_rate,962,
Timestamp: 1317267782159 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 17321 GPULatency: 29240 SLO: 0
batch_size:,4,timestamp,1317267811429,latency,29260,stream_id,0,data_transfer_time,0,instant_thpt,135,arrival_rate,978,
Timestamp: 1317267811429 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 15393 GPULatency: 29260 SLO: 0
batch_size:,4,timestamp,1317267841199,latency,29757,stream_id,0,data_transfer_time,0,instant_thpt,134,arrival_rate,963,
Timestamp: 1317267841199 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 14002 GPULatency: 29757 SLO: 0
batch_size:,4,timestamp,1317267871354,latency,30142,stream_id,0,data_transfer_time,0,instant_thpt,133,arrival_rate,977,
Timestamp: 1317267871354 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 13002 GPULatency: 30142 SLO: 0
batch_size:,4,timestamp,1317267901458,latency,30090,stream_id,0,data_transfer_time,0,instant_thpt,132,arrival_rate,954,
Timestamp: 1317267901458 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 11950 GPULatency: 30090 SLO: 0
batch_size:,4,timestamp,1317267932100,latency,30630,stream_id,0,data_transfer_time,0,instant_thpt,131,arrival_rate,960,
Timestamp: 1317267932100 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 11441 GPULatency: 30630 SLO: 0
batch_size:,4,timestamp,1317267961691,latency,29578,stream_id,0,data_transfer_time,0,instant_thpt,133,arrival_rate,977,
Timestamp: 1317267961691 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 9878 GPULatency: 29578 SLO: 0
batch_size:,4,timestamp,1317267991011,latency,29308,stream_id,0,data_transfer_time,0,instant_thpt,134,arrival_rate,964,
Timestamp: 1317267991011 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 8058 GPULatency: 29308 SLO: 0
Measurement_interval(ms):,250,Throughput:,128,gpu_latency:,29625,cpu_latency,61387,0,0,1,1317268017766,612,0,Images_procssed,612
batch_size:,4,timestamp,1317268020883,latency,29860,stream_id,0,data_transfer_time,0,instant_thpt,133,arrival_rate,962,
Timestamp: 1317268020883 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 6777 GPULatency: 29860 SLO: 0
batch_size:,4,timestamp,1317268050465,latency,29571,stream_id,0,data_transfer_time,0,instant_thpt,134,arrival_rate,952,
Timestamp: 1317268050465 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 5170 GPULatency: 29571 SLO: 0
batch_size:,4,timestamp,1317268080233,latency,29755,stream_id,0,data_transfer_time,0,instant_thpt,134,arrival_rate,956,
Timestamp: 1317268080233 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 3776 GPULatency: 29755 SLO: 0
batch_size:,4,timestamp,1317268110223,latency,29976,stream_id,0,data_transfer_time,0,instant_thpt,133,arrival_rate,982,
Timestamp: 1317268110223 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 30660 GPULatency: 29976 SLO: 0
batch_size:,4,timestamp,1317268140320,latency,30084,stream_id,0,data_transfer_time,0,instant_thpt,132,arrival_rate,963,
Timestamp: 1317268140320 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 60757 GPULatency: 30084 SLO: 0
batch_size:,4,timestamp,1317268170456,latency,30124,stream_id,0,data_transfer_time,0,instant_thpt,132,arrival_rate,956,
Timestamp: 1317268170456 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 60789 GPULatency: 30124 SLO: 0
batch_size:,4,timestamp,1317268200578,latency,30110,stream_id,0,data_transfer_time,0,instant_thpt,132,arrival_rate,958,
Timestamp: 1317268200578 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 60763 GPULatency: 30110 SLO: 0
batch_size:,4,timestamp,1317268231049,latency,30458,stream_id,0,data_transfer_time,0,instant_thpt,131,arrival_rate,963,
Timestamp: 1317268231049 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 61148 GPULatency: 30458 SLO: 0
batch_size:,4,timestamp,1317268255924,latency,24862,stream_id,0,data_transfer_time,0,instant_thpt,145,arrival_rate,965,
Timestamp: 1317268255924 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 23675 GPULatency: 24862 SLO: 0
Measurement_interval(ms):,250,Throughput:,144,gpu_latency:,27564,cpu_latency,61387,0,0,1,1317268267486,648,0,Images_procssed,648
batch_size:,4,timestamp,1317268280798,latency,24860,stream_id,0,data_transfer_time,0,instant_thpt,152,arrival_rate,964,
Timestamp: 1317268280798 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 17403 GPULatency: 24860 SLO: 0
batch_size:,4,timestamp,1317268305723,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,156,arrival_rate,965,
Timestamp: 1317268305723 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 11181 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317268330592,latency,24856,stream_id,0,data_transfer_time,0,instant_thpt,158,arrival_rate,965,
Timestamp: 1317268330592 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 4906 GPULatency: 24856 SLO: 0
batch_size:,4,timestamp,1317268355490,latency,24885,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,969,
Timestamp: 1317268355490 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 29805 GPULatency: 24885 SLO: 0
batch_size:,4,timestamp,1317268380391,latency,24887,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,955,
Timestamp: 1317268380391 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 23511 GPULatency: 24887 SLO: 0
batch_size:,4,timestamp,1317268410363,latency,29957,stream_id,0,data_transfer_time,0,instant_thpt,146,arrival_rate,965,
Timestamp: 1317268410363 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 22353 GPULatency: 29957 SLO: 0
batch_size:,4,timestamp,1317268435298,latency,24922,stream_id,0,data_transfer_time,0,instant_thpt,153,arrival_rate,965,
Timestamp: 1317268435298 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 16098 GPULatency: 24922 SLO: 0
batch_size:,4,timestamp,1317268461235,latency,25923,stream_id,0,data_transfer_time,0,instant_thpt,153,arrival_rate,964,
Timestamp: 1317268461235 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 10922 GPULatency: 25923 SLO: 0
batch_size:,4,timestamp,1317268487200,latency,25950,stream_id,0,data_transfer_time,0,instant_thpt,153,arrival_rate,965,
Timestamp: 1317268487200 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 5722 GPULatency: 25950 SLO: 0
batch_size:,4,timestamp,1317268512186,latency,24973,stream_id,0,data_transfer_time,0,instant_thpt,156,arrival_rate,964,
Timestamp: 1317268512186 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 30708 GPULatency: 24973 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,25488,cpu_latency,61387,0,0,1,1317268517460,688,0,Images_procssed,688
batch_size:,4,timestamp,1317268537052,latency,24852,stream_id,0,data_transfer_time,0,instant_thpt,158,arrival_rate,964,
Timestamp: 1317268537052 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 55574 GPULatency: 24852 SLO: 0
batch_size:,4,timestamp,1317268561977,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317268561977 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 18170 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317268586906,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317268586906 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 11956 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317268611829,latency,24910,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317268611829 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 5676 GPULatency: 24910 SLO: 0
batch_size:,4,timestamp,1317268636759,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317268636759 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 30605 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317268661687,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317268661687 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 55533 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317268686612,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317268686612 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 18171 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317268711539,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,965,
Timestamp: 1317268711539 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 11950 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317268736464,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317268736464 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 5679 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317268761388,latency,24910,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317268761388 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 30603 GPULatency: 24910 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24912,cpu_latency,61387,0,0,1,1317268767639,728,0,Images_procssed,728
batch_size:,4,timestamp,1317268786315,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317268786315 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 55529 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317268811239,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317268811239 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 18170 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317268836165,latency,24911,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317268836165 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 11954 GPULatency: 24911 SLO: 0
batch_size:,4,timestamp,1317268861090,latency,24911,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317268861090 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 5675 GPULatency: 24911 SLO: 0
batch_size:,4,timestamp,1317268886018,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317268886018 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 30603 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317268910948,latency,24918,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317268910948 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 55533 GPULatency: 24918 SLO: 0
batch_size:,4,timestamp,1317268935873,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317268935873 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 18171 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317268960803,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317268960803 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 11954 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317268985726,latency,24911,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317268985726 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 5676 GPULatency: 24911 SLO: 0
batch_size:,4,timestamp,1317269010652,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317269010652 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 30603 GPULatency: 24915 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24913,cpu_latency,61387,0,0,1,1317269017941,768,0,Images_procssed,768
batch_size:,4,timestamp,1317269035581,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317269035581 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 55532 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317269060511,latency,24919,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317269060511 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 18176 GPULatency: 24919 SLO: 0
batch_size:,4,timestamp,1317269085437,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317269085437 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 11953 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317269110364,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317269110364 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 5727 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317269135287,latency,24910,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317269135287 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 30650 GPULatency: 24910 SLO: 0
batch_size:,4,timestamp,1317269160213,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317269160213 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 55576 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317269185142,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317269185142 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 18175 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317269210063,latency,24909,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317269210063 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 11947 GPULatency: 24909 SLO: 0
batch_size:,4,timestamp,1317269234993,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317269234993 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 5678 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317269259917,latency,24911,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317269259917 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 30602 GPULatency: 24911 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24912,cpu_latency,61387,0,0,1,1317269267482,808,0,Images_procssed,808
batch_size:,4,timestamp,1317269284843,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317269284843 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 55528 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317269309882,latency,25027,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317269309882 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 18285 GPULatency: 25027 SLO: 0
batch_size:,4,timestamp,1317269334807,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317269334807 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 12064 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317269359736,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317269359736 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 5837 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317269384611,latency,24862,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317269384611 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 30713 GPULatency: 24862 SLO: 0
batch_size:,4,timestamp,1317269409483,latency,24859,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317269409483 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 55585 GPULatency: 24859 SLO: 0
batch_size:,4,timestamp,1317269434408,latency,24911,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,965,
Timestamp: 1317269434408 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 18167 GPULatency: 24911 SLO: 0
batch_size:,4,timestamp,1317269459332,latency,24911,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317269459332 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 11947 GPULatency: 24911 SLO: 0
batch_size:,4,timestamp,1317269484257,latency,24910,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317269484257 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 5677 GPULatency: 24910 SLO: 0
batch_size:,4,timestamp,1317269509188,latency,24918,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317269509188 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 30608 GPULatency: 24918 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24912,cpu_latency,61387,0,0,1,1317269517515,848,0,Images_procssed,848
batch_size:,4,timestamp,1317269534113,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317269534113 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 55533 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317269559038,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317269559038 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 18168 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317269583962,latency,24911,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317269583962 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 11946 GPULatency: 24911 SLO: 0
batch_size:,4,timestamp,1317269608886,latency,24911,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,965,
Timestamp: 1317269608886 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 5678 GPULatency: 24911 SLO: 0
batch_size:,4,timestamp,1317269633814,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317269633814 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 30606 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317269658740,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317269658740 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 55532 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317269683664,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317269683664 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 18170 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317269708588,latency,24910,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,966,
Timestamp: 1317269708588 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 11950 GPULatency: 24910 SLO: 0
batch_size:,4,timestamp,1317269733524,latency,24924,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317269733524 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 5682 GPULatency: 24924 SLO: 0
batch_size:,4,timestamp,1317269758451,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317269758451 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 30609 GPULatency: 24914 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24915,cpu_latency,61387,0,0,1,1317269767815,888,0,Images_procssed,888
batch_size:,4,timestamp,1317269783378,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317269783378 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 55536 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317269808302,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317269808302 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 18169 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317269833226,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317269833226 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 11949 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317269858150,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317269858150 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 5675 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317269883082,latency,24919,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317269883082 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 30607 GPULatency: 24919 SLO: 0
batch_size:,4,timestamp,1317269908011,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317269908011 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 55536 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317269932938,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,962,
Timestamp: 1317269932938 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 18171 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317269957863,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317269957863 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 11952 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317269982789,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317269982789 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 5725 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317270007716,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317270007716 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 30653 GPULatency: 24915 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24914,cpu_latency,61387,0,0,1,1317270017471,928,0,Images_procssed,928
batch_size:,4,timestamp,1317270032642,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317270032642 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 55579 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317270057569,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317270057569 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 18173 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317270082495,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,965,
Timestamp: 1317270082495 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 11946 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317270107417,latency,24910,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317270107417 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 5725 GPULatency: 24910 SLO: 0
batch_size:,4,timestamp,1317270132345,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317270132345 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 30653 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317270157272,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317270157272 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 55580 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317270182197,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317270182197 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 18171 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317270207121,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317270207121 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 11952 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317270232049,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317270232049 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 5678 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317270256982,latency,24920,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,962,
Timestamp: 1317270256982 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 30611 GPULatency: 24920 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24916,cpu_latency,61387,0,0,1,1317270267442,968,0,Images_procssed,968
batch_size:,4,timestamp,1317270281904,latency,24908,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317270281904 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 55533 GPULatency: 24908 SLO: 0
batch_size:,4,timestamp,1317270306833,latency,24919,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317270306833 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 18175 GPULatency: 24919 SLO: 0
batch_size:,4,timestamp,1317270331760,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,965,
Timestamp: 1317270331760 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 11949 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317270356685,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,965,
Timestamp: 1317270356685 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 5725 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317270381613,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317270381613 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 30654 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317270406540,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317270406540 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 55581 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317270431466,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317270431466 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 18168 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317270456393,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317270456393 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 11949 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317270481317,latency,24911,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317270481317 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 5680 GPULatency: 24911 SLO: 0
batch_size:,4,timestamp,1317270506240,latency,24910,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317270506240 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 30604 GPULatency: 24910 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24911,cpu_latency,61387,0,0,1,1317270517676,1008,0,Images_procssed,1008
batch_size:,4,timestamp,1317270531167,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317270531167 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 55531 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317270556096,latency,24918,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317270556096 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 18173 GPULatency: 24918 SLO: 0
batch_size:,4,timestamp,1317270581020,latency,24910,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317270581020 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 11952 GPULatency: 24910 SLO: 0
batch_size:,4,timestamp,1317270605949,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317270605949 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 5727 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317270630876,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317270630876 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 30654 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317270655800,latency,24910,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,965,
Timestamp: 1317270655800 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 55578 GPULatency: 24910 SLO: 0
batch_size:,4,timestamp,1317270680773,latency,24961,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,966,
Timestamp: 1317270680773 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 18220 GPULatency: 24961 SLO: 0
batch_size:,4,timestamp,1317270705693,latency,24908,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,966,
Timestamp: 1317270705693 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 11998 GPULatency: 24908 SLO: 0
batch_size:,4,timestamp,1317270730622,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,966,
Timestamp: 1317270730622 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 5724 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317270755504,latency,24869,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317270755504 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 30606 GPULatency: 24869 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24894,cpu_latency,61387,0,0,1,1317270767441,1048,0,Images_procssed,1048
batch_size:,4,timestamp,1317270780439,latency,24923,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317270780439 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 55541 GPULatency: 24923 SLO: 0
batch_size:,4,timestamp,1317270805361,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317270805361 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 18168 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317270830286,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317270830286 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 11947 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317270855208,latency,24910,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317270855208 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 5675 GPULatency: 24910 SLO: 0
batch_size:,4,timestamp,1317270880138,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,965,
Timestamp: 1317270880138 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 30604 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317270905062,latency,24911,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317270905062 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 55528 GPULatency: 24911 SLO: 0
batch_size:,4,timestamp,1317270930036,latency,24962,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,966,
Timestamp: 1317270930036 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 18219 GPULatency: 24962 SLO: 0
batch_size:,4,timestamp,1317270954917,latency,24868,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317270954917 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 11907 GPULatency: 24868 SLO: 0
batch_size:,4,timestamp,1317270979844,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317270979844 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 5677 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317271004771,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317271004771 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 30604 GPULatency: 24916 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24912,cpu_latency,61387,0,0,1,1317271017464,1088,0,Images_procssed,1088
batch_size:,4,timestamp,1317271029699,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317271029699 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 55532 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317271054623,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317271054623 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 18170 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317271079547,latency,24911,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317271079547 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 11951 GPULatency: 24911 SLO: 0
batch_size:,4,timestamp,1317271104524,latency,24965,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,966,
Timestamp: 1317271104524 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 5727 GPULatency: 24965 SLO: 0
batch_size:,4,timestamp,1317271129453,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317271129453 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 30655 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317271154327,latency,24863,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317271154327 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 55530 GPULatency: 24863 SLO: 0
batch_size:,4,timestamp,1317271179255,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317271179255 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 18173 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317271204187,latency,24920,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,965,
Timestamp: 1317271204187 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 11955 GPULatency: 24920 SLO: 0
batch_size:,4,timestamp,1317271229112,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317271229112 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 5679 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317271254039,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317271254039 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 30606 GPULatency: 24916 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24914,cpu_latency,61387,0,0,1,1317271267547,1128,0,Images_procssed,1128
batch_size:,4,timestamp,1317271278962,latency,24911,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317271278962 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 55529 GPULatency: 24911 SLO: 0
batch_size:,4,timestamp,1317271303886,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,965,
Timestamp: 1317271303886 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 18169 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317271328863,latency,24965,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,965,
Timestamp: 1317271328863 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 12004 GPULatency: 24965 SLO: 0
batch_size:,4,timestamp,1317271353739,latency,24863,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317271353739 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 5675 GPULatency: 24863 SLO: 0
batch_size:,4,timestamp,1317271378668,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317271378668 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 30604 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317271403592,latency,24911,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317271403592 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 55528 GPULatency: 24911 SLO: 0
batch_size:,4,timestamp,1317271428522,latency,24919,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317271428522 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 18174 GPULatency: 24919 SLO: 0
batch_size:,4,timestamp,1317271453443,latency,24907,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317271453443 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 11947 GPULatency: 24907 SLO: 0
batch_size:,4,timestamp,1317271478371,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317271478371 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 5723 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317271503300,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317271503300 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 30652 GPULatency: 24916 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24914,cpu_latency,61387,0,0,1,1317271517844,1168,0,Images_procssed,1168
batch_size:,4,timestamp,1317271528228,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317271528228 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 55580 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317271553156,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,962,
Timestamp: 1317271553156 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 18175 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317271578075,latency,24905,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317271578075 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 11948 GPULatency: 24905 SLO: 0
batch_size:,4,timestamp,1317271603005,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,965,
Timestamp: 1317271603005 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 5676 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317271627933,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317271627933 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 30604 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317271652863,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317271652863 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 55534 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317271677788,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317271677788 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 18170 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317271702708,latency,24907,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317271702708 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 11948 GPULatency: 24907 SLO: 0
batch_size:,4,timestamp,1317271727684,latency,24964,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,966,
Timestamp: 1317271727684 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 5726 GPULatency: 24964 SLO: 0
batch_size:,4,timestamp,1317271752562,latency,24865,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317271752562 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 30604 GPULatency: 24865 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24901,cpu_latency,61387,0,0,1,1317271767493,1208,0,Images_procssed,1208
batch_size:,4,timestamp,1317271777490,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317271777490 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 55532 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317271802421,latency,24921,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317271802421 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 18176 GPULatency: 24921 SLO: 0
batch_size:,4,timestamp,1317271827348,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,965,
Timestamp: 1317271827348 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 11950 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317271852274,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,965,
Timestamp: 1317271852274 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 5724 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317271877198,latency,24910,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317271877198 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 30648 GPULatency: 24910 SLO: 0
batch_size:,4,timestamp,1317271902173,latency,24962,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317271902173 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 55623 GPULatency: 24962 SLO: 0
batch_size:,4,timestamp,1317271927093,latency,24907,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,966,
Timestamp: 1317271927093 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 18217 GPULatency: 24907 SLO: 0
batch_size:,4,timestamp,1317271952013,latency,24907,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,966,
Timestamp: 1317271952013 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 11946 GPULatency: 24907 SLO: 0
batch_size:,4,timestamp,1317271976935,latency,24907,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,967,
Timestamp: 1317271976935 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 5720 GPULatency: 24907 SLO: 0
batch_size:,4,timestamp,1317272001861,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,965,
Timestamp: 1317272001861 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 30648 GPULatency: 24915 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24912,cpu_latency,61387,0,0,1,1317272017451,1248,0,Images_procssed,1248
batch_size:,4,timestamp,1317272026776,latency,24902,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,966,
Timestamp: 1317272026776 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 55563 GPULatency: 24902 SLO: 0
batch_size:,4,timestamp,1317272051689,latency,24901,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,966,
Timestamp: 1317272051689 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 18152 GPULatency: 24901 SLO: 0
batch_size:,4,timestamp,1317272076608,latency,24905,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317272076608 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 11950 GPULatency: 24905 SLO: 0
batch_size:,4,timestamp,1317272101531,latency,24909,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317272101531 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 5675 GPULatency: 24909 SLO: 0
batch_size:,4,timestamp,1317272126460,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317272126460 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 30605 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317272151387,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317272151387 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 55532 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317272176365,latency,24964,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,965,
Timestamp: 1317272176365 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 18225 GPULatency: 24964 SLO: 0
batch_size:,4,timestamp,1317272201238,latency,24860,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317272201238 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 11905 GPULatency: 24860 SLO: 0
batch_size:,4,timestamp,1317272226166,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317272226166 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 5676 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317272251141,latency,24963,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,966,
Timestamp: 1317272251141 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 30651 GPULatency: 24963 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24935,cpu_latency,61387,0,0,1,1317272267707,1288,0,Images_procssed,1288
batch_size:,4,timestamp,1317272276058,latency,24903,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,966,
Timestamp: 1317272276058 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 55567 GPULatency: 24903 SLO: 0
batch_size:,4,timestamp,1317272300974,latency,24907,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,966,
Timestamp: 1317272300974 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 18167 GPULatency: 24907 SLO: 0
batch_size:,4,timestamp,1317272325900,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,966,
Timestamp: 1317272325900 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 11939 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317272350819,latency,24905,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,942,
Timestamp: 1317272350819 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 5717 GPULatency: 24905 SLO: 0
batch_size:,4,timestamp,1317272375752,latency,24920,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,966,
Timestamp: 1317272375752 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 30651 GPULatency: 24920 SLO: 0
batch_size:,4,timestamp,1317272400679,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,966,
Timestamp: 1317272400679 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 55577 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317272425615,latency,24924,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,965,
Timestamp: 1317272425615 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 18176 GPULatency: 24924 SLO: 0
batch_size:,4,timestamp,1317272450506,latency,24879,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317272450506 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 11909 GPULatency: 24879 SLO: 0
batch_size:,4,timestamp,1317272475430,latency,24911,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317272475430 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 5676 GPULatency: 24911 SLO: 0
batch_size:,4,timestamp,1317272500359,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317272500359 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 30605 GPULatency: 24916 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24910,cpu_latency,61387,0,0,1,1317272517473,1328,0,Images_procssed,1328
batch_size:,4,timestamp,1317272525325,latency,24954,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,965,
Timestamp: 1317272525325 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 55571 GPULatency: 24954 SLO: 0
batch_size:,4,timestamp,1317272550246,latency,24911,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,966,
Timestamp: 1317272550246 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 18221 GPULatency: 24911 SLO: 0
batch_size:,4,timestamp,1317272575168,latency,24910,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,966,
Timestamp: 1317272575168 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 11943 GPULatency: 24910 SLO: 0
batch_size:,4,timestamp,1317272600092,latency,24911,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,967,
Timestamp: 1317272600092 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 5719 GPULatency: 24911 SLO: 0
batch_size:,4,timestamp,1317272624991,latency,24886,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317272624991 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 30618 GPULatency: 24886 SLO: 0
batch_size:,4,timestamp,1317272649919,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,962,
Timestamp: 1317272649919 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 55547 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317272674845,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317272674845 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 18172 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317272699771,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317272699771 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 11953 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317272724695,latency,24911,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,965,
Timestamp: 1317272724695 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 5676 GPULatency: 24911 SLO: 0
batch_size:,4,timestamp,1317272749626,latency,24919,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317272749626 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 30607 GPULatency: 24919 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24915,cpu_latency,61387,0,0,1,1317272767448,1368,0,Images_procssed,1368
batch_size:,4,timestamp,1317272774551,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317272774551 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 55532 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317272799477,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317272799477 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 18168 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317272824401,latency,24911,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317272824401 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 11947 GPULatency: 24911 SLO: 0
batch_size:,4,timestamp,1317272849326,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317272849326 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 5677 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317272874255,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317272874255 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 30606 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317272899186,latency,24919,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317272899186 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 55537 GPULatency: 24919 SLO: 0
batch_size:,4,timestamp,1317272924112,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,965,
Timestamp: 1317272924112 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 18168 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317272949039,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317272949039 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 11953 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317272973962,latency,24910,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317272973962 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 5725 GPULatency: 24910 SLO: 0
batch_size:,4,timestamp,1317272998890,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317272998890 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 30653 GPULatency: 24916 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24914,cpu_latency,61387,0,0,1,1317273017588,1408,0,Images_procssed,1408
batch_size:,4,timestamp,1317273023818,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317273023818 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 55582 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317273048743,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317273048743 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 18171 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317273073666,latency,24910,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317273073666 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 11950 GPULatency: 24910 SLO: 0
batch_size:,4,timestamp,1317273098596,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317273098596 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 5677 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317273123523,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317273123523 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 30604 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317273148452,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317273148452 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 55534 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317273173375,latency,24910,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317273173375 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 18169 GPULatency: 24910 SLO: 0
batch_size:,4,timestamp,1317273198297,latency,24910,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317273198297 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 11952 GPULatency: 24910 SLO: 0
batch_size:,4,timestamp,1317273223225,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317273223225 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 5676 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317273248154,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317273248154 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 30605 GPULatency: 24916 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24914,cpu_latency,61387,0,0,1,1317273267886,1448,0,Images_procssed,1448
batch_size:,4,timestamp,1317273273080,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317273273080 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 55531 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317273298003,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317273298003 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 18171 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317273322929,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317273322929 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 11905 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317273347859,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317273347859 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 5677 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317273372789,latency,24918,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317273372789 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 30608 GPULatency: 24918 SLO: 0
batch_size:,4,timestamp,1317273397713,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317273397713 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 55532 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317273422635,latency,24911,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317273422635 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 18168 GPULatency: 24911 SLO: 0
batch_size:,4,timestamp,1317273447561,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,965,
Timestamp: 1317273447561 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 11905 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317273472539,latency,24967,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,966,
Timestamp: 1317273472539 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 5729 GPULatency: 24967 SLO: 0
batch_size:,4,timestamp,1317273497471,latency,24919,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317273497471 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 30660 GPULatency: 24919 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24929,cpu_latency,61387,0,0,1,1317273517484,1488,0,Images_procssed,1488
batch_size:,4,timestamp,1317273522345,latency,24862,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317273522345 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 55534 GPULatency: 24862 SLO: 0
batch_size:,4,timestamp,1317273547274,latency,24920,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317273547274 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 18173 GPULatency: 24920 SLO: 0
batch_size:,4,timestamp,1317273572200,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,965,
Timestamp: 1317273572200 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 11945 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317273597127,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317273597127 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 5729 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317273622047,latency,24907,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317273622047 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 30649 GPULatency: 24907 SLO: 0
batch_size:,4,timestamp,1317273647023,latency,24964,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,966,
Timestamp: 1317273647023 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 55626 GPULatency: 24964 SLO: 0
batch_size:,4,timestamp,1317273671941,latency,24906,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,966,
Timestamp: 1317273671941 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 18218 GPULatency: 24906 SLO: 0
batch_size:,4,timestamp,1317273696858,latency,24904,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,967,
Timestamp: 1317273696858 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 11940 GPULatency: 24904 SLO: 0
batch_size:,4,timestamp,1317273721779,latency,24909,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,966,
Timestamp: 1317273721779 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 5717 GPULatency: 24909 SLO: 0
batch_size:,4,timestamp,1317273746699,latency,24906,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,966,
Timestamp: 1317273746699 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 30636 GPULatency: 24906 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24908,cpu_latency,61387,0,0,1,1317273767456,1528,0,Images_procssed,1528
batch_size:,4,timestamp,1317273771610,latency,24899,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,965,
Timestamp: 1317273771610 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 55547 GPULatency: 24899 SLO: 0
batch_size:,4,timestamp,1317273796582,latency,24962,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,966,
Timestamp: 1317273796582 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 18217 GPULatency: 24962 SLO: 0
batch_size:,4,timestamp,1317273821458,latency,24863,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317273821458 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 11905 GPULatency: 24863 SLO: 0
batch_size:,4,timestamp,1317273846385,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317273846385 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 5674 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317273871312,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317273871312 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 30601 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317273896239,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,965,
Timestamp: 1317273896239 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 55528 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317273921169,latency,24918,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317273921169 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 18178 GPULatency: 24918 SLO: 0
batch_size:,4,timestamp,1317273946092,latency,24910,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317273946092 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 11951 GPULatency: 24910 SLO: 0
batch_size:,4,timestamp,1317273971020,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317273971020 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 5677 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317273995949,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317273995949 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 30605 GPULatency: 24916 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24914,cpu_latency,61387,0,0,1,1317274017757,1568,0,Images_procssed,1568
batch_size:,4,timestamp,1317274020874,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317274020874 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 55532 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317274045801,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317274045801 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 18174 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317274070725,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317274070725 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 11953 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317274095652,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317274095652 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 5677 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317274120583,latency,24918,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317274120583 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 30608 GPULatency: 24918 SLO: 0
batch_size:,4,timestamp,1317274145508,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317274145508 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 55533 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317274170429,latency,24909,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317274170429 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 18164 GPULatency: 24909 SLO: 0
batch_size:,4,timestamp,1317274195356,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317274195356 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 11955 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317274220284,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,965,
Timestamp: 1317274220284 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 5677 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317274245208,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317274245208 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 30602 GPULatency: 24912 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24912,cpu_latency,61387,0,0,1,1317274267459,1608,0,Images_procssed,1608
batch_size:,4,timestamp,1317274270186,latency,24965,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,965,
Timestamp: 1317274270186 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 55580 GPULatency: 24965 SLO: 0
batch_size:,4,timestamp,1317274295062,latency,24865,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317274295062 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 18175 GPULatency: 24865 SLO: 0
batch_size:,4,timestamp,1317274319993,latency,24921,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317274319993 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 11955 GPULatency: 24921 SLO: 0
batch_size:,4,timestamp,1317274344919,latency,24907,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317274344919 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 5678 GPULatency: 24907 SLO: 0
batch_size:,4,timestamp,1317274369847,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317274369847 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 30606 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317274394771,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317274394771 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 55530 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317274419701,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317274419701 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 18172 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317274444625,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317274444625 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 11948 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317274469552,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317274469552 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 5679 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317274494475,latency,24910,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317274494475 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 30601 GPULatency: 24910 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24911,cpu_latency,61387,0,0,1,1317274517441,1648,0,Images_procssed,1648
batch_size:,4,timestamp,1317274519404,latency,24918,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317274519404 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 55531 GPULatency: 24918 SLO: 0
batch_size:,4,timestamp,1317274544331,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317274544331 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 18174 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317274569260,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317274569260 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 11952 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317274594183,latency,24911,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317274594183 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 5677 GPULatency: 24911 SLO: 0
batch_size:,4,timestamp,1317274619110,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317274619110 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 30604 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317274644037,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317274644037 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 55530 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317274669010,latency,24961,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,965,
Timestamp: 1317274669010 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 18221 GPULatency: 24961 SLO: 0
batch_size:,4,timestamp,1317274693927,latency,24905,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,965,
Timestamp: 1317274693927 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 11947 GPULatency: 24905 SLO: 0
batch_size:,4,timestamp,1317274718846,latency,24906,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,966,
Timestamp: 1317274718846 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 5718 GPULatency: 24906 SLO: 0
batch_size:,4,timestamp,1317274743766,latency,24907,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,966,
Timestamp: 1317274743766 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 30638 GPULatency: 24907 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24910,cpu_latency,61387,0,0,1,1317274767651,1688,0,Images_procssed,1688
batch_size:,4,timestamp,1317274768692,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,966,
Timestamp: 1317274768692 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 55564 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317274793629,latency,24928,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,965,
Timestamp: 1317274793629 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 18177 GPULatency: 24928 SLO: 0
batch_size:,4,timestamp,1317274818518,latency,24877,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317274818518 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 11908 GPULatency: 24877 SLO: 0
batch_size:,4,timestamp,1317274843445,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,965,
Timestamp: 1317274843445 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 5675 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317274868374,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317274868374 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 30604 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317274893301,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317274893301 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 55532 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317274918225,latency,24911,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,965,
Timestamp: 1317274918225 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 18168 GPULatency: 24911 SLO: 0
batch_size:,4,timestamp,1317274943151,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,965,
Timestamp: 1317274943151 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 11953 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317274968081,latency,24918,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317274968081 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 5678 GPULatency: 24918 SLO: 0
batch_size:,4,timestamp,1317274993006,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317274993006 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 30603 GPULatency: 24912 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24913,cpu_latency,61387,0,0,1,1317275017446,1728,0,Images_procssed,1728
batch_size:,4,timestamp,1317275017934,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317275017934 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 55532 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317275042858,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317275042858 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 18170 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317275067831,latency,24960,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,966,
Timestamp: 1317275067831 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 12002 GPULatency: 24960 SLO: 0
batch_size:,4,timestamp,1317275092713,latency,24870,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317275092713 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 5679 GPULatency: 24870 SLO: 0
batch_size:,4,timestamp,1317275117635,latency,24909,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317275117635 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 30601 GPULatency: 24909 SLO: 0
batch_size:,4,timestamp,1317275142561,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317275142561 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 55527 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317275167492,latency,24919,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317275167492 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 18176 GPULatency: 24919 SLO: 0
batch_size:,4,timestamp,1317275192418,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317275192418 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 11950 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317275217343,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317275217343 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 5678 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317275242268,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317275242268 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 30603 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317275267199,latency,24919,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317275267199 TotalImages: 44 BatchSize: 4 LearnedSize: 0 CPULatency: 55534 GPULatency: 24919 SLO: 0
Measurement_interval(ms):,250,Throughput:,176,gpu_latency:,24916,cpu_latency,61387,0,0,1,1317275267800,1772,0,Images_procssed,1772
batch_size:,4,timestamp,1317275292127,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317275292127 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 18172 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317275317054,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317275317054 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 11944 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317275341980,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317275341980 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 5724 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317275366906,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317275366906 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 30649 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317275391827,latency,24909,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317275391827 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 55571 GPULatency: 24909 SLO: 0
batch_size:,4,timestamp,1317275416757,latency,24918,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317275416757 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 18176 GPULatency: 24918 SLO: 0
batch_size:,4,timestamp,1317275441682,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317275441682 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 11952 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317275466605,latency,24910,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,965,
Timestamp: 1317275466605 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 5674 GPULatency: 24910 SLO: 0
batch_size:,4,timestamp,1317275491531,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317275491531 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 30600 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317275516461,latency,24919,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317275516461 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 55530 GPULatency: 24919 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24915,cpu_latency,61387,0,0,1,1317275517533,1812,0,Images_procssed,1812
batch_size:,4,timestamp,1317275541384,latency,24910,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317275541384 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 18171 GPULatency: 24910 SLO: 0
batch_size:,4,timestamp,1317275566364,latency,24969,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,965,
Timestamp: 1317275566364 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 11957 GPULatency: 24969 SLO: 0
batch_size:,4,timestamp,1317275591240,latency,24862,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317275591240 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 5676 GPULatency: 24862 SLO: 0
batch_size:,4,timestamp,1317275616168,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317275616168 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 30604 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317275641094,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317275641094 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 55530 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317275666022,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317275666022 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 18173 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317275690989,latency,24954,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,966,
Timestamp: 1317275690989 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 11997 GPULatency: 24954 SLO: 0
batch_size:,4,timestamp,1317275715870,latency,24869,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317275715870 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 5676 GPULatency: 24869 SLO: 0
batch_size:,4,timestamp,1317275740802,latency,24919,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317275740802 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 30607 GPULatency: 24919 SLO: 0
batch_size:,4,timestamp,1317275765727,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317275765727 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 55533 GPULatency: 24913 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24911,cpu_latency,61387,0,0,1,1317275767835,1852,0,Images_procssed,1852
batch_size:,4,timestamp,1317275790656,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317275790656 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 18173 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317275815581,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317275815581 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 11949 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317275840509,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317275840509 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 5729 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317275865432,latency,24910,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317275865432 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 30652 GPULatency: 24910 SLO: 0
batch_size:,4,timestamp,1317275890359,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317275890359 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 55579 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317275915285,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317275915285 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 18171 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317275940213,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317275940213 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 11948 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317275965182,latency,24956,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,966,
Timestamp: 1317275965182 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 5725 GPULatency: 24956 SLO: 0
batch_size:,4,timestamp,1317275990108,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,966,
Timestamp: 1317275990108 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 30651 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317276015030,latency,24909,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,966,
Timestamp: 1317276015030 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 55574 GPULatency: 24909 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24916,cpu_latency,61387,0,0,1,1317276017474,1892,0,Images_procssed,1892
batch_size:,4,timestamp,1317276039919,latency,24877,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317276039919 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 18184 GPULatency: 24877 SLO: 0
batch_size:,4,timestamp,1317276064846,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317276064846 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 11947 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317276089769,latency,24910,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317276089769 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 5724 GPULatency: 24910 SLO: 0
batch_size:,4,timestamp,1317276114695,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317276114695 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 30650 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317276139622,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317276139622 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 55577 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317276164551,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317276164551 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 18176 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317276189476,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317276189476 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 11953 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317276214401,latency,24911,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,965,
Timestamp: 1317276214401 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 5723 GPULatency: 24911 SLO: 0
batch_size:,4,timestamp,1317276239333,latency,24921,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317276239333 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 30656 GPULatency: 24921 SLO: 0
batch_size:,4,timestamp,1317276264261,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317276264261 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 55584 GPULatency: 24915 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24915,cpu_latency,61387,0,0,1,1317276267460,1932,0,Images_procssed,1932
batch_size:,4,timestamp,1317276289186,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317276289186 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 18169 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317276314113,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317276314113 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 11952 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317276339036,latency,24911,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317276339036 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 5725 GPULatency: 24911 SLO: 0
batch_size:,4,timestamp,1317276363964,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317276363964 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 30653 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317276388888,latency,24911,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317276388888 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 55577 GPULatency: 24911 SLO: 0
batch_size:,4,timestamp,1317276413812,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317276413812 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 18170 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317276438791,latency,24967,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317276438791 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 12005 GPULatency: 24967 SLO: 0
batch_size:,4,timestamp,1317276463710,latency,24908,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,967,
Timestamp: 1317276463710 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 5719 GPULatency: 24908 SLO: 0
batch_size:,4,timestamp,1317276488594,latency,24872,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317276488594 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 30603 GPULatency: 24872 SLO: 0
batch_size:,4,timestamp,1317276513524,latency,24919,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317276513524 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 55533 GPULatency: 24919 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24908,cpu_latency,61387,0,0,1,1317276517706,1972,0,Images_procssed,1972
batch_size:,4,timestamp,1317276538447,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317276538447 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 18166 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317276563371,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317276563371 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 11951 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317276588301,latency,24918,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317276588301 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 5679 GPULatency: 24918 SLO: 0
batch_size:,4,timestamp,1317276613228,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317276613228 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 30606 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317276638153,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317276638153 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 55531 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317276663078,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317276663078 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 18170 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317276688008,latency,24918,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317276688008 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 11955 GPULatency: 24918 SLO: 0
batch_size:,4,timestamp,1317276712980,latency,24961,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,966,
Timestamp: 1317276712980 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 5729 GPULatency: 24961 SLO: 0
batch_size:,4,timestamp,1317276737895,latency,24903,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,965,
Timestamp: 1317276737895 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 30644 GPULatency: 24903 SLO: 0
batch_size:,4,timestamp,1317276762781,latency,24875,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317276762781 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 55530 GPULatency: 24875 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24897,cpu_latency,61387,0,0,1,1317276767461,2012,0,Images_procssed,2012
batch_size:,4,timestamp,1317276787710,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317276787710 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 18173 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317276812642,latency,24922,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317276812642 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 11952 GPULatency: 24922 SLO: 0
batch_size:,4,timestamp,1317276837565,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317276837565 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 5726 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317276862492,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317276862492 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 30653 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317276887418,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317276887418 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 55579 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317276912349,latency,24920,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317276912349 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 18176 GPULatency: 24920 SLO: 0
batch_size:,4,timestamp,1317276937275,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317276937275 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 11950 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317276962197,latency,24909,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317276962197 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 5725 GPULatency: 24909 SLO: 0
batch_size:,4,timestamp,1317276987122,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317276987122 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 30649 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317277012052,latency,24920,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317277012052 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 55581 GPULatency: 24920 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24916,cpu_latency,61387,0,0,1,1317277017490,2052,0,Images_procssed,2052
batch_size:,4,timestamp,1317277036980,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317277036980 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 18174 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317277061906,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317277061906 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 11952 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317277086830,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317277086830 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 5725 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317277111752,latency,24911,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317277111752 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 30648 GPULatency: 24911 SLO: 0
batch_size:,4,timestamp,1317277136679,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317277136679 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 55575 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317277161610,latency,24919,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317277161610 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 18178 GPULatency: 24919 SLO: 0
batch_size:,4,timestamp,1317277186538,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317277186538 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 11950 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317277211461,latency,24911,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,965,
Timestamp: 1317277211461 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 5676 GPULatency: 24911 SLO: 0
batch_size:,4,timestamp,1317277236389,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317277236389 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 30603 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317277261315,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317277261315 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 55530 GPULatency: 24915 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24914,cpu_latency,61387,0,0,1,1317277267568,2092,0,Images_procssed,2092
batch_size:,4,timestamp,1317277286241,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317277286241 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 18170 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317277311218,latency,24968,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317277311218 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 12004 GPULatency: 24968 SLO: 0
batch_size:,4,timestamp,1317277336095,latency,24866,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,965,
Timestamp: 1317277336095 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 5679 GPULatency: 24866 SLO: 0
batch_size:,4,timestamp,1317277361023,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317277361023 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 30608 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317277385949,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317277385949 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 55533 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317277410873,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317277410873 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 18168 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317277435801,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,965,
Timestamp: 1317277435801 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 11949 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317277460728,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317277460728 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 5678 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317277485655,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317277485655 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 30605 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317277510580,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317277510580 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 55530 GPULatency: 24914 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24914,cpu_latency,61387,0,0,1,1317277517868,2132,0,Images_procssed,2132
batch_size:,4,timestamp,1317277535507,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317277535507 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 18173 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317277560434,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317277560434 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 11954 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317277585358,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317277585358 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 5677 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317277610336,latency,24966,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317277610336 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 30654 GPULatency: 24966 SLO: 0
batch_size:,4,timestamp,1317277635208,latency,24861,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317277635208 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 55527 GPULatency: 24861 SLO: 0
batch_size:,4,timestamp,1317277660135,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317277660135 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 18171 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317277685110,latency,24963,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,965,
Timestamp: 1317277685110 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 11953 GPULatency: 24963 SLO: 0
batch_size:,4,timestamp,1317277709991,latency,24870,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317277709991 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 5676 GPULatency: 24870 SLO: 0
batch_size:,4,timestamp,1317277734919,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317277734919 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 30605 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317277759842,latency,24911,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317277759842 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 55528 GPULatency: 24911 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24910,cpu_latency,61387,0,0,1,1317277767462,2172,0,Images_procssed,2172
batch_size:,4,timestamp,1317277784774,latency,24921,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317277784774 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 18178 GPULatency: 24921 SLO: 0
batch_size:,4,timestamp,1317277809701,latency,24918,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317277809701 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 11950 GPULatency: 24918 SLO: 0
batch_size:,4,timestamp,1317277834623,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317277834623 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 5676 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317277859552,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317277859552 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 30606 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317277884478,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317277884478 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 55532 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317277909406,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317277909406 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 18171 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317277934372,latency,24953,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,966,
Timestamp: 1317277934372 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 11996 GPULatency: 24953 SLO: 0
batch_size:,4,timestamp,1317277959286,latency,24903,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,966,
Timestamp: 1317277959286 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 5720 GPULatency: 24903 SLO: 0
batch_size:,4,timestamp,1317277984229,latency,24932,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,966,
Timestamp: 1317277984229 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 30663 GPULatency: 24932 SLO: 0
batch_size:,4,timestamp,1317278009106,latency,24867,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317278009106 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 55541 GPULatency: 24867 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24896,cpu_latency,61387,0,0,1,1317278017485,2212,0,Images_procssed,2212
batch_size:,4,timestamp,1317278034032,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317278034032 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 18174 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317278059011,latency,24969,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,965,
Timestamp: 1317278059011 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 11956 GPULatency: 24969 SLO: 0
batch_size:,4,timestamp,1317278083889,latency,24868,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317278083889 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 5727 GPULatency: 24868 SLO: 0
batch_size:,4,timestamp,1317278108817,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317278108817 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 30655 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317278133791,latency,24962,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317278133791 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 55629 GPULatency: 24962 SLO: 0
batch_size:,4,timestamp,1317278158666,latency,24863,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317278158666 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 18172 GPULatency: 24863 SLO: 0
batch_size:,4,timestamp,1317278183592,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317278183592 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 11949 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317278208518,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,965,
Timestamp: 1317278208518 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 5676 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317278233445,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317278233445 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 30604 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317278258373,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317278258373 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 55531 GPULatency: 24916 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24914,cpu_latency,61387,0,0,1,1317278267733,2252,0,Images_procssed,2252
batch_size:,4,timestamp,1317278283299,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317278283299 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 18171 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317278308228,latency,24921,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317278308228 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 11955 GPULatency: 24921 SLO: 0
batch_size:,4,timestamp,1317278333156,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317278333156 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 5679 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317278358083,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317278358083 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 30606 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317278383006,latency,24910,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,965,
Timestamp: 1317278383006 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 55529 GPULatency: 24910 SLO: 0
batch_size:,4,timestamp,1317278407931,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317278407931 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 18169 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317278432857,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317278432857 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 11949 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317278457782,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317278457782 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 5722 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317278482708,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317278482708 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 30649 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317278507636,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317278507636 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 55576 GPULatency: 24916 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24914,cpu_latency,61387,0,0,1,1317278517444,2292,0,Images_procssed,2292
batch_size:,4,timestamp,1317278532568,latency,24920,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317278532568 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 18176 GPULatency: 24920 SLO: 0
batch_size:,4,timestamp,1317278557493,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317278557493 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 11948 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317278582418,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317278582418 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 5726 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317278607346,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317278607346 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 30654 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317278632278,latency,24921,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317278632278 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 55586 GPULatency: 24921 SLO: 0
batch_size:,4,timestamp,1317278657200,latency,24911,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317278657200 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 18170 GPULatency: 24911 SLO: 0
batch_size:,4,timestamp,1317278682124,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,965,
Timestamp: 1317278682124 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 11950 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317278707048,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317278707048 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 5677 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317278731976,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317278731976 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 30605 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317278756901,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317278756901 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 55530 GPULatency: 24914 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24914,cpu_latency,61387,0,0,1,1317278767463,2332,0,Images_procssed,2332
batch_size:,4,timestamp,1317278781826,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317278781826 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 18173 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317278806757,latency,24921,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317278806757 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 11955 GPULatency: 24921 SLO: 0
batch_size:,4,timestamp,1317278831683,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317278831683 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 5727 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317278856614,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317278856614 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 30657 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317278881540,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317278881540 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 55584 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317278906472,latency,24920,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317278906472 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 18175 GPULatency: 24920 SLO: 0
batch_size:,4,timestamp,1317278931392,latency,24909,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317278931392 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 11948 GPULatency: 24909 SLO: 0
batch_size:,4,timestamp,1317278956315,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,965,
Timestamp: 1317278956315 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 5677 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317278981242,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317278981242 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 30604 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317279006171,latency,24918,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317279006171 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 55534 GPULatency: 24918 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24915,cpu_latency,61387,0,0,1,1317279017608,2372,0,Images_procssed,2372
batch_size:,4,timestamp,1317279031094,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317279031094 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 18166 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317279056023,latency,24920,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317279056023 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 11953 GPULatency: 24920 SLO: 0
batch_size:,4,timestamp,1317279080949,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317279080949 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 5678 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317279105874,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317279105874 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 30603 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317279130800,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317279130800 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 55529 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317279155728,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317279155728 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 18171 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317279180653,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317279180653 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 11951 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317279205585,latency,24919,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,962,
Timestamp: 1317279205585 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 5680 GPULatency: 24919 SLO: 0
batch_size:,4,timestamp,1317279230510,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317279230510 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 30606 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317279255430,latency,24909,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317279255430 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 55526 GPULatency: 24909 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24912,cpu_latency,61387,0,0,1,1317279267898,2412,0,Images_procssed,2412
batch_size:,4,timestamp,1317279280364,latency,24923,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317279280364 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 18180 GPULatency: 24923 SLO: 0
batch_size:,4,timestamp,1317279305287,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317279305287 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 11947 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317279330209,latency,24910,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317279330209 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 5675 GPULatency: 24910 SLO: 0
batch_size:,4,timestamp,1317279355138,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317279355138 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 30604 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317279380069,latency,24920,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317279380069 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 55536 GPULatency: 24920 SLO: 0
batch_size:,4,timestamp,1317279404992,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317279404992 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 18169 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317279429918,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,962,
Timestamp: 1317279429918 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 11955 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317279454846,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,963,
Timestamp: 1317279454846 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 5678 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317279479773,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317279479773 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 30605 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317279504700,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317279504700 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 55532 GPULatency: 24917 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24916,cpu_latency,61387,0,0,1,1317279517445,2452,0,Images_procssed,2452
batch_size:,4,timestamp,1317279529733,latency,25021,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317279529733 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 18281 GPULatency: 25021 SLO: 0
batch_size:,4,timestamp,1317279554658,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317279554658 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 12062 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317279579474,latency,24805,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,965,
Timestamp: 1317279579474 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 5675 GPULatency: 24805 SLO: 0
batch_size:,4,timestamp,1317279604400,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,965,
Timestamp: 1317279604400 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 30601 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317279629327,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317279629327 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 55529 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317279654253,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317279654253 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 18172 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317279679182,latency,24918,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317279679182 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 11908 GPULatency: 24918 SLO: 0
batch_size:,4,timestamp,1317279704112,latency,24918,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317279704112 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 5679 GPULatency: 24918 SLO: 0
batch_size:,4,timestamp,1317279729033,latency,24910,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317279729033 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 30600 GPULatency: 24910 SLO: 0
batch_size:,4,timestamp,1317279753962,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317279753962 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 55529 GPULatency: 24917 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24915,cpu_latency,61387,0,0,1,1317279767468,2492,0,Images_procssed,2492
batch_size:,4,timestamp,1317279778886,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317279778886 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 18169 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317279803811,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317279803811 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 11953 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317279828741,latency,24919,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317279828741 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 5678 GPULatency: 24919 SLO: 0
batch_size:,4,timestamp,1317279853668,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317279853668 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 30605 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317279878595,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317279878595 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 55532 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317279903519,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317279903519 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 18167 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317279928446,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,965,
Timestamp: 1317279928446 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 11954 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317279953369,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317279953369 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 5675 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317279978299,latency,24918,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317279978299 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 30605 GPULatency: 24918 SLO: 0
batch_size:,4,timestamp,1317280003224,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317280003224 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 55531 GPULatency: 24916 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24915,cpu_latency,61387,0,0,1,1317280017769,2532,0,Images_procssed,2532
batch_size:,4,timestamp,1317280028154,latency,24918,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317280028154 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 18174 GPULatency: 24918 SLO: 0
batch_size:,4,timestamp,1317280053077,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317280053077 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 11952 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317280078005,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317280078005 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 5677 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317280102931,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317280102931 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 30603 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317280127858,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317280127858 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 55530 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317280152787,latency,24918,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317280152787 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 18175 GPULatency: 24918 SLO: 0
batch_size:,4,timestamp,1317280177757,latency,24958,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,965,
Timestamp: 1317280177757 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 12001 GPULatency: 24958 SLO: 0
batch_size:,4,timestamp,1317280202677,latency,24909,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,966,
Timestamp: 1317280202677 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 5721 GPULatency: 24909 SLO: 0
batch_size:,4,timestamp,1317280227559,latency,24871,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317280227559 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 30602 GPULatency: 24871 SLO: 0
batch_size:,4,timestamp,1317280252488,latency,24918,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317280252488 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 55531 GPULatency: 24918 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24907,cpu_latency,61387,0,0,1,1317280267475,2572,0,Images_procssed,2572
batch_size:,4,timestamp,1317280277414,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317280277414 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 18172 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317280302344,latency,24921,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317280302344 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 11957 GPULatency: 24921 SLO: 0
batch_size:,4,timestamp,1317280327272,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317280327272 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 5724 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317280352200,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317280352200 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 30653 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317280377128,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317280377128 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 55580 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317280402052,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317280402052 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 18167 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317280426978,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317280426978 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 11952 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317280451900,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,965,
Timestamp: 1317280451900 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 5674 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317280476832,latency,24921,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,965,
Timestamp: 1317280476832 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 30607 GPULatency: 24921 SLO: 0
batch_size:,4,timestamp,1317280501754,latency,24910,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317280501754 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 55529 GPULatency: 24910 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24913,cpu_latency,61387,0,0,1,1317280517446,2612,0,Images_procssed,2612
batch_size:,4,timestamp,1317280526679,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317280526679 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 18170 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317280551605,latency,24918,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317280551605 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 11904 GPULatency: 24918 SLO: 0
batch_size:,4,timestamp,1317280576536,latency,24919,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317280576536 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 5678 GPULatency: 24919 SLO: 0
batch_size:,4,timestamp,1317280601462,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317280601462 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 30604 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317280626388,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317280626388 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 55530 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317280651315,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317280651315 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 18169 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317280676244,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317280676244 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 11953 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317280701168,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317280701168 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 5677 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317280726091,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317280726091 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 30601 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317280751017,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317280751017 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 55527 GPULatency: 24914 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24913,cpu_latency,61387,0,0,1,1317280767640,2652,0,Images_procssed,2652
batch_size:,4,timestamp,1317280775948,latency,24920,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317280775948 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 18175 GPULatency: 24920 SLO: 0
batch_size:,4,timestamp,1317280800873,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317280800873 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 11950 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317280825803,latency,24918,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317280825803 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 5727 GPULatency: 24918 SLO: 0
batch_size:,4,timestamp,1317280850727,latency,24911,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317280850727 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 30651 GPULatency: 24911 SLO: 0
batch_size:,4,timestamp,1317280875653,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317280875653 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 55577 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317280900584,latency,24919,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317280900584 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 18177 GPULatency: 24919 SLO: 0
batch_size:,4,timestamp,1317280925511,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317280925511 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 11950 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317280950436,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,965,
Timestamp: 1317280950436 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 5723 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317280975362,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,965,
Timestamp: 1317280975362 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 30649 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317281000286,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317281000286 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 55574 GPULatency: 24914 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24914,cpu_latency,61387,0,0,1,1317281017458,2692,0,Images_procssed,2692
batch_size:,4,timestamp,1317281025215,latency,24918,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,962,
Timestamp: 1317281025215 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 18176 GPULatency: 24918 SLO: 0
batch_size:,4,timestamp,1317281050143,latency,24919,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317281050143 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 11951 GPULatency: 24919 SLO: 0
batch_size:,4,timestamp,1317281075067,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317281075067 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 5725 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317281099995,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317281099995 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 30653 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317281124921,latency,24910,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317281124921 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 55579 GPULatency: 24910 SLO: 0
batch_size:,4,timestamp,1317281149848,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317281149848 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 18173 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317281174768,latency,24909,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,965,
Timestamp: 1317281174768 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 11944 GPULatency: 24909 SLO: 0
batch_size:,4,timestamp,1317281199695,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,965,
Timestamp: 1317281199695 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 5674 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317281224628,latency,24922,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317281224628 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 30607 GPULatency: 24922 SLO: 0
batch_size:,4,timestamp,1317281249552,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317281249552 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 55531 GPULatency: 24912 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24914,cpu_latency,61387,0,0,1,1317281267485,2732,0,Images_procssed,2732
batch_size:,4,timestamp,1317281274479,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317281274479 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 18171 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317281299405,latency,24918,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317281299405 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 11951 GPULatency: 24918 SLO: 0
batch_size:,4,timestamp,1317281324332,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317281324332 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 5680 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317281349253,latency,24910,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317281349253 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 30601 GPULatency: 24910 SLO: 0
batch_size:,4,timestamp,1317281374183,latency,24918,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317281374183 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 55530 GPULatency: 24918 SLO: 0
batch_size:,4,timestamp,1317281399107,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317281399107 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 18168 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317281424038,latency,24919,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317281424038 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 11952 GPULatency: 24919 SLO: 0
batch_size:,4,timestamp,1317281448960,latency,24910,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317281448960 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 5676 GPULatency: 24910 SLO: 0
batch_size:,4,timestamp,1317281473889,latency,24918,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317281473889 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 30606 GPULatency: 24918 SLO: 0
batch_size:,4,timestamp,1317281498818,latency,24918,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317281498818 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 55535 GPULatency: 24918 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24916,cpu_latency,61387,0,0,1,1317281517513,2772,0,Images_procssed,2772
batch_size:,4,timestamp,1317281523745,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317281523745 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 18170 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317281548672,latency,24919,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317281548672 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 11948 GPULatency: 24919 SLO: 0
batch_size:,4,timestamp,1317281573596,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317281573596 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 5726 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317281598520,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317281598520 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 30650 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317281623452,latency,24921,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317281623452 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 55582 GPULatency: 24921 SLO: 0
batch_size:,4,timestamp,1317281648379,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317281648379 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 18170 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317281673304,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317281673304 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 11951 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317281698228,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317281698228 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 5726 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317281723156,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317281723156 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 30654 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317281748083,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317281748083 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 55581 GPULatency: 24915 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24915,cpu_latency,61387,0,0,1,1317281767813,2812,0,Images_procssed,2812
batch_size:,4,timestamp,1317281773008,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317281773008 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 18171 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317281797930,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317281797930 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 11949 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317281822860,latency,24918,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317281822860 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 5676 GPULatency: 24918 SLO: 0
batch_size:,4,timestamp,1317281847786,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317281847786 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 30603 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317281872717,latency,24919,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317281872717 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 55533 GPULatency: 24919 SLO: 0
batch_size:,4,timestamp,1317281897645,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317281897645 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 18171 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317281922627,latency,24971,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,965,
Timestamp: 1317281922627 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 12000 GPULatency: 24971 SLO: 0
batch_size:,4,timestamp,1317281947607,latency,24966,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,965,
Timestamp: 1317281947607 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 5831 GPULatency: 24966 SLO: 0
batch_size:,4,timestamp,1317281972537,latency,24918,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317281972537 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 30761 GPULatency: 24918 SLO: 0
batch_size:,4,timestamp,1317281997404,latency,24855,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317281997404 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 55628 GPULatency: 24855 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24895,cpu_latency,61387,0,0,1,1317282017467,2852,0,Images_procssed,2852
batch_size:,4,timestamp,1317282022273,latency,24859,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317282022273 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 18166 GPULatency: 24859 SLO: 0
batch_size:,4,timestamp,1317282047198,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317282047198 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 11950 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317282072125,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317282072125 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 5678 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317282097053,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317282097053 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 30606 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317282121991,latency,24926,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,966,
Timestamp: 1317282121991 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 55544 GPULatency: 24926 SLO: 0
batch_size:,4,timestamp,1317282146914,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,965,
Timestamp: 1317282146914 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 18165 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317282171838,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,965,
Timestamp: 1317282171838 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 11943 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317282196760,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,966,
Timestamp: 1317282196760 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 5721 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317282221685,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317282221685 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 30646 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317282246613,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317282246613 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 55574 GPULatency: 24916 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24914,cpu_latency,61387,0,0,1,1317282267438,2892,0,Images_procssed,2892
batch_size:,4,timestamp,1317282271535,latency,24911,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317282271535 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 18165 GPULatency: 24911 SLO: 0
batch_size:,4,timestamp,1317282296464,latency,24921,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317282296464 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 11952 GPULatency: 24921 SLO: 0
batch_size:,4,timestamp,1317282321392,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317282321392 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 5679 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317282346320,latency,24918,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317282346320 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 30608 GPULatency: 24918 SLO: 0
batch_size:,4,timestamp,1317282371244,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,965,
Timestamp: 1317282371244 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 55532 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317282396172,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317282396172 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 18173 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317282421101,latency,24918,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317282421101 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 11949 GPULatency: 24918 SLO: 0
batch_size:,4,timestamp,1317282446022,latency,24910,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,965,
Timestamp: 1317282446022 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 5722 GPULatency: 24910 SLO: 0
batch_size:,4,timestamp,1317282470949,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317282470949 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 30649 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317282495874,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317282495874 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 55574 GPULatency: 24913 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24913,cpu_latency,61387,0,0,1,1317282517685,2932,0,Images_procssed,2932
batch_size:,4,timestamp,1317282520803,latency,24918,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317282520803 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 18173 GPULatency: 24918 SLO: 0
batch_size:,4,timestamp,1317282545731,latency,24920,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317282545731 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 11949 GPULatency: 24920 SLO: 0
batch_size:,4,timestamp,1317282570654,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,965,
Timestamp: 1317282570654 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 5724 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317282595580,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317282595580 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 30650 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317282620509,latency,24918,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317282620509 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 55579 GPULatency: 24918 SLO: 0
batch_size:,4,timestamp,1317282645434,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317282645434 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 18171 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317282670361,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317282670361 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 11951 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317282695287,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317282695287 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 5677 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317282720217,latency,24919,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317282720217 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 30608 GPULatency: 24919 SLO: 0
batch_size:,4,timestamp,1317282745138,latency,24910,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317282745138 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 55528 GPULatency: 24910 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24913,cpu_latency,61387,0,0,1,1317282767446,2972,0,Images_procssed,2972
batch_size:,4,timestamp,1317282770063,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317282770063 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 18170 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317282794991,latency,24919,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317282794991 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 11952 GPULatency: 24919 SLO: 0
batch_size:,4,timestamp,1317282819918,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317282819918 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 5678 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317282844844,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317282844844 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 30604 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317282869773,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317282869773 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 55533 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317282894697,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317282894697 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 18168 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317282919625,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317282919625 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 11951 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317282944552,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317282944552 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 5678 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317282969482,latency,24919,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,962,
Timestamp: 1317282969482 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 30608 GPULatency: 24919 SLO: 0
batch_size:,4,timestamp,1317282994405,latency,24911,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317282994405 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 55531 GPULatency: 24911 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24914,cpu_latency,61387,0,0,1,1317283017476,3012,0,Images_procssed,3012
batch_size:,4,timestamp,1317283019333,latency,24918,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317283019333 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 18168 GPULatency: 24918 SLO: 0
batch_size:,4,timestamp,1317283044262,latency,24921,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,965,
Timestamp: 1317283044262 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 11947 GPULatency: 24921 SLO: 0
batch_size:,4,timestamp,1317283069185,latency,24911,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317283069185 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 5725 GPULatency: 24911 SLO: 0
batch_size:,4,timestamp,1317283094113,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317283094113 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 30654 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317283119039,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317283119039 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 55579 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317283143965,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317283143965 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 18169 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317283168892,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317283168892 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 11950 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317283193816,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317283193816 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 5726 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317283218744,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317283218744 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 30654 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317283243669,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317283243669 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 55578 GPULatency: 24913 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24914,cpu_latency,61387,0,0,1,1317283267556,3052,0,Images_procssed,3052
batch_size:,4,timestamp,1317283268599,latency,24920,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317283268599 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 18174 GPULatency: 24920 SLO: 0
batch_size:,4,timestamp,1317283293522,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317283293522 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 11951 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317283318447,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317283318447 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 5676 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317283343374,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317283343374 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 30603 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317283368302,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317283368302 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 55531 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317283393227,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317283393227 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 18172 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317283418153,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317283418153 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 11950 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317283443079,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317283443079 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 5677 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317283468006,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317283468006 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 30603 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317283492938,latency,24921,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317283492938 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 55535 GPULatency: 24921 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24917,cpu_latency,61387,0,0,1,1317283517859,3092,0,Images_procssed,3092
batch_size:,4,timestamp,1317283517870,latency,24920,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317283517870 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 18176 GPULatency: 24920 SLO: 0
batch_size:,4,timestamp,1317283542788,latency,24911,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317283542788 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 11952 GPULatency: 24911 SLO: 0
batch_size:,4,timestamp,1317283567712,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317283567712 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 5726 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317283592640,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,965,
Timestamp: 1317283592640 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 30653 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317283617565,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317283617565 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 55578 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317283642492,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317283642492 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 18170 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317283667418,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317283667418 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 11953 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317283692347,latency,24918,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317283692347 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 5679 GPULatency: 24918 SLO: 0
batch_size:,4,timestamp,1317283717272,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317283717272 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 30604 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317283742201,latency,24919,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317283742201 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 55533 GPULatency: 24919 SLO: 0
batch_size:,4,timestamp,1317283767128,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,965,
Timestamp: 1317283767128 TotalImages: 44 BatchSize: 4 LearnedSize: 0 CPULatency: 18167 GPULatency: 24915 SLO: 0
Measurement_interval(ms):,250,Throughput:,176,gpu_latency:,24916,cpu_latency,61387,0,0,1,1317283767710,3136,0,Images_procssed,3136
batch_size:,4,timestamp,1317283792055,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317283792055 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 11945 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317283816977,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317283816977 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 5726 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317283841906,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317283841906 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 30655 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317283866832,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317283866832 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 55580 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317283891759,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317283891759 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 18171 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317283916683,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317283916683 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 11951 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317283941610,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317283941610 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 5678 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317283966534,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317283966534 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 30602 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317283991460,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317283991460 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 55528 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317284016392,latency,24922,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317284016392 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 18177 GPULatency: 24922 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24917,cpu_latency,61387,0,0,1,1317284017463,3176,0,Images_procssed,3176
batch_size:,4,timestamp,1317284041318,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317284041318 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 11951 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317284066243,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317284066243 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 5726 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317284091170,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317284091170 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 30653 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317284116096,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317284116096 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 55579 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317284141021,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317284141021 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 18172 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317284165947,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317284165947 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 11950 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317284190874,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317284190874 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 5676 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317284215802,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317284215802 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 30604 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317284240729,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317284240729 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 55531 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317284265656,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317284265656 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 18171 GPULatency: 24916 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24915,cpu_latency,61387,0,0,1,1317284267765,3216,0,Images_procssed,3216
batch_size:,4,timestamp,1317284290581,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,965,
Timestamp: 1317284290581 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 11947 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317284315505,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317284315505 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 5725 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317284340436,latency,24919,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317284340436 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 30656 GPULatency: 24919 SLO: 0
batch_size:,4,timestamp,1317284365361,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317284365361 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 55581 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317284390287,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,971,
Timestamp: 1317284390287 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 48281 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317284415215,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317284415215 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 11948 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317284440140,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317284440140 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 5679 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317284465103,latency,24951,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,962,
Timestamp: 1317284465103 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 30642 GPULatency: 24951 SLO: 0
batch_size:,4,timestamp,1317284489992,latency,24877,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317284489992 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 55530 GPULatency: 24877 SLO: 0
batch_size:,4,timestamp,1317284514917,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317284514917 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 18170 GPULatency: 24913 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24908,cpu_latency,61387,0,0,1,1317284517468,3256,0,Images_procssed,3256
batch_size:,4,timestamp,1317284539843,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317284539843 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 11951 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317284564771,latency,24918,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317284564771 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 5677 GPULatency: 24918 SLO: 0
batch_size:,4,timestamp,1317284589698,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317284589698 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 30604 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317284614624,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317284614624 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 55531 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317284639553,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317284639553 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 18173 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317284664479,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317284664479 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 11949 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317284689405,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317284689405 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 5679 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317284714332,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317284714332 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 30606 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317284739257,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317284739257 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 55532 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317284764185,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317284764185 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 18171 GPULatency: 24917 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24915,cpu_latency,61387,0,0,1,1317284767438,3296,0,Images_procssed,3296
batch_size:,4,timestamp,1317284789110,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,974,
Timestamp: 1317284789110 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 11952 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317284814036,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317284814036 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 5726 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317284838963,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317284838963 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 30653 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317284863890,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317284863890 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 55581 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317284888818,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317284888818 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 18172 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317284913744,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,966,
Timestamp: 1317284913744 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 11949 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317284938664,latency,24907,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,958,
Timestamp: 1317284938664 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 5675 GPULatency: 24907 SLO: 0
batch_size:,4,timestamp,1317284963590,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317284963590 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 30601 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317284988570,latency,24968,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,969,
Timestamp: 1317284988570 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 55581 GPULatency: 24968 SLO: 0
batch_size:,4,timestamp,1317285013445,latency,24864,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,982,
Timestamp: 1317285013445 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 18178 GPULatency: 24864 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24902,cpu_latency,61387,0,0,1,1317285017625,3336,0,Images_procssed,3336
batch_size:,4,timestamp,1317285038369,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,961,
Timestamp: 1317285038369 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 11903 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317285063346,latency,24967,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,956,
Timestamp: 1317285063346 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 5726 GPULatency: 24967 SLO: 0
batch_size:,4,timestamp,1317285088227,latency,24868,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,940,
Timestamp: 1317285088227 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 30606 GPULatency: 24868 SLO: 0
batch_size:,4,timestamp,1317285113152,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,976,
Timestamp: 1317285113152 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 55532 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317285138129,latency,24966,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,961,
Timestamp: 1317285138129 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 18225 GPULatency: 24966 SLO: 0
batch_size:,4,timestamp,1317285163046,latency,24906,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,965,
Timestamp: 1317285163046 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 11948 GPULatency: 24906 SLO: 0
batch_size:,4,timestamp,1317285187972,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,965,
Timestamp: 1317285187972 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 5723 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317285212857,latency,24873,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,988,
Timestamp: 1317285212857 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 30607 GPULatency: 24873 SLO: 0
batch_size:,4,timestamp,1317285237787,latency,24919,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317285237787 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 55537 GPULatency: 24919 SLO: 0
batch_size:,4,timestamp,1317285262715,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317285262715 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 18172 GPULatency: 24917 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24912,cpu_latency,61387,0,0,1,1317285267933,3376,0,Images_procssed,3376
batch_size:,4,timestamp,1317285287639,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317285287639 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 11950 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317285312567,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,965,
Timestamp: 1317285312567 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 5678 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317285337492,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317285337492 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 30604 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317285362419,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317285362419 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 55531 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317285387340,latency,24909,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,956,
Timestamp: 1317285387340 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 18166 GPULatency: 24909 SLO: 0
batch_size:,4,timestamp,1317285412269,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,943,
Timestamp: 1317285412269 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 11954 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317285437193,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,952,
Timestamp: 1317285437193 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 5676 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317285462120,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,962,
Timestamp: 1317285462120 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 30602 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317285487048,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,940,
Timestamp: 1317285487048 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 55531 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317285511976,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317285511976 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 18172 GPULatency: 24917 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24916,cpu_latency,61387,0,0,1,1317285517470,3416,0,Images_procssed,3416
batch_size:,4,timestamp,1317285536900,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,960,
Timestamp: 1317285536900 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 11951 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317285561828,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,940,
Timestamp: 1317285561828 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 5675 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317285586757,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317285586757 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 30604 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317285611679,latency,24910,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,978,
Timestamp: 1317285611679 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 55527 GPULatency: 24910 SLO: 0
batch_size:,4,timestamp,1317285636609,latency,24918,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317285636609 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 18174 GPULatency: 24918 SLO: 0
batch_size:,4,timestamp,1317285661538,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317285661538 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 11957 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317285686462,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317285686462 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 5725 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317285711390,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317285711390 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 30654 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317285736315,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317285736315 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 55579 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317285761242,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317285761242 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 18172 GPULatency: 24915 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24914,cpu_latency,61387,0,0,1,1317285767496,3456,0,Images_procssed,3456
batch_size:,4,timestamp,1317285786165,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,949,
Timestamp: 1317285786165 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 11948 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317285811092,latency,24918,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,940,
Timestamp: 1317285811092 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 5676 GPULatency: 24918 SLO: 0
batch_size:,4,timestamp,1317285836020,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,940,
Timestamp: 1317285836020 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 30603 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317285860944,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,957,
Timestamp: 1317285860944 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 55528 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317285885869,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,962,
Timestamp: 1317285885869 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 18173 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317285910797,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,958,
Timestamp: 1317285910797 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 11903 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317285935723,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,953,
Timestamp: 1317285935723 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 5674 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317285960651,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317285960651 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 30602 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317285985628,latency,24966,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,962,
Timestamp: 1317285985628 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 55580 GPULatency: 24966 SLO: 0
batch_size:,4,timestamp,1317286010505,latency,24867,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317286010505 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 18179 GPULatency: 24867 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24903,cpu_latency,61387,0,0,1,1317286017793,3496,0,Images_procssed,3496
batch_size:,4,timestamp,1317286035478,latency,24962,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,962,
Timestamp: 1317286035478 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 12004 GPULatency: 24962 SLO: 0
batch_size:,4,timestamp,1317286060405,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,961,
Timestamp: 1317286060405 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 5727 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317286085332,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317286085332 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 30654 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317286110207,latency,24864,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317286110207 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 55530 GPULatency: 24864 SLO: 0
batch_size:,4,timestamp,1317286135139,latency,24921,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317286135139 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 18177 GPULatency: 24921 SLO: 0
batch_size:,4,timestamp,1317286160069,latency,24919,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317286160069 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 11955 GPULatency: 24919 SLO: 0
batch_size:,4,timestamp,1317286184993,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317286184993 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 5677 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317286209921,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317286209921 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 30605 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317286234846,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317286234846 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 55530 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317286259772,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317286259772 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 18167 GPULatency: 24914 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24914,cpu_latency,61387,0,0,1,1317286267447,3536,0,Images_procssed,3536
batch_size:,4,timestamp,1317286284697,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,957,
Timestamp: 1317286284697 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 11953 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317286309624,latency,24918,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317286309624 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 5677 GPULatency: 24918 SLO: 0
batch_size:,4,timestamp,1317286334549,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317286334549 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 30601 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317286359475,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,940,
Timestamp: 1317286359475 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 55527 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317286384406,latency,24920,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317286384406 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 18177 GPULatency: 24920 SLO: 0
batch_size:,4,timestamp,1317286409334,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317286409334 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 11951 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317286434258,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317286434258 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 5726 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317286459183,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317286459183 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 30651 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317286484109,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317286484109 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 55577 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317286509033,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,957,
Timestamp: 1317286509033 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 18171 GPULatency: 24912 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24913,cpu_latency,61387,0,0,1,1317286517465,3576,0,Images_procssed,3576
batch_size:,4,timestamp,1317286533962,latency,24919,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317286533962 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 11908 GPULatency: 24919 SLO: 0
batch_size:,4,timestamp,1317286558887,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,965,
Timestamp: 1317286558887 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 5725 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317286583812,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,940,
Timestamp: 1317286583812 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 30650 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317286608738,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,957,
Timestamp: 1317286608738 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 55575 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317286633671,latency,24921,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317286633671 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 18178 GPULatency: 24921 SLO: 0
batch_size:,4,timestamp,1317286658594,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317286658594 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 11949 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317286683521,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,965,
Timestamp: 1317286683521 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 5726 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317286708448,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,965,
Timestamp: 1317286708448 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 30653 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317286733375,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317286733375 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 55580 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317286758301,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317286758301 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 18170 GPULatency: 24913 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24914,cpu_latency,61387,0,0,1,1317286767664,3616,0,Images_procssed,3616
batch_size:,4,timestamp,1317286783229,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317286783229 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 11954 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317286808154,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317286808154 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 5678 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317286833081,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317286833081 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 30605 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317286858013,latency,24920,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317286858013 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 55537 GPULatency: 24920 SLO: 0
batch_size:,4,timestamp,1317286882978,latency,24953,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317286882978 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 18195 GPULatency: 24953 SLO: 0
batch_size:,4,timestamp,1317286907887,latency,24898,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317286907887 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 11965 GPULatency: 24898 SLO: 0
batch_size:,4,timestamp,1317286932793,latency,24892,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317286932793 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 5730 GPULatency: 24892 SLO: 0
batch_size:,4,timestamp,1317286957753,latency,24949,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317286957753 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 30690 GPULatency: 24949 SLO: 0
batch_size:,4,timestamp,1317286982653,latency,24888,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317286982653 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 55591 GPULatency: 24888 SLO: 0
batch_size:,4,timestamp,1317287007570,latency,24907,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317287007570 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 18194 GPULatency: 24907 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24907,cpu_latency,61387,0,0,1,1317287017448,3656,0,Images_procssed,3656
batch_size:,4,timestamp,1317287032525,latency,24944,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317287032525 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 11961 GPULatency: 24944 SLO: 0
batch_size:,4,timestamp,1317287057424,latency,24889,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317287057424 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 5730 GPULatency: 24889 SLO: 0
batch_size:,4,timestamp,1317287082381,latency,24945,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317287082381 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 30687 GPULatency: 24945 SLO: 0
batch_size:,4,timestamp,1317287107284,latency,24892,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317287107284 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 55590 GPULatency: 24892 SLO: 0
batch_size:,4,timestamp,1317287132205,latency,24910,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317287132205 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 18195 GPULatency: 24910 SLO: 0
batch_size:,4,timestamp,1317287157166,latency,24950,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317287157166 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 11965 GPULatency: 24950 SLO: 0
batch_size:,4,timestamp,1317287182074,latency,24896,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317287182074 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 5730 GPULatency: 24896 SLO: 0
batch_size:,4,timestamp,1317287206987,latency,24902,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317287206987 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 30643 GPULatency: 24902 SLO: 0
batch_size:,4,timestamp,1317287231910,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317287231910 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 55566 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317287256874,latency,24953,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317287256874 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 18197 GPULatency: 24953 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24931,cpu_latency,61387,0,0,1,1317287267462,3696,0,Images_procssed,3696
batch_size:,4,timestamp,1317287281782,latency,24896,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317287281782 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 11963 GPULatency: 24896 SLO: 0
batch_size:,4,timestamp,1317287306688,latency,24896,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317287306688 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 5729 GPULatency: 24896 SLO: 0
batch_size:,4,timestamp,1317287331645,latency,24946,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317287331645 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 30686 GPULatency: 24946 SLO: 0
batch_size:,4,timestamp,1317287356538,latency,24881,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317287356538 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 55579 GPULatency: 24881 SLO: 0
batch_size:,4,timestamp,1317287381460,latency,24911,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317287381460 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 18168 GPULatency: 24911 SLO: 0
batch_size:,4,timestamp,1317287406385,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,961,
Timestamp: 1317287406385 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 11951 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317287431312,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,940,
Timestamp: 1317287431312 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 5675 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317287456243,latency,24919,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317287456243 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 30606 GPULatency: 24919 SLO: 0
batch_size:,4,timestamp,1317287481173,latency,24919,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317287481173 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 55536 GPULatency: 24919 SLO: 0
batch_size:,4,timestamp,1317287506095,latency,24911,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317287506095 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 18168 GPULatency: 24911 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24914,cpu_latency,61387,0,0,1,1317287517536,3736,0,Images_procssed,3736
batch_size:,4,timestamp,1317287531024,latency,24918,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317287531024 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 11950 GPULatency: 24918 SLO: 0
batch_size:,4,timestamp,1317287555949,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,965,
Timestamp: 1317287555949 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 5726 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317287580879,latency,24918,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,962,
Timestamp: 1317287580879 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 30656 GPULatency: 24918 SLO: 0
batch_size:,4,timestamp,1317287605805,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317287605805 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 55582 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317287630729,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317287630729 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 18167 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317287655652,latency,24910,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317287655652 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 11950 GPULatency: 24910 SLO: 0
batch_size:,4,timestamp,1317287680579,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,941,
Timestamp: 1317287680579 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 5677 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317287705503,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,952,
Timestamp: 1317287705503 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 30600 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317287730430,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,960,
Timestamp: 1317287730430 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 55528 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317287755359,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317287755359 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 18173 GPULatency: 24916 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24915,cpu_latency,61387,0,0,1,1317287767830,3776,0,Images_procssed,3776
batch_size:,4,timestamp,1317287780284,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,958,
Timestamp: 1317287780284 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 11951 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317287805209,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,940,
Timestamp: 1317287805209 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 5677 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317287830140,latency,24920,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317287830140 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 30607 GPULatency: 24920 SLO: 0
batch_size:,4,timestamp,1317287855114,latency,24963,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,961,
Timestamp: 1317287855114 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 55581 GPULatency: 24963 SLO: 0
batch_size:,4,timestamp,1317287880039,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317287880039 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 18224 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317287904962,latency,24911,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,965,
Timestamp: 1317287904962 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 11953 GPULatency: 24911 SLO: 0
batch_size:,4,timestamp,1317287929894,latency,24920,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,958,
Timestamp: 1317287929894 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 5729 GPULatency: 24920 SLO: 0
batch_size:,4,timestamp,1317287954769,latency,24862,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,972,
Timestamp: 1317287954769 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 30604 GPULatency: 24862 SLO: 0
batch_size:,4,timestamp,1317287979698,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317287979698 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 55533 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317288004625,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317288004625 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 18171 GPULatency: 24917 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24910,cpu_latency,61387,0,0,1,1317288017485,3816,0,Images_procssed,3816
batch_size:,4,timestamp,1317288029553,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317288029553 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 11953 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317288054478,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317288054478 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 5726 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317288079407,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317288079407 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 30655 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317288104333,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317288104333 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 55581 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317288129257,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317288129257 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 18169 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317288154183,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317288154183 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 11952 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317288179108,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317288179108 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 5676 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317288204035,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,940,
Timestamp: 1317288204035 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 30603 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317288228960,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,952,
Timestamp: 1317288228960 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 55528 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317288253931,latency,24959,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,965,
Timestamp: 1317288253931 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 18218 GPULatency: 24959 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24936,cpu_latency,61387,0,0,1,1317288267446,3856,0,Images_procssed,3856
batch_size:,4,timestamp,1317288278812,latency,24869,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,952,
Timestamp: 1317288278812 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 11904 GPULatency: 24869 SLO: 0
batch_size:,4,timestamp,1317288303741,latency,24919,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,965,
Timestamp: 1317288303741 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 5676 GPULatency: 24919 SLO: 0
batch_size:,4,timestamp,1317288328668,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,939,
Timestamp: 1317288328668 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 30604 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317288353596,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317288353596 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 55531 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317288378523,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317288378523 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 18172 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317288403449,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317288403449 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 11952 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317288428375,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,965,
Timestamp: 1317288428375 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 5678 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317288453300,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317288453300 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 30603 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317288478244,latency,24933,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,965,
Timestamp: 1317288478244 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 55547 GPULatency: 24933 SLO: 0
batch_size:,4,timestamp,1317288503155,latency,24900,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,966,
Timestamp: 1317288503155 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 18153 GPULatency: 24900 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24911,cpu_latency,61387,0,0,1,1317288517699,3896,0,Images_procssed,3896
batch_size:,4,timestamp,1317288528079,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,940,
Timestamp: 1317288528079 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 11948 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317288553003,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,952,
Timestamp: 1317288553003 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 5677 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317288577934,latency,24920,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317288577934 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 30608 GPULatency: 24920 SLO: 0
batch_size:,4,timestamp,1317288602862,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317288602862 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 55536 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317288627783,latency,24911,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317288627783 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 18166 GPULatency: 24911 SLO: 0
batch_size:,4,timestamp,1317288652714,latency,24920,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317288652714 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 11956 GPULatency: 24920 SLO: 0
batch_size:,4,timestamp,1317288677642,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317288677642 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 5729 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317288702568,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317288702568 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 30655 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317288727493,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317288727493 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 55580 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317288752422,latency,24918,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317288752422 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 18174 GPULatency: 24918 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24916,cpu_latency,61387,0,0,1,1317288767468,3936,0,Images_procssed,3936
batch_size:,4,timestamp,1317288777346,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317288777346 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 11947 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317288802270,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317288802270 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 5725 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317288827199,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317288827199 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 30654 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317288852126,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317288852126 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 55581 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317288877054,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317288877054 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 18175 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317288901980,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317288901980 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 11949 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317288926901,latency,24909,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,940,
Timestamp: 1317288926901 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 5676 GPULatency: 24909 SLO: 0
batch_size:,4,timestamp,1317288951829,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317288951829 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 30604 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317288976754,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317288976754 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 55529 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317289001726,latency,24961,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317289001726 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 18221 GPULatency: 24961 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24937,cpu_latency,61387,0,0,1,1317289017484,3976,0,Images_procssed,3976
batch_size:,4,timestamp,1317289026606,latency,24867,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,949,
Timestamp: 1317289026606 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 11904 GPULatency: 24867 SLO: 0
batch_size:,4,timestamp,1317289051534,latency,24920,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317289051534 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 5676 GPULatency: 24920 SLO: 0
batch_size:,4,timestamp,1317289076465,latency,24920,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317289076465 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 30607 GPULatency: 24920 SLO: 0
batch_size:,4,timestamp,1317289101387,latency,24911,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317289101387 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 55529 GPULatency: 24911 SLO: 0
batch_size:,4,timestamp,1317289126312,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,946,
Timestamp: 1317289126312 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 18172 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317289151291,latency,24968,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,959,
Timestamp: 1317289151291 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 11957 GPULatency: 24968 SLO: 0
batch_size:,4,timestamp,1317289176168,latency,24865,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,941,
Timestamp: 1317289176168 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 5679 GPULatency: 24865 SLO: 0
batch_size:,4,timestamp,1317289201096,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317289201096 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 30606 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317289226021,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317289226021 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 55531 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317289250945,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317289250945 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 18169 GPULatency: 24913 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24912,cpu_latency,61387,0,0,1,1317289267563,4016,0,Images_procssed,4016
batch_size:,4,timestamp,1317289275869,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317289275869 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 11952 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317289300848,latency,24971,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,953,
Timestamp: 1317289300848 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 5728 GPULatency: 24971 SLO: 0
batch_size:,4,timestamp,1317289325727,latency,24867,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317289325727 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 30606 GPULatency: 24867 SLO: 0
batch_size:,4,timestamp,1317289350655,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317289350655 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 55535 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317289375579,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317289375579 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 18166 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317289400507,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317289400507 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 11951 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317289425434,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317289425434 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 5680 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317289450361,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317289450361 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 30607 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317289475287,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317289475287 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 55533 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317289500214,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317289500214 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 18172 GPULatency: 24916 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24915,cpu_latency,61387,0,0,1,1317289517867,4056,0,Images_procssed,4056
batch_size:,4,timestamp,1317289525136,latency,24909,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,957,
Timestamp: 1317289525136 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 11949 GPULatency: 24909 SLO: 0
batch_size:,4,timestamp,1317289550064,latency,24919,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317289550064 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 5676 GPULatency: 24919 SLO: 0
batch_size:,4,timestamp,1317289574991,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317289574991 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 30603 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317289599918,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317289599918 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 55530 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317289624847,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317289624847 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 18172 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317289649773,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317289649773 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 11950 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317289674698,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317289674698 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 5726 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317289699623,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317289699623 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 30650 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317289724551,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317289724551 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 55578 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317289749478,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317289749478 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 18174 GPULatency: 24914 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24914,cpu_latency,61387,0,0,1,1317289767465,4096,0,Images_procssed,4096
batch_size:,4,timestamp,1317289774406,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317289774406 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 11956 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317289799328,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317289799328 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 5675 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317289824257,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317289824257 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 30604 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317289849186,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317289849186 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 55533 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317289874111,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317289874111 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 18171 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317289899035,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317289899035 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 11954 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317289923963,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317289923963 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 5727 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317289948892,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317289948892 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 30656 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317289973814,latency,24910,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317289973814 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 55578 GPULatency: 24910 SLO: 0
batch_size:,4,timestamp,1317289998741,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317289998741 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 18172 GPULatency: 24916 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24914,cpu_latency,61387,0,0,1,1317290017438,4136,0,Images_procssed,4136
batch_size:,4,timestamp,1317290023668,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317290023668 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 11953 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317290048595,latency,24919,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,965,
Timestamp: 1317290048595 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 5677 GPULatency: 24919 SLO: 0
batch_size:,4,timestamp,1317290073521,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317290073521 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 30603 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317290098444,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,952,
Timestamp: 1317290098444 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 55526 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317290123372,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,940,
Timestamp: 1317290123372 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 18172 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317290148302,latency,24919,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317290148302 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 11951 GPULatency: 24919 SLO: 0
batch_size:,4,timestamp,1317290173227,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317290173227 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 5677 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317290198157,latency,24918,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317290198157 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 30607 GPULatency: 24918 SLO: 0
batch_size:,4,timestamp,1317290223078,latency,24909,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317290223078 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 55527 GPULatency: 24909 SLO: 0
batch_size:,4,timestamp,1317290248008,latency,24918,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,952,
Timestamp: 1317290248008 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 18176 GPULatency: 24918 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24915,cpu_latency,61387,0,0,1,1317290267737,4176,0,Images_procssed,4176
batch_size:,4,timestamp,1317290272935,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317290272935 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 11959 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317290297857,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317290297857 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 5674 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317290322788,latency,24919,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317290322788 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 30605 GPULatency: 24919 SLO: 0
batch_size:,4,timestamp,1317290347713,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317290347713 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 55529 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317290372639,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317290372639 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 18170 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317290397610,latency,24959,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,962,
Timestamp: 1317290397610 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 11999 GPULatency: 24959 SLO: 0
batch_size:,4,timestamp,1317290422541,latency,24920,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,961,
Timestamp: 1317290422541 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 5729 GPULatency: 24920 SLO: 0
batch_size:,4,timestamp,1317290447414,latency,24862,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,953,
Timestamp: 1317290447414 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 30603 GPULatency: 24862 SLO: 0
batch_size:,4,timestamp,1317290472389,latency,24964,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,966,
Timestamp: 1317290472389 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 55578 GPULatency: 24964 SLO: 0
batch_size:,4,timestamp,1317290497267,latency,24866,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,968,
Timestamp: 1317290497267 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 18178 GPULatency: 24866 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24897,cpu_latency,61387,0,0,1,1317290517447,4216,0,Images_procssed,4216
batch_size:,4,timestamp,1317290522199,latency,24921,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317290522199 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 11909 GPULatency: 24921 SLO: 0
batch_size:,4,timestamp,1317290547123,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317290547123 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 5675 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317290572051,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317290572051 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 30603 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317290596974,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,952,
Timestamp: 1317290596974 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 55527 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317290621953,latency,24967,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,961,
Timestamp: 1317290621953 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 18227 GPULatency: 24967 SLO: 0
batch_size:,4,timestamp,1317290646879,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317290646879 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 11957 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317290671752,latency,24863,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,952,
Timestamp: 1317290671752 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 5675 GPULatency: 24863 SLO: 0
batch_size:,4,timestamp,1317290696684,latency,24919,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317290696684 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 30606 GPULatency: 24919 SLO: 0
batch_size:,4,timestamp,1317290721609,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317290721609 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 55532 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317290746537,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317290746537 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 18173 GPULatency: 24916 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24913,cpu_latency,61387,0,0,1,1317290767475,4256,0,Images_procssed,4256
batch_size:,4,timestamp,1317290771465,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317290771465 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 11953 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317290796391,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,965,
Timestamp: 1317290796391 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 5678 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317290821318,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317290821318 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 30605 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317290846242,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317290846242 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 55529 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317290871191,latency,24937,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317290871191 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 18185 GPULatency: 24937 SLO: 0
batch_size:,4,timestamp,1317290896101,latency,24898,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317290896101 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 11960 GPULatency: 24898 SLO: 0
batch_size:,4,timestamp,1317290921054,latency,24942,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317290921054 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 5732 GPULatency: 24942 SLO: 0
batch_size:,4,timestamp,1317290945953,latency,24887,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317290945953 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 30631 GPULatency: 24887 SLO: 0
batch_size:,4,timestamp,1317290970909,latency,24944,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317290970909 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 55586 GPULatency: 24944 SLO: 0
batch_size:,4,timestamp,1317290995805,latency,24886,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317290995805 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 18184 GPULatency: 24886 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24905,cpu_latency,61387,0,0,1,1317291017647,4296,0,Images_procssed,4296
batch_size:,4,timestamp,1317291020765,latency,24949,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317291020765 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 11963 GPULatency: 24949 SLO: 0
batch_size:,4,timestamp,1317291045671,latency,24898,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317291045671 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 5731 GPULatency: 24898 SLO: 0
batch_size:,4,timestamp,1317291070587,latency,24903,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317291070587 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 30646 GPULatency: 24903 SLO: 0
batch_size:,4,timestamp,1317291095549,latency,24951,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317291095549 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 55608 GPULatency: 24951 SLO: 0
batch_size:,4,timestamp,1317291120457,latency,24897,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317291120457 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 18192 GPULatency: 24897 SLO: 0
batch_size:,4,timestamp,1317291145366,latency,24898,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317291145366 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 11962 GPULatency: 24898 SLO: 0
batch_size:,4,timestamp,1317291170323,latency,24947,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317291170323 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 5731 GPULatency: 24947 SLO: 0
batch_size:,4,timestamp,1317291195223,latency,24888,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317291195223 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 30630 GPULatency: 24888 SLO: 0
batch_size:,4,timestamp,1317291220179,latency,24944,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317291220179 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 55586 GPULatency: 24944 SLO: 0
batch_size:,4,timestamp,1317291245077,latency,24887,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317291245077 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 18186 GPULatency: 24887 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24906,cpu_latency,61387,0,0,1,1317291267917,4336,0,Images_procssed,4336
batch_size:,4,timestamp,1317291269996,latency,24908,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317291269996 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 11959 GPULatency: 24908 SLO: 0
batch_size:,4,timestamp,1317291294958,latency,24952,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317291294958 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 5733 GPULatency: 24952 SLO: 0
batch_size:,4,timestamp,1317291319868,latency,24898,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317291319868 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 30643 GPULatency: 24898 SLO: 0
batch_size:,4,timestamp,1317291344776,latency,24896,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317291344776 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 55551 GPULatency: 24896 SLO: 0
batch_size:,4,timestamp,1317291369743,latency,24954,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317291369743 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 18201 GPULatency: 24954 SLO: 0
batch_size:,4,timestamp,1317291394652,latency,24897,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317291394652 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 11963 GPULatency: 24897 SLO: 0
batch_size:,4,timestamp,1317291419566,latency,24903,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317291419566 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 5731 GPULatency: 24903 SLO: 0
batch_size:,4,timestamp,1317291444485,latency,24907,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317291444485 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 30651 GPULatency: 24907 SLO: 0
batch_size:,4,timestamp,1317291469439,latency,24943,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317291469439 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 55605 GPULatency: 24943 SLO: 0
batch_size:,4,timestamp,1317291494339,latency,24888,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317291494339 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 18185 GPULatency: 24888 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24906,cpu_latency,61387,0,0,1,1317291517443,4376,0,Images_procssed,4376
batch_size:,4,timestamp,1317291519300,latency,24951,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317291519300 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 11964 GPULatency: 24951 SLO: 0
batch_size:,4,timestamp,1317291544208,latency,24900,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317291544208 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 5733 GPULatency: 24900 SLO: 0
batch_size:,4,timestamp,1317291569116,latency,24896,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317291569116 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 30641 GPULatency: 24896 SLO: 0
batch_size:,4,timestamp,1317291594074,latency,24946,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317291594074 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 55598 GPULatency: 24946 SLO: 0
batch_size:,4,timestamp,1317291618977,latency,24892,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317291618977 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 18187 GPULatency: 24892 SLO: 0
batch_size:,4,timestamp,1317291643885,latency,24897,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,952,
Timestamp: 1317291643885 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 11953 GPULatency: 24897 SLO: 0
batch_size:,4,timestamp,1317291668811,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,952,
Timestamp: 1317291668811 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 5675 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317291693791,latency,24967,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,961,
Timestamp: 1317291693791 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 30655 GPULatency: 24967 SLO: 0
batch_size:,4,timestamp,1317291718663,latency,24861,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317291718663 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 55527 GPULatency: 24861 SLO: 0
batch_size:,4,timestamp,1317291743593,latency,24918,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317291743593 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 18174 GPULatency: 24918 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24908,cpu_latency,61387,0,0,1,1317291767478,4416,0,Images_procssed,4416
batch_size:,4,timestamp,1317291768519,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,954,
Timestamp: 1317291768519 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 11953 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317291793443,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,957,
Timestamp: 1317291793443 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 5676 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317291818373,latency,24919,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317291818373 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 30607 GPULatency: 24919 SLO: 0
batch_size:,4,timestamp,1317291843296,latency,24910,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,955,
Timestamp: 1317291843296 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 55530 GPULatency: 24910 SLO: 0
batch_size:,4,timestamp,1317291868227,latency,24919,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,940,
Timestamp: 1317291868227 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 18176 GPULatency: 24919 SLO: 0
batch_size:,4,timestamp,1317291893151,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,957,
Timestamp: 1317291893151 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 11951 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317291918078,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317291918078 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 5675 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317291943005,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,940,
Timestamp: 1317291943005 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 30601 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317291967931,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317291967931 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 55528 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317291992861,latency,24919,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317291992861 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 18173 GPULatency: 24919 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24916,cpu_latency,61387,0,0,1,1317292017785,4456,0,Images_procssed,4456
batch_size:,4,timestamp,1317292017796,latency,24924,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317292017796 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 11960 GPULatency: 24924 SLO: 0
batch_size:,4,timestamp,1317292042714,latency,24910,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317292042714 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 5727 GPULatency: 24910 SLO: 0
batch_size:,4,timestamp,1317292067639,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317292067639 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 30652 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317292092567,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317292092567 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 55580 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317292117490,latency,24911,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,975,
Timestamp: 1317292117490 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 18169 GPULatency: 24911 SLO: 0
batch_size:,4,timestamp,1317292142416,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,946,
Timestamp: 1317292142416 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 11954 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317292167344,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317292167344 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 5677 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317292192273,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317292192273 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 30606 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317292217197,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317292217197 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 55531 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317292242170,latency,24960,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317292242170 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 18221 GPULatency: 24960 SLO: 0
batch_size:,4,timestamp,1317292267090,latency,24909,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,967,
Timestamp: 1317292267090 TotalImages: 44 BatchSize: 4 LearnedSize: 0 CPULatency: 11950 GPULatency: 24909 SLO: 0
Measurement_interval(ms):,250,Throughput:,176,gpu_latency:,24923,cpu_latency,61387,0,0,1,1317292267680,4500,0,Images_procssed,4500
batch_size:,4,timestamp,1317292292025,latency,24923,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,959,
Timestamp: 1317292292025 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 5729 GPULatency: 24923 SLO: 0
batch_size:,4,timestamp,1317292316902,latency,24866,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,975,
Timestamp: 1317292316902 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 30606 GPULatency: 24866 SLO: 0
batch_size:,4,timestamp,1317292341829,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317292341829 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 55533 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317292366755,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317292366755 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 18172 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317292391731,latency,24964,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317292391731 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 12005 GPULatency: 24964 SLO: 0
batch_size:,4,timestamp,1317292416658,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,962,
Timestamp: 1317292416658 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 5730 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317292441537,latency,24866,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317292441537 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 30608 GPULatency: 24866 SLO: 0
batch_size:,4,timestamp,1317292466462,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,972,
Timestamp: 1317292466462 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 55533 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317292491391,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317292491391 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 18169 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317292516317,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317292516317 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 11953 GPULatency: 24914 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24912,cpu_latency,61387,0,0,1,1317292517444,4540,0,Images_procssed,4540
batch_size:,4,timestamp,1317292541244,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317292541244 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 5728 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317292566172,latency,24918,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317292566172 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 30656 GPULatency: 24918 SLO: 0
batch_size:,4,timestamp,1317292591096,latency,24911,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317292591096 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 55580 GPULatency: 24911 SLO: 0
batch_size:,4,timestamp,1317292616024,latency,24918,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317292616024 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 18173 GPULatency: 24918 SLO: 0
batch_size:,4,timestamp,1317292640949,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317292640949 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 11953 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317292665873,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317292665873 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 5676 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317292690797,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,976,
Timestamp: 1317292690797 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 30599 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317292715727,latency,24919,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,968,
Timestamp: 1317292715727 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 55529 GPULatency: 24919 SLO: 0
batch_size:,4,timestamp,1317292740653,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317292740653 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 18171 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317292765576,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,960,
Timestamp: 1317292765576 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 11951 GPULatency: 24912 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24913,cpu_latency,61387,0,0,1,1317292767684,4580,0,Images_procssed,4580
batch_size:,4,timestamp,1317292790507,latency,24918,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317292790507 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 5726 GPULatency: 24918 SLO: 0
batch_size:,4,timestamp,1317292815434,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317292815434 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 30653 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317292840362,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317292840362 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 55581 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317292865286,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317292865286 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 18169 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317292890216,latency,24920,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317292890216 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 11953 GPULatency: 24920 SLO: 0
batch_size:,4,timestamp,1317292915140,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,965,
Timestamp: 1317292915140 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 5725 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317292940070,latency,24919,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317292940070 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 30654 GPULatency: 24919 SLO: 0
batch_size:,4,timestamp,1317292964992,latency,24910,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317292964992 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 55576 GPULatency: 24910 SLO: 0
batch_size:,4,timestamp,1317292989920,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317292989920 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 18173 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317293014846,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,965,
Timestamp: 1317293014846 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 11952 GPULatency: 24915 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24915,cpu_latency,61387,0,0,1,1317293017454,4620,0,Images_procssed,4620
batch_size:,4,timestamp,1317293039773,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317293039773 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 5728 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317293064699,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317293064699 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 30654 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317293089623,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317293089623 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 55578 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317293114554,latency,24920,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317293114554 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 18178 GPULatency: 24920 SLO: 0
batch_size:,4,timestamp,1317293139480,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317293139480 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 11949 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317293164407,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317293164407 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 5680 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317293189333,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317293189333 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 30606 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317293214256,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317293214256 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 55528 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317293239184,latency,24918,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317293239184 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 18173 GPULatency: 24918 SLO: 0
batch_size:,4,timestamp,1317293264114,latency,24918,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317293264114 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 11951 GPULatency: 24918 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24916,cpu_latency,61387,0,0,1,1317293267478,4660,0,Images_procssed,4660
batch_size:,4,timestamp,1317293289039,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317293289039 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 5681 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317293313964,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,965,
Timestamp: 1317293313964 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 30606 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317293338892,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317293338892 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 55534 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317293363812,latency,24908,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,940,
Timestamp: 1317293363812 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 18164 GPULatency: 24908 SLO: 0
batch_size:,4,timestamp,1317293388740,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,982,
Timestamp: 1317293388740 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 11953 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317293413667,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317293413667 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 5677 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317293438595,latency,24918,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317293438595 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 30605 GPULatency: 24918 SLO: 0
batch_size:,4,timestamp,1317293463518,latency,24911,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,940,
Timestamp: 1317293463518 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 55528 GPULatency: 24911 SLO: 0
batch_size:,4,timestamp,1317293488447,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,940,
Timestamp: 1317293488447 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 18174 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317293513378,latency,24920,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,962,
Timestamp: 1317293513378 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 11959 GPULatency: 24920 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24917,cpu_latency,61387,0,0,1,1317293517561,4700,0,Images_procssed,4700
batch_size:,4,timestamp,1317293538305,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,965,
Timestamp: 1317293538305 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 5723 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317293563231,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317293563231 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 30650 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317293588155,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317293588155 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 55574 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317293613077,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,957,
Timestamp: 1317293613077 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 18168 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317293638007,latency,24919,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317293638007 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 11956 GPULatency: 24919 SLO: 0
batch_size:,4,timestamp,1317293662933,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317293662933 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 5678 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317293687860,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317293687860 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 30606 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317293712785,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317293712785 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 55530 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317293737715,latency,24918,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317293737715 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 18176 GPULatency: 24918 SLO: 0
batch_size:,4,timestamp,1317293762640,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317293762640 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 11949 GPULatency: 24914 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24915,cpu_latency,61387,0,0,1,1317293767858,4740,0,Images_procssed,4740
batch_size:,4,timestamp,1317293787566,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317293787566 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 5678 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317293812494,latency,24918,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317293812494 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 30606 GPULatency: 24918 SLO: 0
batch_size:,4,timestamp,1317293837422,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,962,
Timestamp: 1317293837422 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 55533 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317293862348,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317293862348 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 18168 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317293887275,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317293887275 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 11950 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317293912200,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317293912200 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 5728 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317293937129,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317293937129 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 30657 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317293962053,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317293962053 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 55582 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317293986978,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317293986978 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 18169 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317294011906,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317294011906 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 11953 GPULatency: 24917 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24915,cpu_latency,61387,0,0,1,1317294017458,4780,0,Images_procssed,4780
batch_size:,4,timestamp,1317294036830,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317294036830 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 5726 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317294061756,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317294061756 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 30652 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317294086681,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317294086681 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 55578 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317294111607,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,940,
Timestamp: 1317294111607 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 18169 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317294136535,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,940,
Timestamp: 1317294136535 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 11956 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317294161463,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317294161463 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 5677 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317294186392,latency,24918,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317294186392 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 30606 GPULatency: 24918 SLO: 0
batch_size:,4,timestamp,1317294211317,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317294211317 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 55531 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317294236245,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317294236245 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 18171 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317294261172,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317294261172 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 11952 GPULatency: 24915 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24915,cpu_latency,61387,0,0,1,1317294267481,4820,0,Images_procssed,4820
batch_size:,4,timestamp,1317294286096,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317294286096 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 5727 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317294311024,latency,24918,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317294311024 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 30655 GPULatency: 24918 SLO: 0
batch_size:,4,timestamp,1317294335947,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317294335947 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 55577 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317294360875,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317294360875 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 18169 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317294385800,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317294385800 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 11948 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317294410727,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317294410727 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 5724 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317294435655,latency,24916,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317294435655 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 30652 GPULatency: 24916 SLO: 0
batch_size:,4,timestamp,1317294460579,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317294460579 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 55577 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317294485504,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,957,
Timestamp: 1317294485504 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 18172 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317294510429,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,960,
Timestamp: 1317294510429 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 11952 GPULatency: 24914 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24913,cpu_latency,61387,0,0,1,1317294517718,4860,0,Images_procssed,4860
batch_size:,4,timestamp,1317294535360,latency,24918,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317294535360 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 5677 GPULatency: 24918 SLO: 0
batch_size:,4,timestamp,1317294560289,latency,24920,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317294560289 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 30607 GPULatency: 24920 SLO: 0
batch_size:,4,timestamp,1317294585214,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317294585214 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 55532 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317294610140,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317294610140 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 18173 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317294635066,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317294635066 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 11953 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317294659993,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,965,
Timestamp: 1317294659993 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 5677 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317294684920,latency,24911,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317294684920 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 30605 GPULatency: 24911 SLO: 0
batch_size:,4,timestamp,1317294709847,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317294709847 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 55532 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317294734771,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317294734771 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 18167 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317294759697,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317294759697 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 11953 GPULatency: 24915 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24914,cpu_latency,61387,0,0,1,1317294767485,4900,0,Images_procssed,4900
batch_size:,4,timestamp,1317294784626,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317294784626 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 5679 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317294809551,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,963,
Timestamp: 1317294809551 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 30604 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317294834476,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317294834476 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 55529 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317294859402,latency,24915,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317294859402 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 18170 GPULatency: 24915 SLO: 0
batch_size:,4,timestamp,1317294884333,latency,24919,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,965,
Timestamp: 1317294884333 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 11953 GPULatency: 24919 SLO: 0
batch_size:,4,timestamp,1317294909257,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317294909257 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 5726 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317294934181,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317294934181 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 30650 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317294959111,latency,24919,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317294959111 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 55581 GPULatency: 24919 SLO: 0
batch_size:,4,timestamp,1317294984040,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317294984040 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 18172 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317295008962,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317295008962 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 11949 GPULatency: 24912 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24914,cpu_latency,61387,0,0,1,1317295017456,4940,0,Images_procssed,4940
batch_size:,4,timestamp,1317295033892,latency,24918,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317295033892 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 5727 GPULatency: 24918 SLO: 0
batch_size:,4,timestamp,1317295058818,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317295058818 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 30654 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317295083742,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317295083742 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 55578 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317295108669,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317295108669 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 18168 GPULatency: 24914 SLO: 0
batch_size:,4,timestamp,1317295133593,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,976,
Timestamp: 1317295133593 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 11951 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317295158521,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317295158521 TotalImages: 24 BatchSize: 4 LearnedSize: 0 CPULatency: 5676 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317295183561,latency,25029,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,964,
Timestamp: 1317295183561 TotalImages: 28 BatchSize: 4 LearnedSize: 0 CPULatency: 30716 GPULatency: 25029 SLO: 0
batch_size:,4,timestamp,1317295208489,latency,24917,stream_id,0,data_transfer_time,0,instant_thpt,159,arrival_rate,965,
Timestamp: 1317295208489 TotalImages: 32 BatchSize: 4 LearnedSize: 0 CPULatency: 55644 GPULatency: 24917 SLO: 0
batch_size:,4,timestamp,1317295233304,latency,24803,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317295233304 TotalImages: 36 BatchSize: 4 LearnedSize: 0 CPULatency: 18167 GPULatency: 24803 SLO: 0
batch_size:,4,timestamp,1317295258228,latency,24914,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317295258228 TotalImages: 40 BatchSize: 4 LearnedSize: 0 CPULatency: 11950 GPULatency: 24914 SLO: 0
Measurement_interval(ms):,250,Throughput:,160,gpu_latency:,24893,cpu_latency,61387,0,0,1,1317295267590,4980,0,Images_procssed,4980
batch_size:,4,timestamp,1317295283153,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,965,
Timestamp: 1317295283153 TotalImages: 4 BatchSize: 4 LearnedSize: 0 CPULatency: 5726 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317295308086,latency,24923,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317295308086 TotalImages: 8 BatchSize: 4 LearnedSize: 0 CPULatency: 30659 GPULatency: 24923 SLO: 0
batch_size:,4,timestamp,1317295333010,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317295333010 TotalImages: 12 BatchSize: 4 LearnedSize: 0 CPULatency: 55583 GPULatency: 24912 SLO: 0
batch_size:,4,timestamp,1317295357935,latency,24913,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,964,
Timestamp: 1317295357935 TotalImages: 16 BatchSize: 4 LearnedSize: 0 CPULatency: 18169 GPULatency: 24913 SLO: 0
batch_size:,4,timestamp,1317295382858,latency,24912,stream_id,0,data_transfer_time,0,instant_thpt,160,arrival_rate,940,
Timestamp: 1317295382858 TotalImages: 20 BatchSize: 4 LearnedSize: 0 CPULatency: 11948 GPULatency: 24912 SLO: 0
Time taken to finish inferring 5000 requests is : 31948.571723 ms.

==> figures/cdf_plot/processed_data/controlled_sharing/controlled_sharing_export/alexnet_result.csv <==
#            -Inf   0.0000000e+00
   1.2189000e+01   0.0000000e+00
   1.2189000e+01   1.5698587e-03
   1.2190000e+01   1.5698587e-03
   1.2190000e+01   3.1397174e-03
   1.2219000e+01   3.1397174e-03
   1.2219000e+01   4.7095761e-03
   1.2223000e+01   4.7095761e-03
   1.2223000e+01   6.2794349e-03
   1.2232000e+01   6.2794349e-03
   1.2232000e+01   7.8492936e-03
   1.2233000e+01   7.8492936e-03
   1.2233000e+01   9.4191523e-03
   1.2239000e+01   9.4191523e-03
   1.2239000e+01   1.0989011e-02
   1.2274000e+01   1.0989011e-02
   1.2274000e+01   1.2558870e-02
   1.2291000e+01   1.2558870e-02
   1.2291000e+01   1.4128728e-02
   1.2301000e+01   1.4128728e-02
   1.2301000e+01   1.5698587e-02
   1.2306000e+01   1.5698587e-02
   1.2306000e+01   1.7268446e-02
   1.2318000e+01   1.7268446e-02
   1.2318000e+01   1.8838305e-02
   1.2334000e+01   1.8838305e-02
   1.2334000e+01   2.0408163e-02
   1.2335000e+01   2.0408163e-02
   1.2335000e+01   2.1978022e-02
   1.2336000e+01   2.1978022e-02
   1.2336000e+01   2.3547881e-02
   1.2342000e+01   2.3547881e-02
   1.2342000e+01   2.5117739e-02
   1.2349000e+01   2.5117739e-02
   1.2349000e+01   2.8257457e-02
   1.2354000e+01   2.8257457e-02
   1.2354000e+01   2.9827316e-02
   1.2355000e+01   2.9827316e-02
   1.2355000e+01   3.1397174e-02
   1.2357000e+01   3.1397174e-02
   1.2357000e+01   3.2967033e-02
   1.2373000e+01   3.2967033e-02
   1.2373000e+01   3.4536892e-02
   1.2374000e+01   3.4536892e-02
   1.2374000e+01   3.6106750e-02
   1.2375000e+01   3.6106750e-02
   1.2375000e+01   3.7676609e-02
   1.2376000e+01   3.7676609e-02
   1.2376000e+01   3.9246468e-02
   1.2386000e+01   3.9246468e-02
   1.2386000e+01   4.2386185e-02
   1.2388000e+01   4.2386185e-02
   1.2388000e+01   4.3956044e-02
   1.2392000e+01   4.3956044e-02
   1.2392000e+01   4.7095761e-02
   1.2394000e+01   4.7095761e-02
   1.2394000e+01   4.8665620e-02
   1.2398000e+01   4.8665620e-02
   1.2398000e+01   5.0235479e-02
   1.2400000e+01   5.0235479e-02
   1.2400000e+01   5.1805338e-02
   1.2403000e+01   5.1805338e-02
   1.2403000e+01   5.3375196e-02
   1.2412000e+01   5.3375196e-02
   1.2412000e+01   5.4945055e-02
   1.2426000e+01   5.4945055e-02
   1.2426000e+01   5.6514914e-02
   1.2427000e+01   5.6514914e-02
   1.2427000e+01   5.8084772e-02
   1.2428000e+01   5.8084772e-02
   1.2428000e+01   5.9654631e-02
   1.2432000e+01   5.9654631e-02
   1.2432000e+01   6.1224490e-02
   1.2433000e+01   6.1224490e-02
   1.2433000e+01   6.2794349e-02
   1.2437000e+01   6.2794349e-02
   1.2437000e+01   6.4364207e-02
   1.2440000e+01   6.4364207e-02
   1.2440000e+01   6.7503925e-02
   1.2441000e+01   6.7503925e-02
   1.2441000e+01   7.0643642e-02
   1.2442000e+01   7.0643642e-02
   1.2442000e+01   7.2213501e-02
   1.2444000e+01   7.2213501e-02
   1.2444000e+01   7.3783359e-02
   1.2445000e+01   7.3783359e-02
   1.2445000e+01   7.6923077e-02
   1.2446000e+01   7.6923077e-02
   1.2446000e+01   7.8492936e-02
   1.2447000e+01   7.8492936e-02
   1.2447000e+01   8.0062794e-02
   1.2448000e+01   8.0062794e-02
   1.2448000e+01   8.1632653e-02
   1.2449000e+01   8.1632653e-02
   1.2449000e+01   8.3202512e-02
   1.2451000e+01   8.3202512e-02
   1.2451000e+01   8.7912088e-02
   1.2452000e+01   8.7912088e-02
   1.2452000e+01   9.1051805e-02
   1.2455000e+01   9.1051805e-02
   1.2455000e+01   9.2621664e-02
   1.2460000e+01   9.2621664e-02
   1.2460000e+01   9.4191523e-02
   1.2473000e+01   9.4191523e-02
   1.2473000e+01   9.5761381e-02
   1.2478000e+01   9.5761381e-02
   1.2478000e+01   9.8901099e-02
   1.2480000e+01   9.8901099e-02
   1.2480000e+01   1.0047096e-01
   1.2486000e+01   1.0047096e-01
   1.2486000e+01   1.0204082e-01
   1.2490000e+01   1.0204082e-01
   1.2490000e+01   1.0361068e-01
   1.2492000e+01   1.0361068e-01
   1.2492000e+01   1.0518053e-01
   1.2496000e+01   1.0518053e-01
   1.2496000e+01   1.0675039e-01
   1.2499000e+01   1.0675039e-01
   1.2499000e+01   1.0832025e-01
   1.2501000e+01   1.0832025e-01
   1.2501000e+01   1.0989011e-01
   1.2506000e+01   1.0989011e-01
   1.2506000e+01   1.1145997e-01
   1.2512000e+01   1.1145997e-01
   1.2512000e+01   1.1459969e-01
   1.2521000e+01   1.1459969e-01
   1.2521000e+01   1.1616954e-01
   1.2529000e+01   1.1616954e-01
   1.2529000e+01   1.1773940e-01
   1.2538000e+01   1.1773940e-01
   1.2538000e+01   1.1930926e-01
   1.2547000e+01   1.1930926e-01
   1.2547000e+01   1.2244898e-01
   1.2553000e+01   1.2244898e-01
   1.2553000e+01   1.2401884e-01
   1.2555000e+01   1.2401884e-01
   1.2555000e+01   1.2558870e-01
   1.2556000e+01   1.2558870e-01
   1.2556000e+01   1.2715856e-01
   1.2571000e+01   1.2715856e-01
   1.2571000e+01   1.2872841e-01
   1.2572000e+01   1.2872841e-01
   1.2572000e+01   1.3029827e-01
   1.2596000e+01   1.3029827e-01
   1.2596000e+01   1.3186813e-01
   1.2597000e+01   1.3186813e-01
   1.2597000e+01   1.3343799e-01
   1.2600000e+01   1.3343799e-01
   1.2600000e+01   1.3500785e-01
   1.2603000e+01   1.3500785e-01
   1.2603000e+01   1.3657771e-01
   1.2605000e+01   1.3657771e-01
   1.2605000e+01   1.3814757e-01
   1.2609000e+01   1.3814757e-01
   1.2609000e+01   1.3971743e-01
   1.2610000e+01   1.3971743e-01
   1.2610000e+01   1.4128728e-01
   1.2612000e+01   1.4128728e-01
   1.2612000e+01   1.4285714e-01
   1.2618000e+01   1.4285714e-01
   1.2618000e+01   1.4442700e-01
   1.2624000e+01   1.4442700e-01
   1.2624000e+01   1.4756672e-01
   1.2627000e+01   1.4756672e-01
   1.2627000e+01   1.4913658e-01
   1.2632000e+01   1.4913658e-01
   1.2632000e+01   1.5070644e-01
   1.2634000e+01   1.5070644e-01
   1.2634000e+01   1.5227630e-01
   1.2637000e+01   1.5227630e-01
   1.2637000e+01   1.5384615e-01
   1.2639000e+01   1.5384615e-01
   1.2639000e+01   1.5541601e-01
   1.2643000e+01   1.5541601e-01
   1.2643000e+01   1.5698587e-01
   1.2646000e+01   1.5698587e-01
   1.2646000e+01   1.5855573e-01
   1.2652000e+01   1.5855573e-01
   1.2652000e+01   1.6012559e-01
   1.2667000e+01   1.6012559e-01
   1.2667000e+01   1.6169545e-01
   1.2670000e+01   1.6169545e-01
   1.2670000e+01   1.6326531e-01
   1.2672000e+01   1.6326531e-01
   1.2672000e+01   1.6483516e-01
   1.2676000e+01   1.6483516e-01
   1.2676000e+01   1.6640502e-01
   1.2682000e+01   1.6640502e-01
   1.2682000e+01   1.6797488e-01
   1.2696000e+01   1.6797488e-01
   1.2696000e+01   1.6954474e-01
   1.2702000e+01   1.6954474e-01
   1.2702000e+01   1.7111460e-01
   1.2706000e+01   1.7111460e-01
   1.2706000e+01   1.7268446e-01
   1.2707000e+01   1.7268446e-01
   1.2707000e+01   1.7425432e-01
   1.2708000e+01   1.7425432e-01
   1.2708000e+01   1.7582418e-01
   1.2713000e+01   1.7582418e-01
   1.2713000e+01   1.7739403e-01
   1.2715000e+01   1.7739403e-01
   1.2715000e+01   1.7896389e-01
   1.2716000e+01   1.7896389e-01
   1.2716000e+01   1.8053375e-01
   1.2717000e+01   1.8053375e-01
   1.2717000e+01   1.8210361e-01
   1.2719000e+01   1.8210361e-01
   1.2719000e+01   1.8367347e-01
   1.2721000e+01   1.8367347e-01
   1.2721000e+01   1.8524333e-01
   1.2730000e+01   1.8524333e-01
   1.2730000e+01   1.8681319e-01
   1.2733000e+01   1.8681319e-01
   1.2733000e+01   1.8995290e-01
   1.2757000e+01   1.8995290e-01
   1.2757000e+01   1.9152276e-01
   1.2772000e+01   1.9152276e-01
   1.2772000e+01   1.9309262e-01
   1.2780000e+01   1.9309262e-01
   1.2780000e+01   1.9466248e-01
   1.2782000e+01   1.9466248e-01
   1.2782000e+01   1.9623234e-01
   1.2824000e+01   1.9623234e-01
   1.2824000e+01   1.9780220e-01
   1.2839000e+01   1.9780220e-01
   1.2839000e+01   1.9937206e-01
   1.2870000e+01   1.9937206e-01
   1.2870000e+01   2.0094192e-01
   1.2983000e+01   2.0094192e-01
   1.2983000e+01   2.0408163e-01
   1.3114000e+01   2.0408163e-01
   1.3114000e+01   2.0565149e-01
   1.4014000e+01   2.0565149e-01
   1.4014000e+01   2.0722135e-01
   1.4018000e+01   2.0722135e-01
   1.4018000e+01   2.0879121e-01
   1.4022000e+01   2.0879121e-01
   1.4022000e+01   2.1036107e-01
   1.4043000e+01   2.1036107e-01
   1.4043000e+01   2.1193093e-01
   1.4049000e+01   2.1193093e-01
   1.4049000e+01   2.1350078e-01
   1.4058000e+01   2.1350078e-01
   1.4058000e+01   2.1507064e-01
   1.4068000e+01   2.1507064e-01
   1.4068000e+01   2.1664050e-01
   1.4071000e+01   2.1664050e-01
   1.4071000e+01   2.1821036e-01
   1.4154000e+01   2.1821036e-01
   1.4154000e+01   2.1978022e-01
   1.4161000e+01   2.1978022e-01
   1.4161000e+01   2.2291994e-01
   1.4183000e+01   2.2291994e-01
   1.4183000e+01   2.2448980e-01
   1.4202000e+01   2.2448980e-01
   1.4202000e+01   2.2605965e-01
   1.4207000e+01   2.2605965e-01
   1.4207000e+01   2.2762951e-01
   1.4208000e+01   2.2762951e-01
   1.4208000e+01   2.2919937e-01
   1.4210000e+01   2.2919937e-01
   1.4210000e+01   2.3233909e-01
   1.4235000e+01   2.3233909e-01
   1.4235000e+01   2.3390895e-01
   1.4271000e+01   2.3390895e-01
   1.4271000e+01   2.3547881e-01
   1.4317000e+01   2.3547881e-01
   1.4317000e+01   2.3704867e-01
   1.4323000e+01   2.3704867e-01
   1.4323000e+01   2.3861852e-01
   1.4329000e+01   2.3861852e-01
   1.4329000e+01   2.4018838e-01
   1.4336000e+01   2.4018838e-01
   1.4336000e+01   2.4175824e-01
   1.4338000e+01   2.4175824e-01
   1.4338000e+01   2.4332810e-01
   1.4367000e+01   2.4332810e-01
   1.4367000e+01   2.4489796e-01
   1.4368000e+01   2.4489796e-01
   1.4368000e+01   2.4646782e-01
   1.4377000e+01   2.4646782e-01
   1.4377000e+01   2.4803768e-01
   1.4384000e+01   2.4803768e-01
   1.4384000e+01   2.4960754e-01
   1.4388000e+01   2.4960754e-01
   1.4388000e+01   2.5117739e-01
   1.4423000e+01   2.5117739e-01
   1.4423000e+01   2.5274725e-01
   1.4424000e+01   2.5274725e-01
   1.4424000e+01   2.5431711e-01
   1.4436000e+01   2.5431711e-01
   1.4436000e+01   2.5588697e-01
   1.4454000e+01   2.5588697e-01
   1.4454000e+01   2.5745683e-01
   1.4496000e+01   2.5745683e-01
   1.4496000e+01   2.6059655e-01
   1.4499000e+01   2.6059655e-01
   1.4499000e+01   2.6373626e-01
   1.4500000e+01   2.6373626e-01
   1.4500000e+01   2.6530612e-01
   1.4501000e+01   2.6530612e-01
   1.4501000e+01   2.6687598e-01
   1.4502000e+01   2.6687598e-01
   1.4502000e+01   2.6844584e-01
   1.4503000e+01   2.6844584e-01
   1.4503000e+01   2.7158556e-01
   1.4504000e+01   2.7158556e-01
   1.4504000e+01   2.7315542e-01
   1.4507000e+01   2.7315542e-01
   1.4507000e+01   2.7472527e-01
   1.4513000e+01   2.7472527e-01
   1.4513000e+01   2.7629513e-01
   1.4514000e+01   2.7629513e-01
   1.4514000e+01   2.7943485e-01
   1.4515000e+01   2.7943485e-01
   1.4515000e+01   2.8100471e-01
   1.4517000e+01   2.8100471e-01
   1.4517000e+01   2.8257457e-01
   1.4518000e+01   2.8257457e-01
   1.4518000e+01   2.8571429e-01
   1.4519000e+01   2.8571429e-01
   1.4519000e+01   2.8885400e-01
   1.4520000e+01   2.8885400e-01
   1.4520000e+01   2.9042386e-01
   1.4521000e+01   2.9042386e-01
   1.4521000e+01   2.9356358e-01
   1.4523000e+01   2.9356358e-01
   1.4523000e+01   2.9513344e-01
   1.4524000e+01   2.9513344e-01
   1.4524000e+01   2.9984301e-01
   1.4525000e+01   2.9984301e-01
   1.4525000e+01   3.0298273e-01
   1.4526000e+01   3.0298273e-01
   1.4526000e+01   3.0455259e-01
   1.4528000e+01   3.0455259e-01
   1.4528000e+01   3.0769231e-01
   1.4529000e+01   3.0769231e-01
   1.4529000e+01   3.0926217e-01
   1.4530000e+01   3.0926217e-01
   1.4530000e+01   3.1240188e-01
   1.4531000e+01   3.1240188e-01
   1.4531000e+01   3.1397174e-01
   1.4532000e+01   3.1397174e-01
   1.4532000e+01   3.1554160e-01
   1.4533000e+01   3.1554160e-01
   1.4533000e+01   3.1868132e-01
   1.4534000e+01   3.1868132e-01
   1.4534000e+01   3.2025118e-01
   1.4535000e+01   3.2025118e-01
   1.4535000e+01   3.2339089e-01
   1.4536000e+01   3.2339089e-01
   1.4536000e+01   3.2810047e-01
   1.4537000e+01   3.2810047e-01
   1.4537000e+01   3.3281005e-01
   1.4538000e+01   3.3281005e-01
   1.4538000e+01   3.3908948e-01
   1.4539000e+01   3.3908948e-01
   1.4539000e+01   3.4536892e-01
   1.4540000e+01   3.4536892e-01
   1.4540000e+01   3.4693878e-01
   1.4541000e+01   3.4693878e-01
   1.4541000e+01   3.4850863e-01
   1.4542000e+01   3.4850863e-01
   1.4542000e+01   3.5321821e-01
   1.4544000e+01   3.5321821e-01
   1.4544000e+01   3.5792779e-01
   1.4545000e+01   3.5792779e-01
   1.4545000e+01   3.6106750e-01
   1.4546000e+01   3.6106750e-01
   1.4546000e+01   3.6420722e-01
   1.4547000e+01   3.6420722e-01
   1.4547000e+01   3.6577708e-01
   1.4548000e+01   3.6577708e-01
   1.4548000e+01   3.6891680e-01
   1.4552000e+01   3.6891680e-01
   1.4552000e+01   3.7205651e-01
   1.4554000e+01   3.7205651e-01
   1.4554000e+01   3.7676609e-01
   1.4555000e+01   3.7676609e-01
   1.4555000e+01   3.7833595e-01
   1.4556000e+01   3.7833595e-01
   1.4556000e+01   3.7990581e-01
   1.4558000e+01   3.7990581e-01
   1.4558000e+01   3.8304553e-01
   1.4561000e+01   3.8304553e-01
   1.4561000e+01   3.8932496e-01
   1.4562000e+01   3.8932496e-01
   1.4562000e+01   3.9089482e-01
   1.4563000e+01   3.9089482e-01
   1.4563000e+01   3.9246468e-01
   1.4564000e+01   3.9246468e-01
   1.4564000e+01   3.9403454e-01
   1.4566000e+01   3.9403454e-01
   1.4566000e+01   3.9560440e-01
   1.4567000e+01   3.9560440e-01
   1.4567000e+01   4.0031397e-01
   1.4568000e+01   4.0031397e-01
   1.4568000e+01   4.0345369e-01
   1.4570000e+01   4.0345369e-01
   1.4570000e+01   4.0816327e-01
   1.4573000e+01   4.0816327e-01
   1.4573000e+01   4.0973312e-01
   1.4574000e+01   4.0973312e-01
   1.4574000e+01   4.1130298e-01
   1.4575000e+01   4.1130298e-01
   1.4575000e+01   4.1287284e-01
   1.4576000e+01   4.1287284e-01
   1.4576000e+01   4.1444270e-01
   1.4578000e+01   4.1444270e-01
   1.4578000e+01   4.1758242e-01
   1.4580000e+01   4.1758242e-01
   1.4580000e+01   4.2072214e-01
   1.4584000e+01   4.2072214e-01
   1.4584000e+01   4.2229199e-01
   1.4588000e+01   4.2229199e-01
   1.4588000e+01   4.2386185e-01
   1.4594000e+01   4.2386185e-01
   1.4594000e+01   4.2700157e-01
   1.4595000e+01   4.2700157e-01
   1.4595000e+01   4.3014129e-01
   1.4596000e+01   4.3014129e-01
   1.4596000e+01   4.3328100e-01
   1.4597000e+01   4.3328100e-01
   1.4597000e+01   4.3485086e-01
   1.4604000e+01   4.3485086e-01
   1.4604000e+01   4.3642072e-01
   1.4609000e+01   4.3642072e-01
   1.4609000e+01   4.3799058e-01
   1.4627000e+01   4.3799058e-01
   1.4627000e+01   4.4113030e-01
   1.4641000e+01   4.4113030e-01
   1.4641000e+01   4.4270016e-01
   1.4644000e+01   4.4270016e-01
   1.4644000e+01   4.4427002e-01
   1.4645000e+01   4.4427002e-01
   1.4645000e+01   4.4583987e-01
   1.4649000e+01   4.4583987e-01
   1.4649000e+01   4.4740973e-01
   1.4653000e+01   4.4740973e-01
   1.4653000e+01   4.4897959e-01
   1.4659000e+01   4.4897959e-01
   1.4659000e+01   4.5054945e-01
   1.4666000e+01   4.5054945e-01
   1.4666000e+01   4.5211931e-01
   1.4683000e+01   4.5211931e-01
   1.4683000e+01   4.5368917e-01
   1.4692000e+01   4.5368917e-01
   1.4692000e+01   4.5525903e-01
   1.4699000e+01   4.5525903e-01
   1.4699000e+01   4.5682889e-01
   1.4700000e+01   4.5682889e-01
   1.4700000e+01   4.5839874e-01
   1.4716000e+01   4.5839874e-01
   1.4716000e+01   4.5996860e-01
   1.4738000e+01   4.5996860e-01
   1.4738000e+01   4.6153846e-01
   1.4740000e+01   4.6153846e-01
   1.4740000e+01   4.6310832e-01
   1.4746000e+01   4.6310832e-01
   1.4746000e+01   4.6467818e-01
   1.4765000e+01   4.6467818e-01
   1.4765000e+01   4.6624804e-01
   1.4783000e+01   4.6624804e-01
   1.4783000e+01   4.6781790e-01
   1.4823000e+01   4.6781790e-01
   1.4823000e+01   4.6938776e-01
   1.4826000e+01   4.6938776e-01
   1.4826000e+01   4.7095761e-01
   1.4828000e+01   4.7095761e-01
   1.4828000e+01   4.7252747e-01
   1.4830000e+01   4.7252747e-01
   1.4830000e+01   4.7409733e-01
   1.4857000e+01   4.7409733e-01
   1.4857000e+01   4.7566719e-01
   1.4870000e+01   4.7566719e-01
   1.4870000e+01   4.7723705e-01
   1.4883000e+01   4.7723705e-01
   1.4883000e+01   4.7880691e-01
   1.4885000e+01   4.7880691e-01
   1.4885000e+01   4.8037677e-01
   1.4922000e+01   4.8037677e-01
   1.4922000e+01   4.8194662e-01
   1.4939000e+01   4.8194662e-01
   1.4939000e+01   4.8351648e-01
   1.4944000e+01   4.8351648e-01
   1.4944000e+01   4.8508634e-01
   1.4976000e+01   4.8508634e-01
   1.4976000e+01   4.8665620e-01
   1.4978000e+01   4.8665620e-01
   1.4978000e+01   4.8822606e-01
   1.4992000e+01   4.8822606e-01
   1.4992000e+01   4.9136578e-01
   1.4996000e+01   4.9136578e-01
   1.4996000e+01   4.9293564e-01
   1.5025000e+01   4.9293564e-01
   1.5025000e+01   4.9450549e-01
   1.5039000e+01   4.9450549e-01
   1.5039000e+01   4.9607535e-01
   1.5043000e+01   4.9607535e-01
   1.5043000e+01   4.9764521e-01
   1.5045000e+01   4.9764521e-01
   1.5045000e+01   4.9921507e-01
   1.5046000e+01   4.9921507e-01
   1.5046000e+01   5.0078493e-01
   1.5048000e+01   5.0078493e-01
   1.5048000e+01   5.0235479e-01
   1.5050000e+01   5.0235479e-01
   1.5050000e+01   5.0392465e-01
   1.5052000e+01   5.0392465e-01
   1.5052000e+01   5.0549451e-01
   1.5087000e+01   5.0549451e-01
   1.5087000e+01   5.0706436e-01
   1.5091000e+01   5.0706436e-01
   1.5091000e+01   5.0863422e-01
   1.5132000e+01   5.0863422e-01
   1.5132000e+01   5.1020408e-01
   1.5148000e+01   5.1020408e-01
   1.5148000e+01   5.1334380e-01
   1.5154000e+01   5.1334380e-01
   1.5154000e+01   5.1491366e-01
   1.5168000e+01   5.1491366e-01
   1.5168000e+01   5.1648352e-01
   1.5190000e+01   5.1648352e-01
   1.5190000e+01   5.1805338e-01
   1.5204000e+01   5.1805338e-01
   1.5204000e+01   5.1962323e-01
   1.5205000e+01   5.1962323e-01
   1.5205000e+01   5.2119309e-01
   1.5206000e+01   5.2119309e-01
   1.5206000e+01   5.2276295e-01
   1.5222000e+01   5.2276295e-01
   1.5222000e+01   5.2433281e-01
   1.5227000e+01   5.2433281e-01
   1.5227000e+01   5.2590267e-01
   1.5250000e+01   5.2590267e-01
   1.5250000e+01   5.2747253e-01
   1.5256000e+01   5.2747253e-01
   1.5256000e+01   5.2904239e-01
   1.5263000e+01   5.2904239e-01
   1.5263000e+01   5.3061224e-01
   1.5264000e+01   5.3061224e-01
   1.5264000e+01   5.3218210e-01
   1.5268000e+01   5.3218210e-01
   1.5268000e+01   5.3375196e-01
   1.5292000e+01   5.3375196e-01
   1.5292000e+01   5.3532182e-01
   1.5294000e+01   5.3532182e-01
   1.5294000e+01   5.4003140e-01
   1.5317000e+01   5.4003140e-01
   1.5317000e+01   5.4160126e-01
   1.5332000e+01   5.4160126e-01
   1.5332000e+01   5.4317111e-01
   1.5333000e+01   5.4317111e-01
   1.5333000e+01   5.4474097e-01
   1.5337000e+01   5.4474097e-01
   1.5337000e+01   5.4788069e-01
   1.5343000e+01   5.4788069e-01
   1.5343000e+01   5.4945055e-01
   1.5348000e+01   5.4945055e-01
   1.5348000e+01   5.5102041e-01
   1.5352000e+01   5.5102041e-01
   1.5352000e+01   5.5416013e-01
   1.5353000e+01   5.5416013e-01
   1.5353000e+01   5.5572998e-01
   1.5366000e+01   5.5572998e-01
   1.5366000e+01   5.5729984e-01
   1.5380000e+01   5.5729984e-01
   1.5380000e+01   5.5886970e-01
   1.5384000e+01   5.5886970e-01
   1.5384000e+01   5.6043956e-01
   1.5386000e+01   5.6043956e-01
   1.5386000e+01   5.6200942e-01
   1.5390000e+01   5.6200942e-01
   1.5390000e+01   5.6357928e-01
   1.5393000e+01   5.6357928e-01
   1.5393000e+01   5.6514914e-01
   1.5394000e+01   5.6514914e-01
   1.5394000e+01   5.6828885e-01
   1.5397000e+01   5.6828885e-01
   1.5397000e+01   5.6985871e-01
   1.5398000e+01   5.6985871e-01
   1.5398000e+01   5.7142857e-01
   1.5409000e+01   5.7142857e-01
   1.5409000e+01   5.7299843e-01
   1.5416000e+01   5.7299843e-01
   1.5416000e+01   5.7456829e-01
   1.5424000e+01   5.7456829e-01
   1.5424000e+01   5.7613815e-01
   1.5436000e+01   5.7613815e-01
   1.5436000e+01   5.7770801e-01
   1.5443000e+01   5.7770801e-01
   1.5443000e+01   5.7927786e-01
   1.5444000e+01   5.7927786e-01
   1.5444000e+01   5.8084772e-01
   1.5453000e+01   5.8084772e-01
   1.5453000e+01   5.8241758e-01
   1.5461000e+01   5.8241758e-01
   1.5461000e+01   5.8398744e-01
   1.5463000e+01   5.8398744e-01
   1.5463000e+01   5.8555730e-01
   1.5464000e+01   5.8555730e-01
   1.5464000e+01   5.8712716e-01
   1.5465000e+01   5.8712716e-01
   1.5465000e+01   5.8869702e-01
   1.5470000e+01   5.8869702e-01
   1.5470000e+01   5.9026688e-01
   1.5471000e+01   5.9026688e-01
   1.5471000e+01   5.9183673e-01
   1.5479000e+01   5.9183673e-01
   1.5479000e+01   5.9340659e-01
   1.5487000e+01   5.9340659e-01
   1.5487000e+01   5.9497645e-01
   1.5508000e+01   5.9497645e-01
   1.5508000e+01   5.9654631e-01
   1.5510000e+01   5.9654631e-01
   1.5510000e+01   5.9811617e-01
   1.5511000e+01   5.9811617e-01
   1.5511000e+01   5.9968603e-01
   1.5523000e+01   5.9968603e-01
   1.5523000e+01   6.0125589e-01
   1.5528000e+01   6.0125589e-01
   1.5528000e+01   6.0282575e-01
   1.5531000e+01   6.0282575e-01
   1.5531000e+01   6.0439560e-01
   1.5534000e+01   6.0439560e-01
   1.5534000e+01   6.0596546e-01
   1.5535000e+01   6.0596546e-01
   1.5535000e+01   6.0753532e-01
   1.5536000e+01   6.0753532e-01
   1.5536000e+01   6.0910518e-01
   1.5566000e+01   6.0910518e-01
   1.5566000e+01   6.1067504e-01
   1.5592000e+01   6.1067504e-01
   1.5592000e+01   6.1224490e-01
   1.5603000e+01   6.1224490e-01
   1.5603000e+01   6.1381476e-01
   1.5618000e+01   6.1381476e-01
   1.5618000e+01   6.1538462e-01
   1.5620000e+01   6.1538462e-01
   1.5620000e+01   6.1695447e-01
   1.5621000e+01   6.1695447e-01
   1.5621000e+01   6.1852433e-01
   1.5623000e+01   6.1852433e-01
   1.5623000e+01   6.2009419e-01
   1.5627000e+01   6.2009419e-01
   1.5627000e+01   6.2166405e-01
   1.5635000e+01   6.2166405e-01
   1.5635000e+01   6.2323391e-01
   1.5646000e+01   6.2323391e-01
   1.5646000e+01   6.2480377e-01
   1.5650000e+01   6.2480377e-01
   1.5650000e+01   6.2637363e-01
   1.5658000e+01   6.2637363e-01
   1.5658000e+01   6.2794349e-01
   1.5670000e+01   6.2794349e-01
   1.5670000e+01   6.2951334e-01
   1.5674000e+01   6.2951334e-01
   1.5674000e+01   6.3108320e-01
   1.5675000e+01   6.3108320e-01
   1.5675000e+01   6.3265306e-01
   1.5677000e+01   6.3265306e-01
   1.5677000e+01   6.3422292e-01
   1.5680000e+01   6.3422292e-01
   1.5680000e+01   6.3579278e-01
   1.5686000e+01   6.3579278e-01
   1.5686000e+01   6.3736264e-01
   1.5693000e+01   6.3736264e-01
   1.5693000e+01   6.3893250e-01
   1.5694000e+01   6.3893250e-01
   1.5694000e+01   6.4207221e-01
   1.5695000e+01   6.4207221e-01
   1.5695000e+01   6.4364207e-01
   1.5704000e+01   6.4364207e-01
   1.5704000e+01   6.4521193e-01
   1.5707000e+01   6.4521193e-01
   1.5707000e+01   6.4678179e-01
   1.5717000e+01   6.4678179e-01
   1.5717000e+01   6.4835165e-01
   1.5727000e+01   6.4835165e-01
   1.5727000e+01   6.4992151e-01
   1.5740000e+01   6.4992151e-01
   1.5740000e+01   6.5149137e-01
   1.5744000e+01   6.5149137e-01
   1.5744000e+01   6.5306122e-01
   1.5745000e+01   6.5306122e-01
   1.5745000e+01   6.5463108e-01
   1.5746000e+01   6.5463108e-01
   1.5746000e+01   6.5620094e-01
   1.5748000e+01   6.5620094e-01
   1.5748000e+01   6.5777080e-01
   1.5752000e+01   6.5777080e-01
   1.5752000e+01   6.5934066e-01
   1.5754000e+01   6.5934066e-01
   1.5754000e+01   6.6091052e-01
   1.5756000e+01   6.6091052e-01
   1.5756000e+01   6.6248038e-01
   1.5758000e+01   6.6248038e-01
   1.5758000e+01   6.6405024e-01
   1.5768000e+01   6.6405024e-01
   1.5768000e+01   6.6562009e-01
   1.5777000e+01   6.6562009e-01
   1.5777000e+01   6.6718995e-01
   1.5791000e+01   6.6718995e-01
   1.5791000e+01   6.6875981e-01
   1.5798000e+01   6.6875981e-01
   1.5798000e+01   6.7189953e-01
   1.5804000e+01   6.7189953e-01
   1.5804000e+01   6.7346939e-01
   1.5807000e+01   6.7346939e-01
   1.5807000e+01   6.7503925e-01
   1.5809000e+01   6.7503925e-01
   1.5809000e+01   6.7660911e-01
   1.5816000e+01   6.7660911e-01
   1.5816000e+01   6.7974882e-01
   1.5826000e+01   6.7974882e-01
   1.5826000e+01   6.8131868e-01
   1.5827000e+01   6.8131868e-01
   1.5827000e+01   6.8288854e-01
   1.5834000e+01   6.8288854e-01
   1.5834000e+01   6.8445840e-01
   1.5835000e+01   6.8445840e-01
   1.5835000e+01   6.8602826e-01
   1.5838000e+01   6.8602826e-01
   1.5838000e+01   6.8759812e-01
   1.5850000e+01   6.8759812e-01
   1.5850000e+01   6.9073783e-01
   1.5851000e+01   6.9073783e-01
   1.5851000e+01   6.9230769e-01
   1.5852000e+01   6.9230769e-01
   1.5852000e+01   6.9387755e-01
   1.5855000e+01   6.9387755e-01
   1.5855000e+01   6.9544741e-01
   1.5864000e+01   6.9544741e-01
   1.5864000e+01   6.9701727e-01
   1.5868000e+01   6.9701727e-01
   1.5868000e+01   6.9858713e-01
   1.5872000e+01   6.9858713e-01
   1.5872000e+01   7.0015699e-01
   1.5873000e+01   7.0015699e-01
   1.5873000e+01   7.0329670e-01
   1.5874000e+01   7.0329670e-01
   1.5874000e+01   7.0486656e-01
   1.5878000e+01   7.0486656e-01
   1.5878000e+01   7.0643642e-01
   1.5880000e+01   7.0643642e-01
   1.5880000e+01   7.0800628e-01
   1.5885000e+01   7.0800628e-01
   1.5885000e+01   7.0957614e-01
   1.5887000e+01   7.0957614e-01
   1.5887000e+01   7.1114600e-01
   1.5890000e+01   7.1114600e-01
   1.5890000e+01   7.1271586e-01
   1.5907000e+01   7.1271586e-01
   1.5907000e+01   7.1428571e-01
   1.5908000e+01   7.1428571e-01
   1.5908000e+01   7.1585557e-01
   1.5910000e+01   7.1585557e-01
   1.5910000e+01   7.1742543e-01
   1.5915000e+01   7.1742543e-01
   1.5915000e+01   7.1899529e-01
   1.5929000e+01   7.1899529e-01
   1.5929000e+01   7.2056515e-01
   1.5942000e+01   7.2056515e-01
   1.5942000e+01   7.2213501e-01
   1.5959000e+01   7.2213501e-01
   1.5959000e+01   7.2370487e-01
   1.5960000e+01   7.2370487e-01
   1.5960000e+01   7.2527473e-01
   1.6058000e+01   7.2527473e-01
   1.6058000e+01   7.2684458e-01
   1.6070000e+01   7.2684458e-01
   1.6070000e+01   7.2841444e-01
   1.6091000e+01   7.2841444e-01
   1.6091000e+01   7.2998430e-01
   1.6094000e+01   7.2998430e-01
   1.6094000e+01   7.3155416e-01
   1.6096000e+01   7.3155416e-01
   1.6096000e+01   7.3312402e-01
   1.6097000e+01   7.3312402e-01
   1.6097000e+01   7.3469388e-01
   1.6098000e+01   7.3469388e-01
   1.6098000e+01   7.3626374e-01
   1.6111000e+01   7.3626374e-01
   1.6111000e+01   7.3783359e-01
   1.6114000e+01   7.3783359e-01
   1.6114000e+01   7.3940345e-01
   1.6116000e+01   7.3940345e-01
   1.6116000e+01   7.4097331e-01
   1.6125000e+01   7.4097331e-01
   1.6125000e+01   7.4254317e-01
   1.6131000e+01   7.4254317e-01
   1.6131000e+01   7.4411303e-01
   1.6140000e+01   7.4411303e-01
   1.6140000e+01   7.4568289e-01
   1.6143000e+01   7.4568289e-01
   1.6143000e+01   7.4725275e-01
   1.6153000e+01   7.4725275e-01
   1.6153000e+01   7.4882261e-01
   1.6154000e+01   7.4882261e-01
   1.6154000e+01   7.5039246e-01
   1.6156000e+01   7.5039246e-01
   1.6156000e+01   7.5196232e-01
   1.6160000e+01   7.5196232e-01
   1.6160000e+01   7.5353218e-01
   1.6164000e+01   7.5353218e-01
   1.6164000e+01   7.5510204e-01
   1.6165000e+01   7.5510204e-01
   1.6165000e+01   7.5667190e-01
   1.6198000e+01   7.5667190e-01
   1.6198000e+01   7.5824176e-01
   1.6205000e+01   7.5824176e-01
   1.6205000e+01   7.5981162e-01
   1.6208000e+01   7.5981162e-01
   1.6208000e+01   7.6138148e-01
   1.6213000e+01   7.6138148e-01
   1.6213000e+01   7.6295133e-01
   1.6215000e+01   7.6295133e-01
   1.6215000e+01   7.6452119e-01
   1.6219000e+01   7.6452119e-01
   1.6219000e+01   7.6609105e-01
   1.6223000e+01   7.6609105e-01
   1.6223000e+01   7.6766091e-01
   1.6230000e+01   7.6766091e-01
   1.6230000e+01   7.6923077e-01
   1.6255000e+01   7.6923077e-01
   1.6255000e+01   7.7080063e-01
   1.6263000e+01   7.7080063e-01
   1.6263000e+01   7.7237049e-01
   1.6266000e+01   7.7237049e-01
   1.6266000e+01   7.7394035e-01
   1.6296000e+01   7.7394035e-01
   1.6296000e+01   7.7551020e-01
   1.6304000e+01   7.7551020e-01
   1.6304000e+01   7.7708006e-01
   1.6305000e+01   7.7708006e-01
   1.6305000e+01   7.7864992e-01
   1.6309000e+01   7.7864992e-01
   1.6309000e+01   7.8021978e-01
   1.6310000e+01   7.8021978e-01
   1.6310000e+01   7.8178964e-01
   1.6338000e+01   7.8178964e-01
   1.6338000e+01   7.8335950e-01
   1.6342000e+01   7.8335950e-01
   1.6342000e+01   7.8492936e-01
   1.6348000e+01   7.8492936e-01
   1.6348000e+01   7.8649922e-01
   1.6355000e+01   7.8649922e-01
   1.6355000e+01   7.8806907e-01
   1.6377000e+01   7.8806907e-01
   1.6377000e+01   7.8963893e-01
   1.6386000e+01   7.8963893e-01
   1.6386000e+01   7.9120879e-01
   1.6387000e+01   7.9120879e-01
   1.6387000e+01   7.9277865e-01
   1.6390000e+01   7.9277865e-01
   1.6390000e+01   7.9434851e-01
   1.6427000e+01   7.9434851e-01
   1.6427000e+01   7.9905808e-01
   1.6450000e+01   7.9905808e-01
   1.6450000e+01   8.0062794e-01
   1.6452000e+01   8.0062794e-01
   1.6452000e+01   8.0219780e-01
   1.6463000e+01   8.0219780e-01
   1.6463000e+01   8.0376766e-01
   1.6465000e+01   8.0376766e-01
   1.6465000e+01   8.0533752e-01
   1.6469000e+01   8.0533752e-01
   1.6469000e+01   8.0690738e-01
   1.6479000e+01   8.0690738e-01
   1.6479000e+01   8.0847724e-01
   1.6485000e+01   8.0847724e-01
   1.6485000e+01   8.1004710e-01
   1.6491000e+01   8.1004710e-01
   1.6491000e+01   8.1161695e-01
   1.6492000e+01   8.1161695e-01
   1.6492000e+01   8.1318681e-01
   1.6502000e+01   8.1318681e-01
   1.6502000e+01   8.1475667e-01
   1.6510000e+01   8.1475667e-01
   1.6510000e+01   8.1632653e-01
   1.6520000e+01   8.1632653e-01
   1.6520000e+01   8.1789639e-01
   1.6542000e+01   8.1789639e-01
   1.6542000e+01   8.1946625e-01
   1.6549000e+01   8.1946625e-01
   1.6549000e+01   8.2103611e-01
   1.6556000e+01   8.2103611e-01
   1.6556000e+01   8.2260597e-01
   1.6562000e+01   8.2260597e-01
   1.6562000e+01   8.2417582e-01
   1.6563000e+01   8.2417582e-01
   1.6563000e+01   8.2574568e-01
   1.6566000e+01   8.2574568e-01
   1.6566000e+01   8.2888540e-01
   1.6567000e+01   8.2888540e-01
   1.6567000e+01   8.3045526e-01
   1.6568000e+01   8.3045526e-01
   1.6568000e+01   8.3202512e-01
   1.6570000e+01   8.3202512e-01
   1.6570000e+01   8.3516484e-01
   1.6572000e+01   8.3516484e-01
   1.6572000e+01   8.3830455e-01
   1.6573000e+01   8.3830455e-01
   1.6573000e+01   8.3987441e-01
   1.6576000e+01   8.3987441e-01
   1.6576000e+01   8.4144427e-01
   1.6578000e+01   8.4144427e-01
   1.6578000e+01   8.4301413e-01
   1.6580000e+01   8.4301413e-01
   1.6580000e+01   8.4615385e-01
   1.6581000e+01   8.4615385e-01
   1.6581000e+01   8.4772370e-01
   1.6583000e+01   8.4772370e-01
   1.6583000e+01   8.5086342e-01
   1.6584000e+01   8.5086342e-01
   1.6584000e+01   8.5557300e-01
   1.6585000e+01   8.5557300e-01
   1.6585000e+01   8.6028257e-01
   1.6586000e+01   8.6028257e-01
   1.6586000e+01   8.6185243e-01
   1.6588000e+01   8.6185243e-01
   1.6588000e+01   8.6342229e-01
   1.6589000e+01   8.6342229e-01
   1.6589000e+01   8.6499215e-01
   1.6592000e+01   8.6499215e-01
   1.6592000e+01   8.6813187e-01
   1.6593000e+01   8.6813187e-01
   1.6593000e+01   8.7441130e-01
   1.6595000e+01   8.7441130e-01
   1.6595000e+01   8.7755102e-01
   1.6596000e+01   8.7755102e-01
   1.6596000e+01   8.8069074e-01
   1.6597000e+01   8.8069074e-01
   1.6597000e+01   8.8383046e-01
   1.6598000e+01   8.8383046e-01
   1.6598000e+01   8.8540031e-01
   1.6599000e+01   8.8540031e-01
   1.6599000e+01   8.8697017e-01
   1.6600000e+01   8.8697017e-01
   1.6600000e+01   8.9010989e-01
   1.6601000e+01   8.9010989e-01
   1.6601000e+01   8.9167975e-01
   1.6602000e+01   8.9167975e-01
   1.6602000e+01   8.9324961e-01
   1.6604000e+01   8.9324961e-01
   1.6604000e+01   8.9638932e-01
   1.6605000e+01   8.9638932e-01
   1.6605000e+01   9.0109890e-01
   1.6606000e+01   9.0109890e-01
   1.6606000e+01   9.0580848e-01
   1.6607000e+01   9.0580848e-01
   1.6607000e+01   9.1365777e-01
   1.6608000e+01   9.1365777e-01
   1.6608000e+01   9.1522763e-01
   1.6609000e+01   9.1522763e-01
   1.6609000e+01   9.1836735e-01
   1.6610000e+01   9.1836735e-01
   1.6610000e+01   9.2307692e-01
   1.6611000e+01   9.2307692e-01
   1.6611000e+01   9.2464678e-01
   1.6613000e+01   9.2464678e-01
   1.6613000e+01   9.3249608e-01
   1.6614000e+01   9.3249608e-01
   1.6614000e+01   9.3563579e-01
   1.6615000e+01   9.3563579e-01
   1.6615000e+01   9.3720565e-01
   1.6616000e+01   9.3720565e-01
   1.6616000e+01   9.3877551e-01
   1.6617000e+01   9.3877551e-01
   1.6617000e+01   9.4191523e-01
   1.6618000e+01   9.4191523e-01
   1.6618000e+01   9.4348509e-01
   1.6619000e+01   9.4348509e-01
   1.6619000e+01   9.4662480e-01
   1.6620000e+01   9.4662480e-01
   1.6620000e+01   9.4819466e-01
   1.6621000e+01   9.4819466e-01
   1.6621000e+01   9.5133438e-01
   1.6622000e+01   9.5133438e-01
   1.6622000e+01   9.5290424e-01
   1.6623000e+01   9.5290424e-01
   1.6623000e+01   9.6075353e-01
   1.6625000e+01   9.6075353e-01
   1.6625000e+01   9.6546311e-01
   1.6626000e+01   9.6546311e-01
   1.6626000e+01   9.6703297e-01
   1.6627000e+01   9.6703297e-01
   1.6627000e+01   9.6860283e-01
   1.6628000e+01   9.6860283e-01
   1.6628000e+01   9.7174254e-01
   1.6630000e+01   9.7174254e-01
   1.6630000e+01   9.7331240e-01
   1.6631000e+01   9.7331240e-01
   1.6631000e+01   9.7488226e-01
   1.6632000e+01   9.7488226e-01
   1.6632000e+01   9.7645212e-01
   1.6634000e+01   9.7645212e-01
   1.6634000e+01   9.7802198e-01
   1.6637000e+01   9.7802198e-01
   1.6637000e+01   9.7959184e-01
   1.6638000e+01   9.7959184e-01
   1.6638000e+01   9.8116170e-01
   1.6641000e+01   9.8116170e-01
   1.6641000e+01   9.8273155e-01
   1.6642000e+01   9.8273155e-01
   1.6642000e+01   9.8430141e-01
   1.6644000e+01   9.8430141e-01
   1.6644000e+01   9.8587127e-01
   1.6647000e+01   9.8587127e-01
   1.6647000e+01   9.8744113e-01
   1.6659000e+01   9.8744113e-01
   1.6659000e+01   9.9058085e-01
   1.6692000e+01   9.9058085e-01
   1.6692000e+01   9.9215071e-01
   1.6755000e+01   9.9215071e-01
   1.6755000e+01   9.9372057e-01
   1.6875000e+01   9.9372057e-01
   1.6875000e+01   9.9529042e-01
   1.6949000e+01   9.9529042e-01
   1.6949000e+01   9.9686028e-01
   1.7142000e+01   9.9686028e-01
   1.7142000e+01   9.9843014e-01
   1.8470000e+01   9.9843014e-01
   1.8470000e+01   1.0000000e+00
   #            Inf   1.0000000e+00


==> figures/cdf_plot/processed_data/controlled_sharing/controlled_sharing_export/mobilenet_result.csv <==
#            -Inf   0.0000000e+00
   3.6730000e+00   0.0000000e+00
   3.6730000e+00   1.0989011e-03
   3.7100000e+00   1.0989011e-03
   3.7100000e+00   2.1978022e-03
   3.7660000e+00   2.1978022e-03
   3.7660000e+00   3.2967033e-03
   3.7690000e+00   3.2967033e-03
   3.7690000e+00   4.3956044e-03
   3.8210000e+00   4.3956044e-03
   3.8210000e+00   5.4945055e-03
   3.8250000e+00   5.4945055e-03
   3.8250000e+00   6.5934066e-03
   3.8340000e+00   6.5934066e-03
   3.8340000e+00   7.6923077e-03
   3.8720000e+00   7.6923077e-03
   3.8720000e+00   8.7912088e-03
   3.8730000e+00   8.7912088e-03
   3.8730000e+00   9.8901099e-03
   3.8750000e+00   9.8901099e-03
   3.8750000e+00   1.0989011e-02
   3.8770000e+00   1.0989011e-02
   3.8770000e+00   1.3186813e-02
   3.8850000e+00   1.3186813e-02
   3.8850000e+00   1.4285714e-02
   3.9140000e+00   1.4285714e-02
   3.9140000e+00   1.5384615e-02
   3.9300000e+00   1.5384615e-02
   3.9300000e+00   1.7582418e-02
   3.9740000e+00   1.7582418e-02
   3.9740000e+00   1.8681319e-02
   3.9830000e+00   1.8681319e-02
   3.9830000e+00   2.3076923e-02
   4.0080000e+00   2.3076923e-02
   4.0080000e+00   2.4175824e-02
   4.0350000e+00   2.4175824e-02
   4.0350000e+00   2.5274725e-02
   4.0370000e+00   2.5274725e-02
   4.0370000e+00   2.7472527e-02
   4.0390000e+00   2.7472527e-02
   4.0390000e+00   2.9670330e-02
   4.0400000e+00   2.9670330e-02
   4.0400000e+00   3.0769231e-02
   4.0510000e+00   3.0769231e-02
   4.0510000e+00   3.1868132e-02
   4.0530000e+00   3.1868132e-02
   4.0530000e+00   3.2967033e-02
   4.0580000e+00   3.2967033e-02
   4.0580000e+00   3.4065934e-02
   4.0780000e+00   3.4065934e-02
   4.0780000e+00   3.5164835e-02
   4.0810000e+00   3.5164835e-02
   4.0810000e+00   3.6263736e-02
   4.0870000e+00   3.6263736e-02
   4.0870000e+00   3.7362637e-02
   4.0890000e+00   3.7362637e-02
   4.0890000e+00   3.8461538e-02
   4.0920000e+00   3.8461538e-02
   4.0920000e+00   3.9560440e-02
   4.0940000e+00   3.9560440e-02
   4.0940000e+00   4.0659341e-02
   4.0960000e+00   4.0659341e-02
   4.0960000e+00   4.1758242e-02
   4.0970000e+00   4.1758242e-02
   4.0970000e+00   4.5054945e-02
   4.0980000e+00   4.5054945e-02
   4.0980000e+00   4.6153846e-02
   4.0990000e+00   4.6153846e-02
   4.0990000e+00   4.7252747e-02
   4.1150000e+00   4.7252747e-02
   4.1150000e+00   4.8351648e-02
   4.1250000e+00   4.8351648e-02
   4.1250000e+00   4.9450549e-02
   4.1320000e+00   4.9450549e-02
   4.1320000e+00   5.0549451e-02
   4.1330000e+00   5.0549451e-02
   4.1330000e+00   5.1648352e-02
   4.1340000e+00   5.1648352e-02
   4.1340000e+00   5.4945055e-02
   4.1350000e+00   5.4945055e-02
   4.1350000e+00   5.6043956e-02
   4.1360000e+00   5.6043956e-02
   4.1360000e+00   5.8241758e-02
   4.1370000e+00   5.8241758e-02
   4.1370000e+00   6.2637363e-02
   4.1380000e+00   6.2637363e-02
   4.1380000e+00   6.7032967e-02
   4.1390000e+00   6.7032967e-02
   4.1390000e+00   7.0329670e-02
   4.1400000e+00   7.0329670e-02
   4.1400000e+00   7.2527473e-02
   4.1410000e+00   7.2527473e-02
   4.1410000e+00   7.5824176e-02
   4.1420000e+00   7.5824176e-02
   4.1420000e+00   7.8021978e-02
   4.1430000e+00   7.8021978e-02
   4.1430000e+00   8.1318681e-02
   4.1440000e+00   8.1318681e-02
   4.1440000e+00   8.3516484e-02
   4.1450000e+00   8.3516484e-02
   4.1450000e+00   8.7912088e-02
   4.1460000e+00   8.7912088e-02
   4.1460000e+00   9.3406593e-02
   4.1470000e+00   9.3406593e-02
   4.1470000e+00   9.8901099e-02
   4.1480000e+00   9.8901099e-02
   4.1480000e+00   1.0439560e-01
   4.1490000e+00   1.0439560e-01
   4.1490000e+00   1.0989011e-01
   4.1500000e+00   1.0989011e-01
   4.1500000e+00   1.1868132e-01
   4.1510000e+00   1.1868132e-01
   4.1510000e+00   1.2527473e-01
   4.1520000e+00   1.2527473e-01
   4.1520000e+00   1.3956044e-01
   4.1530000e+00   1.3956044e-01
   4.1530000e+00   1.4505495e-01
   4.1540000e+00   1.4505495e-01
   4.1540000e+00   1.4725275e-01
   4.1550000e+00   1.4725275e-01
   4.1550000e+00   1.4835165e-01
   4.1580000e+00   1.4835165e-01
   4.1580000e+00   1.4945055e-01
   4.1590000e+00   1.4945055e-01
   4.1590000e+00   1.5054945e-01
   4.1600000e+00   1.5054945e-01
   4.1600000e+00   1.5164835e-01
   4.1610000e+00   1.5164835e-01
   4.1610000e+00   1.5274725e-01
   4.1620000e+00   1.5274725e-01
   4.1620000e+00   1.5384615e-01
   4.1800000e+00   1.5384615e-01
   4.1800000e+00   1.5494505e-01
   4.1810000e+00   1.5494505e-01
   4.1810000e+00   1.5714286e-01
   4.1820000e+00   1.5714286e-01
   4.1820000e+00   1.5934066e-01
   4.1840000e+00   1.5934066e-01
   4.1840000e+00   1.6043956e-01
   4.1880000e+00   1.6043956e-01
   4.1880000e+00   1.6373626e-01
   4.1890000e+00   1.6373626e-01
   4.1890000e+00   1.6593407e-01
   4.1900000e+00   1.6593407e-01
   4.1900000e+00   1.7362637e-01
   4.1920000e+00   1.7362637e-01
   4.1920000e+00   1.7472527e-01
   4.1930000e+00   1.7472527e-01
   4.1930000e+00   1.7582418e-01
   4.1940000e+00   1.7582418e-01
   4.1940000e+00   1.7802198e-01
   4.1950000e+00   1.7802198e-01
   4.1950000e+00   1.7912088e-01
   4.1960000e+00   1.7912088e-01
   4.1960000e+00   1.8021978e-01
   4.1970000e+00   1.8021978e-01
   4.1970000e+00   1.8241758e-01
   4.1980000e+00   1.8241758e-01
   4.1980000e+00   1.8351648e-01
   4.1990000e+00   1.8351648e-01
   4.1990000e+00   1.8461538e-01
   4.2000000e+00   1.8461538e-01
   4.2000000e+00   1.8681319e-01
   4.2020000e+00   1.8681319e-01
   4.2020000e+00   1.8791209e-01
   4.2030000e+00   1.8791209e-01
   4.2030000e+00   1.9010989e-01
   4.2050000e+00   1.9010989e-01
   4.2050000e+00   1.9340659e-01
   4.2060000e+00   1.9340659e-01
   4.2060000e+00   1.9450549e-01
   4.2070000e+00   1.9450549e-01
   4.2070000e+00   1.9780220e-01
   4.2080000e+00   1.9780220e-01
   4.2080000e+00   2.0000000e-01
   4.2120000e+00   2.0000000e-01
   4.2120000e+00   2.0109890e-01
   4.2140000e+00   2.0109890e-01
   4.2140000e+00   2.0329670e-01
   4.2180000e+00   2.0329670e-01
   4.2180000e+00   2.0439560e-01
   4.2390000e+00   2.0439560e-01
   4.2390000e+00   2.0659341e-01
   4.2430000e+00   2.0659341e-01
   4.2430000e+00   2.0769231e-01
   4.2490000e+00   2.0769231e-01
   4.2490000e+00   2.0879121e-01
   4.2510000e+00   2.0879121e-01
   4.2510000e+00   2.0989011e-01
   4.2520000e+00   2.0989011e-01
   4.2520000e+00   2.1098901e-01
   4.2570000e+00   2.1098901e-01
   4.2570000e+00   2.1318681e-01
   4.2590000e+00   2.1318681e-01
   4.2590000e+00   2.1538462e-01
   4.2600000e+00   2.1538462e-01
   4.2600000e+00   2.1648352e-01
   4.2610000e+00   2.1648352e-01
   4.2610000e+00   2.1758242e-01
   4.2620000e+00   2.1758242e-01
   4.2620000e+00   2.1868132e-01
   4.2640000e+00   2.1868132e-01
   4.2640000e+00   2.2087912e-01
   4.2700000e+00   2.2087912e-01
   4.2700000e+00   2.2197802e-01
   4.2710000e+00   2.2197802e-01
   4.2710000e+00   2.2307692e-01
   4.2750000e+00   2.2307692e-01
   4.2750000e+00   2.2417582e-01
   4.2790000e+00   2.2417582e-01
   4.2790000e+00   2.2527473e-01
   4.2920000e+00   2.2527473e-01
   4.2920000e+00   2.2637363e-01
   4.2930000e+00   2.2637363e-01
   4.2930000e+00   2.2857143e-01
   4.3020000e+00   2.2857143e-01
   4.3020000e+00   2.3076923e-01
   4.3030000e+00   2.3076923e-01
   4.3030000e+00   2.3186813e-01
   4.3060000e+00   2.3186813e-01
   4.3060000e+00   2.3296703e-01
   4.3100000e+00   2.3296703e-01
   4.3100000e+00   2.3516484e-01
   4.3130000e+00   2.3516484e-01
   4.3130000e+00   2.3736264e-01
   4.3140000e+00   2.3736264e-01
   4.3140000e+00   2.3956044e-01
   4.3150000e+00   2.3956044e-01
   4.3150000e+00   2.4285714e-01
   4.3170000e+00   2.4285714e-01
   4.3170000e+00   2.4395604e-01
   4.3190000e+00   2.4395604e-01
   4.3190000e+00   2.4505495e-01
   4.3210000e+00   2.4505495e-01
   4.3210000e+00   2.4615385e-01
   4.3340000e+00   2.4615385e-01
   4.3340000e+00   2.4725275e-01
   4.3510000e+00   2.4725275e-01
   4.3510000e+00   2.4835165e-01
   4.3560000e+00   2.4835165e-01
   4.3560000e+00   2.4945055e-01
   4.3610000e+00   2.4945055e-01
   4.3610000e+00   2.5054945e-01
   4.3630000e+00   2.5054945e-01
   4.3630000e+00   2.5164835e-01
   4.3670000e+00   2.5164835e-01
   4.3670000e+00   2.5274725e-01
   4.3690000e+00   2.5274725e-01
   4.3690000e+00   2.5384615e-01
   4.3700000e+00   2.5384615e-01
   4.3700000e+00   2.5494505e-01
   4.3710000e+00   2.5494505e-01
   4.3710000e+00   2.5714286e-01
   4.3730000e+00   2.5714286e-01
   4.3730000e+00   2.5824176e-01
   4.3740000e+00   2.5824176e-01
   4.3740000e+00   2.5934066e-01
   4.3760000e+00   2.5934066e-01
   4.3760000e+00   2.6043956e-01
   4.4060000e+00   2.6043956e-01
   4.4060000e+00   2.6153846e-01
   4.4080000e+00   2.6153846e-01
   4.4080000e+00   2.6263736e-01
   4.4190000e+00   2.6263736e-01
   4.4190000e+00   2.6373626e-01
   4.4210000e+00   2.6373626e-01
   4.4210000e+00   2.6483516e-01
   4.4230000e+00   2.6483516e-01
   4.4230000e+00   2.6593407e-01
   4.4260000e+00   2.6593407e-01
   4.4260000e+00   2.6703297e-01
   4.4280000e+00   2.6703297e-01
   4.4280000e+00   2.6813187e-01
   4.4370000e+00   2.6813187e-01
   4.4370000e+00   2.6923077e-01
   4.4620000e+00   2.6923077e-01
   4.4620000e+00   2.7032967e-01
   4.4630000e+00   2.7032967e-01
   4.4630000e+00   2.7142857e-01
   4.4670000e+00   2.7142857e-01
   4.4670000e+00   2.7252747e-01
   4.4690000e+00   2.7252747e-01
   4.4690000e+00   2.7362637e-01
   4.4720000e+00   2.7362637e-01
   4.4720000e+00   2.7472527e-01
   4.4750000e+00   2.7472527e-01
   4.4750000e+00   2.7692308e-01
   4.4760000e+00   2.7692308e-01
   4.4760000e+00   2.7802198e-01
   4.4800000e+00   2.7802198e-01
   4.4800000e+00   2.7912088e-01
   4.4810000e+00   2.7912088e-01
   4.4810000e+00   2.8021978e-01
   4.4830000e+00   2.8021978e-01
   4.4830000e+00   2.8241758e-01
   4.4850000e+00   2.8241758e-01
   4.4850000e+00   2.8351648e-01
   4.5100000e+00   2.8351648e-01
   4.5100000e+00   2.8461538e-01
   4.5340000e+00   2.8461538e-01
   4.5340000e+00   2.8571429e-01
   4.5400000e+00   2.8571429e-01
   4.5400000e+00   2.8791209e-01
   4.5440000e+00   2.8791209e-01
   4.5440000e+00   2.8901099e-01
   4.5760000e+00   2.8901099e-01
   4.5760000e+00   2.9010989e-01
   4.5830000e+00   2.9010989e-01
   4.5830000e+00   2.9120879e-01
   4.6790000e+00   2.9120879e-01
   4.6790000e+00   2.9230769e-01
   4.7330000e+00   2.9230769e-01
   4.7330000e+00   2.9340659e-01
   4.8130000e+00   2.9340659e-01
   4.8130000e+00   2.9450549e-01
   5.0630000e+00   2.9450549e-01
   5.0630000e+00   2.9560440e-01
   5.7720000e+00   2.9560440e-01
   5.7720000e+00   2.9670330e-01
   5.8060000e+00   2.9670330e-01
   5.8060000e+00   2.9780220e-01
   5.8110000e+00   2.9780220e-01
   5.8110000e+00   2.9890110e-01
   5.8700000e+00   2.9890110e-01
   5.8700000e+00   3.0000000e-01
   5.8770000e+00   3.0000000e-01
   5.8770000e+00   3.0109890e-01
   5.9010000e+00   3.0109890e-01
   5.9010000e+00   3.0219780e-01
   5.9250000e+00   3.0219780e-01
   5.9250000e+00   3.0439560e-01
   5.9260000e+00   3.0439560e-01
   5.9260000e+00   3.0549451e-01
   5.9280000e+00   3.0549451e-01
   5.9280000e+00   3.0659341e-01
   5.9330000e+00   3.0659341e-01
   5.9330000e+00   3.0769231e-01
   5.9340000e+00   3.0769231e-01
   5.9340000e+00   3.0879121e-01
   5.9420000e+00   3.0879121e-01
   5.9420000e+00   3.0989011e-01
   5.9630000e+00   3.0989011e-01
   5.9630000e+00   3.1098901e-01
   5.9720000e+00   3.1098901e-01
   5.9720000e+00   3.1208791e-01
   5.9740000e+00   3.1208791e-01
   5.9740000e+00   3.1318681e-01
   5.9750000e+00   3.1318681e-01
   5.9750000e+00   3.1428571e-01
   5.9770000e+00   3.1428571e-01
   5.9770000e+00   3.1538462e-01
   5.9870000e+00   3.1538462e-01
   5.9870000e+00   3.1648352e-01
   5.9880000e+00   3.1648352e-01
   5.9880000e+00   3.1758242e-01
   6.0100000e+00   3.1758242e-01
   6.0100000e+00   3.1868132e-01
   6.0250000e+00   3.1868132e-01
   6.0250000e+00   3.1978022e-01
   6.0270000e+00   3.1978022e-01
   6.0270000e+00   3.2087912e-01
   6.0290000e+00   3.2087912e-01
   6.0290000e+00   3.2197802e-01
   6.0320000e+00   3.2197802e-01
   6.0320000e+00   3.2307692e-01
   6.0390000e+00   3.2307692e-01
   6.0390000e+00   3.2417582e-01
   6.0400000e+00   3.2417582e-01
   6.0400000e+00   3.2527473e-01
   6.0450000e+00   3.2527473e-01
   6.0450000e+00   3.2637363e-01
   6.0720000e+00   3.2637363e-01
   6.0720000e+00   3.2857143e-01
   6.0730000e+00   3.2857143e-01
   6.0730000e+00   3.2967033e-01
   6.0830000e+00   3.2967033e-01
   6.0830000e+00   3.3186813e-01
   6.0840000e+00   3.3186813e-01
   6.0840000e+00   3.3296703e-01
   6.0860000e+00   3.3296703e-01
   6.0860000e+00   3.3516484e-01
   6.0900000e+00   3.3516484e-01
   6.0900000e+00   3.3626374e-01
   6.0950000e+00   3.3626374e-01
   6.0950000e+00   3.3736264e-01
   6.0960000e+00   3.3736264e-01
   6.0960000e+00   3.3846154e-01
   6.1000000e+00   3.3846154e-01
   6.1000000e+00   3.3956044e-01
   6.1370000e+00   3.3956044e-01
   6.1370000e+00   3.4065934e-01
   6.1380000e+00   3.4065934e-01
   6.1380000e+00   3.4175824e-01
   6.1400000e+00   3.4175824e-01
   6.1400000e+00   3.4285714e-01
   6.1470000e+00   3.4285714e-01
   6.1470000e+00   3.4395604e-01
   6.1480000e+00   3.4395604e-01
   6.1480000e+00   3.4615385e-01
   6.1500000e+00   3.4615385e-01
   6.1500000e+00   3.4725275e-01
   6.1510000e+00   3.4725275e-01
   6.1510000e+00   3.4945055e-01
   6.1520000e+00   3.4945055e-01
   6.1520000e+00   3.5054945e-01
   6.1540000e+00   3.5054945e-01
   6.1540000e+00   3.5164835e-01
   6.1610000e+00   3.5164835e-01
   6.1610000e+00   3.5274725e-01
   6.1770000e+00   3.5274725e-01
   6.1770000e+00   3.5384615e-01
   6.1860000e+00   3.5384615e-01
   6.1860000e+00   3.5494505e-01
   6.1880000e+00   3.5494505e-01
   6.1880000e+00   3.5604396e-01
   6.1900000e+00   3.5604396e-01
   6.1900000e+00   3.5714286e-01
   6.1910000e+00   3.5714286e-01
   6.1910000e+00   3.6153846e-01
   6.1920000e+00   3.6153846e-01
   6.1920000e+00   3.6263736e-01
   6.1930000e+00   3.6263736e-01
   6.1930000e+00   3.6373626e-01
   6.1940000e+00   3.6373626e-01
   6.1940000e+00   3.6483516e-01
   6.1950000e+00   3.6483516e-01
   6.1950000e+00   3.6923077e-01
   6.1970000e+00   3.6923077e-01
   6.1970000e+00   3.7252747e-01
   6.1980000e+00   3.7252747e-01
   6.1980000e+00   3.7582418e-01
   6.1990000e+00   3.7582418e-01
   6.1990000e+00   3.7692308e-01
   6.2000000e+00   3.7692308e-01
   6.2000000e+00   3.7912088e-01
   6.2010000e+00   3.7912088e-01
   6.2010000e+00   3.8461538e-01
   6.2020000e+00   3.8461538e-01
   6.2020000e+00   3.8571429e-01
   6.2030000e+00   3.8571429e-01
   6.2030000e+00   3.8901099e-01
   6.2040000e+00   3.8901099e-01
   6.2040000e+00   3.9230769e-01
   6.2050000e+00   3.9230769e-01
   6.2050000e+00   3.9780220e-01
   6.2060000e+00   3.9780220e-01
   6.2060000e+00   4.0439560e-01
   6.2070000e+00   4.0439560e-01
   6.2070000e+00   4.0659341e-01
   6.2080000e+00   4.0659341e-01
   6.2080000e+00   4.0879121e-01
   6.2090000e+00   4.0879121e-01
   6.2090000e+00   4.1208791e-01
   6.2100000e+00   4.1208791e-01
   6.2100000e+00   4.1318681e-01
   6.2110000e+00   4.1318681e-01
   6.2110000e+00   4.1428571e-01
   6.2120000e+00   4.1428571e-01
   6.2120000e+00   4.1538462e-01
   6.2190000e+00   4.1538462e-01
   6.2190000e+00   4.1648352e-01
   6.2210000e+00   4.1648352e-01
   6.2210000e+00   4.1758242e-01
   6.2240000e+00   4.1758242e-01
   6.2240000e+00   4.1868132e-01
   6.2270000e+00   4.1868132e-01
   6.2270000e+00   4.1978022e-01
   6.2280000e+00   4.1978022e-01
   6.2280000e+00   4.2087912e-01
   6.2310000e+00   4.2087912e-01
   6.2310000e+00   4.2197802e-01
   6.2330000e+00   4.2197802e-01
   6.2330000e+00   4.2307692e-01
   6.2360000e+00   4.2307692e-01
   6.2360000e+00   4.2637363e-01
   6.2370000e+00   4.2637363e-01
   6.2370000e+00   4.2747253e-01
   6.2410000e+00   4.2747253e-01
   6.2410000e+00   4.3076923e-01
   6.2420000e+00   4.3076923e-01
   6.2420000e+00   4.3186813e-01
   6.2440000e+00   4.3186813e-01
   6.2440000e+00   4.3406593e-01
   6.2450000e+00   4.3406593e-01
   6.2450000e+00   4.3516484e-01
   6.2470000e+00   4.3516484e-01
   6.2470000e+00   4.3626374e-01
   6.2480000e+00   4.3626374e-01
   6.2480000e+00   4.3846154e-01
   6.2500000e+00   4.3846154e-01
   6.2500000e+00   4.3956044e-01
   6.2520000e+00   4.3956044e-01
   6.2520000e+00   4.4065934e-01
   6.2530000e+00   4.4065934e-01
   6.2530000e+00   4.4285714e-01
   6.2540000e+00   4.4285714e-01
   6.2540000e+00   4.4505495e-01
   6.2570000e+00   4.4505495e-01
   6.2570000e+00   4.4615385e-01
   6.2580000e+00   4.4615385e-01
   6.2580000e+00   4.4725275e-01
   6.2600000e+00   4.4725275e-01
   6.2600000e+00   4.4835165e-01
   6.2630000e+00   4.4835165e-01
   6.2630000e+00   4.4945055e-01
   6.3590000e+00   4.4945055e-01
   6.3590000e+00   4.5054945e-01
   6.4100000e+00   4.5054945e-01
   6.4100000e+00   4.5164835e-01
   6.4840000e+00   4.5164835e-01
   6.4840000e+00   4.5274725e-01
   6.5270000e+00   4.5274725e-01
   6.5270000e+00   4.5384615e-01
   6.5750000e+00   4.5384615e-01
   6.5750000e+00   4.5494505e-01
   6.5790000e+00   4.5494505e-01
   6.5790000e+00   4.5604396e-01
   6.6300000e+00   4.5604396e-01
   6.6300000e+00   4.5714286e-01
   6.6400000e+00   4.5714286e-01
   6.6400000e+00   4.5934066e-01
   6.6440000e+00   4.5934066e-01
   6.6440000e+00   4.6043956e-01
   6.6530000e+00   4.6043956e-01
   6.6530000e+00   4.6153846e-01
   6.6670000e+00   4.6153846e-01
   6.6670000e+00   4.6263736e-01
   6.6970000e+00   4.6263736e-01
   6.6970000e+00   4.6373626e-01
   6.7020000e+00   4.6373626e-01
   6.7020000e+00   4.6483516e-01
   6.7260000e+00   4.6483516e-01
   6.7260000e+00   4.6593407e-01
   6.7540000e+00   4.6593407e-01
   6.7540000e+00   4.6703297e-01
   6.7560000e+00   4.6703297e-01
   6.7560000e+00   4.6813187e-01
   6.8160000e+00   4.6813187e-01
   6.8160000e+00   4.6923077e-01
   6.8570000e+00   4.6923077e-01
   6.8570000e+00   4.7032967e-01
   6.9860000e+00   4.7032967e-01
   6.9860000e+00   4.7142857e-01
   7.0850000e+00   4.7142857e-01
   7.0850000e+00   4.7252747e-01
   7.2100000e+00   4.7252747e-01
   7.2100000e+00   4.7362637e-01
   7.3460000e+00   4.7362637e-01
   7.3460000e+00   4.7472527e-01
   7.3510000e+00   4.7472527e-01
   7.3510000e+00   4.7582418e-01
   7.4550000e+00   4.7582418e-01
   7.4550000e+00   4.7692308e-01
   7.5480000e+00   4.7692308e-01
   7.5480000e+00   4.7802198e-01
   7.5570000e+00   4.7802198e-01
   7.5570000e+00   4.7912088e-01
   7.6130000e+00   4.7912088e-01
   7.6130000e+00   4.8021978e-01
   7.6720000e+00   4.8021978e-01
   7.6720000e+00   4.8131868e-01
   7.6780000e+00   4.8131868e-01
   7.6780000e+00   4.8241758e-01
   7.6820000e+00   4.8241758e-01
   7.6820000e+00   4.8351648e-01
   7.7100000e+00   4.8351648e-01
   7.7100000e+00   4.8461538e-01
   7.7190000e+00   4.8461538e-01
   7.7190000e+00   4.8571429e-01
   7.7420000e+00   4.8571429e-01
   7.7420000e+00   4.8681319e-01
   7.7740000e+00   4.8681319e-01
   7.7740000e+00   4.8791209e-01
   7.7940000e+00   4.8791209e-01
   7.7940000e+00   4.8901099e-01
   7.8150000e+00   4.8901099e-01
   7.8150000e+00   4.9010989e-01
   7.8370000e+00   4.9010989e-01
   7.8370000e+00   4.9120879e-01
   7.8380000e+00   4.9120879e-01
   7.8380000e+00   4.9230769e-01
   7.8600000e+00   4.9230769e-01
   7.8600000e+00   4.9340659e-01
   7.8730000e+00   4.9340659e-01
   7.8730000e+00   4.9450549e-01
   7.8940000e+00   4.9450549e-01
   7.8940000e+00   4.9560440e-01
   7.9060000e+00   4.9560440e-01
   7.9060000e+00   4.9670330e-01
   7.9170000e+00   4.9670330e-01
   7.9170000e+00   4.9780220e-01
   7.9390000e+00   4.9780220e-01
   7.9390000e+00   4.9890110e-01
   7.9570000e+00   4.9890110e-01
   7.9570000e+00   5.0000000e-01
   7.9760000e+00   5.0000000e-01
   7.9760000e+00   5.0109890e-01
   7.9780000e+00   5.0109890e-01
   7.9780000e+00   5.0219780e-01
   8.0160000e+00   5.0219780e-01
   8.0160000e+00   5.0329670e-01
   8.0290000e+00   5.0329670e-01
   8.0290000e+00   5.0439560e-01
   8.0420000e+00   5.0439560e-01
   8.0420000e+00   5.0549451e-01
   8.0580000e+00   5.0549451e-01
   8.0580000e+00   5.0659341e-01
   8.0670000e+00   5.0659341e-01
   8.0670000e+00   5.0769231e-01
   8.0790000e+00   5.0769231e-01
   8.0790000e+00   5.0879121e-01
   8.0990000e+00   5.0879121e-01
   8.0990000e+00   5.0989011e-01
   8.1000000e+00   5.0989011e-01
   8.1000000e+00   5.1098901e-01
   8.1010000e+00   5.1098901e-01
   8.1010000e+00   5.1208791e-01
   8.1500000e+00   5.1208791e-01
   8.1500000e+00   5.1318681e-01
   8.1800000e+00   5.1318681e-01
   8.1800000e+00   5.1428571e-01
   8.1880000e+00   5.1428571e-01
   8.1880000e+00   5.1538462e-01
   8.1920000e+00   5.1538462e-01
   8.1920000e+00   5.1648352e-01
   8.2140000e+00   5.1648352e-01
   8.2140000e+00   5.1758242e-01
   8.2180000e+00   5.1758242e-01
   8.2180000e+00   5.1868132e-01
   8.2200000e+00   5.1868132e-01
   8.2200000e+00   5.1978022e-01
   8.2370000e+00   5.1978022e-01
   8.2370000e+00   5.2087912e-01
   8.2480000e+00   5.2087912e-01
   8.2480000e+00   5.2197802e-01
   8.2490000e+00   5.2197802e-01
   8.2490000e+00   5.2307692e-01
   8.2550000e+00   5.2307692e-01
   8.2550000e+00   5.2417582e-01
   8.2560000e+00   5.2417582e-01
   8.2560000e+00   5.2527473e-01
   8.2580000e+00   5.2527473e-01
   8.2580000e+00   5.2637363e-01
   8.2640000e+00   5.2637363e-01
   8.2640000e+00   5.2747253e-01
   8.2660000e+00   5.2747253e-01
   8.2660000e+00   5.2857143e-01
   8.2690000e+00   5.2857143e-01
   8.2690000e+00   5.2967033e-01
   8.2710000e+00   5.2967033e-01
   8.2710000e+00   5.3076923e-01
   8.2720000e+00   5.3076923e-01
   8.2720000e+00   5.3296703e-01
   8.2740000e+00   5.3296703e-01
   8.2740000e+00   5.3406593e-01
   8.2750000e+00   5.3406593e-01
   8.2750000e+00   5.3626374e-01
   8.2760000e+00   5.3626374e-01
   8.2760000e+00   5.3736264e-01
   8.2780000e+00   5.3736264e-01
   8.2780000e+00   5.3846154e-01
   8.2790000e+00   5.3846154e-01
   8.2790000e+00   5.3956044e-01
   8.2800000e+00   5.3956044e-01
   8.2800000e+00   5.4065934e-01
   8.2880000e+00   5.4065934e-01
   8.2880000e+00   5.4175824e-01
   8.2910000e+00   5.4175824e-01
   8.2910000e+00   5.4395604e-01
   8.2990000e+00   5.4395604e-01
   8.2990000e+00   5.4505495e-01
   8.3010000e+00   5.4505495e-01
   8.3010000e+00   5.4615385e-01
   8.3020000e+00   5.4615385e-01
   8.3020000e+00   5.4725275e-01
   8.3040000e+00   5.4725275e-01
   8.3040000e+00   5.4945055e-01
   8.3050000e+00   5.4945055e-01
   8.3050000e+00   5.5054945e-01
   8.3060000e+00   5.5054945e-01
   8.3060000e+00   5.5164835e-01
   8.3090000e+00   5.5164835e-01
   8.3090000e+00   5.5384615e-01
   8.3100000e+00   5.5384615e-01
   8.3100000e+00   5.5714286e-01
   8.3110000e+00   5.5714286e-01
   8.3110000e+00   5.5824176e-01
   8.3120000e+00   5.5824176e-01
   8.3120000e+00   5.6043956e-01
   8.3130000e+00   5.6043956e-01
   8.3130000e+00   5.6153846e-01
   8.3140000e+00   5.6153846e-01
   8.3140000e+00   5.6263736e-01
   8.3160000e+00   5.6263736e-01
   8.3160000e+00   5.6373626e-01
   8.3170000e+00   5.6373626e-01
   8.3170000e+00   5.6593407e-01
   8.3190000e+00   5.6593407e-01
   8.3190000e+00   5.6703297e-01
   8.3220000e+00   5.6703297e-01
   8.3220000e+00   5.6813187e-01
   8.3260000e+00   5.6813187e-01
   8.3260000e+00   5.6923077e-01
   8.3270000e+00   5.6923077e-01
   8.3270000e+00   5.7032967e-01
   8.3280000e+00   5.7032967e-01
   8.3280000e+00   5.7362637e-01
   8.3300000e+00   5.7362637e-01
   8.3300000e+00   5.7472527e-01
   8.3340000e+00   5.7472527e-01
   8.3340000e+00   5.7582418e-01
   8.3410000e+00   5.7582418e-01
   8.3410000e+00   5.7802198e-01
   8.3450000e+00   5.7802198e-01
   8.3450000e+00   5.7912088e-01
   8.3480000e+00   5.7912088e-01
   8.3480000e+00   5.8021978e-01
   8.3510000e+00   5.8021978e-01
   8.3510000e+00   5.8131868e-01
   8.3540000e+00   5.8131868e-01
   8.3540000e+00   5.8241758e-01
   8.3550000e+00   5.8241758e-01
   8.3550000e+00   5.8351648e-01
   8.3560000e+00   5.8351648e-01
   8.3560000e+00   5.8461538e-01
   8.3570000e+00   5.8461538e-01
   8.3570000e+00   5.8571429e-01
   8.3620000e+00   5.8571429e-01
   8.3620000e+00   5.8681319e-01
   8.3640000e+00   5.8681319e-01
   8.3640000e+00   5.8791209e-01
   8.3650000e+00   5.8791209e-01
   8.3650000e+00   5.8901099e-01
   8.3690000e+00   5.8901099e-01
   8.3690000e+00   5.9010989e-01
   8.3720000e+00   5.9010989e-01
   8.3720000e+00   5.9120879e-01
   8.3750000e+00   5.9120879e-01
   8.3750000e+00   5.9230769e-01
   8.3770000e+00   5.9230769e-01
   8.3770000e+00   5.9340659e-01
   8.3850000e+00   5.9340659e-01
   8.3850000e+00   5.9450549e-01
   8.3920000e+00   5.9450549e-01
   8.3920000e+00   5.9560440e-01
   8.4010000e+00   5.9560440e-01
   8.4010000e+00   5.9670330e-01
   8.4110000e+00   5.9670330e-01
   8.4110000e+00   5.9780220e-01
   8.4140000e+00   5.9780220e-01
   8.4140000e+00   5.9890110e-01
   8.4170000e+00   5.9890110e-01
   8.4170000e+00   6.0000000e-01
   8.4190000e+00   6.0000000e-01
   8.4190000e+00   6.0329670e-01
   8.4210000e+00   6.0329670e-01
   8.4210000e+00   6.0439560e-01
   8.4240000e+00   6.0439560e-01
   8.4240000e+00   6.0549451e-01
   8.4250000e+00   6.0549451e-01
   8.4250000e+00   6.0659341e-01
   8.4380000e+00   6.0659341e-01
   8.4380000e+00   6.0769231e-01
   8.4420000e+00   6.0769231e-01
   8.4420000e+00   6.0879121e-01
   8.4430000e+00   6.0879121e-01
   8.4430000e+00   6.0989011e-01
   8.4520000e+00   6.0989011e-01
   8.4520000e+00   6.1098901e-01
   8.4700000e+00   6.1098901e-01
   8.4700000e+00   6.1208791e-01
   8.4760000e+00   6.1208791e-01
   8.4760000e+00   6.1318681e-01
   8.4770000e+00   6.1318681e-01
   8.4770000e+00   6.1428571e-01
   8.4790000e+00   6.1428571e-01
   8.4790000e+00   6.1538462e-01
   8.4820000e+00   6.1538462e-01
   8.4820000e+00   6.1648352e-01
   8.4980000e+00   6.1648352e-01
   8.4980000e+00   6.1758242e-01
   8.4990000e+00   6.1758242e-01
   8.4990000e+00   6.1868132e-01
   8.5140000e+00   6.1868132e-01
   8.5140000e+00   6.1978022e-01
   8.5280000e+00   6.1978022e-01
   8.5280000e+00   6.2087912e-01
   8.5330000e+00   6.2087912e-01
   8.5330000e+00   6.2197802e-01
   8.5350000e+00   6.2197802e-01
   8.5350000e+00   6.2307692e-01
   8.5380000e+00   6.2307692e-01
   8.5380000e+00   6.2417582e-01
   8.5540000e+00   6.2417582e-01
   8.5540000e+00   6.2527473e-01
   8.5780000e+00   6.2527473e-01
   8.5780000e+00   6.2637363e-01
   8.5810000e+00   6.2637363e-01
   8.5810000e+00   6.2747253e-01
   8.5840000e+00   6.2747253e-01
   8.5840000e+00   6.2857143e-01
   8.5850000e+00   6.2857143e-01
   8.5850000e+00   6.2967033e-01
   8.5890000e+00   6.2967033e-01
   8.5890000e+00   6.3076923e-01
   8.5910000e+00   6.3076923e-01
   8.5910000e+00   6.3186813e-01
   8.5960000e+00   6.3186813e-01
   8.5960000e+00   6.3296703e-01
   8.6050000e+00   6.3296703e-01
   8.6050000e+00   6.3406593e-01
   8.6180000e+00   6.3406593e-01
   8.6180000e+00   6.3516484e-01
   8.6310000e+00   6.3516484e-01
   8.6310000e+00   6.3626374e-01
   8.6460000e+00   6.3626374e-01
   8.6460000e+00   6.3736264e-01
   8.6850000e+00   6.3736264e-01
   8.6850000e+00   6.3846154e-01
   8.7020000e+00   6.3846154e-01
   8.7020000e+00   6.3956044e-01
   8.7690000e+00   6.3956044e-01
   8.7690000e+00   6.4065934e-01
   8.7830000e+00   6.4065934e-01
   8.7830000e+00   6.4175824e-01
   8.7940000e+00   6.4175824e-01
   8.7940000e+00   6.4285714e-01
   8.8710000e+00   6.4285714e-01
   8.8710000e+00   6.4395604e-01
   8.8880000e+00   6.4395604e-01
   8.8880000e+00   6.4505495e-01
   9.0080000e+00   6.4505495e-01
   9.0080000e+00   6.4615385e-01
   9.2930000e+00   6.4615385e-01
   9.2930000e+00   6.4725275e-01
   9.3230000e+00   6.4725275e-01
   9.3230000e+00   6.4835165e-01
   9.3380000e+00   6.4835165e-01
   9.3380000e+00   6.4945055e-01
   9.3490000e+00   6.4945055e-01
   9.3490000e+00   6.5054945e-01
   9.3690000e+00   6.5054945e-01
   9.3690000e+00   6.5164835e-01
   9.3840000e+00   6.5164835e-01
   9.3840000e+00   6.5274725e-01
   9.3860000e+00   6.5274725e-01
   9.3860000e+00   6.5384615e-01
   9.3930000e+00   6.5384615e-01
   9.3930000e+00   6.5494505e-01
   9.4650000e+00   6.5494505e-01
   9.4650000e+00   6.5604396e-01
   9.4920000e+00   6.5604396e-01
   9.4920000e+00   6.5714286e-01
   9.5070000e+00   6.5714286e-01
   9.5070000e+00   6.5824176e-01
   9.5130000e+00   6.5824176e-01
   9.5130000e+00   6.5934066e-01
   9.5390000e+00   6.5934066e-01
   9.5390000e+00   6.6043956e-01
   9.5400000e+00   6.6043956e-01
   9.5400000e+00   6.6153846e-01
   9.5580000e+00   6.6153846e-01
   9.5580000e+00   6.6263736e-01
   9.5590000e+00   6.6263736e-01
   9.5590000e+00   6.6373626e-01
   9.5710000e+00   6.6373626e-01
   9.5710000e+00   6.6483516e-01
   9.5730000e+00   6.6483516e-01
   9.5730000e+00   6.6593407e-01
   9.6000000e+00   6.6593407e-01
   9.6000000e+00   6.6703297e-01
   9.6160000e+00   6.6703297e-01
   9.6160000e+00   6.6923077e-01
   9.6170000e+00   6.6923077e-01
   9.6170000e+00   6.7032967e-01
   9.6210000e+00   6.7032967e-01
   9.6210000e+00   6.7142857e-01
   9.6230000e+00   6.7142857e-01
   9.6230000e+00   6.7252747e-01
   9.6400000e+00   6.7252747e-01
   9.6400000e+00   6.7362637e-01
   9.6420000e+00   6.7362637e-01
   9.6420000e+00   6.7472527e-01
   9.6690000e+00   6.7472527e-01
   9.6690000e+00   6.7582418e-01
   9.6760000e+00   6.7582418e-01
   9.6760000e+00   6.7692308e-01
   9.7250000e+00   6.7692308e-01
   9.7250000e+00   6.7802198e-01
   9.7650000e+00   6.7802198e-01
   9.7650000e+00   6.7912088e-01
   9.7710000e+00   6.7912088e-01
   9.7710000e+00   6.8021978e-01
   9.8050000e+00   6.8021978e-01
   9.8050000e+00   6.8131868e-01
   9.8390000e+00   6.8131868e-01
   9.8390000e+00   6.8241758e-01
   9.8440000e+00   6.8241758e-01
   9.8440000e+00   6.8351648e-01
   9.8470000e+00   6.8351648e-01
   9.8470000e+00   6.8461538e-01
   9.8520000e+00   6.8461538e-01
   9.8520000e+00   6.8571429e-01
   9.9030000e+00   6.8571429e-01
   9.9030000e+00   6.8681319e-01
   9.9150000e+00   6.8681319e-01
   9.9150000e+00   6.8791209e-01
   9.9180000e+00   6.8791209e-01
   9.9180000e+00   6.8901099e-01
   9.9210000e+00   6.8901099e-01
   9.9210000e+00   6.9010989e-01
   9.9280000e+00   6.9010989e-01
   9.9280000e+00   6.9120879e-01
   9.9710000e+00   6.9120879e-01
   9.9710000e+00   6.9230769e-01
   9.9800000e+00   6.9230769e-01
   9.9800000e+00   6.9340659e-01
   9.9930000e+00   6.9340659e-01
   9.9930000e+00   6.9450549e-01
   1.0002000e+01   6.9450549e-01
   1.0002000e+01   6.9560440e-01
   1.0006000e+01   6.9560440e-01
   1.0006000e+01   6.9670330e-01
   1.0016000e+01   6.9670330e-01
   1.0016000e+01   6.9780220e-01
   1.0022000e+01   6.9780220e-01
   1.0022000e+01   6.9890110e-01
   1.0026000e+01   6.9890110e-01
   1.0026000e+01   7.0000000e-01
   1.0027000e+01   7.0000000e-01
   1.0027000e+01   7.0109890e-01
   1.0034000e+01   7.0109890e-01
   1.0034000e+01   7.0219780e-01
   1.0038000e+01   7.0219780e-01
   1.0038000e+01   7.0329670e-01
   1.0073000e+01   7.0329670e-01
   1.0073000e+01   7.0439560e-01
   1.0084000e+01   7.0439560e-01
   1.0084000e+01   7.0549451e-01
   1.0106000e+01   7.0549451e-01
   1.0106000e+01   7.0659341e-01
   1.0127000e+01   7.0659341e-01
   1.0127000e+01   7.0769231e-01
   1.0131000e+01   7.0769231e-01
   1.0131000e+01   7.0879121e-01
   1.0135000e+01   7.0879121e-01
   1.0135000e+01   7.0989011e-01
   1.0137000e+01   7.0989011e-01
   1.0137000e+01   7.1208791e-01
   1.0140000e+01   7.1208791e-01
   1.0140000e+01   7.1318681e-01
   1.0142000e+01   7.1318681e-01
   1.0142000e+01   7.1428571e-01
   1.0146000e+01   7.1428571e-01
   1.0146000e+01   7.1538462e-01
   1.0172000e+01   7.1538462e-01
   1.0172000e+01   7.1648352e-01
   1.0188000e+01   7.1648352e-01
   1.0188000e+01   7.1758242e-01
   1.0189000e+01   7.1758242e-01
   1.0189000e+01   7.1868132e-01
   1.0192000e+01   7.1868132e-01
   1.0192000e+01   7.1978022e-01
   1.0193000e+01   7.1978022e-01
   1.0193000e+01   7.2087912e-01
   1.0197000e+01   7.2087912e-01
   1.0197000e+01   7.2197802e-01
   1.0203000e+01   7.2197802e-01
   1.0203000e+01   7.2307692e-01
   1.0208000e+01   7.2307692e-01
   1.0208000e+01   7.2417582e-01
   1.0212000e+01   7.2417582e-01
   1.0212000e+01   7.2527473e-01
   1.0215000e+01   7.2527473e-01
   1.0215000e+01   7.2637363e-01
   1.0233000e+01   7.2637363e-01
   1.0233000e+01   7.2747253e-01
   1.0244000e+01   7.2747253e-01
   1.0244000e+01   7.2857143e-01
   1.0247000e+01   7.2857143e-01
   1.0247000e+01   7.2967033e-01
   1.0250000e+01   7.2967033e-01
   1.0250000e+01   7.3076923e-01
   1.0267000e+01   7.3076923e-01
   1.0267000e+01   7.3186813e-01
   1.0284000e+01   7.3186813e-01
   1.0284000e+01   7.3296703e-01
   1.0295000e+01   7.3296703e-01
   1.0295000e+01   7.3406593e-01
   1.0299000e+01   7.3406593e-01
   1.0299000e+01   7.3516484e-01
   1.0302000e+01   7.3516484e-01
   1.0302000e+01   7.3626374e-01
   1.0304000e+01   7.3626374e-01
   1.0304000e+01   7.3846154e-01
   1.0305000e+01   7.3846154e-01
   1.0305000e+01   7.3956044e-01
   1.0306000e+01   7.3956044e-01
   1.0306000e+01   7.4065934e-01
   1.0311000e+01   7.4065934e-01
   1.0311000e+01   7.4175824e-01
   1.0315000e+01   7.4175824e-01
   1.0315000e+01   7.4285714e-01
   1.0321000e+01   7.4285714e-01
   1.0321000e+01   7.4395604e-01
   1.0329000e+01   7.4395604e-01
   1.0329000e+01   7.4505495e-01
   1.0336000e+01   7.4505495e-01
   1.0336000e+01   7.4615385e-01
   1.0337000e+01   7.4615385e-01
   1.0337000e+01   7.4725275e-01
   1.0346000e+01   7.4725275e-01
   1.0346000e+01   7.4835165e-01
   1.0347000e+01   7.4835165e-01
   1.0347000e+01   7.4945055e-01
   1.0348000e+01   7.4945055e-01
   1.0348000e+01   7.5164835e-01
   1.0352000e+01   7.5164835e-01
   1.0352000e+01   7.5274725e-01
   1.0353000e+01   7.5274725e-01
   1.0353000e+01   7.5384615e-01
   1.0356000e+01   7.5384615e-01
   1.0356000e+01   7.5494505e-01
   1.0357000e+01   7.5494505e-01
   1.0357000e+01   7.5604396e-01
   1.0358000e+01   7.5604396e-01
   1.0358000e+01   7.5714286e-01
   1.0359000e+01   7.5714286e-01
   1.0359000e+01   7.5824176e-01
   1.0360000e+01   7.5824176e-01
   1.0360000e+01   7.5934066e-01
   1.0361000e+01   7.5934066e-01
   1.0361000e+01   7.6153846e-01
   1.0362000e+01   7.6153846e-01
   1.0362000e+01   7.6263736e-01
   1.0363000e+01   7.6263736e-01
   1.0363000e+01   7.6373626e-01
   1.0364000e+01   7.6373626e-01
   1.0364000e+01   7.6483516e-01
   1.0365000e+01   7.6483516e-01
   1.0365000e+01   7.6593407e-01
   1.0366000e+01   7.6593407e-01
   1.0366000e+01   7.6703297e-01
   1.0367000e+01   7.6703297e-01
   1.0367000e+01   7.6923077e-01
   1.0369000e+01   7.6923077e-01
   1.0369000e+01   7.7252747e-01
   1.0370000e+01   7.7252747e-01
   1.0370000e+01   7.7802198e-01
   1.0371000e+01   7.7802198e-01
   1.0371000e+01   7.8131868e-01
   1.0372000e+01   7.8131868e-01
   1.0372000e+01   7.8241758e-01
   1.0373000e+01   7.8241758e-01
   1.0373000e+01   7.8461538e-01
   1.0374000e+01   7.8461538e-01
   1.0374000e+01   7.8681319e-01
   1.0375000e+01   7.8681319e-01
   1.0375000e+01   7.9010989e-01
   1.0376000e+01   7.9010989e-01
   1.0376000e+01   7.9450549e-01
   1.0377000e+01   7.9450549e-01
   1.0377000e+01   7.9670330e-01
   1.0378000e+01   7.9670330e-01
   1.0378000e+01   7.9780220e-01
   1.0379000e+01   7.9780220e-01
   1.0379000e+01   8.0000000e-01
   1.0380000e+01   8.0000000e-01
   1.0380000e+01   8.0219780e-01
   1.0383000e+01   8.0219780e-01
   1.0383000e+01   8.0329670e-01
   1.0385000e+01   8.0329670e-01
   1.0385000e+01   8.0439560e-01
   1.0386000e+01   8.0439560e-01
   1.0386000e+01   8.0549451e-01
   1.0387000e+01   8.0549451e-01
   1.0387000e+01   8.0769231e-01
   1.0390000e+01   8.0769231e-01
   1.0390000e+01   8.0879121e-01
   1.0392000e+01   8.0879121e-01
   1.0392000e+01   8.0989011e-01
   1.0396000e+01   8.0989011e-01
   1.0396000e+01   8.1208791e-01
   1.0399000e+01   8.1208791e-01
   1.0399000e+01   8.1428571e-01
   1.0400000e+01   8.1428571e-01
   1.0400000e+01   8.1538462e-01
   1.0403000e+01   8.1538462e-01
   1.0403000e+01   8.1648352e-01
   1.0404000e+01   8.1648352e-01
   1.0404000e+01   8.1758242e-01
   1.0406000e+01   8.1758242e-01
   1.0406000e+01   8.1868132e-01
   1.0407000e+01   8.1868132e-01
   1.0407000e+01   8.2197802e-01
   1.0412000e+01   8.2197802e-01
   1.0412000e+01   8.2307692e-01
   1.0413000e+01   8.2307692e-01
   1.0413000e+01   8.2417582e-01
   1.0414000e+01   8.2417582e-01
   1.0414000e+01   8.2527473e-01
   1.0415000e+01   8.2527473e-01
   1.0415000e+01   8.2637363e-01
   1.0416000e+01   8.2637363e-01
   1.0416000e+01   8.2747253e-01
   1.0417000e+01   8.2747253e-01
   1.0417000e+01   8.2967033e-01
   1.0418000e+01   8.2967033e-01
   1.0418000e+01   8.3076923e-01
   1.0420000e+01   8.3076923e-01
   1.0420000e+01   8.3296703e-01
   1.0422000e+01   8.3296703e-01
   1.0422000e+01   8.3516484e-01
   1.0424000e+01   8.3516484e-01
   1.0424000e+01   8.3626374e-01
   1.0425000e+01   8.3626374e-01
   1.0425000e+01   8.3736264e-01
   1.0427000e+01   8.3736264e-01
   1.0427000e+01   8.3956044e-01
   1.0429000e+01   8.3956044e-01
   1.0429000e+01   8.4065934e-01
   1.0430000e+01   8.4065934e-01
   1.0430000e+01   8.4175824e-01
   1.0431000e+01   8.4175824e-01
   1.0431000e+01   8.4285714e-01
   1.0432000e+01   8.4285714e-01
   1.0432000e+01   8.4505495e-01
   1.0434000e+01   8.4505495e-01
   1.0434000e+01   8.4615385e-01
   1.0437000e+01   8.4615385e-01
   1.0437000e+01   8.4725275e-01
   1.0438000e+01   8.4725275e-01
   1.0438000e+01   8.4835165e-01
   1.0481000e+01   8.4835165e-01
   1.0481000e+01   8.5164835e-01
   1.0487000e+01   8.5164835e-01
   1.0487000e+01   8.5274725e-01
   1.0502000e+01   8.5274725e-01
   1.0502000e+01   8.5384615e-01
   1.0530000e+01   8.5384615e-01
   1.0530000e+01   8.5604396e-01
   1.0533000e+01   8.5604396e-01
   1.0533000e+01   8.5714286e-01
   1.0534000e+01   8.5714286e-01
   1.0534000e+01   8.5824176e-01
   1.0598000e+01   8.5824176e-01
   1.0598000e+01   8.5934066e-01
   1.0605000e+01   8.5934066e-01
   1.0605000e+01   8.6043956e-01
   1.0611000e+01   8.6043956e-01
   1.0611000e+01   8.6153846e-01
   1.0619000e+01   8.6153846e-01
   1.0619000e+01   8.6263736e-01
   1.0635000e+01   8.6263736e-01
   1.0635000e+01   8.6373626e-01
   1.0643000e+01   8.6373626e-01
   1.0643000e+01   8.6593407e-01
   1.0647000e+01   8.6593407e-01
   1.0647000e+01   8.6703297e-01
   1.0657000e+01   8.6703297e-01
   1.0657000e+01   8.6813187e-01
   1.0666000e+01   8.6813187e-01
   1.0666000e+01   8.6923077e-01
   1.0777000e+01   8.6923077e-01
   1.0777000e+01   8.7032967e-01
   1.0837000e+01   8.7032967e-01
   1.0837000e+01   8.7142857e-01
   1.0931000e+01   8.7142857e-01
   1.0931000e+01   8.7252747e-01
   1.1020000e+01   8.7252747e-01
   1.1020000e+01   8.7362637e-01
   1.1090000e+01   8.7362637e-01
   1.1090000e+01   8.7472527e-01
   1.1107000e+01   8.7472527e-01
   1.1107000e+01   8.7582418e-01
   1.1127000e+01   8.7582418e-01
   1.1127000e+01   8.7692308e-01
   1.1150000e+01   8.7692308e-01
   1.1150000e+01   8.7802198e-01
   1.1172000e+01   8.7802198e-01
   1.1172000e+01   8.7912088e-01
   1.1221000e+01   8.7912088e-01
   1.1221000e+01   8.8021978e-01
   1.1224000e+01   8.8021978e-01
   1.1224000e+01   8.8131868e-01
   1.1225000e+01   8.8131868e-01
   1.1225000e+01   8.8241758e-01
   1.1282000e+01   8.8241758e-01
   1.1282000e+01   8.8351648e-01
   1.1314000e+01   8.8351648e-01
   1.1314000e+01   8.8461538e-01
   1.1322000e+01   8.8461538e-01
   1.1322000e+01   8.8571429e-01
   1.1326000e+01   8.8571429e-01
   1.1326000e+01   8.8681319e-01
   1.1330000e+01   8.8681319e-01
   1.1330000e+01   8.8791209e-01
   1.1333000e+01   8.8791209e-01
   1.1333000e+01   8.8901099e-01
   1.1348000e+01   8.8901099e-01
   1.1348000e+01   8.9010989e-01
   1.1395000e+01   8.9010989e-01
   1.1395000e+01   8.9120879e-01
   1.1397000e+01   8.9120879e-01
   1.1397000e+01   8.9230769e-01
   1.1435000e+01   8.9230769e-01
   1.1435000e+01   8.9340659e-01
   1.1456000e+01   8.9340659e-01
   1.1456000e+01   8.9450549e-01
   1.1457000e+01   8.9450549e-01
   1.1457000e+01   8.9560440e-01
   1.1524000e+01   8.9560440e-01
   1.1524000e+01   8.9670330e-01
   1.1773000e+01   8.9670330e-01
   1.1773000e+01   8.9780220e-01
   1.1889000e+01   8.9780220e-01
   1.1889000e+01   8.9890110e-01
   1.2040000e+01   8.9890110e-01
   1.2040000e+01   9.0000000e-01
   1.2111000e+01   9.0000000e-01
   1.2111000e+01   9.0109890e-01
   1.2181000e+01   9.0109890e-01
   1.2181000e+01   9.0219780e-01
   1.2251000e+01   9.0219780e-01
   1.2251000e+01   9.0329670e-01
   1.2282000e+01   9.0329670e-01
   1.2282000e+01   9.0439560e-01
   1.2291000e+01   9.0439560e-01
   1.2291000e+01   9.0549451e-01
   1.2294000e+01   9.0549451e-01
   1.2294000e+01   9.0659341e-01
   1.2308000e+01   9.0659341e-01
   1.2308000e+01   9.0769231e-01
   1.2321000e+01   9.0769231e-01
   1.2321000e+01   9.0879121e-01
   1.2329000e+01   9.0879121e-01
   1.2329000e+01   9.0989011e-01
   1.2339000e+01   9.0989011e-01
   1.2339000e+01   9.1098901e-01
   1.2381000e+01   9.1098901e-01
   1.2381000e+01   9.1208791e-01
   1.2393000e+01   9.1208791e-01
   1.2393000e+01   9.1318681e-01
   1.2411000e+01   9.1318681e-01
   1.2411000e+01   9.1428571e-01
   1.2413000e+01   9.1428571e-01
   1.2413000e+01   9.1538462e-01
   1.2414000e+01   9.1538462e-01
   1.2414000e+01   9.1648352e-01
   1.2417000e+01   9.1648352e-01
   1.2417000e+01   9.1758242e-01
   1.2422000e+01   9.1758242e-01
   1.2422000e+01   9.1978022e-01
   1.2424000e+01   9.1978022e-01
   1.2424000e+01   9.2087912e-01
   1.2425000e+01   9.2087912e-01
   1.2425000e+01   9.2197802e-01
   1.2426000e+01   9.2197802e-01
   1.2426000e+01   9.2307692e-01
   1.2431000e+01   9.2307692e-01
   1.2431000e+01   9.2417582e-01
   1.2433000e+01   9.2417582e-01
   1.2433000e+01   9.2527473e-01
   1.2437000e+01   9.2527473e-01
   1.2437000e+01   9.2637363e-01
   1.2441000e+01   9.2637363e-01
   1.2441000e+01   9.2747253e-01
   1.2443000e+01   9.2747253e-01
   1.2443000e+01   9.2857143e-01
   1.2445000e+01   9.2857143e-01
   1.2445000e+01   9.3076923e-01
   1.2448000e+01   9.3076923e-01
   1.2448000e+01   9.3186813e-01
   1.2450000e+01   9.3186813e-01
   1.2450000e+01   9.3296703e-01
   1.2451000e+01   9.3296703e-01
   1.2451000e+01   9.3406593e-01
   1.2454000e+01   9.3406593e-01
   1.2454000e+01   9.3516484e-01
   1.2457000e+01   9.3516484e-01
   1.2457000e+01   9.3736264e-01
   1.2458000e+01   9.3736264e-01
   1.2458000e+01   9.3846154e-01
   1.2459000e+01   9.3846154e-01
   1.2459000e+01   9.3956044e-01
   1.2464000e+01   9.3956044e-01
   1.2464000e+01   9.4175824e-01
   1.2467000e+01   9.4175824e-01
   1.2467000e+01   9.4285714e-01
   1.2468000e+01   9.4285714e-01
   1.2468000e+01   9.4395604e-01
   1.2470000e+01   9.4395604e-01
   1.2470000e+01   9.4505495e-01
   1.2471000e+01   9.4505495e-01
   1.2471000e+01   9.4615385e-01
   1.2474000e+01   9.4615385e-01
   1.2474000e+01   9.4725275e-01
   1.2478000e+01   9.4725275e-01
   1.2478000e+01   9.4835165e-01
   1.2480000e+01   9.4835165e-01
   1.2480000e+01   9.4945055e-01
   1.2485000e+01   9.4945055e-01
   1.2485000e+01   9.5054945e-01
   1.2486000e+01   9.5054945e-01
   1.2486000e+01   9.5164835e-01
   1.2492000e+01   9.5164835e-01
   1.2492000e+01   9.5384615e-01
   1.2493000e+01   9.5384615e-01
   1.2493000e+01   9.5494505e-01
   1.2497000e+01   9.5494505e-01
   1.2497000e+01   9.5604396e-01
   1.2502000e+01   9.5604396e-01
   1.2502000e+01   9.5714286e-01
   1.2505000e+01   9.5714286e-01
   1.2505000e+01   9.5824176e-01
   1.2519000e+01   9.5824176e-01
   1.2519000e+01   9.5934066e-01
   1.2531000e+01   9.5934066e-01
   1.2531000e+01   9.6043956e-01
   1.2583000e+01   9.6043956e-01
   1.2583000e+01   9.6153846e-01
   1.2601000e+01   9.6153846e-01
   1.2601000e+01   9.6263736e-01
   1.2614000e+01   9.6263736e-01
   1.2614000e+01   9.6373626e-01
   1.2659000e+01   9.6373626e-01
   1.2659000e+01   9.6483516e-01
   1.2670000e+01   9.6483516e-01
   1.2670000e+01   9.6593407e-01
   1.2678000e+01   9.6593407e-01
   1.2678000e+01   9.6703297e-01
   1.2684000e+01   9.6703297e-01
   1.2684000e+01   9.6813187e-01
   1.2701000e+01   9.6813187e-01
   1.2701000e+01   9.6923077e-01
   1.3016000e+01   9.6923077e-01
   1.3016000e+01   9.7032967e-01
   1.3058000e+01   9.7032967e-01
   1.3058000e+01   9.7142857e-01
   1.3079000e+01   9.7142857e-01
   1.3079000e+01   9.7252747e-01
   1.3117000e+01   9.7252747e-01
   1.3117000e+01   9.7362637e-01
   1.3142000e+01   9.7362637e-01
   1.3142000e+01   9.7472527e-01
   1.3144000e+01   9.7472527e-01
   1.3144000e+01   9.7582418e-01
   1.3164000e+01   9.7582418e-01
   1.3164000e+01   9.7692308e-01
   1.3253000e+01   9.7692308e-01
   1.3253000e+01   9.7802198e-01
   1.3281000e+01   9.7802198e-01
   1.3281000e+01   9.7912088e-01
   1.3296000e+01   9.7912088e-01
   1.3296000e+01   9.8021978e-01
   1.3306000e+01   9.8021978e-01
   1.3306000e+01   9.8131868e-01
   1.3328000e+01   9.8131868e-01
   1.3328000e+01   9.8241758e-01
   1.3410000e+01   9.8241758e-01
   1.3410000e+01   9.8351648e-01
   1.3413000e+01   9.8351648e-01
   1.3413000e+01   9.8571429e-01
   1.3442000e+01   9.8571429e-01
   1.3442000e+01   9.8681319e-01
   1.3588000e+01   9.8681319e-01
   1.3588000e+01   9.8791209e-01
   1.3684000e+01   9.8791209e-01
   1.3684000e+01   9.8901099e-01
   1.4512000e+01   9.8901099e-01
   1.4512000e+01   9.9010989e-01
   1.4517000e+01   9.9010989e-01
   1.4517000e+01   9.9120879e-01
   1.4523000e+01   9.9120879e-01
   1.4523000e+01   9.9230769e-01
   1.4530000e+01   9.9230769e-01
   1.4530000e+01   9.9340659e-01
   1.4531000e+01   9.9340659e-01
   1.4531000e+01   9.9450549e-01
   1.4537000e+01   9.9450549e-01
   1.4537000e+01   9.9560440e-01
   1.4541000e+01   9.9560440e-01
   1.4541000e+01   9.9670330e-01
   1.4557000e+01   9.9670330e-01
   1.4557000e+01   9.9780220e-01
   1.4566000e+01   9.9780220e-01
   1.4566000e+01   9.9890110e-01
   1.4578000e+01   9.9890110e-01
   1.4578000e+01   1.0000000e+00
#             Inf   1.0000000e+00


==> figures/cdf_plot/processed_data/controlled_sharing/controlled_sharing_export/resnet50_result.csv <==
#            -Inf   0.0000000e+00
   2.1295000e+01   0.0000000e+00
   2.1295000e+01   1.3210040e-03
   2.6997000e+01   1.3210040e-03
   2.6997000e+01   2.6420079e-03
   2.8673000e+01   2.6420079e-03
   2.8673000e+01   3.9630119e-03
   2.8681000e+01   3.9630119e-03
   2.8681000e+01   5.2840159e-03
   2.8726000e+01   5.2840159e-03
   2.8726000e+01   6.6050198e-03
   2.8764000e+01   6.6050198e-03
   2.8764000e+01   7.9260238e-03
   2.8773000e+01   7.9260238e-03
   2.8773000e+01   9.2470277e-03
   2.8859000e+01   9.2470277e-03
   2.8859000e+01   1.0568032e-02
   2.8864000e+01   1.0568032e-02
   2.8864000e+01   1.1889036e-02
   2.8892000e+01   1.1889036e-02
   2.8892000e+01   1.3210040e-02
   2.8902000e+01   1.3210040e-02
   2.8902000e+01   1.4531044e-02
   2.8914000e+01   1.4531044e-02
   2.8914000e+01   1.5852048e-02
   2.8940000e+01   1.5852048e-02
   2.8940000e+01   1.7173052e-02
   2.8955000e+01   1.7173052e-02
   2.8955000e+01   1.8494055e-02
   2.8976000e+01   1.8494055e-02
   2.8976000e+01   1.9815059e-02
   2.8986000e+01   1.9815059e-02
   2.8986000e+01   2.1136063e-02
   2.9034000e+01   2.1136063e-02
   2.9034000e+01   2.2457067e-02
   2.9037000e+01   2.2457067e-02
   2.9037000e+01   2.3778071e-02
   2.9049000e+01   2.3778071e-02
   2.9049000e+01   2.5099075e-02
   2.9051000e+01   2.5099075e-02
   2.9051000e+01   2.6420079e-02
   2.9054000e+01   2.6420079e-02
   2.9054000e+01   2.7741083e-02
   2.9058000e+01   2.7741083e-02
   2.9058000e+01   2.9062087e-02
   2.9066000e+01   2.9062087e-02
   2.9066000e+01   3.1704095e-02
   2.9067000e+01   3.1704095e-02
   2.9067000e+01   3.3025099e-02
   2.9076000e+01   3.3025099e-02
   2.9076000e+01   3.4346103e-02
   2.9077000e+01   3.4346103e-02
   2.9077000e+01   3.5667107e-02
   2.9079000e+01   3.5667107e-02
   2.9079000e+01   3.6988111e-02
   2.9081000e+01   3.6988111e-02
   2.9081000e+01   3.8309115e-02
   2.9083000e+01   3.8309115e-02
   2.9083000e+01   3.9630119e-02
   2.9086000e+01   3.9630119e-02
   2.9086000e+01   4.0951123e-02
   2.9088000e+01   4.0951123e-02
   2.9088000e+01   4.3593131e-02
   2.9089000e+01   4.3593131e-02
   2.9089000e+01   4.4914135e-02
   2.9093000e+01   4.4914135e-02
   2.9093000e+01   4.6235139e-02
   2.9094000e+01   4.6235139e-02
   2.9094000e+01   4.7556143e-02
   2.9096000e+01   4.7556143e-02
   2.9096000e+01   4.8877147e-02
   2.9097000e+01   4.8877147e-02
   2.9097000e+01   5.0198151e-02
   2.9099000e+01   5.0198151e-02
   2.9099000e+01   5.1519155e-02
   2.9104000e+01   5.1519155e-02
   2.9104000e+01   5.2840159e-02
   2.9112000e+01   5.2840159e-02
   2.9112000e+01   5.5482166e-02
   2.9119000e+01   5.5482166e-02
   2.9119000e+01   5.6803170e-02
   2.9132000e+01   5.6803170e-02
   2.9132000e+01   5.8124174e-02
   2.9149000e+01   5.8124174e-02
   2.9149000e+01   5.9445178e-02
   2.9167000e+01   5.9445178e-02
   2.9167000e+01   6.0766182e-02
   2.9172000e+01   6.0766182e-02
   2.9172000e+01   6.2087186e-02
   2.9173000e+01   6.2087186e-02
   2.9173000e+01   6.3408190e-02
   2.9177000e+01   6.3408190e-02
   2.9177000e+01   6.4729194e-02
   2.9190000e+01   6.4729194e-02
   2.9190000e+01   6.6050198e-02
   2.9206000e+01   6.6050198e-02
   2.9206000e+01   6.7371202e-02
   2.9214000e+01   6.7371202e-02
   2.9214000e+01   6.8692206e-02
   2.9220000e+01   6.8692206e-02
   2.9220000e+01   7.0013210e-02
   2.9224000e+01   7.0013210e-02
   2.9224000e+01   7.1334214e-02
   2.9267000e+01   7.1334214e-02
   2.9267000e+01   7.2655218e-02
   2.9337000e+01   7.2655218e-02
   2.9337000e+01   7.3976222e-02
   2.9427000e+01   7.3976222e-02
   2.9427000e+01   7.5297226e-02
   2.9432000e+01   7.5297226e-02
   2.9432000e+01   7.6618230e-02
   2.9435000e+01   7.6618230e-02
   2.9435000e+01   7.7939234e-02
   2.9439000e+01   7.7939234e-02
   2.9439000e+01   7.9260238e-02
   2.9497000e+01   7.9260238e-02
   2.9497000e+01   8.0581242e-02
   2.9512000e+01   8.0581242e-02
   2.9512000e+01   8.1902246e-02
   2.9583000e+01   8.1902246e-02
   2.9583000e+01   8.3223250e-02
   2.9601000e+01   8.3223250e-02
   2.9601000e+01   8.4544254e-02
   3.0785000e+01   8.4544254e-02
   3.0785000e+01   8.5865258e-02
   3.1129000e+01   8.5865258e-02
   3.1129000e+01   8.7186262e-02
   3.1139000e+01   8.7186262e-02
   3.1139000e+01   8.8507266e-02
   3.3229000e+01   8.8507266e-02
   3.3229000e+01   8.9828269e-02
   3.3250000e+01   8.9828269e-02
   3.3250000e+01   9.1149273e-02
   3.5855000e+01   9.1149273e-02
   3.5855000e+01   9.2470277e-02
   3.7386000e+01   9.2470277e-02
   3.7386000e+01   9.3791281e-02
   4.4537000e+01   9.3791281e-02
   4.4537000e+01   9.5112285e-02
   4.5651000e+01   9.5112285e-02
   4.5651000e+01   9.6433289e-02
   4.5670000e+01   9.6433289e-02
   4.5670000e+01   9.7754293e-02
   4.5692000e+01   9.7754293e-02
   4.5692000e+01   9.9075297e-02
   4.5693000e+01   9.9075297e-02
   4.5693000e+01   1.0171731e-01
   4.5695000e+01   1.0171731e-01
   4.5695000e+01   1.0303831e-01
   4.5705000e+01   1.0303831e-01
   4.5705000e+01   1.0435931e-01
   4.5722000e+01   1.0435931e-01
   4.5722000e+01   1.0568032e-01
   4.5728000e+01   1.0568032e-01
   4.5728000e+01   1.0700132e-01
   4.6732000e+01   1.0700132e-01
   4.6732000e+01   1.0832232e-01
   4.6769000e+01   1.0832232e-01
   4.6769000e+01   1.0964333e-01
   4.6809000e+01   1.0964333e-01
   4.6809000e+01   1.1096433e-01
   4.6933000e+01   1.1096433e-01
   4.6933000e+01   1.1228534e-01
   4.6958000e+01   1.1228534e-01
   4.6958000e+01   1.1360634e-01
   4.6977000e+01   1.1360634e-01
   4.6977000e+01   1.1492734e-01
   4.6981000e+01   1.1492734e-01
   4.6981000e+01   1.1624835e-01
   4.6982000e+01   1.1624835e-01
   4.6982000e+01   1.1756935e-01
   4.7038000e+01   1.1756935e-01
   4.7038000e+01   1.1889036e-01
   4.7121000e+01   1.1889036e-01
   4.7121000e+01   1.2021136e-01
   4.7132000e+01   1.2021136e-01
   4.7132000e+01   1.2153236e-01
   4.7140000e+01   1.2153236e-01
   4.7140000e+01   1.2285337e-01
   4.7196000e+01   1.2285337e-01
   4.7196000e+01   1.2417437e-01
   4.7205000e+01   1.2417437e-01
   4.7205000e+01   1.2549538e-01
   4.7223000e+01   1.2549538e-01
   4.7223000e+01   1.2681638e-01
   4.7225000e+01   1.2681638e-01
   4.7225000e+01   1.2813738e-01
   4.7272000e+01   1.2813738e-01
   4.7272000e+01   1.2945839e-01
   4.7316000e+01   1.2945839e-01
   4.7316000e+01   1.3077939e-01
   4.7326000e+01   1.3077939e-01
   4.7326000e+01   1.3210040e-01
   4.7347000e+01   1.3210040e-01
   4.7347000e+01   1.3342140e-01
   4.7358000e+01   1.3342140e-01
   4.7358000e+01   1.3474240e-01
   4.7372000e+01   1.3474240e-01
   4.7372000e+01   1.3606341e-01
   4.7376000e+01   1.3606341e-01
   4.7376000e+01   1.3738441e-01
   4.7389000e+01   1.3738441e-01
   4.7389000e+01   1.3870542e-01
   4.7395000e+01   1.3870542e-01
   4.7395000e+01   1.4002642e-01
   4.7399000e+01   1.4002642e-01
   4.7399000e+01   1.4266843e-01
   4.7406000e+01   1.4266843e-01
   4.7406000e+01   1.4398943e-01
   4.7415000e+01   1.4398943e-01
   4.7415000e+01   1.4531044e-01
   4.7421000e+01   1.4531044e-01
   4.7421000e+01   1.4663144e-01
   4.7422000e+01   1.4663144e-01
   4.7422000e+01   1.4795244e-01
   4.7423000e+01   1.4795244e-01
   4.7423000e+01   1.4927345e-01
   4.7424000e+01   1.4927345e-01
   4.7424000e+01   1.5191546e-01
   4.7431000e+01   1.5191546e-01
   4.7431000e+01   1.5455746e-01
   4.7436000e+01   1.5455746e-01
   4.7436000e+01   1.5587847e-01
   4.7437000e+01   1.5587847e-01
   4.7437000e+01   1.5719947e-01
   4.7450000e+01   1.5719947e-01
   4.7450000e+01   1.5852048e-01
   4.7451000e+01   1.5852048e-01
   4.7451000e+01   1.5984148e-01
   4.7476000e+01   1.5984148e-01
   4.7476000e+01   1.6116248e-01
   4.7480000e+01   1.6116248e-01
   4.7480000e+01   1.6380449e-01
   4.7483000e+01   1.6380449e-01
   4.7483000e+01   1.6512550e-01
   4.7485000e+01   1.6512550e-01
   4.7485000e+01   1.6644650e-01
   4.7486000e+01   1.6644650e-01
   4.7486000e+01   1.6908851e-01
   4.7492000e+01   1.6908851e-01
   4.7492000e+01   1.7040951e-01
   4.7496000e+01   1.7040951e-01
   4.7496000e+01   1.7173052e-01
   4.7501000e+01   1.7173052e-01
   4.7501000e+01   1.7437252e-01
   4.7504000e+01   1.7437252e-01
   4.7504000e+01   1.7569353e-01
   4.7507000e+01   1.7569353e-01
   4.7507000e+01   1.7701453e-01
   4.7509000e+01   1.7701453e-01
   4.7509000e+01   1.7833554e-01
   4.7523000e+01   1.7833554e-01
   4.7523000e+01   1.8097754e-01
   4.7524000e+01   1.8097754e-01
   4.7524000e+01   1.8229855e-01
   4.7525000e+01   1.8229855e-01
   4.7525000e+01   1.8361955e-01
   4.7529000e+01   1.8361955e-01
   4.7529000e+01   1.8494055e-01
   4.7531000e+01   1.8494055e-01
   4.7531000e+01   1.8626156e-01
   4.7532000e+01   1.8626156e-01
   4.7532000e+01   1.8758256e-01
   4.7539000e+01   1.8758256e-01
   4.7539000e+01   1.8890357e-01
   4.7541000e+01   1.8890357e-01
   4.7541000e+01   1.9022457e-01
   4.7551000e+01   1.9022457e-01
   4.7551000e+01   1.9154557e-01
   4.7555000e+01   1.9154557e-01
   4.7555000e+01   1.9286658e-01
   4.7563000e+01   1.9286658e-01
   4.7563000e+01   1.9418758e-01
   4.7581000e+01   1.9418758e-01
   4.7581000e+01   1.9550859e-01
   4.7584000e+01   1.9550859e-01
   4.7584000e+01   1.9682959e-01
   4.7588000e+01   1.9682959e-01
   4.7588000e+01   1.9815059e-01
   4.7590000e+01   1.9815059e-01
   4.7590000e+01   1.9947160e-01
   4.7595000e+01   1.9947160e-01
   4.7595000e+01   2.0079260e-01
   4.7598000e+01   2.0079260e-01
   4.7598000e+01   2.0211361e-01
   4.7601000e+01   2.0211361e-01
   4.7601000e+01   2.0343461e-01
   4.7602000e+01   2.0343461e-01
   4.7602000e+01   2.0475561e-01
   4.7604000e+01   2.0475561e-01
   4.7604000e+01   2.0607662e-01
   4.7608000e+01   2.0607662e-01
   4.7608000e+01   2.0739762e-01
   4.7609000e+01   2.0739762e-01
   4.7609000e+01   2.0871863e-01
   4.7625000e+01   2.0871863e-01
   4.7625000e+01   2.1003963e-01
   4.7626000e+01   2.1003963e-01
   4.7626000e+01   2.1136063e-01
   4.7627000e+01   2.1136063e-01
   4.7627000e+01   2.1268164e-01
   4.7628000e+01   2.1268164e-01
   4.7628000e+01   2.1400264e-01
   4.7633000e+01   2.1400264e-01
   4.7633000e+01   2.1532365e-01
   4.7636000e+01   2.1532365e-01
   4.7636000e+01   2.1664465e-01
   4.7639000e+01   2.1664465e-01
   4.7639000e+01   2.1796565e-01
   4.7641000e+01   2.1796565e-01
   4.7641000e+01   2.1928666e-01
   4.7644000e+01   2.1928666e-01
   4.7644000e+01   2.2192867e-01
   4.7647000e+01   2.2192867e-01
   4.7647000e+01   2.2324967e-01
   4.7649000e+01   2.2324967e-01
   4.7649000e+01   2.2457067e-01
   4.7652000e+01   2.2457067e-01
   4.7652000e+01   2.2589168e-01
   4.7654000e+01   2.2589168e-01
   4.7654000e+01   2.2721268e-01
   4.7655000e+01   2.2721268e-01
   4.7655000e+01   2.2853369e-01
   4.7656000e+01   2.2853369e-01
   4.7656000e+01   2.2985469e-01
   4.7657000e+01   2.2985469e-01
   4.7657000e+01   2.3117569e-01
   4.7659000e+01   2.3117569e-01
   4.7659000e+01   2.3249670e-01
   4.7661000e+01   2.3249670e-01
   4.7661000e+01   2.3513871e-01
   4.7666000e+01   2.3513871e-01
   4.7666000e+01   2.3778071e-01
   4.7669000e+01   2.3778071e-01
   4.7669000e+01   2.4042272e-01
   4.7670000e+01   2.4042272e-01
   4.7670000e+01   2.4174373e-01
   4.7671000e+01   2.4174373e-01
   4.7671000e+01   2.4306473e-01
   4.7673000e+01   2.4306473e-01
   4.7673000e+01   2.4438573e-01
   4.7677000e+01   2.4438573e-01
   4.7677000e+01   2.4570674e-01
   4.7682000e+01   2.4570674e-01
   4.7682000e+01   2.4834875e-01
   4.7685000e+01   2.4834875e-01
   4.7685000e+01   2.4966975e-01
   4.7686000e+01   2.4966975e-01
   4.7686000e+01   2.5099075e-01
   4.7689000e+01   2.5099075e-01
   4.7689000e+01   2.5363276e-01
   4.7690000e+01   2.5363276e-01
   4.7690000e+01   2.5495376e-01
   4.7694000e+01   2.5495376e-01
   4.7694000e+01   2.5759577e-01
   4.7695000e+01   2.5759577e-01
   4.7695000e+01   2.5891678e-01
   4.7698000e+01   2.5891678e-01
   4.7698000e+01   2.6023778e-01
   4.7699000e+01   2.6023778e-01
   4.7699000e+01   2.6287979e-01
   4.7700000e+01   2.6287979e-01
   4.7700000e+01   2.6420079e-01
   4.7701000e+01   2.6420079e-01
   4.7701000e+01   2.6948481e-01
   4.7702000e+01   2.6948481e-01
   4.7702000e+01   2.7212682e-01
   4.7703000e+01   2.7212682e-01
   4.7703000e+01   2.7476882e-01
   4.7707000e+01   2.7476882e-01
   4.7707000e+01   2.7608983e-01
   4.7708000e+01   2.7608983e-01
   4.7708000e+01   2.7873184e-01
   4.7709000e+01   2.7873184e-01
   4.7709000e+01   2.8005284e-01
   4.7710000e+01   2.8005284e-01
   4.7710000e+01   2.8269485e-01
   4.7712000e+01   2.8269485e-01
   4.7712000e+01   2.8401585e-01
   4.7714000e+01   2.8401585e-01
   4.7714000e+01   2.8533686e-01
   4.7716000e+01   2.8533686e-01
   4.7716000e+01   2.8665786e-01
   4.7718000e+01   2.8665786e-01
   4.7718000e+01   2.8929987e-01
   4.7719000e+01   2.8929987e-01
   4.7719000e+01   2.9194188e-01
   4.7720000e+01   2.9194188e-01
   4.7720000e+01   2.9590489e-01
   4.7723000e+01   2.9590489e-01
   4.7723000e+01   2.9722589e-01
   4.7724000e+01   2.9722589e-01
   4.7724000e+01   2.9986790e-01
   4.7725000e+01   2.9986790e-01
   4.7725000e+01   3.0118890e-01
   4.7726000e+01   3.0118890e-01
   4.7726000e+01   3.0383091e-01
   4.7727000e+01   3.0383091e-01
   4.7727000e+01   3.0647292e-01
   4.7728000e+01   3.0647292e-01
   4.7728000e+01   3.0779392e-01
   4.7729000e+01   3.0779392e-01
   4.7729000e+01   3.1043593e-01
   4.7731000e+01   3.1043593e-01
   4.7731000e+01   3.1307794e-01
   4.7732000e+01   3.1307794e-01
   4.7732000e+01   3.1439894e-01
   4.7734000e+01   3.1439894e-01
   4.7734000e+01   3.1571995e-01
   4.7735000e+01   3.1571995e-01
   4.7735000e+01   3.1704095e-01
   4.7736000e+01   3.1704095e-01
   4.7736000e+01   3.1836196e-01
   4.7737000e+01   3.1836196e-01
   4.7737000e+01   3.2100396e-01
   4.7738000e+01   3.2100396e-01
   4.7738000e+01   3.2496697e-01
   4.7739000e+01   3.2496697e-01
   4.7739000e+01   3.2628798e-01
   4.7740000e+01   3.2628798e-01
   4.7740000e+01   3.2892999e-01
   4.7741000e+01   3.2892999e-01
   4.7741000e+01   3.3421400e-01
   4.7743000e+01   3.3421400e-01
   4.7743000e+01   3.3685601e-01
   4.7744000e+01   3.3685601e-01
   4.7744000e+01   3.4081902e-01
   4.7745000e+01   3.4081902e-01
   4.7745000e+01   3.4478203e-01
   4.7746000e+01   3.4478203e-01
   4.7746000e+01   3.4874505e-01
   4.7748000e+01   3.4874505e-01
   4.7748000e+01   3.5138705e-01
   4.7749000e+01   3.5138705e-01
   4.7749000e+01   3.5535007e-01
   4.7750000e+01   3.5535007e-01
   4.7750000e+01   3.5931308e-01
   4.7751000e+01   3.5931308e-01
   4.7751000e+01   3.6459709e-01
   4.7752000e+01   3.6459709e-01
   4.7752000e+01   3.7252312e-01
   4.7753000e+01   3.7252312e-01
   4.7753000e+01   3.7912814e-01
   4.7754000e+01   3.7912814e-01
   4.7754000e+01   3.8177015e-01
   4.7755000e+01   3.8177015e-01
   4.7755000e+01   3.8573316e-01
   4.7756000e+01   3.8573316e-01
   4.7756000e+01   3.9498018e-01
   4.7757000e+01   3.9498018e-01
   4.7757000e+01   3.9894320e-01
   4.7758000e+01   3.9894320e-01
   4.7758000e+01   4.0422721e-01
   4.7759000e+01   4.0422721e-01
   4.7759000e+01   4.1083223e-01
   4.7760000e+01   4.1083223e-01
   4.7760000e+01   4.2140026e-01
   4.7761000e+01   4.2140026e-01
   4.7761000e+01   4.2404227e-01
   4.7762000e+01   4.2404227e-01
   4.7762000e+01   4.2932629e-01
   4.7763000e+01   4.2932629e-01
   4.7763000e+01   4.3461030e-01
   4.7764000e+01   4.3461030e-01
   4.7764000e+01   4.4121532e-01
   4.7766000e+01   4.4121532e-01
   4.7766000e+01   4.4782034e-01
   4.7767000e+01   4.4782034e-01
   4.7767000e+01   4.5046235e-01
   4.7769000e+01   4.5046235e-01
   4.7769000e+01   4.5442536e-01
   4.7770000e+01   4.5442536e-01
   4.7770000e+01   4.5970938e-01
   4.7771000e+01   4.5970938e-01
   4.7771000e+01   4.6499339e-01
   4.7772000e+01   4.6499339e-01
   4.7772000e+01   4.7291942e-01
   4.7773000e+01   4.7291942e-01
   4.7773000e+01   4.7820343e-01
   4.7774000e+01   4.7820343e-01
   4.7774000e+01   4.8348745e-01
   4.7775000e+01   4.8348745e-01
   4.7775000e+01   4.8877147e-01
   4.7776000e+01   4.8877147e-01
   4.7776000e+01   4.9009247e-01
   4.7777000e+01   4.9009247e-01
   4.7777000e+01   4.9405548e-01
   4.7778000e+01   4.9405548e-01
   4.7778000e+01   4.9801849e-01
   4.7780000e+01   4.9801849e-01
   4.7780000e+01   5.0198151e-01
   4.7781000e+01   5.0198151e-01
   4.7781000e+01   5.0726552e-01
   4.7782000e+01   5.0726552e-01
   4.7782000e+01   5.0990753e-01
   4.7783000e+01   5.0990753e-01
   4.7783000e+01   5.1387054e-01
   4.7784000e+01   5.1387054e-01
   4.7784000e+01   5.1519155e-01
   4.7785000e+01   5.1519155e-01
   4.7785000e+01   5.2179657e-01
   4.7786000e+01   5.2179657e-01
   4.7786000e+01   5.2443857e-01
   4.7787000e+01   5.2443857e-01
   4.7787000e+01   5.2972259e-01
   4.7788000e+01   5.2972259e-01
   4.7788000e+01   5.3500661e-01
   4.7789000e+01   5.3500661e-01
   4.7789000e+01   5.4293263e-01
   4.7790000e+01   5.4293263e-01
   4.7790000e+01   5.4425363e-01
   4.7791000e+01   5.4425363e-01
   4.7791000e+01   5.4689564e-01
   4.7792000e+01   5.4689564e-01
   4.7792000e+01   5.4953765e-01
   4.7793000e+01   5.4953765e-01
   4.7793000e+01   5.5217966e-01
   4.7794000e+01   5.5217966e-01
   4.7794000e+01   5.5614267e-01
   4.7796000e+01   5.5614267e-01
   4.7796000e+01   5.6010568e-01
   4.7797000e+01   5.6010568e-01
   4.7797000e+01   5.6406869e-01
   4.7798000e+01   5.6406869e-01
   4.7798000e+01   5.7331572e-01
   4.7799000e+01   5.7331572e-01
   4.7799000e+01   5.7463672e-01
   4.7800000e+01   5.7463672e-01
   4.7800000e+01   5.7992074e-01
   4.7801000e+01   5.7992074e-01
   4.7801000e+01   5.8256275e-01
   4.7802000e+01   5.8256275e-01
   4.7802000e+01   5.8916777e-01
   4.7803000e+01   5.8916777e-01
   4.7803000e+01   5.9577279e-01
   4.7804000e+01   5.9577279e-01
   4.7804000e+01   5.9973580e-01
   4.7806000e+01   5.9973580e-01
   4.7806000e+01   6.0105680e-01
   4.7807000e+01   6.0105680e-01
   4.7807000e+01   6.0501982e-01
   4.7808000e+01   6.0501982e-01
   4.7808000e+01   6.1030383e-01
   4.7809000e+01   6.1030383e-01
   4.7809000e+01   6.1162483e-01
   4.7810000e+01   6.1162483e-01
   4.7810000e+01   6.1426684e-01
   4.7811000e+01   6.1426684e-01
   4.7811000e+01   6.1955086e-01
   4.7812000e+01   6.1955086e-01
   4.7812000e+01   6.2219287e-01
   4.7814000e+01   6.2219287e-01
   4.7814000e+01   6.2615588e-01
   4.7815000e+01   6.2615588e-01
   4.7815000e+01   6.2879789e-01
   4.7816000e+01   6.2879789e-01
   4.7816000e+01   6.3143989e-01
   4.7817000e+01   6.3143989e-01
   4.7817000e+01   6.3276090e-01
   4.7818000e+01   6.3276090e-01
   4.7818000e+01   6.3408190e-01
   4.7819000e+01   6.3408190e-01
   4.7819000e+01   6.3804491e-01
   4.7820000e+01   6.3804491e-01
   4.7820000e+01   6.4068692e-01
   4.7821000e+01   6.4068692e-01
   4.7821000e+01   6.4332893e-01
   4.7822000e+01   6.4332893e-01
   4.7822000e+01   6.4464993e-01
   4.7823000e+01   6.4464993e-01
   4.7823000e+01   6.4597094e-01
   4.7825000e+01   6.4597094e-01
   4.7825000e+01   6.4861295e-01
   4.7828000e+01   6.4861295e-01
   4.7828000e+01   6.4993395e-01
   4.7837000e+01   6.4993395e-01
   4.7837000e+01   6.5125495e-01
   4.7841000e+01   6.5125495e-01
   4.7841000e+01   6.5257596e-01
   4.7842000e+01   6.5257596e-01
   4.7842000e+01   6.5389696e-01
   4.7843000e+01   6.5389696e-01
   4.7843000e+01   6.5521797e-01
   4.7845000e+01   6.5521797e-01
   4.7845000e+01   6.5653897e-01
   4.7846000e+01   6.5653897e-01
   4.7846000e+01   6.5785997e-01
   4.7849000e+01   6.5785997e-01
   4.7849000e+01   6.5918098e-01
   4.7854000e+01   6.5918098e-01
   4.7854000e+01   6.6050198e-01
   4.7858000e+01   6.6050198e-01
   4.7858000e+01   6.6314399e-01
   4.7860000e+01   6.6314399e-01
   4.7860000e+01   6.6446499e-01
   4.7861000e+01   6.6446499e-01
   4.7861000e+01   6.6578600e-01
   4.7863000e+01   6.6578600e-01
   4.7863000e+01   6.6974901e-01
   4.7864000e+01   6.6974901e-01
   4.7864000e+01   6.7107001e-01
   4.7865000e+01   6.7107001e-01
   4.7865000e+01   6.7239102e-01
   4.7866000e+01   6.7239102e-01
   4.7866000e+01   6.7371202e-01
   4.7867000e+01   6.7371202e-01
   4.7867000e+01   6.7635403e-01
   4.7869000e+01   6.7635403e-01
   4.7869000e+01   6.7767503e-01
   4.7870000e+01   6.7767503e-01
   4.7870000e+01   6.8031704e-01
   4.7871000e+01   6.8031704e-01
   4.7871000e+01   6.8428005e-01
   4.7872000e+01   6.8428005e-01
   4.7872000e+01   6.8560106e-01
   4.7877000e+01   6.8560106e-01
   4.7877000e+01   6.8824306e-01
   4.7882000e+01   6.8824306e-01
   4.7882000e+01   6.8956407e-01
   4.7883000e+01   6.8956407e-01
   4.7883000e+01   6.9088507e-01
   4.7888000e+01   6.9088507e-01
   4.7888000e+01   6.9220608e-01
   4.7894000e+01   6.9220608e-01
   4.7894000e+01   6.9616909e-01
   4.7901000e+01   6.9616909e-01
   4.7901000e+01   6.9749009e-01
   4.7902000e+01   6.9749009e-01
   4.7902000e+01   6.9881110e-01
   4.7903000e+01   6.9881110e-01
   4.7903000e+01   7.0013210e-01
   4.7906000e+01   7.0013210e-01
   4.7906000e+01   7.0145310e-01
   4.7907000e+01   7.0145310e-01
   4.7907000e+01   7.0277411e-01
   4.7908000e+01   7.0277411e-01
   4.7908000e+01   7.0541612e-01
   4.7910000e+01   7.0541612e-01
   4.7910000e+01   7.0673712e-01
   4.7912000e+01   7.0673712e-01
   4.7912000e+01   7.0805812e-01
   4.7914000e+01   7.0805812e-01
   4.7914000e+01   7.0937913e-01
   4.7916000e+01   7.0937913e-01
   4.7916000e+01   7.1070013e-01
   4.7918000e+01   7.1070013e-01
   4.7918000e+01   7.1202114e-01
   4.7920000e+01   7.1202114e-01
   4.7920000e+01   7.1334214e-01
   4.7926000e+01   7.1334214e-01
   4.7926000e+01   7.1466314e-01
   4.7929000e+01   7.1466314e-01
   4.7929000e+01   7.1598415e-01
   4.7933000e+01   7.1598415e-01
   4.7933000e+01   7.1862616e-01
   4.7934000e+01   7.1862616e-01
   4.7934000e+01   7.1994716e-01
   4.7936000e+01   7.1994716e-01
   4.7936000e+01   7.2258917e-01
   4.7937000e+01   7.2258917e-01
   4.7937000e+01   7.2391017e-01
   4.7939000e+01   7.2391017e-01
   4.7939000e+01   7.2523118e-01
   4.7953000e+01   7.2523118e-01
   4.7953000e+01   7.2655218e-01
   4.7956000e+01   7.2655218e-01
   4.7956000e+01   7.2787318e-01
   4.7957000e+01   7.2787318e-01
   4.7957000e+01   7.2919419e-01
   4.7960000e+01   7.2919419e-01
   4.7960000e+01   7.3051519e-01
   4.7961000e+01   7.3051519e-01
   4.7961000e+01   7.3183620e-01
   4.7964000e+01   7.3183620e-01
   4.7964000e+01   7.3315720e-01
   4.7965000e+01   7.3315720e-01
   4.7965000e+01   7.3447820e-01
   4.7968000e+01   7.3447820e-01
   4.7968000e+01   7.3579921e-01
   4.7974000e+01   7.3579921e-01
   4.7974000e+01   7.3712021e-01
   4.7976000e+01   7.3712021e-01
   4.7976000e+01   7.3844122e-01
   4.7978000e+01   7.3844122e-01
   4.7978000e+01   7.3976222e-01
   4.7984000e+01   7.3976222e-01
   4.7984000e+01   7.4108322e-01
   4.7985000e+01   7.4108322e-01
   4.7985000e+01   7.4240423e-01
   4.7989000e+01   7.4240423e-01
   4.7989000e+01   7.4504624e-01
   4.7992000e+01   7.4504624e-01
   4.7992000e+01   7.4636724e-01
   4.7995000e+01   7.4636724e-01
   4.7995000e+01   7.4768824e-01
   4.8006000e+01   7.4768824e-01
   4.8006000e+01   7.4900925e-01
   4.8010000e+01   7.4900925e-01
   4.8010000e+01   7.5033025e-01
   4.8014000e+01   7.5033025e-01
   4.8014000e+01   7.5165125e-01
   4.8015000e+01   7.5165125e-01
   4.8015000e+01   7.5297226e-01
   4.8027000e+01   7.5297226e-01
   4.8027000e+01   7.5429326e-01
   4.8032000e+01   7.5429326e-01
   4.8032000e+01   7.5561427e-01
   4.8035000e+01   7.5561427e-01
   4.8035000e+01   7.5693527e-01
   4.8043000e+01   7.5693527e-01
   4.8043000e+01   7.5825627e-01
   4.8045000e+01   7.5825627e-01
   4.8045000e+01   7.6089828e-01
   4.8046000e+01   7.6089828e-01
   4.8046000e+01   7.6221929e-01
   4.8051000e+01   7.6221929e-01
   4.8051000e+01   7.6486129e-01
   4.8052000e+01   7.6486129e-01
   4.8052000e+01   7.6618230e-01
   4.8057000e+01   7.6618230e-01
   4.8057000e+01   7.6750330e-01
   4.8059000e+01   7.6750330e-01
   4.8059000e+01   7.7014531e-01
   4.8063000e+01   7.7014531e-01
   4.8063000e+01   7.7146631e-01
   4.8064000e+01   7.7146631e-01
   4.8064000e+01   7.7278732e-01
   4.8070000e+01   7.7278732e-01
   4.8070000e+01   7.7410832e-01
   4.8084000e+01   7.7410832e-01
   4.8084000e+01   7.7675033e-01
   4.8089000e+01   7.7675033e-01
   4.8089000e+01   7.7807133e-01
   4.8091000e+01   7.7807133e-01
   4.8091000e+01   7.8071334e-01
   4.8092000e+01   7.8071334e-01
   4.8092000e+01   7.8335535e-01
   4.8095000e+01   7.8335535e-01
   4.8095000e+01   7.8467635e-01
   4.8097000e+01   7.8467635e-01
   4.8097000e+01   7.8731836e-01
   4.8099000e+01   7.8731836e-01
   4.8099000e+01   7.8863937e-01
   4.8100000e+01   7.8863937e-01
   4.8100000e+01   7.8996037e-01
   4.8103000e+01   7.8996037e-01
   4.8103000e+01   7.9392338e-01
   4.8104000e+01   7.9392338e-01
   4.8104000e+01   7.9524439e-01
   4.8116000e+01   7.9524439e-01
   4.8116000e+01   7.9656539e-01
   4.8118000e+01   7.9656539e-01
   4.8118000e+01   7.9788639e-01
   4.8125000e+01   7.9788639e-01
   4.8125000e+01   7.9920740e-01
   4.8131000e+01   7.9920740e-01
   4.8131000e+01   8.0052840e-01
   4.8135000e+01   8.0052840e-01
   4.8135000e+01   8.0184941e-01
   4.8141000e+01   8.0184941e-01
   4.8141000e+01   8.0317041e-01
   4.8170000e+01   8.0317041e-01
   4.8170000e+01   8.0449141e-01
   4.8171000e+01   8.0449141e-01
   4.8171000e+01   8.0581242e-01
   4.8174000e+01   8.0581242e-01
   4.8174000e+01   8.0713342e-01
   4.8175000e+01   8.0713342e-01
   4.8175000e+01   8.0977543e-01
   4.8176000e+01   8.0977543e-01
   4.8176000e+01   8.1109643e-01
   4.8179000e+01   8.1109643e-01
   4.8179000e+01   8.1241744e-01
   4.8189000e+01   8.1241744e-01
   4.8189000e+01   8.1373844e-01
   4.8191000e+01   8.1373844e-01
   4.8191000e+01   8.1505945e-01
   4.8192000e+01   8.1505945e-01
   4.8192000e+01   8.1638045e-01
   4.8194000e+01   8.1638045e-01
   4.8194000e+01   8.1770145e-01
   4.8202000e+01   8.1770145e-01
   4.8202000e+01   8.1902246e-01
   4.8207000e+01   8.1902246e-01
   4.8207000e+01   8.2166446e-01
   4.8214000e+01   8.2166446e-01
   4.8214000e+01   8.2298547e-01
   4.8219000e+01   8.2298547e-01
   4.8219000e+01   8.2562748e-01
   4.8222000e+01   8.2562748e-01
   4.8222000e+01   8.2694848e-01
   4.8228000e+01   8.2694848e-01
   4.8228000e+01   8.2826948e-01
   4.8229000e+01   8.2826948e-01
   4.8229000e+01   8.2959049e-01
   4.8230000e+01   8.2959049e-01
   4.8230000e+01   8.3091149e-01
   4.8242000e+01   8.3091149e-01
   4.8242000e+01   8.3223250e-01
   4.8250000e+01   8.3223250e-01
   4.8250000e+01   8.3355350e-01
   4.8258000e+01   8.3355350e-01
   4.8258000e+01   8.3487450e-01
   4.8259000e+01   8.3487450e-01
   4.8259000e+01   8.3619551e-01
   4.8260000e+01   8.3619551e-01
   4.8260000e+01   8.3751651e-01
   4.8264000e+01   8.3751651e-01
   4.8264000e+01   8.3883752e-01
   4.8269000e+01   8.3883752e-01
   4.8269000e+01   8.4015852e-01
   4.8271000e+01   8.4015852e-01
   4.8271000e+01   8.4147952e-01
   4.8301000e+01   8.4147952e-01
   4.8301000e+01   8.4280053e-01
   4.8303000e+01   8.4280053e-01
   4.8303000e+01   8.4412153e-01
   4.8311000e+01   8.4412153e-01
   4.8311000e+01   8.4544254e-01
   4.8315000e+01   8.4544254e-01
   4.8315000e+01   8.4676354e-01
   4.8316000e+01   8.4676354e-01
   4.8316000e+01   8.4808454e-01
   4.8325000e+01   8.4808454e-01
   4.8325000e+01   8.4940555e-01
   4.8327000e+01   8.4940555e-01
   4.8327000e+01   8.5072655e-01
   4.8336000e+01   8.5072655e-01
   4.8336000e+01   8.5204756e-01
   4.8338000e+01   8.5204756e-01
   4.8338000e+01   8.5336856e-01
   4.8348000e+01   8.5336856e-01
   4.8348000e+01   8.5468956e-01
   4.8375000e+01   8.5468956e-01
   4.8375000e+01   8.5601057e-01
   4.8393000e+01   8.5601057e-01
   4.8393000e+01   8.5733157e-01
   4.8394000e+01   8.5733157e-01
   4.8394000e+01   8.5865258e-01
   4.8411000e+01   8.5865258e-01
   4.8411000e+01   8.5997358e-01
   4.8412000e+01   8.5997358e-01
   4.8412000e+01   8.6129458e-01
   4.8417000e+01   8.6129458e-01
   4.8417000e+01   8.6261559e-01
   4.8426000e+01   8.6261559e-01
   4.8426000e+01   8.6393659e-01
   4.8429000e+01   8.6393659e-01
   4.8429000e+01   8.6525760e-01
   4.8437000e+01   8.6525760e-01
   4.8437000e+01   8.6657860e-01
   4.8444000e+01   8.6657860e-01
   4.8444000e+01   8.6789960e-01
   4.8459000e+01   8.6789960e-01
   4.8459000e+01   8.6922061e-01
   4.8496000e+01   8.6922061e-01
   4.8496000e+01   8.7054161e-01
   4.8504000e+01   8.7054161e-01
   4.8504000e+01   8.7186262e-01
   4.8506000e+01   8.7186262e-01
   4.8506000e+01   8.7318362e-01
   4.8519000e+01   8.7318362e-01
   4.8519000e+01   8.7450462e-01
   4.8530000e+01   8.7450462e-01
   4.8530000e+01   8.7582563e-01
   4.8531000e+01   8.7582563e-01
   4.8531000e+01   8.7714663e-01
   4.8533000e+01   8.7714663e-01
   4.8533000e+01   8.7846764e-01
   4.8535000e+01   8.7846764e-01
   4.8535000e+01   8.7978864e-01
   4.8538000e+01   8.7978864e-01
   4.8538000e+01   8.8110964e-01
   4.8542000e+01   8.8110964e-01
   4.8542000e+01   8.8375165e-01
   4.8563000e+01   8.8375165e-01
   4.8563000e+01   8.8507266e-01
   4.8572000e+01   8.8507266e-01
   4.8572000e+01   8.8639366e-01
   4.8575000e+01   8.8639366e-01
   4.8575000e+01   8.8771466e-01
   4.8587000e+01   8.8771466e-01
   4.8587000e+01   8.8903567e-01
   4.8601000e+01   8.8903567e-01
   4.8601000e+01   8.9035667e-01
   4.8606000e+01   8.9035667e-01
   4.8606000e+01   8.9167768e-01
   4.8620000e+01   8.9167768e-01
   4.8620000e+01   8.9299868e-01
   4.8631000e+01   8.9299868e-01
   4.8631000e+01   8.9431968e-01
   4.8648000e+01   8.9431968e-01
   4.8648000e+01   8.9564069e-01
   4.8655000e+01   8.9564069e-01
   4.8655000e+01   8.9696169e-01
   4.8658000e+01   8.9696169e-01
   4.8658000e+01   8.9828269e-01
   4.8668000e+01   8.9828269e-01
   4.8668000e+01   8.9960370e-01
   4.8688000e+01   8.9960370e-01
   4.8688000e+01   9.0092470e-01
   4.8691000e+01   9.0092470e-01
   4.8691000e+01   9.0224571e-01
   4.8693000e+01   9.0224571e-01
   4.8693000e+01   9.0356671e-01
   4.8725000e+01   9.0356671e-01
   4.8725000e+01   9.0488771e-01
   4.8739000e+01   9.0488771e-01
   4.8739000e+01   9.0620872e-01
   4.8744000e+01   9.0620872e-01
   4.8744000e+01   9.0752972e-01
   4.8745000e+01   9.0752972e-01
   4.8745000e+01   9.0885073e-01
   4.8760000e+01   9.0885073e-01
   4.8760000e+01   9.1017173e-01
   4.8783000e+01   9.1017173e-01
   4.8783000e+01   9.1149273e-01
   4.8789000e+01   9.1149273e-01
   4.8789000e+01   9.1281374e-01
   4.8795000e+01   9.1281374e-01
   4.8795000e+01   9.1413474e-01
   4.8800000e+01   9.1413474e-01
   4.8800000e+01   9.1545575e-01
   4.8802000e+01   9.1545575e-01
   4.8802000e+01   9.1677675e-01
   4.8810000e+01   9.1677675e-01
   4.8810000e+01   9.1809775e-01
   4.8812000e+01   9.1809775e-01
   4.8812000e+01   9.1941876e-01
   4.8825000e+01   9.1941876e-01
   4.8825000e+01   9.2073976e-01
   4.8833000e+01   9.2073976e-01
   4.8833000e+01   9.2206077e-01
   4.8836000e+01   9.2206077e-01
   4.8836000e+01   9.2338177e-01
   4.8837000e+01   9.2338177e-01
   4.8837000e+01   9.2470277e-01
   4.8854000e+01   9.2470277e-01
   4.8854000e+01   9.2602378e-01
   4.8891000e+01   9.2602378e-01
   4.8891000e+01   9.2734478e-01
   4.8897000e+01   9.2734478e-01
   4.8897000e+01   9.2866579e-01
   4.8908000e+01   9.2866579e-01
   4.8908000e+01   9.2998679e-01
   4.8929000e+01   9.2998679e-01
   4.8929000e+01   9.3130779e-01
   4.8973000e+01   9.3130779e-01
   4.8973000e+01   9.3262880e-01
   4.8998000e+01   9.3262880e-01
   4.8998000e+01   9.3394980e-01
   4.9024000e+01   9.3394980e-01
   4.9024000e+01   9.3527081e-01
   4.9033000e+01   9.3527081e-01
   4.9033000e+01   9.3659181e-01
   4.9040000e+01   9.3659181e-01
   4.9040000e+01   9.3791281e-01
   4.9060000e+01   9.3791281e-01
   4.9060000e+01   9.3923382e-01
   4.9085000e+01   9.3923382e-01
   4.9085000e+01   9.4055482e-01
   4.9098000e+01   9.4055482e-01
   4.9098000e+01   9.4187583e-01
   4.9118000e+01   9.4187583e-01
   4.9118000e+01   9.4319683e-01
   4.9128000e+01   9.4319683e-01
   4.9128000e+01   9.4451783e-01
   4.9133000e+01   9.4451783e-01
   4.9133000e+01   9.4583884e-01
   4.9156000e+01   9.4583884e-01
   4.9156000e+01   9.4715984e-01
   4.9170000e+01   9.4715984e-01
   4.9170000e+01   9.4848085e-01
   4.9189000e+01   9.4848085e-01
   4.9189000e+01   9.4980185e-01
   4.9213000e+01   9.4980185e-01
   4.9213000e+01   9.5112285e-01
   4.9217000e+01   9.5112285e-01
   4.9217000e+01   9.5244386e-01
   4.9220000e+01   9.5244386e-01
   4.9220000e+01   9.5376486e-01
   4.9228000e+01   9.5376486e-01
   4.9228000e+01   9.5508587e-01
   4.9233000e+01   9.5508587e-01
   4.9233000e+01   9.5640687e-01
   4.9258000e+01   9.5640687e-01
   4.9258000e+01   9.5772787e-01
   4.9262000e+01   9.5772787e-01
   4.9262000e+01   9.5904888e-01
   4.9284000e+01   9.5904888e-01
   4.9284000e+01   9.6036988e-01
   4.9295000e+01   9.6036988e-01
   4.9295000e+01   9.6169089e-01
   4.9321000e+01   9.6169089e-01
   4.9321000e+01   9.6301189e-01
   4.9334000e+01   9.6301189e-01
   4.9334000e+01   9.6433289e-01
   4.9340000e+01   9.6433289e-01
   4.9340000e+01   9.6565390e-01
   4.9341000e+01   9.6565390e-01
   4.9341000e+01   9.6697490e-01
   4.9358000e+01   9.6697490e-01
   4.9358000e+01   9.6829590e-01
   4.9405000e+01   9.6829590e-01
   4.9405000e+01   9.6961691e-01
   4.9419000e+01   9.6961691e-01
   4.9419000e+01   9.7093791e-01
   4.9443000e+01   9.7093791e-01
   4.9443000e+01   9.7225892e-01
   4.9480000e+01   9.7225892e-01
   4.9480000e+01   9.7357992e-01
   4.9507000e+01   9.7357992e-01
   4.9507000e+01   9.7490092e-01
   4.9535000e+01   9.7490092e-01
   4.9535000e+01   9.7622193e-01
   4.9762000e+01   9.7622193e-01
   4.9762000e+01   9.7754293e-01
   4.9797000e+01   9.7754293e-01
   4.9797000e+01   9.7886394e-01
   4.9805000e+01   9.7886394e-01
   4.9805000e+01   9.8018494e-01
   4.9813000e+01   9.8018494e-01
   4.9813000e+01   9.8150594e-01
   4.9816000e+01   9.8150594e-01
   4.9816000e+01   9.8282695e-01
   4.9818000e+01   9.8282695e-01
   4.9818000e+01   9.8414795e-01
   4.9844000e+01   9.8414795e-01
   4.9844000e+01   9.8678996e-01
   4.9853000e+01   9.8678996e-01
   4.9853000e+01   9.8811096e-01
   4.9856000e+01   9.8811096e-01
   4.9856000e+01   9.8943197e-01
   4.9858000e+01   9.8943197e-01
   4.9858000e+01   9.9075297e-01
   4.9859000e+01   9.9075297e-01
   4.9859000e+01   9.9339498e-01
   4.9861000e+01   9.9339498e-01
   4.9861000e+01   9.9471598e-01
   4.9863000e+01   9.9471598e-01
   4.9863000e+01   9.9603699e-01
   4.9866000e+01   9.9603699e-01
   4.9866000e+01   9.9735799e-01
   5.0788000e+01   9.9735799e-01
   5.0788000e+01   9.9867900e-01
   5.1964000e+01   9.9867900e-01
   5.1964000e+01   1.0000000e+00
#             Inf   1.0000000e+00


==> figures/cdf_plot/processed_data/controlled_sharing/controlled_sharing_export/vgg19_results.csv <==
#            -Inf   0.0000000e+00
   2.2860000e+01   0.0000000e+00
   2.2860000e+01   7.5500189e-04
   2.3473000e+01   7.5500189e-04
   2.3473000e+01   1.5100038e-03
   2.3482000e+01   1.5100038e-03
   2.3482000e+01   2.2650057e-03
   2.3487000e+01   2.2650057e-03
   2.3487000e+01   3.0200076e-03
   2.3519000e+01   3.0200076e-03
   2.3519000e+01   3.7750094e-03
   2.4775000e+01   3.7750094e-03
   2.4775000e+01   4.5300113e-03
   2.4786000e+01   4.5300113e-03
   2.4786000e+01   5.2850132e-03
   2.4879000e+01   5.2850132e-03
   2.4879000e+01   6.0400151e-03
   2.4882000e+01   6.0400151e-03
   2.4882000e+01   6.7950170e-03
   2.4884000e+01   6.7950170e-03
   2.4884000e+01   8.3050208e-03
   2.4885000e+01   8.3050208e-03
   2.4885000e+01   9.8150245e-03
   2.4886000e+01   9.8150245e-03
   2.4886000e+01   1.0570026e-02
   2.4887000e+01   1.0570026e-02
   2.4887000e+01   1.2835032e-02
   2.4888000e+01   1.2835032e-02
   2.4888000e+01   1.4345036e-02
   2.4889000e+01   1.4345036e-02
   2.4889000e+01   1.5100038e-02
   2.4891000e+01   1.5100038e-02
   2.4891000e+01   1.8875047e-02
   2.4892000e+01   1.8875047e-02
   2.4892000e+01   2.0385051e-02
   2.4894000e+01   2.0385051e-02
   2.4894000e+01   2.1140053e-02
   2.4895000e+01   2.1140053e-02
   2.4895000e+01   2.1895055e-02
   2.4896000e+01   2.1895055e-02
   2.4896000e+01   2.3405059e-02
   2.4898000e+01   2.3405059e-02
   2.4898000e+01   2.4160060e-02
   2.4899000e+01   2.4160060e-02
   2.4899000e+01   2.5670064e-02
   2.4900000e+01   2.5670064e-02
   2.4900000e+01   2.6425066e-02
   2.4934000e+01   2.6425066e-02
   2.4934000e+01   2.7180068e-02
   2.4936000e+01   2.7180068e-02
   2.4936000e+01   2.7935070e-02
   2.4938000e+01   2.7935070e-02
   2.4938000e+01   3.0955077e-02
   2.4939000e+01   3.0955077e-02
   2.4939000e+01   3.3220083e-02
   2.4940000e+01   3.3220083e-02
   2.4940000e+01   3.7750094e-02
   2.4941000e+01   3.7750094e-02
   2.4941000e+01   3.9260098e-02
   2.4942000e+01   3.9260098e-02
   2.4942000e+01   4.0770102e-02
   2.4943000e+01   4.0770102e-02
   2.4943000e+01   4.2280106e-02
   2.4945000e+01   4.2280106e-02
   2.4945000e+01   4.5300113e-02
   2.4946000e+01   4.5300113e-02
   2.4946000e+01   4.6810117e-02
   2.4947000e+01   4.6810117e-02
   2.4947000e+01   5.0585126e-02
   2.4948000e+01   5.0585126e-02
   2.4948000e+01   5.2095130e-02
   2.4950000e+01   5.2095130e-02
   2.4950000e+01   5.3605134e-02
   2.4954000e+01   5.3605134e-02
   2.4954000e+01   5.4360136e-02
   2.4955000e+01   5.4360136e-02
   2.4955000e+01   5.5115138e-02
   2.5431000e+01   5.5115138e-02
   2.5431000e+01   5.5870140e-02
   2.5449000e+01   5.5870140e-02
   2.5449000e+01   5.6625142e-02
   2.6346000e+01   5.6625142e-02
   2.6346000e+01   5.7380143e-02
   2.6517000e+01   5.7380143e-02
   2.6517000e+01   5.8135145e-02
   2.6958000e+01   5.8135145e-02
   2.6958000e+01   5.8890147e-02
   2.7010000e+01   5.8890147e-02
   2.7010000e+01   5.9645149e-02
   2.7517000e+01   5.9645149e-02
   2.7517000e+01   6.0400151e-02
   2.7911000e+01   6.0400151e-02
   2.7911000e+01   6.1155153e-02
   2.7914000e+01   6.1155153e-02
   2.7914000e+01   6.1910155e-02
   2.7955000e+01   6.1910155e-02
   2.7955000e+01   6.2665157e-02
   2.7971000e+01   6.2665157e-02
   2.7971000e+01   6.3420159e-02
   2.8664000e+01   6.3420159e-02
   2.8664000e+01   6.4175160e-02
   2.8668000e+01   6.4175160e-02
   2.8668000e+01   6.4930162e-02
   2.8778000e+01   6.4930162e-02
   2.8778000e+01   6.5685164e-02
   2.8780000e+01   6.5685164e-02
   2.8780000e+01   6.6440166e-02
   2.8997000e+01   6.6440166e-02
   2.8997000e+01   6.7195168e-02
   2.9038000e+01   6.7195168e-02
   2.9038000e+01   6.8705172e-02
   2.9039000e+01   6.8705172e-02
   2.9039000e+01   6.9460174e-02
   2.9041000e+01   6.9460174e-02
   2.9041000e+01   7.1725179e-02
   2.9042000e+01   7.1725179e-02
   2.9042000e+01   7.2480181e-02
   2.9043000e+01   7.2480181e-02
   2.9043000e+01   7.6255191e-02
   2.9044000e+01   7.6255191e-02
   2.9044000e+01   7.9275198e-02
   2.9045000e+01   7.9275198e-02
   2.9045000e+01   8.0785202e-02
   2.9046000e+01   8.0785202e-02
   2.9046000e+01   8.3805210e-02
   2.9047000e+01   8.3805210e-02
   2.9047000e+01   8.4560211e-02
   2.9049000e+01   8.4560211e-02
   2.9049000e+01   8.5315213e-02
   2.9050000e+01   8.5315213e-02
   2.9050000e+01   8.6825217e-02
   2.9051000e+01   8.6825217e-02
   2.9051000e+01   8.8335221e-02
   2.9054000e+01   8.8335221e-02
   2.9054000e+01   8.9090223e-02
   2.9070000e+01   8.9090223e-02
   2.9070000e+01   8.9845225e-02
   2.9089000e+01   8.9845225e-02
   2.9089000e+01   9.0600227e-02
   2.9091000e+01   9.0600227e-02
   2.9091000e+01   9.1355228e-02
   2.9092000e+01   9.1355228e-02
   2.9092000e+01   9.2110230e-02
   2.9093000e+01   9.2110230e-02
   2.9093000e+01   9.4375236e-02
   2.9094000e+01   9.4375236e-02
   2.9094000e+01   9.5885240e-02
   2.9095000e+01   9.5885240e-02
   2.9095000e+01   9.6640242e-02
   2.9096000e+01   9.6640242e-02
   2.9096000e+01   9.8905247e-02
   2.9097000e+01   9.8905247e-02
   2.9097000e+01   1.0117025e-01
   2.9098000e+01   1.0117025e-01
   2.9098000e+01   1.0570026e-01
   2.9099000e+01   1.0570026e-01
   2.9099000e+01   1.0796527e-01
   2.9100000e+01   1.0796527e-01
   2.9100000e+01   1.0872027e-01
   2.9101000e+01   1.0872027e-01
   2.9101000e+01   1.1023028e-01
   2.9102000e+01   1.1023028e-01
   2.9102000e+01   1.1098528e-01
   2.9103000e+01   1.1098528e-01
   2.9103000e+01   1.1249528e-01
   2.9106000e+01   1.1249528e-01
   2.9106000e+01   1.1325028e-01
   2.9107000e+01   1.1325028e-01
   2.9107000e+01   1.1476029e-01
   2.9109000e+01   1.1476029e-01
   2.9109000e+01   1.1551529e-01
   2.9114000e+01   1.1551529e-01
   2.9114000e+01   1.1627029e-01
   2.9155000e+01   1.1627029e-01
   2.9155000e+01   1.1702529e-01
   2.9454000e+01   1.1702529e-01
   2.9454000e+01   1.1778029e-01
   2.9692000e+01   1.1778029e-01
   2.9692000e+01   1.1853530e-01
   3.0630000e+01   1.1853530e-01
   3.0630000e+01   1.1929030e-01
   3.1162000e+01   1.1929030e-01
   3.1162000e+01   1.2004530e-01
   3.1163000e+01   1.2004530e-01
   3.1163000e+01   1.2080030e-01
   3.1552000e+01   1.2080030e-01
   3.1552000e+01   1.2155530e-01
   3.2810000e+01   1.2155530e-01
   3.2810000e+01   1.2231031e-01
   3.7207000e+01   1.2231031e-01
   3.7207000e+01   1.2306531e-01
   3.7421000e+01   1.2306531e-01
   3.7421000e+01   1.2382031e-01
   3.7983000e+01   1.2382031e-01
   3.7983000e+01   1.2457531e-01
   3.7996000e+01   1.2457531e-01
   3.7996000e+01   1.2533031e-01
   3.8003000e+01   1.2533031e-01
   3.8003000e+01   1.2608532e-01
   3.8007000e+01   1.2608532e-01
   3.8007000e+01   1.2684032e-01
   3.8008000e+01   1.2684032e-01
   3.8008000e+01   1.2835032e-01
   3.8009000e+01   1.2835032e-01
   3.8009000e+01   1.2910532e-01
   3.8012000e+01   1.2910532e-01
   3.8012000e+01   1.2986032e-01
   3.8014000e+01   1.2986032e-01
   3.8014000e+01   1.3061533e-01
   3.8015000e+01   1.3061533e-01
   3.8015000e+01   1.3137033e-01
   3.8016000e+01   1.3137033e-01
   3.8016000e+01   1.3212533e-01
   3.8017000e+01   1.3212533e-01
   3.8017000e+01   1.3288033e-01
   3.8021000e+01   1.3288033e-01
   3.8021000e+01   1.3363533e-01
   3.8024000e+01   1.3363533e-01
   3.8024000e+01   1.3665534e-01
   3.8027000e+01   1.3665534e-01
   3.8027000e+01   1.3741034e-01
   3.8028000e+01   1.3741034e-01
   3.8028000e+01   1.3816535e-01
   3.8030000e+01   1.3816535e-01
   3.8030000e+01   1.3967535e-01
   3.8032000e+01   1.3967535e-01
   3.8032000e+01   1.4043035e-01
   3.8033000e+01   1.4043035e-01
   3.8033000e+01   1.4118535e-01
   3.8038000e+01   1.4118535e-01
   3.8038000e+01   1.4194035e-01
   3.8039000e+01   1.4194035e-01
   3.8039000e+01   1.4345036e-01
   3.8040000e+01   1.4345036e-01
   3.8040000e+01   1.4420536e-01
   3.8043000e+01   1.4420536e-01
   3.8043000e+01   1.4496036e-01
   3.8048000e+01   1.4496036e-01
   3.8048000e+01   1.4571536e-01
   3.8049000e+01   1.4571536e-01
   3.8049000e+01   1.4798037e-01
   3.8050000e+01   1.4798037e-01
   3.8050000e+01   1.4873537e-01
   3.8051000e+01   1.4873537e-01
   3.8051000e+01   1.5024538e-01
   3.8052000e+01   1.5024538e-01
   3.8052000e+01   1.5175538e-01
   3.8053000e+01   1.5175538e-01
   3.8053000e+01   1.5251038e-01
   3.8055000e+01   1.5251038e-01
   3.8055000e+01   1.5402039e-01
   3.8056000e+01   1.5402039e-01
   3.8056000e+01   1.5477539e-01
   3.8057000e+01   1.5477539e-01
   3.8057000e+01   1.5553039e-01
   3.8058000e+01   1.5553039e-01
   3.8058000e+01   1.5704039e-01
   3.8061000e+01   1.5704039e-01
   3.8061000e+01   1.5779539e-01
   3.8062000e+01   1.5779539e-01
   3.8062000e+01   1.5930540e-01
   3.8064000e+01   1.5930540e-01
   3.8064000e+01   1.6081540e-01
   3.8066000e+01   1.6081540e-01
   3.8066000e+01   1.6157040e-01
   3.8067000e+01   1.6157040e-01
   3.8067000e+01   1.6232541e-01
   3.8068000e+01   1.6232541e-01
   3.8068000e+01   1.6308041e-01
   3.8069000e+01   1.6308041e-01
   3.8069000e+01   1.6383541e-01
   3.8071000e+01   1.6383541e-01
   3.8071000e+01   1.6459041e-01
   3.8073000e+01   1.6459041e-01
   3.8073000e+01   1.6685542e-01
   3.8075000e+01   1.6685542e-01
   3.8075000e+01   1.6761042e-01
   3.8076000e+01   1.6761042e-01
   3.8076000e+01   1.6836542e-01
   3.8078000e+01   1.6836542e-01
   3.8078000e+01   1.6912042e-01
   3.8081000e+01   1.6912042e-01
   3.8081000e+01   1.6987542e-01
   3.8082000e+01   1.6987542e-01
   3.8082000e+01   1.7214043e-01
   3.8085000e+01   1.7214043e-01
   3.8085000e+01   1.7365043e-01
   3.8088000e+01   1.7365043e-01
   3.8088000e+01   1.7516044e-01
   3.8090000e+01   1.7516044e-01
   3.8090000e+01   1.7667044e-01
   3.8092000e+01   1.7667044e-01
   3.8092000e+01   1.7742544e-01
   3.8093000e+01   1.7742544e-01
   3.8093000e+01   1.7818045e-01
   3.8094000e+01   1.7818045e-01
   3.8094000e+01   1.7893545e-01
   3.8095000e+01   1.7893545e-01
   3.8095000e+01   1.7969045e-01
   3.8097000e+01   1.7969045e-01
   3.8097000e+01   1.8195545e-01
   3.8099000e+01   1.8195545e-01
   3.8099000e+01   1.8346546e-01
   3.8101000e+01   1.8346546e-01
   3.8101000e+01   1.8422046e-01
   3.8102000e+01   1.8422046e-01
   3.8102000e+01   1.8724047e-01
   3.8103000e+01   1.8724047e-01
   3.8103000e+01   1.8799547e-01
   3.8104000e+01   1.8799547e-01
   3.8104000e+01   1.8875047e-01
   3.8105000e+01   1.8875047e-01
   3.8105000e+01   1.8950547e-01
   3.8107000e+01   1.8950547e-01
   3.8107000e+01   1.9026048e-01
   3.8109000e+01   1.9026048e-01
   3.8109000e+01   1.9101548e-01
   3.8113000e+01   1.9101548e-01
   3.8113000e+01   1.9177048e-01
   3.8129000e+01   1.9177048e-01
   3.8129000e+01   1.9252548e-01
   3.8130000e+01   1.9252548e-01
   3.8130000e+01   1.9328048e-01
   3.8134000e+01   1.9328048e-01
   3.8134000e+01   1.9403549e-01
   3.8137000e+01   1.9403549e-01
   3.8137000e+01   1.9479049e-01
   3.8140000e+01   1.9479049e-01
   3.8140000e+01   1.9554549e-01
   3.8141000e+01   1.9554549e-01
   3.8141000e+01   1.9630049e-01
   3.8143000e+01   1.9630049e-01
   3.8143000e+01   1.9705549e-01
   3.8146000e+01   1.9705549e-01
   3.8146000e+01   1.9781049e-01
   3.8147000e+01   1.9781049e-01
   3.8147000e+01   2.0007550e-01
   3.8148000e+01   2.0007550e-01
   3.8148000e+01   2.0083050e-01
   3.8150000e+01   2.0083050e-01
   3.8150000e+01   2.0234051e-01
   3.8152000e+01   2.0234051e-01
   3.8152000e+01   2.0385051e-01
   3.8153000e+01   2.0385051e-01
   3.8153000e+01   2.0460551e-01
   3.8155000e+01   2.0460551e-01
   3.8155000e+01   2.0536051e-01
   3.8157000e+01   2.0536051e-01
   3.8157000e+01   2.0687052e-01
   3.8161000e+01   2.0687052e-01
   3.8161000e+01   2.0762552e-01
   3.8170000e+01   2.0762552e-01
   3.8170000e+01   2.0838052e-01
   3.8174000e+01   2.0838052e-01
   3.8174000e+01   2.0913552e-01
   3.8187000e+01   2.0913552e-01
   3.8187000e+01   2.0989052e-01
   3.8189000e+01   2.0989052e-01
   3.8189000e+01   2.1064553e-01
   3.8195000e+01   2.1064553e-01
   3.8195000e+01   2.1140053e-01
   3.8200000e+01   2.1140053e-01
   3.8200000e+01   2.1215553e-01
   3.8201000e+01   2.1215553e-01
   3.8201000e+01   2.1366553e-01
   3.8204000e+01   2.1366553e-01
   3.8204000e+01   2.1442054e-01
   3.8206000e+01   2.1442054e-01
   3.8206000e+01   2.1593054e-01
   3.8207000e+01   2.1593054e-01
   3.8207000e+01   2.1744054e-01
   3.8208000e+01   2.1744054e-01
   3.8208000e+01   2.1819555e-01
   3.8210000e+01   2.1819555e-01
   3.8210000e+01   2.1895055e-01
   3.8215000e+01   2.1895055e-01
   3.8215000e+01   2.1970555e-01
   3.8248000e+01   2.1970555e-01
   3.8248000e+01   2.2121555e-01
   3.8254000e+01   2.2121555e-01
   3.8254000e+01   2.2197055e-01
   3.8280000e+01   2.2197055e-01
   3.8280000e+01   2.2272556e-01
   3.8289000e+01   2.2272556e-01
   3.8289000e+01   2.2348056e-01
   3.8296000e+01   2.2348056e-01
   3.8296000e+01   2.2423556e-01
   3.8302000e+01   2.2423556e-01
   3.8302000e+01   2.2499056e-01
   3.8305000e+01   2.2499056e-01
   3.8305000e+01   2.2574556e-01
   3.8307000e+01   2.2574556e-01
   3.8307000e+01   2.2650057e-01
   3.8310000e+01   2.2650057e-01
   3.8310000e+01   2.2725557e-01
   3.8314000e+01   2.2725557e-01
   3.8314000e+01   2.2801057e-01
   3.8315000e+01   2.2801057e-01
   3.8315000e+01   2.2952057e-01
   3.8318000e+01   2.2952057e-01
   3.8318000e+01   2.3027558e-01
   3.8357000e+01   2.3027558e-01
   3.8357000e+01   2.3103058e-01
   3.8358000e+01   2.3103058e-01
   3.8358000e+01   2.3178558e-01
   3.8360000e+01   2.3178558e-01
   3.8360000e+01   2.3480559e-01
   3.8361000e+01   2.3480559e-01
   3.8361000e+01   2.3556059e-01
   3.8362000e+01   2.3556059e-01
   3.8362000e+01   2.3707059e-01
   3.8367000e+01   2.3707059e-01
   3.8367000e+01   2.3782559e-01
   3.8458000e+01   2.3782559e-01
   3.8458000e+01   2.3858060e-01
   3.8465000e+01   2.3858060e-01
   3.8465000e+01   2.3933560e-01
   3.8470000e+01   2.3933560e-01
   3.8470000e+01   2.4009060e-01
   3.8474000e+01   2.4009060e-01
   3.8474000e+01   2.4084560e-01
   3.8479000e+01   2.4084560e-01
   3.8479000e+01   2.4160060e-01
   3.8485000e+01   2.4160060e-01
   3.8485000e+01   2.4235561e-01
   3.8486000e+01   2.4235561e-01
   3.8486000e+01   2.4386561e-01
   3.8495000e+01   2.4386561e-01
   3.8495000e+01   2.4462061e-01
   3.8517000e+01   2.4462061e-01
   3.8517000e+01   2.4537561e-01
   3.8518000e+01   2.4537561e-01
   3.8518000e+01   2.4613062e-01
   3.8522000e+01   2.4613062e-01
   3.8522000e+01   2.4688562e-01
   3.8523000e+01   2.4688562e-01
   3.8523000e+01   2.4764062e-01
   3.8527000e+01   2.4764062e-01
   3.8527000e+01   2.4839562e-01
   3.8528000e+01   2.4839562e-01
   3.8528000e+01   2.4990562e-01
   3.8532000e+01   2.4990562e-01
   3.8532000e+01   2.5066063e-01
   3.8544000e+01   2.5066063e-01
   3.8544000e+01   2.5141563e-01
   3.8570000e+01   2.5141563e-01
   3.8570000e+01   2.5217063e-01
   3.8575000e+01   2.5217063e-01
   3.8575000e+01   2.5292563e-01
   3.8577000e+01   2.5292563e-01
   3.8577000e+01   2.5368063e-01
   3.8582000e+01   2.5368063e-01
   3.8582000e+01   2.5443564e-01
   3.8590000e+01   2.5443564e-01
   3.8590000e+01   2.5519064e-01
   3.8593000e+01   2.5519064e-01
   3.8593000e+01   2.5594564e-01
   3.8626000e+01   2.5594564e-01
   3.8626000e+01   2.5670064e-01
   3.8628000e+01   2.5670064e-01
   3.8628000e+01   2.5821065e-01
   3.8636000e+01   2.5821065e-01
   3.8636000e+01   2.5896565e-01
   3.8637000e+01   2.5896565e-01
   3.8637000e+01   2.5972065e-01
   3.8639000e+01   2.5972065e-01
   3.8639000e+01   2.6123065e-01
   3.8645000e+01   2.6123065e-01
   3.8645000e+01   2.6198565e-01
   3.8656000e+01   2.6198565e-01
   3.8656000e+01   2.6274066e-01
   3.8665000e+01   2.6274066e-01
   3.8665000e+01   2.6349566e-01
   3.8668000e+01   2.6349566e-01
   3.8668000e+01   2.6425066e-01
   3.8675000e+01   2.6425066e-01
   3.8675000e+01   2.6500566e-01
   3.8680000e+01   2.6500566e-01
   3.8680000e+01   2.6651567e-01
   3.8681000e+01   2.6651567e-01
   3.8681000e+01   2.6802567e-01
   3.8684000e+01   2.6802567e-01
   3.8684000e+01   2.6878067e-01
   3.8685000e+01   2.6878067e-01
   3.8685000e+01   2.6953567e-01
   3.8686000e+01   2.6953567e-01
   3.8686000e+01   2.7029068e-01
   3.8688000e+01   2.7029068e-01
   3.8688000e+01   2.7180068e-01
   3.8689000e+01   2.7180068e-01
   3.8689000e+01   2.7255568e-01
   3.8693000e+01   2.7255568e-01
   3.8693000e+01   2.7406569e-01
   3.8697000e+01   2.7406569e-01
   3.8697000e+01   2.7482069e-01
   3.8699000e+01   2.7482069e-01
   3.8699000e+01   2.7557569e-01
   3.8707000e+01   2.7557569e-01
   3.8707000e+01   2.7633069e-01
   3.8708000e+01   2.7633069e-01
   3.8708000e+01   2.7708569e-01
   3.8712000e+01   2.7708569e-01
   3.8712000e+01   2.7784069e-01
   3.8725000e+01   2.7784069e-01
   3.8725000e+01   2.7859570e-01
   3.8726000e+01   2.7859570e-01
   3.8726000e+01   2.7935070e-01
   3.8727000e+01   2.7935070e-01
   3.8727000e+01   2.8010570e-01
   3.8731000e+01   2.8010570e-01
   3.8731000e+01   2.8161570e-01
   3.8734000e+01   2.8161570e-01
   3.8734000e+01   2.8237071e-01
   3.8738000e+01   2.8237071e-01
   3.8738000e+01   2.8312571e-01
   3.8740000e+01   2.8312571e-01
   3.8740000e+01   2.8463571e-01
   3.8743000e+01   2.8463571e-01
   3.8743000e+01   2.8614572e-01
   3.8745000e+01   2.8614572e-01
   3.8745000e+01   2.8765572e-01
   3.8746000e+01   2.8765572e-01
   3.8746000e+01   2.8841072e-01
   3.8747000e+01   2.8841072e-01
   3.8747000e+01   2.8916572e-01
   3.8748000e+01   2.8916572e-01
   3.8748000e+01   2.8992072e-01
   3.8750000e+01   2.8992072e-01
   3.8750000e+01   2.9067573e-01
   3.8756000e+01   2.9067573e-01
   3.8756000e+01   2.9143073e-01
   3.8757000e+01   2.9143073e-01
   3.8757000e+01   2.9218573e-01
   3.8759000e+01   2.9218573e-01
   3.8759000e+01   2.9294073e-01
   3.8760000e+01   2.9294073e-01
   3.8760000e+01   2.9369573e-01
   3.8762000e+01   2.9369573e-01
   3.8762000e+01   2.9445074e-01
   3.8763000e+01   2.9445074e-01
   3.8763000e+01   2.9520574e-01
   3.8766000e+01   2.9520574e-01
   3.8766000e+01   2.9596074e-01
   3.8768000e+01   2.9596074e-01
   3.8768000e+01   2.9671574e-01
   3.8770000e+01   2.9671574e-01
   3.8770000e+01   2.9747074e-01
   3.8773000e+01   2.9747074e-01
   3.8773000e+01   2.9822575e-01
   3.8775000e+01   2.9822575e-01
   3.8775000e+01   2.9898075e-01
   3.8776000e+01   2.9898075e-01
   3.8776000e+01   2.9973575e-01
   3.8778000e+01   2.9973575e-01
   3.8778000e+01   3.0049075e-01
   3.8780000e+01   3.0049075e-01
   3.8780000e+01   3.0124575e-01
   3.8782000e+01   3.0124575e-01
   3.8782000e+01   3.0200076e-01
   3.8783000e+01   3.0200076e-01
   3.8783000e+01   3.0275576e-01
   3.8785000e+01   3.0275576e-01
   3.8785000e+01   3.0502076e-01
   3.8788000e+01   3.0502076e-01
   3.8788000e+01   3.0577576e-01
   3.8790000e+01   3.0577576e-01
   3.8790000e+01   3.0653077e-01
   3.8791000e+01   3.0653077e-01
   3.8791000e+01   3.0728577e-01
   3.8797000e+01   3.0728577e-01
   3.8797000e+01   3.0804077e-01
   3.8799000e+01   3.0804077e-01
   3.8799000e+01   3.0879577e-01
   3.8801000e+01   3.0879577e-01
   3.8801000e+01   3.0955077e-01
   3.8803000e+01   3.0955077e-01
   3.8803000e+01   3.1030578e-01
   3.8804000e+01   3.1030578e-01
   3.8804000e+01   3.1257078e-01
   3.8805000e+01   3.1257078e-01
   3.8805000e+01   3.1408079e-01
   3.8807000e+01   3.1408079e-01
   3.8807000e+01   3.1559079e-01
   3.8808000e+01   3.1559079e-01
   3.8808000e+01   3.1710079e-01
   3.8809000e+01   3.1710079e-01
   3.8809000e+01   3.1785579e-01
   3.8810000e+01   3.1785579e-01
   3.8810000e+01   3.1936580e-01
   3.8813000e+01   3.1936580e-01
   3.8813000e+01   3.2012080e-01
   3.8814000e+01   3.2012080e-01
   3.8814000e+01   3.2087580e-01
   3.8815000e+01   3.2087580e-01
   3.8815000e+01   3.2238581e-01
   3.8816000e+01   3.2238581e-01
   3.8816000e+01   3.2314081e-01
   3.8821000e+01   3.2314081e-01
   3.8821000e+01   3.2389581e-01
   3.8822000e+01   3.2389581e-01
   3.8822000e+01   3.2465081e-01
   3.8825000e+01   3.2465081e-01
   3.8825000e+01   3.2540581e-01
   3.8826000e+01   3.2540581e-01
   3.8826000e+01   3.2616082e-01
   3.8829000e+01   3.2616082e-01
   3.8829000e+01   3.2691582e-01
   3.8832000e+01   3.2691582e-01
   3.8832000e+01   3.2842582e-01
   3.8834000e+01   3.2842582e-01
   3.8834000e+01   3.2918082e-01
   3.8838000e+01   3.2918082e-01
   3.8838000e+01   3.2993582e-01
   3.8854000e+01   3.2993582e-01
   3.8854000e+01   3.3069083e-01
   3.8866000e+01   3.3069083e-01
   3.8866000e+01   3.3144583e-01
   3.8990000e+01   3.3144583e-01
   3.8990000e+01   3.3220083e-01
   3.9086000e+01   3.3220083e-01
   3.9086000e+01   3.3295583e-01
   3.9093000e+01   3.3295583e-01
   3.9093000e+01   3.3371083e-01
   3.9177000e+01   3.3371083e-01
   3.9177000e+01   3.3446584e-01
   3.9198000e+01   3.3446584e-01
   3.9198000e+01   3.3522084e-01
   3.9208000e+01   3.3522084e-01
   3.9208000e+01   3.3597584e-01
   3.9284000e+01   3.3597584e-01
   3.9284000e+01   3.3673084e-01
   3.9322000e+01   3.3673084e-01
   3.9322000e+01   3.3748584e-01
   3.9332000e+01   3.3748584e-01
   3.9332000e+01   3.3824085e-01
   3.9406000e+01   3.3824085e-01
   3.9406000e+01   3.3899585e-01
   3.9410000e+01   3.3899585e-01
   3.9410000e+01   3.3975085e-01
   3.9433000e+01   3.3975085e-01
   3.9433000e+01   3.4050585e-01
   3.9434000e+01   3.4050585e-01
   3.9434000e+01   3.4126085e-01
   3.9437000e+01   3.4126085e-01
   3.9437000e+01   3.4352586e-01
   3.9438000e+01   3.4352586e-01
   3.9438000e+01   3.4428086e-01
   3.9448000e+01   3.4428086e-01
   3.9448000e+01   3.4503586e-01
   3.9449000e+01   3.4503586e-01
   3.9449000e+01   3.4579086e-01
   3.9451000e+01   3.4579086e-01
   3.9451000e+01   3.4654587e-01
   3.9453000e+01   3.4654587e-01
   3.9453000e+01   3.4730087e-01
   3.9455000e+01   3.4730087e-01
   3.9455000e+01   3.4805587e-01
   3.9458000e+01   3.4805587e-01
   3.9458000e+01   3.4956587e-01
   3.9459000e+01   3.4956587e-01
   3.9459000e+01   3.5107588e-01
   3.9460000e+01   3.5107588e-01
   3.9460000e+01   3.5183088e-01
   3.9461000e+01   3.5183088e-01
   3.9461000e+01   3.5334088e-01
   3.9463000e+01   3.5334088e-01
   3.9463000e+01   3.5711589e-01
   3.9477000e+01   3.5711589e-01
   3.9477000e+01   3.5787089e-01
   3.9490000e+01   3.5787089e-01
   3.9490000e+01   3.5862590e-01
   3.9491000e+01   3.5862590e-01
   3.9491000e+01   3.6013590e-01
   3.9495000e+01   3.6013590e-01
   3.9495000e+01   3.6089090e-01
   3.9498000e+01   3.6089090e-01
   3.9498000e+01   3.6164590e-01
   3.9511000e+01   3.6164590e-01
   3.9511000e+01   3.6240091e-01
   3.9513000e+01   3.6240091e-01
   3.9513000e+01   3.6315591e-01
   4.1493000e+01   3.6315591e-01
   4.1493000e+01   3.6391091e-01
   4.3576000e+01   3.6391091e-01
   4.3576000e+01   3.6428841e-01
   4.3583000e+01   3.6428841e-01
   4.3583000e+01   3.6466591e-01
   4.3591000e+01   3.6466591e-01
   4.3591000e+01   3.6542091e-01
   4.3592000e+01   3.6542091e-01
   4.3592000e+01   3.6579841e-01
   4.3596000e+01   3.6579841e-01
   4.3596000e+01   3.6617592e-01
   4.3597000e+01   3.6617592e-01
   4.3597000e+01   3.6655342e-01
   4.3598000e+01   3.6655342e-01
   4.3598000e+01   3.6693092e-01
   4.3599000e+01   3.6693092e-01
   4.3599000e+01   3.6768592e-01
   4.3600000e+01   3.6768592e-01
   4.3600000e+01   3.6806342e-01
   4.3603000e+01   3.6806342e-01
   4.3603000e+01   3.6881842e-01
   4.3604000e+01   3.6881842e-01
   4.3604000e+01   3.6957342e-01
   4.3608000e+01   3.6957342e-01
   4.3608000e+01   3.7032843e-01
   4.3610000e+01   3.7032843e-01
   4.3610000e+01   3.7070593e-01
   4.3614000e+01   3.7070593e-01
   4.3614000e+01   3.7108343e-01
   4.3618000e+01   3.7108343e-01
   4.3618000e+01   3.7183843e-01
   4.3619000e+01   3.7183843e-01
   4.3619000e+01   3.7221593e-01
   4.3620000e+01   3.7221593e-01
   4.3620000e+01   3.7259343e-01
   4.3621000e+01   3.7259343e-01
   4.3621000e+01   3.7297093e-01
   4.3629000e+01   3.7297093e-01
   4.3629000e+01   3.7334843e-01
   4.3634000e+01   3.7334843e-01
   4.3634000e+01   3.7372593e-01
   4.3635000e+01   3.7372593e-01
   4.3635000e+01   3.7410344e-01
   4.3641000e+01   3.7410344e-01
   4.3641000e+01   3.7448094e-01
   4.3642000e+01   3.7448094e-01
   4.3642000e+01   3.7485844e-01
   4.3644000e+01   3.7485844e-01
   4.3644000e+01   3.7523594e-01
   4.3645000e+01   3.7523594e-01
   4.3645000e+01   3.7599094e-01
   4.3650000e+01   3.7599094e-01
   4.3650000e+01   3.7636844e-01
   4.3654000e+01   3.7636844e-01
   4.3654000e+01   3.7674594e-01
   4.3655000e+01   3.7674594e-01
   4.3655000e+01   3.7712344e-01
   4.3657000e+01   3.7712344e-01
   4.3657000e+01   3.7750094e-01
   4.3671000e+01   3.7750094e-01
   4.3671000e+01   3.7787844e-01
   4.3852000e+01   3.7787844e-01
   4.3852000e+01   3.7825595e-01
   4.3932000e+01   3.7825595e-01
   4.3932000e+01   3.7863345e-01
   4.4080000e+01   3.7863345e-01
   4.4080000e+01   3.7901095e-01
   4.4116000e+01   3.7901095e-01
   4.4116000e+01   3.7938845e-01
   4.4120000e+01   3.7938845e-01
   4.4120000e+01   3.7976595e-01
   4.4175000e+01   3.7976595e-01
   4.4175000e+01   3.8052095e-01
   4.4179000e+01   3.8052095e-01
   4.4179000e+01   3.8089845e-01
   4.4887000e+01   3.8089845e-01
   4.4887000e+01   3.8127595e-01
   4.5099000e+01   3.8127595e-01
   4.5099000e+01   3.8165345e-01
   4.5357000e+01   3.8165345e-01
   4.5357000e+01   3.8203096e-01
   4.5404000e+01   3.8203096e-01
   4.5404000e+01   3.8240846e-01
   4.5551000e+01   3.8240846e-01
   4.5551000e+01   3.8278596e-01
   4.5589000e+01   3.8278596e-01
   4.5589000e+01   3.8316346e-01
   4.5604000e+01   3.8316346e-01
   4.5604000e+01   3.8391846e-01
   4.5610000e+01   3.8391846e-01
   4.5610000e+01   3.8467346e-01
   4.5611000e+01   3.8467346e-01
   4.5611000e+01   3.8542846e-01
   4.5619000e+01   3.8542846e-01
   4.5619000e+01   3.8618347e-01
   4.5623000e+01   3.8618347e-01
   4.5623000e+01   3.8693847e-01
   4.5628000e+01   3.8693847e-01
   4.5628000e+01   3.8769347e-01
   4.5629000e+01   3.8769347e-01
   4.5629000e+01   3.8807097e-01
   4.5632000e+01   3.8807097e-01
   4.5632000e+01   3.8958097e-01
   4.5633000e+01   3.8958097e-01
   4.5633000e+01   3.8995847e-01
   4.5634000e+01   3.8995847e-01
   4.5634000e+01   3.9146848e-01
   4.5636000e+01   3.9146848e-01
   4.5636000e+01   3.9297848e-01
   4.5638000e+01   3.9297848e-01
   4.5638000e+01   3.9373348e-01
   4.5640000e+01   3.9373348e-01
   4.5640000e+01   3.9448849e-01
   4.5641000e+01   3.9448849e-01
   4.5641000e+01   3.9562099e-01
   4.5642000e+01   3.9562099e-01
   4.5642000e+01   3.9637599e-01
   4.5643000e+01   3.9637599e-01
   4.5643000e+01   3.9713099e-01
   4.5645000e+01   3.9713099e-01
   4.5645000e+01   3.9788599e-01
   4.5646000e+01   3.9788599e-01
   4.5646000e+01   3.9939600e-01
   4.5647000e+01   3.9939600e-01
   4.5647000e+01   4.0052850e-01
   4.5648000e+01   4.0052850e-01
   4.5648000e+01   4.0128350e-01
   4.5649000e+01   4.0128350e-01
   4.5649000e+01   4.0241601e-01
   4.5650000e+01   4.0241601e-01
   4.5650000e+01   4.0317101e-01
   4.5651000e+01   4.0317101e-01
   4.5651000e+01   4.0619102e-01
   4.5652000e+01   4.0619102e-01
   4.5652000e+01   4.0656852e-01
   4.5653000e+01   4.0656852e-01
   4.5653000e+01   4.0770102e-01
   4.5654000e+01   4.0770102e-01
   4.5654000e+01   4.1072103e-01
   4.5655000e+01   4.1072103e-01
   4.5655000e+01   4.1147603e-01
   4.5656000e+01   4.1147603e-01
   4.5656000e+01   4.1223103e-01
   4.5657000e+01   4.1223103e-01
   4.5657000e+01   4.1298603e-01
   4.5658000e+01   4.1298603e-01
   4.5658000e+01   4.1449604e-01
   4.5659000e+01   4.1449604e-01
   4.5659000e+01   4.1864855e-01
   4.5661000e+01   4.1864855e-01
   4.5661000e+01   4.2393356e-01
   4.5662000e+01   4.2393356e-01
   4.5662000e+01   4.2695357e-01
   4.5663000e+01   4.2695357e-01
   4.5663000e+01   4.2997357e-01
   4.5664000e+01   4.2997357e-01
   4.5664000e+01   4.3261608e-01
   4.5665000e+01   4.3261608e-01
   4.5665000e+01   4.3525859e-01
   4.5666000e+01   4.3525859e-01
   4.5666000e+01   4.3714609e-01
   4.5667000e+01   4.3714609e-01
   4.5667000e+01   4.3903360e-01
   4.5668000e+01   4.3903360e-01
   4.5668000e+01   4.4243111e-01
   4.5669000e+01   4.4243111e-01
   4.5669000e+01   4.4280861e-01
   4.5671000e+01   4.4280861e-01
   4.5671000e+01   4.4469611e-01
   4.5672000e+01   4.4469611e-01
   4.5672000e+01   4.4620612e-01
   4.5673000e+01   4.4620612e-01
   4.5673000e+01   4.4696112e-01
   4.5674000e+01   4.4696112e-01
   4.5674000e+01   4.4733862e-01
   4.5675000e+01   4.4733862e-01
   4.5675000e+01   4.4884862e-01
   4.5676000e+01   4.4884862e-01
   4.5676000e+01   4.5035863e-01
   4.5677000e+01   4.5035863e-01
   4.5677000e+01   4.5111363e-01
   4.5678000e+01   4.5111363e-01
   4.5678000e+01   4.5149113e-01
   4.5679000e+01   4.5149113e-01
   4.5679000e+01   4.5224613e-01
   4.5680000e+01   4.5224613e-01
   4.5680000e+01   4.5337863e-01
   4.5681000e+01   4.5337863e-01
   4.5681000e+01   4.5715364e-01
   4.5683000e+01   4.5715364e-01
   4.5683000e+01   4.5828615e-01
   4.5684000e+01   4.5828615e-01
   4.5684000e+01   4.6092865e-01
   4.5685000e+01   4.6092865e-01
   4.5685000e+01   4.6206116e-01
   4.5686000e+01   4.6206116e-01
   4.5686000e+01   4.6281616e-01
   4.5687000e+01   4.6281616e-01
   4.5687000e+01   4.6319366e-01
   4.5688000e+01   4.6319366e-01
   4.5688000e+01   4.6394866e-01
   4.5689000e+01   4.6394866e-01
   4.5689000e+01   4.6583616e-01
   4.5690000e+01   4.6583616e-01
   4.5690000e+01   4.6810117e-01
   4.5691000e+01   4.6810117e-01
   4.5691000e+01   4.6885617e-01
   4.5692000e+01   4.6885617e-01
   4.5692000e+01   4.6998867e-01
   4.5693000e+01   4.6998867e-01
   4.5693000e+01   4.7338618e-01
   4.5694000e+01   4.7338618e-01
   4.5694000e+01   4.7678369e-01
   4.5695000e+01   4.7678369e-01
   4.5695000e+01   4.7904870e-01
   4.5697000e+01   4.7904870e-01
   4.5697000e+01   4.8244621e-01
   4.5698000e+01   4.8244621e-01
   4.5698000e+01   4.8320121e-01
   4.5699000e+01   4.8320121e-01
   4.5699000e+01   4.8697622e-01
   4.5700000e+01   4.8697622e-01
   4.5700000e+01   4.9112873e-01
   4.5701000e+01   4.9112873e-01
   4.5701000e+01   4.9528124e-01
   4.5702000e+01   4.9528124e-01
   4.5702000e+01   4.9981125e-01
   4.5703000e+01   4.9981125e-01
   4.5703000e+01   5.0547376e-01
   4.5704000e+01   5.0547376e-01
   4.5704000e+01   5.0736127e-01
   4.5705000e+01   5.0736127e-01
   4.5705000e+01   5.1000378e-01
   4.5706000e+01   5.1000378e-01
   4.5706000e+01   5.1377878e-01
   4.5707000e+01   5.1377878e-01
   4.5707000e+01   5.1528879e-01
   4.5708000e+01   5.1528879e-01
   4.5708000e+01   5.1793129e-01
   4.5709000e+01   5.1793129e-01
   4.5709000e+01   5.2283881e-01
   4.5710000e+01   5.2283881e-01
   4.5710000e+01   5.2510381e-01
   4.5711000e+01   5.2510381e-01
   4.5711000e+01   5.2661382e-01
   4.5712000e+01   5.2661382e-01
   4.5712000e+01   5.2963382e-01
   4.5713000e+01   5.2963382e-01
   4.5713000e+01   5.3038883e-01
   4.5714000e+01   5.3038883e-01
   4.5714000e+01   5.3152133e-01
   4.5715000e+01   5.3152133e-01
   4.5715000e+01   5.3378633e-01
   4.5716000e+01   5.3378633e-01
   4.5716000e+01   5.3529634e-01
   4.5717000e+01   5.3529634e-01
   4.5717000e+01   5.3680634e-01
   4.5718000e+01   5.3680634e-01
   4.5718000e+01   5.4058135e-01
   4.5719000e+01   5.4058135e-01
   4.5719000e+01   5.4397886e-01
   4.5720000e+01   5.4397886e-01
   4.5720000e+01   5.4511136e-01
   4.5721000e+01   5.4511136e-01
   4.5721000e+01   5.4737637e-01
   4.5722000e+01   5.4737637e-01
   4.5722000e+01   5.5039638e-01
   4.5723000e+01   5.5039638e-01
   4.5723000e+01   5.5303888e-01
   4.5724000e+01   5.5303888e-01
   4.5724000e+01   5.5379388e-01
   4.5725000e+01   5.5379388e-01
   4.5725000e+01   5.5492639e-01
   4.5726000e+01   5.5492639e-01
   4.5726000e+01   5.5605889e-01
   4.5727000e+01   5.5605889e-01
   4.5727000e+01   5.5643639e-01
   4.5728000e+01   5.5643639e-01
   4.5728000e+01   5.5681389e-01
   4.5729000e+01   5.5681389e-01
   4.5729000e+01   5.5832390e-01
   4.5730000e+01   5.5832390e-01
   4.5730000e+01   5.6021140e-01
   4.5731000e+01   5.6021140e-01
   4.5731000e+01   5.6285391e-01
   4.5732000e+01   5.6285391e-01
   4.5732000e+01   5.6360891e-01
   4.5735000e+01   5.6360891e-01
   4.5735000e+01   5.6398641e-01
   4.5736000e+01   5.6398641e-01
   4.5736000e+01   5.6474141e-01
   4.5738000e+01   5.6474141e-01
   4.5738000e+01   5.6549641e-01
   4.5739000e+01   5.6549641e-01
   4.5739000e+01   5.6625142e-01
   4.5740000e+01   5.6625142e-01
   4.5740000e+01   5.6738392e-01
   4.5742000e+01   5.6738392e-01
   4.5742000e+01   5.6776142e-01
   4.5743000e+01   5.6776142e-01
   4.5743000e+01   5.6927142e-01
   4.5746000e+01   5.6927142e-01
   4.5746000e+01   5.7002643e-01
   4.5747000e+01   5.7002643e-01
   4.5747000e+01   5.7455644e-01
   4.5749000e+01   5.7455644e-01
   4.5749000e+01   5.7531144e-01
   4.5751000e+01   5.7531144e-01
   4.5751000e+01   5.7606644e-01
   4.5752000e+01   5.7606644e-01
   4.5752000e+01   5.7682144e-01
   4.5753000e+01   5.7682144e-01
   4.5753000e+01   5.7757644e-01
   4.5754000e+01   5.7757644e-01
   4.5754000e+01   5.7908645e-01
   4.5755000e+01   5.7908645e-01
   4.5755000e+01   5.8135145e-01
   4.5756000e+01   5.8135145e-01
   4.5756000e+01   5.8323896e-01
   4.5758000e+01   5.8323896e-01
   4.5758000e+01   5.8361646e-01
   4.5759000e+01   5.8361646e-01
   4.5759000e+01   5.8663647e-01
   4.5760000e+01   5.8663647e-01
   4.5760000e+01   5.8739147e-01
   4.5761000e+01   5.8739147e-01
   4.5761000e+01   5.8965647e-01
   4.5762000e+01   5.8965647e-01
   4.5762000e+01   5.9192148e-01
   4.5764000e+01   5.9192148e-01
   4.5764000e+01   5.9418649e-01
   4.5765000e+01   5.9418649e-01
   4.5765000e+01   5.9531899e-01
   4.5766000e+01   5.9531899e-01
   4.5766000e+01   5.9607399e-01
   4.5767000e+01   5.9607399e-01
   4.5767000e+01   5.9682899e-01
   4.5768000e+01   5.9682899e-01
   4.5768000e+01   5.9758399e-01
   4.5769000e+01   5.9758399e-01
   4.5769000e+01   5.9833900e-01
   4.5770000e+01   5.9833900e-01
   4.5770000e+01   5.9909400e-01
   4.5771000e+01   5.9909400e-01
   4.5771000e+01   5.9984900e-01
   4.5772000e+01   5.9984900e-01
   4.5772000e+01   6.0022650e-01
   4.5773000e+01   6.0022650e-01
   4.5773000e+01   6.0098150e-01
   4.5775000e+01   6.0098150e-01
   4.5775000e+01   6.0249151e-01
   4.5776000e+01   6.0249151e-01
   4.5776000e+01   6.0362401e-01
   4.5777000e+01   6.0362401e-01
   4.5777000e+01   6.0437901e-01
   4.5778000e+01   6.0437901e-01
   4.5778000e+01   6.0513401e-01
   4.5779000e+01   6.0513401e-01
   4.5779000e+01   6.0588901e-01
   4.5780000e+01   6.0588901e-01
   4.5780000e+01   6.0664402e-01
   4.5783000e+01   6.0664402e-01
   4.5783000e+01   6.0702152e-01
   4.5784000e+01   6.0702152e-01
   4.5784000e+01   6.0777652e-01
   4.5789000e+01   6.0777652e-01
   4.5789000e+01   6.0815402e-01
   4.5790000e+01   6.0815402e-01
   4.5790000e+01   6.0853152e-01
   4.5791000e+01   6.0853152e-01
   4.5791000e+01   6.0928652e-01
   4.5793000e+01   6.0928652e-01
   4.5793000e+01   6.1004153e-01
   4.5796000e+01   6.1004153e-01
   4.5796000e+01   6.1041903e-01
   4.5797000e+01   6.1041903e-01
   4.5797000e+01   6.1079653e-01
   4.5798000e+01   6.1079653e-01
   4.5798000e+01   6.1117403e-01
   4.5800000e+01   6.1117403e-01
   4.5800000e+01   6.1192903e-01
   4.5801000e+01   6.1192903e-01
   4.5801000e+01   6.1230653e-01
   4.5802000e+01   6.1230653e-01
   4.5802000e+01   6.1381653e-01
   4.5803000e+01   6.1381653e-01
   4.5803000e+01   6.1457154e-01
   4.5805000e+01   6.1457154e-01
   4.5805000e+01   6.1494904e-01
   4.5810000e+01   6.1494904e-01
   4.5810000e+01   6.1570404e-01
   4.5811000e+01   6.1570404e-01
   4.5811000e+01   6.1608154e-01
   4.5812000e+01   6.1608154e-01
   4.5812000e+01   6.1759154e-01
   4.5813000e+01   6.1759154e-01
   4.5813000e+01   6.1796904e-01
   4.5814000e+01   6.1796904e-01
   4.5814000e+01   6.1910155e-01
   4.5815000e+01   6.1910155e-01
   4.5815000e+01   6.1985655e-01
   4.5816000e+01   6.1985655e-01
   4.5816000e+01   6.2061155e-01
   4.5818000e+01   6.2061155e-01
   4.5818000e+01   6.2136655e-01
   4.5819000e+01   6.2136655e-01
   4.5819000e+01   6.2400906e-01
   4.5820000e+01   6.2400906e-01
   4.5820000e+01   6.2438656e-01
   4.5821000e+01   6.2438656e-01
   4.5821000e+01   6.2514156e-01
   4.5822000e+01   6.2514156e-01
   4.5822000e+01   6.2551906e-01
   4.5825000e+01   6.2551906e-01
   4.5825000e+01   6.2627407e-01
   4.5835000e+01   6.2627407e-01
   4.5835000e+01   6.2702907e-01
   4.5838000e+01   6.2702907e-01
   4.5838000e+01   6.2740657e-01
   4.5839000e+01   6.2740657e-01
   4.5839000e+01   6.2816157e-01
   4.5845000e+01   6.2816157e-01
   4.5845000e+01   6.2891657e-01
   4.5846000e+01   6.2891657e-01
   4.5846000e+01   6.2929407e-01
   4.5851000e+01   6.2929407e-01
   4.5851000e+01   6.2967157e-01
   4.5853000e+01   6.2967157e-01
   4.5853000e+01   6.3004908e-01
   4.5854000e+01   6.3004908e-01
   4.5854000e+01   6.3042658e-01
   4.5855000e+01   6.3042658e-01
   4.5855000e+01   6.3080408e-01
   4.5858000e+01   6.3080408e-01
   4.5858000e+01   6.3155908e-01
   4.5860000e+01   6.3155908e-01
   4.5860000e+01   6.3231408e-01
   4.5862000e+01   6.3231408e-01
   4.5862000e+01   6.3306908e-01
   4.5864000e+01   6.3306908e-01
   4.5864000e+01   6.3344658e-01
   4.5865000e+01   6.3344658e-01
   4.5865000e+01   6.3382408e-01
   4.5870000e+01   6.3382408e-01
   4.5870000e+01   6.3457909e-01
   4.5871000e+01   6.3457909e-01
   4.5871000e+01   6.3495659e-01
   4.5873000e+01   6.3495659e-01
   4.5873000e+01   6.3571159e-01
   4.5874000e+01   6.3571159e-01
   4.5874000e+01   6.3684409e-01
   4.5879000e+01   6.3684409e-01
   4.5879000e+01   6.3722159e-01
   4.5881000e+01   6.3722159e-01
   4.5881000e+01   6.3835410e-01
   4.5889000e+01   6.3835410e-01
   4.5889000e+01   6.3873160e-01
   4.5890000e+01   6.3873160e-01
   4.5890000e+01   6.3910910e-01
   4.5893000e+01   6.3910910e-01
   4.5893000e+01   6.3986410e-01
   4.5895000e+01   6.3986410e-01
   4.5895000e+01   6.4061910e-01
   4.5896000e+01   6.4061910e-01
   4.5896000e+01   6.4137410e-01
   4.5907000e+01   6.4137410e-01
   4.5907000e+01   6.4175160e-01
   4.5912000e+01   6.4175160e-01
   4.5912000e+01   6.4212911e-01
   4.5919000e+01   6.4212911e-01
   4.5919000e+01   6.4288411e-01
   4.5935000e+01   6.4288411e-01
   4.5935000e+01   6.4363911e-01
   4.5936000e+01   6.4363911e-01
   4.5936000e+01   6.4439411e-01
   4.5943000e+01   6.4439411e-01
   4.5943000e+01   6.4477161e-01
   4.5944000e+01   6.4477161e-01
   4.5944000e+01   6.4552661e-01
   4.5945000e+01   6.4552661e-01
   4.5945000e+01   6.4590411e-01
   4.5954000e+01   6.4590411e-01
   4.5954000e+01   6.4665912e-01
   4.5963000e+01   6.4665912e-01
   4.5963000e+01   6.4703662e-01
   4.5964000e+01   6.4703662e-01
   4.5964000e+01   6.4741412e-01
   4.5969000e+01   6.4741412e-01
   4.5969000e+01   6.4779162e-01
   4.5970000e+01   6.4779162e-01
   4.5970000e+01   6.4892412e-01
   4.5980000e+01   6.4892412e-01
   4.5980000e+01   6.4967912e-01
   4.5982000e+01   6.4967912e-01
   4.5982000e+01   6.5081163e-01
   4.5985000e+01   6.5081163e-01
   4.5985000e+01   6.5156663e-01
   4.5988000e+01   6.5156663e-01
   4.5988000e+01   6.5194413e-01
   4.5989000e+01   6.5194413e-01
   4.5989000e+01   6.5269913e-01
   4.5995000e+01   6.5269913e-01
   4.5995000e+01   6.5307663e-01
   4.6000000e+01   6.5307663e-01
   4.6000000e+01   6.5383163e-01
   4.6012000e+01   6.5383163e-01
   4.6012000e+01   6.5420914e-01
   4.6019000e+01   6.5420914e-01
   4.6019000e+01   6.5496414e-01
   4.6024000e+01   6.5496414e-01
   4.6024000e+01   6.5534164e-01
   4.6025000e+01   6.5534164e-01
   4.6025000e+01   6.5609664e-01
   4.6026000e+01   6.5609664e-01
   4.6026000e+01   6.5647414e-01
   4.6028000e+01   6.5647414e-01
   4.6028000e+01   6.5722914e-01
   4.6034000e+01   6.5722914e-01
   4.6034000e+01   6.5798414e-01
   4.6041000e+01   6.5798414e-01
   4.6041000e+01   6.5836165e-01
   4.6057000e+01   6.5836165e-01
   4.6057000e+01   6.5873915e-01
   4.6062000e+01   6.5873915e-01
   4.6062000e+01   6.5911665e-01
   4.6071000e+01   6.5911665e-01
   4.6071000e+01   6.5987165e-01
   4.6080000e+01   6.5987165e-01
   4.6080000e+01   6.6024915e-01
   4.6086000e+01   6.6024915e-01
   4.6086000e+01   6.6100415e-01
   4.6091000e+01   6.6100415e-01
   4.6091000e+01   6.6175915e-01
   4.6104000e+01   6.6175915e-01
   4.6104000e+01   6.6251416e-01
   4.6129000e+01   6.6251416e-01
   4.6129000e+01   6.6289166e-01
   4.6134000e+01   6.6289166e-01
   4.6134000e+01   6.6326916e-01
   4.6162000e+01   6.6326916e-01
   4.6162000e+01   6.6364666e-01
   4.6169000e+01   6.6364666e-01
   4.6169000e+01   6.6402416e-01
   4.6177000e+01   6.6402416e-01
   4.6177000e+01   6.6440166e-01
   4.6197000e+01   6.6440166e-01
   4.6197000e+01   6.6515666e-01
   4.6202000e+01   6.6515666e-01
   4.6202000e+01   6.6591166e-01
   4.6219000e+01   6.6591166e-01
   4.6219000e+01   6.6666667e-01
   4.6236000e+01   6.6666667e-01
   4.6236000e+01   6.6742167e-01
   4.6245000e+01   6.6742167e-01
   4.6245000e+01   6.6779917e-01
   4.6246000e+01   6.6779917e-01
   4.6246000e+01   6.6817667e-01
   4.6247000e+01   6.6817667e-01
   4.6247000e+01   6.6893167e-01
   4.6276000e+01   6.6893167e-01
   4.6276000e+01   6.6930917e-01
   4.6332000e+01   6.6930917e-01
   4.6332000e+01   6.6968667e-01
   4.6369000e+01   6.6968667e-01
   4.6369000e+01   6.7044168e-01
   4.6403000e+01   6.7044168e-01
   4.6403000e+01   6.7081918e-01
   4.6424000e+01   6.7081918e-01
   4.6424000e+01   6.7119668e-01
   4.6514000e+01   6.7119668e-01
   4.6514000e+01   6.7157418e-01
   4.6628000e+01   6.7157418e-01
   4.6628000e+01   6.7195168e-01
   4.6663000e+01   6.7195168e-01
   4.6663000e+01   6.7232918e-01
   4.6751000e+01   6.7232918e-01
   4.6751000e+01   6.7270668e-01
   4.6786000e+01   6.7270668e-01
   4.6786000e+01   6.7308418e-01
   4.6842000e+01   6.7308418e-01
   4.6842000e+01   6.7383918e-01
   4.6854000e+01   6.7383918e-01
   4.6854000e+01   6.7421669e-01
   4.6882000e+01   6.7421669e-01
   4.6882000e+01   6.7497169e-01
   4.6909000e+01   6.7497169e-01
   4.6909000e+01   6.7534919e-01
   4.6913000e+01   6.7534919e-01
   4.6913000e+01   6.7572669e-01
   4.6916000e+01   6.7572669e-01
   4.6916000e+01   6.7610419e-01
   4.6919000e+01   6.7610419e-01
   4.6919000e+01   6.7648169e-01
   4.6920000e+01   6.7648169e-01
   4.6920000e+01   6.7685919e-01
   4.6923000e+01   6.7685919e-01
   4.6923000e+01   6.7723669e-01
   4.6928000e+01   6.7723669e-01
   4.6928000e+01   6.7799169e-01
   4.6933000e+01   6.7799169e-01
   4.6933000e+01   6.7912420e-01
   4.6934000e+01   6.7912420e-01
   4.6934000e+01   6.7987920e-01
   4.6936000e+01   6.7987920e-01
   4.6936000e+01   6.8025670e-01
   4.6937000e+01   6.8025670e-01
   4.6937000e+01   6.8063420e-01
   4.6938000e+01   6.8063420e-01
   4.6938000e+01   6.8138920e-01
   4.6939000e+01   6.8138920e-01
   4.6939000e+01   6.8176670e-01
   4.6942000e+01   6.8176670e-01
   4.6942000e+01   6.8252171e-01
   4.6944000e+01   6.8252171e-01
   4.6944000e+01   6.8289921e-01
   4.6945000e+01   6.8289921e-01
   4.6945000e+01   6.8327671e-01
   4.6948000e+01   6.8327671e-01
   4.6948000e+01   6.8365421e-01
   4.6953000e+01   6.8365421e-01
   4.6953000e+01   6.8440921e-01
   4.6960000e+01   6.8440921e-01
   4.6960000e+01   6.8478671e-01
   4.6964000e+01   6.8478671e-01
   4.6964000e+01   6.8516421e-01
   4.6966000e+01   6.8516421e-01
   4.6966000e+01   6.8591921e-01
   4.6969000e+01   6.8591921e-01
   4.6969000e+01   6.8629672e-01
   4.6970000e+01   6.8629672e-01
   4.6970000e+01   6.8705172e-01
   4.6974000e+01   6.8705172e-01
   4.6974000e+01   6.8742922e-01
   4.6975000e+01   6.8742922e-01
   4.6975000e+01   6.8780672e-01
   4.6976000e+01   6.8780672e-01
   4.6976000e+01   6.8818422e-01
   4.6977000e+01   6.8818422e-01
   4.6977000e+01   6.8856172e-01
   4.6978000e+01   6.8856172e-01
   4.6978000e+01   6.8969422e-01
   4.6979000e+01   6.8969422e-01
   4.6979000e+01   6.9044923e-01
   4.6980000e+01   6.9044923e-01
   4.6980000e+01   6.9195923e-01
   4.6981000e+01   6.9195923e-01
   4.6981000e+01   6.9271423e-01
   4.6982000e+01   6.9271423e-01
   4.6982000e+01   6.9346923e-01
   4.6983000e+01   6.9346923e-01
   4.6983000e+01   6.9384673e-01
   4.6986000e+01   6.9384673e-01
   4.6986000e+01   6.9460174e-01
   4.6987000e+01   6.9460174e-01
   4.6987000e+01   6.9497924e-01
   4.6988000e+01   6.9497924e-01
   4.6988000e+01   6.9535674e-01
   4.6989000e+01   6.9535674e-01
   4.6989000e+01   6.9573424e-01
   4.6993000e+01   6.9573424e-01
   4.6993000e+01   6.9648924e-01
   4.7000000e+01   6.9648924e-01
   4.7000000e+01   6.9686674e-01
   4.7002000e+01   6.9686674e-01
   4.7002000e+01   6.9724424e-01
   4.7005000e+01   6.9724424e-01
   4.7005000e+01   6.9762174e-01
   4.7015000e+01   6.9762174e-01
   4.7015000e+01   6.9837675e-01
   4.7022000e+01   6.9837675e-01
   4.7022000e+01   6.9875425e-01
   4.7023000e+01   6.9875425e-01
   4.7023000e+01   6.9913175e-01
   4.7024000e+01   6.9913175e-01
   4.7024000e+01   6.9950925e-01
   4.7028000e+01   6.9950925e-01
   4.7028000e+01   7.0064175e-01
   4.7029000e+01   7.0064175e-01
   4.7029000e+01   7.0101925e-01
   4.7030000e+01   7.0101925e-01
   4.7030000e+01   7.0177425e-01
   4.7034000e+01   7.0177425e-01
   4.7034000e+01   7.0215176e-01
   4.7035000e+01   7.0215176e-01
   4.7035000e+01   7.0441676e-01
   4.7037000e+01   7.0441676e-01
   4.7037000e+01   7.0479426e-01
   4.7039000e+01   7.0479426e-01
   4.7039000e+01   7.0554926e-01
   4.7041000e+01   7.0554926e-01
   4.7041000e+01   7.0630427e-01
   4.7043000e+01   7.0630427e-01
   4.7043000e+01   7.0668177e-01
   4.7045000e+01   7.0668177e-01
   4.7045000e+01   7.0705927e-01
   4.7051000e+01   7.0705927e-01
   4.7051000e+01   7.0743677e-01
   4.7060000e+01   7.0743677e-01
   4.7060000e+01   7.0781427e-01
   4.7062000e+01   7.0781427e-01
   4.7062000e+01   7.0819177e-01
   4.7065000e+01   7.0819177e-01
   4.7065000e+01   7.0856927e-01
   4.7070000e+01   7.0856927e-01
   4.7070000e+01   7.0894677e-01
   4.7084000e+01   7.0894677e-01
   4.7084000e+01   7.0932427e-01
   4.7087000e+01   7.0932427e-01
   4.7087000e+01   7.0970177e-01
   4.7091000e+01   7.0970177e-01
   4.7091000e+01   7.1045678e-01
   4.7104000e+01   7.1045678e-01
   4.7104000e+01   7.1083428e-01
   4.7106000e+01   7.1083428e-01
   4.7106000e+01   7.1121178e-01
   4.7120000e+01   7.1121178e-01
   4.7120000e+01   7.1158928e-01
   4.7129000e+01   7.1158928e-01
   4.7129000e+01   7.1196678e-01
   4.7130000e+01   7.1196678e-01
   4.7130000e+01   7.1234428e-01
   4.7131000e+01   7.1234428e-01
   4.7131000e+01   7.1272178e-01
   4.7139000e+01   7.1272178e-01
   4.7139000e+01   7.1309928e-01
   4.7149000e+01   7.1309928e-01
   4.7149000e+01   7.1385428e-01
   4.7152000e+01   7.1385428e-01
   4.7152000e+01   7.1423179e-01
   4.7158000e+01   7.1423179e-01
   4.7158000e+01   7.1460929e-01
   4.7188000e+01   7.1460929e-01
   4.7188000e+01   7.1498679e-01
   4.7214000e+01   7.1498679e-01
   4.7214000e+01   7.1574179e-01
   4.7225000e+01   7.1574179e-01
   4.7225000e+01   7.1611929e-01
   4.7230000e+01   7.1611929e-01
   4.7230000e+01   7.1687429e-01
   4.7236000e+01   7.1687429e-01
   4.7236000e+01   7.1725179e-01
   4.7240000e+01   7.1725179e-01
   4.7240000e+01   7.1762929e-01
   4.7242000e+01   7.1762929e-01
   4.7242000e+01   7.1800680e-01
   4.7248000e+01   7.1800680e-01
   4.7248000e+01   7.1838430e-01
   4.7249000e+01   7.1838430e-01
   4.7249000e+01   7.1876180e-01
   4.7252000e+01   7.1876180e-01
   4.7252000e+01   7.1913930e-01
   4.7254000e+01   7.1913930e-01
   4.7254000e+01   7.1989430e-01
   4.7261000e+01   7.1989430e-01
   4.7261000e+01   7.2064930e-01
   4.7262000e+01   7.2064930e-01
   4.7262000e+01   7.2102680e-01
   4.7263000e+01   7.2102680e-01
   4.7263000e+01   7.2140430e-01
   4.7269000e+01   7.2140430e-01
   4.7269000e+01   7.2253681e-01
   4.7287000e+01   7.2253681e-01
   4.7287000e+01   7.2291431e-01
   4.7288000e+01   7.2291431e-01
   4.7288000e+01   7.2329181e-01
   4.7290000e+01   7.2329181e-01
   4.7290000e+01   7.2404681e-01
   4.7293000e+01   7.2404681e-01
   4.7293000e+01   7.2442431e-01
   4.7295000e+01   7.2442431e-01
   4.7295000e+01   7.2480181e-01
   4.7296000e+01   7.2480181e-01
   4.7296000e+01   7.2517931e-01
   4.7298000e+01   7.2517931e-01
   4.7298000e+01   7.2555681e-01
   4.7299000e+01   7.2555681e-01
   4.7299000e+01   7.2631182e-01
   4.7300000e+01   7.2631182e-01
   4.7300000e+01   7.2668932e-01
   4.7301000e+01   7.2668932e-01
   4.7301000e+01   7.2744432e-01
   4.7308000e+01   7.2744432e-01
   4.7308000e+01   7.2782182e-01
   4.7309000e+01   7.2782182e-01
   4.7309000e+01   7.2819932e-01
   4.7310000e+01   7.2819932e-01
   4.7310000e+01   7.2857682e-01
   4.7311000e+01   7.2857682e-01
   4.7311000e+01   7.2895432e-01
   4.7312000e+01   7.2895432e-01
   4.7312000e+01   7.2933182e-01
   4.7314000e+01   7.2933182e-01
   4.7314000e+01   7.2970932e-01
   4.7319000e+01   7.2970932e-01
   4.7319000e+01   7.3008683e-01
   4.7333000e+01   7.3008683e-01
   4.7333000e+01   7.3046433e-01
   4.7347000e+01   7.3046433e-01
   4.7347000e+01   7.3084183e-01
   4.7349000e+01   7.3084183e-01
   4.7349000e+01   7.3121933e-01
   4.7350000e+01   7.3121933e-01
   4.7350000e+01   7.3159683e-01
   4.7355000e+01   7.3159683e-01
   4.7355000e+01   7.3197433e-01
   4.7356000e+01   7.3197433e-01
   4.7356000e+01   7.3235183e-01
   4.7357000e+01   7.3235183e-01
   4.7357000e+01   7.3272933e-01
   4.7358000e+01   7.3272933e-01
   4.7358000e+01   7.3348433e-01
   4.7359000e+01   7.3348433e-01
   4.7359000e+01   7.3386183e-01
   4.7360000e+01   7.3386183e-01
   4.7360000e+01   7.3423934e-01
   4.7361000e+01   7.3423934e-01
   4.7361000e+01   7.3461684e-01
   4.7362000e+01   7.3461684e-01
   4.7362000e+01   7.3499434e-01
   4.7363000e+01   7.3499434e-01
   4.7363000e+01   7.3574934e-01
   4.7402000e+01   7.3574934e-01
   4.7402000e+01   7.3612684e-01
   4.7405000e+01   7.3612684e-01
   4.7405000e+01   7.3650434e-01
   4.7408000e+01   7.3650434e-01
   4.7408000e+01   7.3688184e-01
   4.7420000e+01   7.3688184e-01
   4.7420000e+01   7.3725934e-01
   4.7441000e+01   7.3725934e-01
   4.7441000e+01   7.3763684e-01
   4.7449000e+01   7.3763684e-01
   4.7449000e+01   7.3801435e-01
   4.7461000e+01   7.3801435e-01
   4.7461000e+01   7.3839185e-01
   4.7462000e+01   7.3839185e-01
   4.7462000e+01   7.3876935e-01
   4.7477000e+01   7.3876935e-01
   4.7477000e+01   7.3914685e-01
   4.7512000e+01   7.3914685e-01
   4.7512000e+01   7.3952435e-01
   4.7521000e+01   7.3952435e-01
   4.7521000e+01   7.3990185e-01
   4.7526000e+01   7.3990185e-01
   4.7526000e+01   7.4027935e-01
   4.7531000e+01   7.4027935e-01
   4.7531000e+01   7.4103435e-01
   4.7575000e+01   7.4103435e-01
   4.7575000e+01   7.4141185e-01
   4.7582000e+01   7.4141185e-01
   4.7582000e+01   7.4178935e-01
   4.7587000e+01   7.4178935e-01
   4.7587000e+01   7.4216686e-01
   4.7590000e+01   7.4216686e-01
   4.7590000e+01   7.4254436e-01
   4.7592000e+01   7.4254436e-01
   4.7592000e+01   7.4292186e-01
   4.7630000e+01   7.4292186e-01
   4.7630000e+01   7.4329936e-01
   4.7633000e+01   7.4329936e-01
   4.7633000e+01   7.4367686e-01
   4.7636000e+01   7.4367686e-01
   4.7636000e+01   7.4405436e-01
   4.7653000e+01   7.4405436e-01
   4.7653000e+01   7.4443186e-01
   4.7658000e+01   7.4443186e-01
   4.7658000e+01   7.4518686e-01
   4.7660000e+01   7.4518686e-01
   4.7660000e+01   7.4556436e-01
   4.7679000e+01   7.4556436e-01
   4.7679000e+01   7.4594186e-01
   4.7696000e+01   7.4594186e-01
   4.7696000e+01   7.4631937e-01
   4.7700000e+01   7.4631937e-01
   4.7700000e+01   7.4669687e-01
   4.7721000e+01   7.4669687e-01
   4.7721000e+01   7.4707437e-01
   4.7722000e+01   7.4707437e-01
   4.7722000e+01   7.4858437e-01
   4.7723000e+01   7.4858437e-01
   4.7723000e+01   7.4896187e-01
   4.7726000e+01   7.4896187e-01
   4.7726000e+01   7.4971687e-01
   4.7727000e+01   7.4971687e-01
   4.7727000e+01   7.5009438e-01
   4.7728000e+01   7.5009438e-01
   4.7728000e+01   7.5084938e-01
   4.7729000e+01   7.5084938e-01
   4.7729000e+01   7.5198188e-01
   4.7730000e+01   7.5198188e-01
   4.7730000e+01   7.5311438e-01
   4.7731000e+01   7.5311438e-01
   4.7731000e+01   7.5386938e-01
   4.7732000e+01   7.5386938e-01
   4.7732000e+01   7.5424689e-01
   4.7733000e+01   7.5424689e-01
   4.7733000e+01   7.5500189e-01
   4.7734000e+01   7.5500189e-01
   4.7734000e+01   7.5613439e-01
   4.7735000e+01   7.5613439e-01
   4.7735000e+01   7.5688939e-01
   4.7736000e+01   7.5688939e-01
   4.7736000e+01   7.5877690e-01
   4.7737000e+01   7.5877690e-01
   4.7737000e+01   7.5915440e-01
   4.7738000e+01   7.5915440e-01
   4.7738000e+01   7.6066440e-01
   4.7739000e+01   7.6066440e-01
   4.7739000e+01   7.6255191e-01
   4.7740000e+01   7.6255191e-01
   4.7740000e+01   7.6406191e-01
   4.7741000e+01   7.6406191e-01
   4.7741000e+01   7.6708192e-01
   4.7742000e+01   7.6708192e-01
   4.7742000e+01   7.6972442e-01
   4.7743000e+01   7.6972442e-01
   4.7743000e+01   7.7312193e-01
   4.7744000e+01   7.7312193e-01
   4.7744000e+01   7.7425444e-01
   4.7745000e+01   7.7425444e-01
   4.7745000e+01   7.7651944e-01
   4.7746000e+01   7.7651944e-01
   4.7746000e+01   7.8029445e-01
   4.7747000e+01   7.8029445e-01
   4.7747000e+01   7.8255946e-01
   4.7748000e+01   7.8255946e-01
   4.7748000e+01   7.8520196e-01
   4.7749000e+01   7.8520196e-01
   4.7749000e+01   7.8633447e-01
   4.7750000e+01   7.8633447e-01
   4.7750000e+01   7.8784447e-01
   4.7751000e+01   7.8784447e-01
   4.7751000e+01   7.9539449e-01
   4.7752000e+01   7.9539449e-01
   4.7752000e+01   8.0030200e-01
   4.7753000e+01   8.0030200e-01
   4.7753000e+01   8.0445451e-01
   4.7754000e+01   8.0445451e-01
   4.7754000e+01   8.0822952e-01
   4.7755000e+01   8.0822952e-01
   4.7755000e+01   8.1389203e-01
   4.7756000e+01   8.1389203e-01
   4.7756000e+01   8.1842205e-01
   4.7757000e+01   8.1842205e-01
   4.7757000e+01   8.2181955e-01
   4.7758000e+01   8.2181955e-01
   4.7758000e+01   8.2559456e-01
   4.7759000e+01   8.2559456e-01
   4.7759000e+01   8.2861457e-01
   4.7760000e+01   8.2861457e-01
   4.7760000e+01   8.3238958e-01
   4.7761000e+01   8.3238958e-01
   4.7761000e+01   8.3842960e-01
   4.7762000e+01   8.3842960e-01
   4.7762000e+01   8.4597961e-01
   4.7763000e+01   8.4597961e-01
   4.7763000e+01   8.5050963e-01
   4.7764000e+01   8.5050963e-01
   4.7764000e+01   8.5428464e-01
   4.7765000e+01   8.5428464e-01
   4.7765000e+01   8.5994715e-01
   4.7766000e+01   8.5994715e-01
   4.7766000e+01   8.6334466e-01
   4.7767000e+01   8.6334466e-01
   4.7767000e+01   8.6485466e-01
   4.7768000e+01   8.6485466e-01
   4.7768000e+01   8.6862967e-01
   4.7769000e+01   8.6862967e-01
   4.7769000e+01   8.7278218e-01
   4.7770000e+01   8.7278218e-01
   4.7770000e+01   8.8033220e-01
   4.7771000e+01   8.8033220e-01
   4.7771000e+01   8.8221971e-01
   4.7772000e+01   8.8221971e-01
   4.7772000e+01   8.8561721e-01
   4.7773000e+01   8.8561721e-01
   4.7773000e+01   8.8939222e-01
   4.7774000e+01   8.8939222e-01
   4.7774000e+01   8.9618724e-01
   4.7775000e+01   8.9618724e-01
   4.7775000e+01   8.9769724e-01
   4.7776000e+01   8.9769724e-01
   4.7776000e+01   9.0071725e-01
   4.7777000e+01   9.0071725e-01
   4.7777000e+01   9.0449226e-01
   4.7778000e+01   9.0449226e-01
   4.7778000e+01   9.0788977e-01
   4.7779000e+01   9.0788977e-01
   4.7779000e+01   9.1090978e-01
   4.7780000e+01   9.1090978e-01
   4.7780000e+01   9.1430729e-01
   4.7781000e+01   9.1430729e-01
   4.7781000e+01   9.1657229e-01
   4.7782000e+01   9.1657229e-01
   4.7782000e+01   9.1921480e-01
   4.7783000e+01   9.1921480e-01
   4.7783000e+01   9.2147980e-01
   4.7784000e+01   9.2147980e-01
   4.7784000e+01   9.2487731e-01
   4.7785000e+01   9.2487731e-01
   4.7785000e+01   9.2638732e-01
   4.7786000e+01   9.2638732e-01
   4.7786000e+01   9.2865232e-01
   4.7787000e+01   9.2865232e-01
   4.7787000e+01   9.2940732e-01
   4.7788000e+01   9.2940732e-01
   4.7788000e+01   9.3129483e-01
   4.7789000e+01   9.3129483e-01
   4.7789000e+01   9.3204983e-01
   4.7790000e+01   9.3204983e-01
   4.7790000e+01   9.3318233e-01
   4.7791000e+01   9.3318233e-01
   4.7791000e+01   9.3431484e-01
   4.7792000e+01   9.3431484e-01
   4.7792000e+01   9.3582484e-01
   4.7793000e+01   9.3582484e-01
   4.7793000e+01   9.3846735e-01
   4.7794000e+01   9.3846735e-01
   4.7794000e+01   9.4148735e-01
   4.7795000e+01   9.4148735e-01
   4.7795000e+01   9.4337486e-01
   4.7796000e+01   9.4337486e-01
   4.7796000e+01   9.4714987e-01
   4.7797000e+01   9.4714987e-01
   4.7797000e+01   9.4752737e-01
   4.7798000e+01   9.4752737e-01
   4.7798000e+01   9.4941487e-01
   4.7799000e+01   9.4941487e-01
   4.7799000e+01   9.5205738e-01
   4.7800000e+01   9.5205738e-01
   4.7800000e+01   9.5432239e-01
   4.7801000e+01   9.5432239e-01
   4.7801000e+01   9.5734239e-01
   4.7802000e+01   9.5734239e-01
   4.7802000e+01   9.5809740e-01
   4.7803000e+01   9.5809740e-01
   4.7803000e+01   9.5847490e-01
   4.7804000e+01   9.5847490e-01
   4.7804000e+01   9.5998490e-01
   4.7805000e+01   9.5998490e-01
   4.7805000e+01   9.6262741e-01
   4.7806000e+01   9.6262741e-01
   4.7806000e+01   9.6451491e-01
   4.7807000e+01   9.6451491e-01
   4.7807000e+01   9.6602492e-01
   4.7808000e+01   9.6602492e-01
   4.7808000e+01   9.6828992e-01
   4.7809000e+01   9.6828992e-01
   4.7809000e+01   9.6979992e-01
   4.7810000e+01   9.6979992e-01
   4.7810000e+01   9.7168743e-01
   4.7811000e+01   9.7168743e-01
   4.7811000e+01   9.7281993e-01
   4.7812000e+01   9.7281993e-01
   4.7812000e+01   9.7432994e-01
   4.7813000e+01   9.7432994e-01
   4.7813000e+01   9.7546244e-01
   4.7814000e+01   9.7546244e-01
   4.7814000e+01   9.7772744e-01
   4.7815000e+01   9.7772744e-01
   4.7815000e+01   9.7885995e-01
   4.7816000e+01   9.7885995e-01
   4.7816000e+01   9.7923745e-01
   4.7817000e+01   9.7923745e-01
   4.7817000e+01   9.8112495e-01
   4.7818000e+01   9.8112495e-01
   4.7818000e+01   9.8263496e-01
   4.7819000e+01   9.8263496e-01
   4.7819000e+01   9.8338996e-01
   4.7820000e+01   9.8338996e-01
   4.7820000e+01   9.8376746e-01
   4.7823000e+01   9.8376746e-01
   4.7823000e+01   9.8452246e-01
   4.7825000e+01   9.8452246e-01
   4.7825000e+01   9.8489996e-01
   4.7827000e+01   9.8489996e-01
   4.7827000e+01   9.8527746e-01
   4.7842000e+01   9.8527746e-01
   4.7842000e+01   9.8565496e-01
   4.7844000e+01   9.8565496e-01
   4.7844000e+01   9.8603247e-01
   4.7906000e+01   9.8603247e-01
   4.7906000e+01   9.8640997e-01
   4.7908000e+01   9.8640997e-01
   4.7908000e+01   9.8678747e-01
   4.7926000e+01   9.8678747e-01
   4.7926000e+01   9.8716497e-01
   4.7927000e+01   9.8716497e-01
   4.7927000e+01   9.8754247e-01
   4.7933000e+01   9.8754247e-01
   4.7933000e+01   9.8791997e-01
   4.7973000e+01   9.8791997e-01
   4.7973000e+01   9.8829747e-01
   4.7986000e+01   9.8829747e-01
   4.7986000e+01   9.8867497e-01
   4.7995000e+01   9.8867497e-01
   4.7995000e+01   9.8905247e-01
   4.8040000e+01   9.8905247e-01
   4.8040000e+01   9.8942997e-01
   4.8045000e+01   9.8942997e-01
   4.8045000e+01   9.8980747e-01
   4.8059000e+01   9.8980747e-01
   4.8059000e+01   9.9018498e-01
   4.8061000e+01   9.9018498e-01
   4.8061000e+01   9.9093998e-01
   4.8088000e+01   9.9093998e-01
   4.8088000e+01   9.9131748e-01
   4.8104000e+01   9.9131748e-01
   4.8104000e+01   9.9169498e-01
   4.8154000e+01   9.9169498e-01
   4.8154000e+01   9.9207248e-01
   4.8172000e+01   9.9207248e-01
   4.8172000e+01   9.9244998e-01
   4.8184000e+01   9.9244998e-01
   4.8184000e+01   9.9282748e-01
   4.8201000e+01   9.9282748e-01
   4.8201000e+01   9.9320498e-01
   4.8203000e+01   9.9320498e-01
   4.8203000e+01   9.9358248e-01
   4.8220000e+01   9.9358248e-01
   4.8220000e+01   9.9395998e-01
   4.8262000e+01   9.9395998e-01
   4.8262000e+01   9.9433749e-01
   4.8265000e+01   9.9433749e-01
   4.8265000e+01   9.9471499e-01
   4.8267000e+01   9.9471499e-01
   4.8267000e+01   9.9509249e-01
   4.8281000e+01   9.9509249e-01
   4.8281000e+01   9.9546999e-01
   4.8292000e+01   9.9546999e-01
   4.8292000e+01   9.9584749e-01
   4.8316000e+01   9.9584749e-01
   4.8316000e+01   9.9622499e-01
   4.8318000e+01   9.9622499e-01
   4.8318000e+01   9.9660249e-01
   4.8319000e+01   9.9660249e-01
   4.8319000e+01   9.9697999e-01
   4.8321000e+01   9.9697999e-01
   4.8321000e+01   9.9773499e-01
   4.8328000e+01   9.9773499e-01
   4.8328000e+01   9.9811250e-01
   4.8339000e+01   9.9811250e-01
   4.8339000e+01   9.9849000e-01
   4.8341000e+01   9.9849000e-01
   4.8341000e+01   9.9886750e-01
   4.8353000e+01   9.9886750e-01
   4.8353000e+01   9.9924500e-01
   4.9015000e+01   9.9924500e-01
   4.9015000e+01   9.9962250e-01
   5.0297000e+01   9.9962250e-01
   5.0297000e+01   1.0000000e+00
#             Inf   1.0000000e+00


==> figures/cdf_plot/processed_data/default_mps/default_mps_cdf/alexnet_result.csv <==
            -Inf   0.0000000e+00
   4.0190000e+00   0.0000000e+00
   4.0190000e+00   1.8832392e-03
   4.1360000e+00   1.8832392e-03
   4.1360000e+00   3.7664783e-03
   7.9630000e+00   3.7664783e-03
   7.9630000e+00   5.6497175e-03
   1.0131000e+01   5.6497175e-03
   1.0131000e+01   7.5329567e-03
   1.0337000e+01   7.5329567e-03
   1.0337000e+01   9.4161959e-03
   1.0346000e+01   9.4161959e-03
   1.0346000e+01   1.1299435e-02
   1.0348000e+01   1.1299435e-02
   1.0348000e+01   1.3182674e-02
   1.0358000e+01   1.3182674e-02
   1.0358000e+01   1.5065913e-02
   1.0376000e+01   1.5065913e-02
   1.0376000e+01   1.6949153e-02
   1.0389000e+01   1.6949153e-02
   1.0389000e+01   1.8832392e-02
   1.0401000e+01   1.8832392e-02
   1.0401000e+01   2.0715631e-02
   1.0403000e+01   2.0715631e-02
   1.0403000e+01   2.2598870e-02
   1.0407000e+01   2.2598870e-02
   1.0407000e+01   2.4482109e-02
   1.0416000e+01   2.4482109e-02
   1.0416000e+01   2.6365348e-02
   1.0803000e+01   2.6365348e-02
   1.0803000e+01   2.8248588e-02
   1.1976000e+01   2.8248588e-02
   1.1976000e+01   3.0131827e-02
   1.2024000e+01   3.0131827e-02
   1.2024000e+01   3.2015066e-02
   1.2026000e+01   3.2015066e-02
   1.2026000e+01   3.3898305e-02
   1.2028000e+01   3.3898305e-02
   1.2028000e+01   3.5781544e-02
   1.2054000e+01   3.5781544e-02
   1.2054000e+01   3.7664783e-02
   1.2076000e+01   3.7664783e-02
   1.2076000e+01   3.9548023e-02
   1.2130000e+01   3.9548023e-02
   1.2130000e+01   4.1431262e-02
   1.2135000e+01   4.1431262e-02
   1.2135000e+01   4.3314501e-02
   1.2259000e+01   4.3314501e-02
   1.2259000e+01   4.5197740e-02
   1.2305000e+01   4.5197740e-02
   1.2305000e+01   4.7080979e-02
   1.2336000e+01   4.7080979e-02
   1.2336000e+01   4.8964218e-02
   1.2343000e+01   4.8964218e-02
   1.2343000e+01   5.0847458e-02
   1.2346000e+01   5.0847458e-02
   1.2346000e+01   5.2730697e-02
   1.2351000e+01   5.2730697e-02
   1.2351000e+01   5.4613936e-02
   1.2352000e+01   5.4613936e-02
   1.2352000e+01   5.6497175e-02
   1.2360000e+01   5.6497175e-02
   1.2360000e+01   5.8380414e-02
   1.2382000e+01   5.8380414e-02
   1.2382000e+01   6.0263653e-02
   1.2412000e+01   6.0263653e-02
   1.2412000e+01   6.2146893e-02
   1.2414000e+01   6.2146893e-02
   1.2414000e+01   6.4030132e-02
   1.2416000e+01   6.4030132e-02
   1.2416000e+01   6.5913371e-02
   1.2418000e+01   6.5913371e-02
   1.2418000e+01   6.7796610e-02
   1.2422000e+01   6.7796610e-02
   1.2422000e+01   6.9679849e-02
   1.2430000e+01   6.9679849e-02
   1.2430000e+01   7.1563089e-02
   1.2455000e+01   7.1563089e-02
   1.2455000e+01   7.5329567e-02
   1.2457000e+01   7.5329567e-02
   1.2457000e+01   7.7212806e-02
   1.2467000e+01   7.7212806e-02
   1.2467000e+01   7.9096045e-02
   1.2469000e+01   7.9096045e-02
   1.2469000e+01   8.2862524e-02
   1.2479000e+01   8.2862524e-02
   1.2479000e+01   8.4745763e-02
   1.2484000e+01   8.4745763e-02
   1.2484000e+01   8.6629002e-02
   1.2503000e+01   8.6629002e-02
   1.2503000e+01   8.8512241e-02
   1.2574000e+01   8.8512241e-02
   1.2574000e+01   9.0395480e-02
   1.2584000e+01   9.0395480e-02
   1.2584000e+01   9.2278719e-02
   1.2642000e+01   9.2278719e-02
   1.2642000e+01   9.4161959e-02
   1.2817000e+01   9.4161959e-02
   1.2817000e+01   9.6045198e-02
   1.2873000e+01   9.6045198e-02
   1.2873000e+01   9.7928437e-02
   1.2877000e+01   9.7928437e-02
   1.2877000e+01   9.9811676e-02
   1.2976000e+01   9.9811676e-02
   1.2976000e+01   1.0169492e-01
   1.3088000e+01   1.0169492e-01
   1.3088000e+01   1.0357815e-01
   1.4026000e+01   1.0357815e-01
   1.4026000e+01   1.0546139e-01
   1.4076000e+01   1.0546139e-01
   1.4076000e+01   1.0734463e-01
   1.4134000e+01   1.0734463e-01
   1.4134000e+01   1.0922787e-01
   1.4156000e+01   1.0922787e-01
   1.4156000e+01   1.1111111e-01
   1.4214000e+01   1.1111111e-01
   1.4214000e+01   1.1299435e-01
   1.4241000e+01   1.1299435e-01
   1.4241000e+01   1.1487759e-01
   1.4260000e+01   1.1487759e-01
   1.4260000e+01   1.1676083e-01
   1.4305000e+01   1.1676083e-01
   1.4305000e+01   1.1864407e-01
   1.4337000e+01   1.1864407e-01
   1.4337000e+01   1.2052731e-01
   1.4389000e+01   1.2052731e-01
   1.4389000e+01   1.2241055e-01
   1.4420000e+01   1.2241055e-01
   1.4420000e+01   1.2429379e-01
   1.4425000e+01   1.2429379e-01
   1.4425000e+01   1.2617702e-01
   1.4478000e+01   1.2617702e-01
   1.4478000e+01   1.2806026e-01
   1.4504000e+01   1.2806026e-01
   1.4504000e+01   1.2994350e-01
   1.4512000e+01   1.2994350e-01
   1.4512000e+01   1.3370998e-01
   1.4518000e+01   1.3370998e-01
   1.4518000e+01   1.3747646e-01
   1.4523000e+01   1.3747646e-01
   1.4523000e+01   1.3935970e-01
   1.4526000e+01   1.3935970e-01
   1.4526000e+01   1.4312618e-01
   1.4535000e+01   1.4312618e-01
   1.4535000e+01   1.4500942e-01
   1.4538000e+01   1.4500942e-01
   1.4538000e+01   1.4689266e-01
   1.4541000e+01   1.4689266e-01
   1.4541000e+01   1.4877589e-01
   1.4546000e+01   1.4877589e-01
   1.4546000e+01   1.5065913e-01
   1.4552000e+01   1.5065913e-01
   1.4552000e+01   1.5254237e-01
   1.4557000e+01   1.5254237e-01
   1.4557000e+01   1.5442561e-01
   1.4564000e+01   1.5442561e-01
   1.4564000e+01   1.5630885e-01
   1.4569000e+01   1.5630885e-01
   1.4569000e+01   1.5819209e-01
   1.4570000e+01   1.5819209e-01
   1.4570000e+01   1.6195857e-01
   1.4586000e+01   1.6195857e-01
   1.4586000e+01   1.6384181e-01
   1.4594000e+01   1.6384181e-01
   1.4594000e+01   1.6572505e-01
   1.4595000e+01   1.6572505e-01
   1.4595000e+01   1.6760829e-01
   1.4643000e+01   1.6760829e-01
   1.4643000e+01   1.6949153e-01
   1.4696000e+01   1.6949153e-01
   1.4696000e+01   1.7137476e-01
   1.4754000e+01   1.7137476e-01
   1.4754000e+01   1.7325800e-01
   1.4869000e+01   1.7325800e-01
   1.4869000e+01   1.7514124e-01
   1.4919000e+01   1.7514124e-01
   1.4919000e+01   1.7702448e-01
   1.5040000e+01   1.7702448e-01
   1.5040000e+01   1.7890772e-01
   1.5072000e+01   1.7890772e-01
   1.5072000e+01   1.8079096e-01
   1.5095000e+01   1.8079096e-01
   1.5095000e+01   1.8267420e-01
   1.5298000e+01   1.8267420e-01
   1.5298000e+01   1.8455744e-01
   1.6471000e+01   1.8455744e-01
   1.6471000e+01   1.8644068e-01
   1.6473000e+01   1.8644068e-01
   1.6473000e+01   1.8832392e-01
   1.6569000e+01   1.8832392e-01
   1.6569000e+01   1.9020716e-01
   1.6570000e+01   1.9020716e-01
   1.6570000e+01   1.9209040e-01
   1.6573000e+01   1.9209040e-01
   1.6573000e+01   1.9397363e-01
   1.6576000e+01   1.9397363e-01
   1.6576000e+01   1.9585687e-01
   1.6577000e+01   1.9585687e-01
   1.6577000e+01   1.9774011e-01
   1.6581000e+01   1.9774011e-01
   1.6581000e+01   2.0150659e-01
   1.6582000e+01   2.0150659e-01
   1.6582000e+01   2.0338983e-01
   1.6585000e+01   2.0338983e-01
   1.6585000e+01   2.0527307e-01
   1.6586000e+01   2.0527307e-01
   1.6586000e+01   2.0715631e-01
   1.6588000e+01   2.0715631e-01
   1.6588000e+01   2.0903955e-01
   1.6591000e+01   2.0903955e-01
   1.6591000e+01   2.1092279e-01
   1.6593000e+01   2.1092279e-01
   1.6593000e+01   2.1280603e-01
   1.6594000e+01   2.1280603e-01
   1.6594000e+01   2.1657250e-01
   1.6601000e+01   2.1657250e-01
   1.6601000e+01   2.2033898e-01
   1.6606000e+01   2.2033898e-01
   1.6606000e+01   2.2222222e-01
   1.6618000e+01   2.2222222e-01
   1.6618000e+01   2.2410546e-01
   1.6627000e+01   2.2410546e-01
   1.6627000e+01   2.2598870e-01
   1.6629000e+01   2.2598870e-01
   1.6629000e+01   2.2787194e-01
   1.6630000e+01   2.2787194e-01
   1.6630000e+01   2.2975518e-01
   1.6632000e+01   2.2975518e-01
   1.6632000e+01   2.3352166e-01
   1.6636000e+01   2.3352166e-01
   1.6636000e+01   2.3540490e-01
   1.6648000e+01   2.3540490e-01
   1.6648000e+01   2.3917137e-01
   1.6650000e+01   2.3917137e-01
   1.6650000e+01   2.4105461e-01
   1.6651000e+01   2.4105461e-01
   1.6651000e+01   2.4293785e-01
   1.6653000e+01   2.4293785e-01
   1.6653000e+01   2.4482109e-01
   1.6655000e+01   2.4482109e-01
   1.6655000e+01   2.4670433e-01
   1.6663000e+01   2.4670433e-01
   1.6663000e+01   2.4858757e-01
   1.6700000e+01   2.4858757e-01
   1.6700000e+01   2.5047081e-01
   1.6701000e+01   2.5047081e-01
   1.6701000e+01   2.5235405e-01
   1.6704000e+01   2.5235405e-01
   1.6704000e+01   2.5423729e-01
   1.6707000e+01   2.5423729e-01
   1.6707000e+01   2.5800377e-01
   1.6740000e+01   2.5800377e-01
   1.6740000e+01   2.5988701e-01
   1.6741000e+01   2.5988701e-01
   1.6741000e+01   2.6177024e-01
   1.6749000e+01   2.6177024e-01
   1.6749000e+01   2.6365348e-01
   1.6757000e+01   2.6365348e-01
   1.6757000e+01   2.6553672e-01
   1.6922000e+01   2.6553672e-01
   1.6922000e+01   2.6741996e-01
   1.6978000e+01   2.6741996e-01
   1.6978000e+01   2.6930320e-01
   1.6984000e+01   2.6930320e-01
   1.6984000e+01   2.7118644e-01
   1.7023000e+01   2.7118644e-01
   1.7023000e+01   2.7306968e-01
   1.7040000e+01   2.7306968e-01
   1.7040000e+01   2.7495292e-01
   1.7046000e+01   2.7495292e-01
   1.7046000e+01   2.7683616e-01
   1.7136000e+01   2.7683616e-01
   1.7136000e+01   2.7871940e-01
   1.7150000e+01   2.7871940e-01
   1.7150000e+01   2.8060264e-01
   1.7312000e+01   2.8060264e-01
   1.7312000e+01   2.8248588e-01
   1.7405000e+01   2.8248588e-01
   1.7405000e+01   2.8436911e-01
   1.7558000e+01   2.8436911e-01
   1.7558000e+01   2.8625235e-01
   1.7946000e+01   2.8625235e-01
   1.7946000e+01   2.8813559e-01
   1.8267000e+01   2.8813559e-01
   1.8267000e+01   2.9001883e-01
   1.8314000e+01   2.9001883e-01
   1.8314000e+01   2.9190207e-01
   1.8408000e+01   2.9190207e-01
   1.8408000e+01   2.9378531e-01
   1.8411000e+01   2.9378531e-01
   1.8411000e+01   2.9566855e-01
   1.8473000e+01   2.9566855e-01
   1.8473000e+01   2.9755179e-01
   1.8582000e+01   2.9755179e-01
   1.8582000e+01   2.9943503e-01
   1.8591000e+01   2.9943503e-01
   1.8591000e+01   3.0131827e-01
   1.8661000e+01   3.0131827e-01
   1.8661000e+01   3.0320151e-01
   1.8667000e+01   3.0320151e-01
   1.8667000e+01   3.0508475e-01
   1.8678000e+01   3.0508475e-01
   1.8678000e+01   3.0696798e-01
   1.8680000e+01   3.0696798e-01
   1.8680000e+01   3.1073446e-01
   1.8689000e+01   3.1073446e-01
   1.8689000e+01   3.1450094e-01
   1.8690000e+01   3.1450094e-01
   1.8690000e+01   3.1826742e-01
   1.8691000e+01   3.1826742e-01
   1.8691000e+01   3.2015066e-01
   1.8702000e+01   3.2015066e-01
   1.8702000e+01   3.2203390e-01
   1.8704000e+01   3.2203390e-01
   1.8704000e+01   3.2580038e-01
   1.8712000e+01   3.2580038e-01
   1.8712000e+01   3.2768362e-01
   1.8716000e+01   3.2768362e-01
   1.8716000e+01   3.2956685e-01
   1.8738000e+01   3.2956685e-01
   1.8738000e+01   3.3145009e-01
   1.8750000e+01   3.3145009e-01
   1.8750000e+01   3.3333333e-01
   1.8801000e+01   3.3333333e-01
   1.8801000e+01   3.3521657e-01
   1.8815000e+01   3.3521657e-01
   1.8815000e+01   3.3709981e-01
   1.8829000e+01   3.3709981e-01
   1.8829000e+01   3.3898305e-01
   1.8909000e+01   3.3898305e-01
   1.8909000e+01   3.4086629e-01
   1.8911000e+01   3.4086629e-01
   1.8911000e+01   3.4274953e-01
   1.8931000e+01   3.4274953e-01
   1.8931000e+01   3.4463277e-01
   1.9127000e+01   3.4463277e-01
   1.9127000e+01   3.4651601e-01
   1.9158000e+01   3.4651601e-01
   1.9158000e+01   3.4839925e-01
   1.9167000e+01   3.4839925e-01
   1.9167000e+01   3.5028249e-01
   1.9183000e+01   3.5028249e-01
   1.9183000e+01   3.5216573e-01
   1.9205000e+01   3.5216573e-01
   1.9205000e+01   3.5404896e-01
   1.9228000e+01   3.5404896e-01
   1.9228000e+01   3.5593220e-01
   1.9307000e+01   3.5593220e-01
   1.9307000e+01   3.5781544e-01
   1.9368000e+01   3.5781544e-01
   1.9368000e+01   3.5969868e-01
   1.9384000e+01   3.5969868e-01
   1.9384000e+01   3.6158192e-01
   1.9395000e+01   3.6158192e-01
   1.9395000e+01   3.6346516e-01
   1.9437000e+01   3.6346516e-01
   1.9437000e+01   3.6534840e-01
   1.9448000e+01   3.6534840e-01
   1.9448000e+01   3.6723164e-01
   1.9499000e+01   3.6723164e-01
   1.9499000e+01   3.6911488e-01
   1.9504000e+01   3.6911488e-01
   1.9504000e+01   3.7099812e-01
   1.9507000e+01   3.7099812e-01
   1.9507000e+01   3.7288136e-01
   1.9535000e+01   3.7288136e-01
   1.9535000e+01   3.7476460e-01
   1.9552000e+01   3.7476460e-01
   1.9552000e+01   3.7664783e-01
   1.9607000e+01   3.7664783e-01
   1.9607000e+01   3.7853107e-01
   1.9790000e+01   3.7853107e-01
   1.9790000e+01   3.8041431e-01
   1.9820000e+01   3.8041431e-01
   1.9820000e+01   3.8229755e-01
   1.9901000e+01   3.8229755e-01
   1.9901000e+01   3.8418079e-01
   1.9915000e+01   3.8418079e-01
   1.9915000e+01   3.8606403e-01
   2.0068000e+01   3.8606403e-01
   2.0068000e+01   3.8794727e-01
   2.0078000e+01   3.8794727e-01
   2.0078000e+01   3.8983051e-01
   2.0134000e+01   3.8983051e-01
   2.0134000e+01   3.9171375e-01
   2.0152000e+01   3.9171375e-01
   2.0152000e+01   3.9359699e-01
   2.0163000e+01   3.9359699e-01
   2.0163000e+01   3.9548023e-01
   2.0165000e+01   3.9548023e-01
   2.0165000e+01   3.9736347e-01
   2.0221000e+01   3.9736347e-01
   2.0221000e+01   3.9924670e-01
   2.0264000e+01   3.9924670e-01
   2.0264000e+01   4.0112994e-01
   2.0418000e+01   4.0112994e-01
   2.0418000e+01   4.0301318e-01
   2.0467000e+01   4.0301318e-01
   2.0467000e+01   4.0489642e-01
   2.0537000e+01   4.0489642e-01
   2.0537000e+01   4.0677966e-01
   2.0561000e+01   4.0677966e-01
   2.0561000e+01   4.0866290e-01
   2.0569000e+01   4.0866290e-01
   2.0569000e+01   4.1054614e-01
   2.0579000e+01   4.1054614e-01
   2.0579000e+01   4.1242938e-01
   2.0588000e+01   4.1242938e-01
   2.0588000e+01   4.1431262e-01
   2.0712000e+01   4.1431262e-01
   2.0712000e+01   4.1619586e-01
   2.0738000e+01   4.1619586e-01
   2.0738000e+01   4.1807910e-01
   2.0739000e+01   4.1807910e-01
   2.0739000e+01   4.1996234e-01
   2.0742000e+01   4.1996234e-01
   2.0742000e+01   4.2184557e-01
   2.0743000e+01   4.2184557e-01
   2.0743000e+01   4.2372881e-01
   2.0751000e+01   4.2372881e-01
   2.0751000e+01   4.2561205e-01
   2.0753000e+01   4.2561205e-01
   2.0753000e+01   4.2749529e-01
   2.0761000e+01   4.2749529e-01
   2.0761000e+01   4.2937853e-01
   2.0767000e+01   4.2937853e-01
   2.0767000e+01   4.3126177e-01
   2.0789000e+01   4.3126177e-01
   2.0789000e+01   4.3314501e-01
   2.0790000e+01   4.3314501e-01
   2.0790000e+01   4.3502825e-01
   2.0802000e+01   4.3502825e-01
   2.0802000e+01   4.3691149e-01
   2.0804000e+01   4.3691149e-01
   2.0804000e+01   4.4067797e-01
   2.0805000e+01   4.4067797e-01
   2.0805000e+01   4.4256121e-01
   2.0873000e+01   4.4256121e-01
   2.0873000e+01   4.4444444e-01
   2.0945000e+01   4.4444444e-01
   2.0945000e+01   4.4632768e-01
   2.0968000e+01   4.4632768e-01
   2.0968000e+01   4.4821092e-01
   2.1008000e+01   4.4821092e-01
   2.1008000e+01   4.5009416e-01
   2.1057000e+01   4.5009416e-01
   2.1057000e+01   4.5197740e-01
   2.1069000e+01   4.5197740e-01
   2.1069000e+01   4.5386064e-01
   2.1188000e+01   4.5386064e-01
   2.1188000e+01   4.5574388e-01
   2.1191000e+01   4.5574388e-01
   2.1191000e+01   4.5762712e-01
   2.1212000e+01   4.5762712e-01
   2.1212000e+01   4.5951036e-01
   2.1233000e+01   4.5951036e-01
   2.1233000e+01   4.6139360e-01
   2.1283000e+01   4.6139360e-01
   2.1283000e+01   4.6327684e-01
   2.1286000e+01   4.6327684e-01
   2.1286000e+01   4.6516008e-01
   2.1309000e+01   4.6516008e-01
   2.1309000e+01   4.6704331e-01
   2.1373000e+01   4.6704331e-01
   2.1373000e+01   4.6892655e-01
   2.1442000e+01   4.6892655e-01
   2.1442000e+01   4.7080979e-01
   2.1489000e+01   4.7080979e-01
   2.1489000e+01   4.7457627e-01
   2.1502000e+01   4.7457627e-01
   2.1502000e+01   4.7645951e-01
   2.1564000e+01   4.7645951e-01
   2.1564000e+01   4.7834275e-01
   2.1626000e+01   4.7834275e-01
   2.1626000e+01   4.8022599e-01
   2.1653000e+01   4.8022599e-01
   2.1653000e+01   4.8210923e-01
   2.1745000e+01   4.8210923e-01
   2.1745000e+01   4.8399247e-01
   2.1838000e+01   4.8399247e-01
   2.1838000e+01   4.8587571e-01
   2.1842000e+01   4.8587571e-01
   2.1842000e+01   4.8775895e-01
   2.1900000e+01   4.8775895e-01
   2.1900000e+01   4.8964218e-01
   2.1949000e+01   4.8964218e-01
   2.1949000e+01   4.9152542e-01
   2.1971000e+01   4.9152542e-01
   2.1971000e+01   4.9340866e-01
   2.1983000e+01   4.9340866e-01
   2.1983000e+01   4.9529190e-01
   2.2007000e+01   4.9529190e-01
   2.2007000e+01   4.9717514e-01
   2.2011000e+01   4.9717514e-01
   2.2011000e+01   4.9905838e-01
   2.2025000e+01   4.9905838e-01
   2.2025000e+01   5.0094162e-01
   2.2030000e+01   5.0094162e-01
   2.2030000e+01   5.0282486e-01
   2.2056000e+01   5.0282486e-01
   2.2056000e+01   5.0470810e-01
   2.2084000e+01   5.0470810e-01
   2.2084000e+01   5.0659134e-01
   2.2142000e+01   5.0659134e-01
   2.2142000e+01   5.0847458e-01
   2.2160000e+01   5.0847458e-01
   2.2160000e+01   5.1035782e-01
   2.2186000e+01   5.1035782e-01
   2.2186000e+01   5.1224105e-01
   2.2193000e+01   5.1224105e-01
   2.2193000e+01   5.1412429e-01
   2.2198000e+01   5.1412429e-01
   2.2198000e+01   5.1600753e-01
   2.2218000e+01   5.1600753e-01
   2.2218000e+01   5.1789077e-01
   2.2234000e+01   5.1789077e-01
   2.2234000e+01   5.1977401e-01
   2.2282000e+01   5.1977401e-01
   2.2282000e+01   5.2165725e-01
   2.2290000e+01   5.2165725e-01
   2.2290000e+01   5.2354049e-01
   2.2323000e+01   5.2354049e-01
   2.2323000e+01   5.2542373e-01
   2.2326000e+01   5.2542373e-01
   2.2326000e+01   5.2730697e-01
   2.2334000e+01   5.2730697e-01
   2.2334000e+01   5.2919021e-01
   2.2370000e+01   5.2919021e-01
   2.2370000e+01   5.3107345e-01
   2.2379000e+01   5.3107345e-01
   2.2379000e+01   5.3295669e-01
   2.2404000e+01   5.3295669e-01
   2.2404000e+01   5.3483992e-01
   2.2418000e+01   5.3483992e-01
   2.2418000e+01   5.3672316e-01
   2.2457000e+01   5.3672316e-01
   2.2457000e+01   5.3860640e-01
   2.2464000e+01   5.3860640e-01
   2.2464000e+01   5.4048964e-01
   2.2478000e+01   5.4048964e-01
   2.2478000e+01   5.4237288e-01
   2.2511000e+01   5.4237288e-01
   2.2511000e+01   5.4425612e-01
   2.2516000e+01   5.4425612e-01
   2.2516000e+01   5.4613936e-01
   2.2545000e+01   5.4613936e-01
   2.2545000e+01   5.4802260e-01
   2.2558000e+01   5.4802260e-01
   2.2558000e+01   5.4990584e-01
   2.2563000e+01   5.4990584e-01
   2.2563000e+01   5.5178908e-01
   2.2580000e+01   5.5178908e-01
   2.2580000e+01   5.5367232e-01
   2.2589000e+01   5.5367232e-01
   2.2589000e+01   5.5555556e-01
   2.2602000e+01   5.5555556e-01
   2.2602000e+01   5.5743879e-01
   2.2613000e+01   5.5743879e-01
   2.2613000e+01   5.6120527e-01
   2.2640000e+01   5.6120527e-01
   2.2640000e+01   5.6308851e-01
   2.2641000e+01   5.6308851e-01
   2.2641000e+01   5.6497175e-01
   2.2642000e+01   5.6497175e-01
   2.2642000e+01   5.6685499e-01
   2.2651000e+01   5.6685499e-01
   2.2651000e+01   5.6873823e-01
   2.2658000e+01   5.6873823e-01
   2.2658000e+01   5.7062147e-01
   2.2661000e+01   5.7062147e-01
   2.2661000e+01   5.7250471e-01
   2.2692000e+01   5.7250471e-01
   2.2692000e+01   5.7438795e-01
   2.2694000e+01   5.7438795e-01
   2.2694000e+01   5.7627119e-01
   2.2750000e+01   5.7627119e-01
   2.2750000e+01   5.7815443e-01
   2.2818000e+01   5.7815443e-01
   2.2818000e+01   5.8003766e-01
   2.2820000e+01   5.8003766e-01
   2.2820000e+01   5.8192090e-01
   2.2821000e+01   5.8192090e-01
   2.2821000e+01   5.8380414e-01
   2.2823000e+01   5.8380414e-01
   2.2823000e+01   5.8568738e-01
   2.2826000e+01   5.8568738e-01
   2.2826000e+01   5.8757062e-01
   2.2833000e+01   5.8757062e-01
   2.2833000e+01   5.8945386e-01
   2.2838000e+01   5.8945386e-01
   2.2838000e+01   5.9133710e-01
   2.2839000e+01   5.9133710e-01
   2.2839000e+01   5.9322034e-01
   2.2841000e+01   5.9322034e-01
   2.2841000e+01   5.9698682e-01
   2.2844000e+01   5.9698682e-01
   2.2844000e+01   5.9887006e-01
   2.2847000e+01   5.9887006e-01
   2.2847000e+01   6.0075330e-01
   2.2852000e+01   6.0075330e-01
   2.2852000e+01   6.0451977e-01
   2.2853000e+01   6.0451977e-01
   2.2853000e+01   6.0640301e-01
   2.2855000e+01   6.0640301e-01
   2.2855000e+01   6.0828625e-01
   2.2860000e+01   6.0828625e-01
   2.2860000e+01   6.1016949e-01
   2.2861000e+01   6.1016949e-01
   2.2861000e+01   6.1205273e-01
   2.2866000e+01   6.1205273e-01
   2.2866000e+01   6.1393597e-01
   2.2873000e+01   6.1393597e-01
   2.2873000e+01   6.1581921e-01
   2.2875000e+01   6.1581921e-01
   2.2875000e+01   6.1958569e-01
   2.2878000e+01   6.1958569e-01
   2.2878000e+01   6.2335217e-01
   2.2884000e+01   6.2335217e-01
   2.2884000e+01   6.2523540e-01
   2.2892000e+01   6.2523540e-01
   2.2892000e+01   6.2711864e-01
   2.2936000e+01   6.2711864e-01
   2.2936000e+01   6.2900188e-01
   2.3008000e+01   6.2900188e-01
   2.3008000e+01   6.3088512e-01
   2.3047000e+01   6.3088512e-01
   2.3047000e+01   6.3276836e-01
   2.3059000e+01   6.3276836e-01
   2.3059000e+01   6.3465160e-01
   2.3069000e+01   6.3465160e-01
   2.3069000e+01   6.3653484e-01
   2.3137000e+01   6.3653484e-01
   2.3137000e+01   6.3841808e-01
   2.3142000e+01   6.3841808e-01
   2.3142000e+01   6.4030132e-01
   2.3171000e+01   6.4030132e-01
   2.3171000e+01   6.4218456e-01
   2.3203000e+01   6.4218456e-01
   2.3203000e+01   6.4406780e-01
   2.3204000e+01   6.4406780e-01
   2.3204000e+01   6.4595104e-01
   2.3277000e+01   6.4595104e-01
   2.3277000e+01   6.4783427e-01
   2.3351000e+01   6.4783427e-01
   2.3351000e+01   6.4971751e-01
   2.3468000e+01   6.4971751e-01
   2.3468000e+01   6.5160075e-01
   2.3509000e+01   6.5160075e-01
   2.3509000e+01   6.5348399e-01
   2.3514000e+01   6.5348399e-01
   2.3514000e+01   6.5536723e-01
   2.3563000e+01   6.5536723e-01
   2.3563000e+01   6.5725047e-01
   2.3588000e+01   6.5725047e-01
   2.3588000e+01   6.5913371e-01
   2.3692000e+01   6.5913371e-01
   2.3692000e+01   6.6101695e-01
   2.3749000e+01   6.6101695e-01
   2.3749000e+01   6.6290019e-01
   2.3751000e+01   6.6290019e-01
   2.3751000e+01   6.6478343e-01
   2.3761000e+01   6.6478343e-01
   2.3761000e+01   6.6666667e-01
   2.3774000e+01   6.6666667e-01
   2.3774000e+01   6.6854991e-01
   2.3789000e+01   6.6854991e-01
   2.3789000e+01   6.7043315e-01
   2.3811000e+01   6.7043315e-01
   2.3811000e+01   6.7231638e-01
   2.3817000e+01   6.7231638e-01
   2.3817000e+01   6.7419962e-01
   2.3891000e+01   6.7419962e-01
   2.3891000e+01   6.7608286e-01
   2.3930000e+01   6.7608286e-01
   2.3930000e+01   6.7796610e-01
   2.3938000e+01   6.7796610e-01
   2.3938000e+01   6.8173258e-01
   2.3964000e+01   6.8173258e-01
   2.3964000e+01   6.8361582e-01
   2.3967000e+01   6.8361582e-01
   2.3967000e+01   6.8549906e-01
   2.4034000e+01   6.8549906e-01
   2.4034000e+01   6.8738230e-01
   2.4100000e+01   6.8738230e-01
   2.4100000e+01   6.9114878e-01
   2.4122000e+01   6.9114878e-01
   2.4122000e+01   6.9303202e-01
   2.4207000e+01   6.9303202e-01
   2.4207000e+01   6.9491525e-01
   2.4210000e+01   6.9491525e-01
   2.4210000e+01   6.9679849e-01
   2.4228000e+01   6.9679849e-01
   2.4228000e+01   6.9868173e-01
   2.4230000e+01   6.9868173e-01
   2.4230000e+01   7.0056497e-01
   2.4251000e+01   7.0056497e-01
   2.4251000e+01   7.0244821e-01
   2.4269000e+01   7.0244821e-01
   2.4269000e+01   7.0433145e-01
   2.4285000e+01   7.0433145e-01
   2.4285000e+01   7.0621469e-01
   2.4381000e+01   7.0621469e-01
   2.4381000e+01   7.0809793e-01
   2.4388000e+01   7.0809793e-01
   2.4388000e+01   7.0998117e-01
   2.4452000e+01   7.0998117e-01
   2.4452000e+01   7.1186441e-01
   2.4472000e+01   7.1186441e-01
   2.4472000e+01   7.1374765e-01
   2.4480000e+01   7.1374765e-01
   2.4480000e+01   7.1563089e-01
   2.4489000e+01   7.1563089e-01
   2.4489000e+01   7.1751412e-01
   2.4512000e+01   7.1751412e-01
   2.4512000e+01   7.1939736e-01
   2.4586000e+01   7.1939736e-01
   2.4586000e+01   7.2128060e-01
   2.4606000e+01   7.2128060e-01
   2.4606000e+01   7.2316384e-01
   2.4612000e+01   7.2316384e-01
   2.4612000e+01   7.2504708e-01
   2.4617000e+01   7.2504708e-01
   2.4617000e+01   7.2693032e-01
   2.4706000e+01   7.2693032e-01
   2.4706000e+01   7.2881356e-01
   2.4734000e+01   7.2881356e-01
   2.4734000e+01   7.3069680e-01
   2.4760000e+01   7.3069680e-01
   2.4760000e+01   7.3258004e-01
   2.4765000e+01   7.3258004e-01
   2.4765000e+01   7.3446328e-01
   2.4782000e+01   7.3446328e-01
   2.4782000e+01   7.3634652e-01
   2.4826000e+01   7.3634652e-01
   2.4826000e+01   7.3822976e-01
   2.4837000e+01   7.3822976e-01
   2.4837000e+01   7.4011299e-01
   2.4841000e+01   7.4011299e-01
   2.4841000e+01   7.4387947e-01
   2.4863000e+01   7.4387947e-01
   2.4863000e+01   7.4576271e-01
   2.4869000e+01   7.4576271e-01
   2.4869000e+01   7.4764595e-01
   2.4875000e+01   7.4764595e-01
   2.4875000e+01   7.4952919e-01
   2.4876000e+01   7.4952919e-01
   2.4876000e+01   7.5141243e-01
   2.4877000e+01   7.5141243e-01
   2.4877000e+01   7.5329567e-01
   2.4879000e+01   7.5329567e-01
   2.4879000e+01   7.5517891e-01
   2.4881000e+01   7.5517891e-01
   2.4881000e+01   7.5706215e-01
   2.4883000e+01   7.5706215e-01
   2.4883000e+01   7.5894539e-01
   2.4888000e+01   7.5894539e-01
   2.4888000e+01   7.6082863e-01
   2.4890000e+01   7.6082863e-01
   2.4890000e+01   7.6271186e-01
   2.4891000e+01   7.6271186e-01
   2.4891000e+01   7.6459510e-01
   2.4892000e+01   7.6459510e-01
   2.4892000e+01   7.6647834e-01
   2.4893000e+01   7.6647834e-01
   2.4893000e+01   7.6836158e-01
   2.4894000e+01   7.6836158e-01
   2.4894000e+01   7.7024482e-01
   2.4896000e+01   7.7024482e-01
   2.4896000e+01   7.7212806e-01
   2.4900000e+01   7.7212806e-01
   2.4900000e+01   7.7401130e-01
   2.4901000e+01   7.7401130e-01
   2.4901000e+01   7.7589454e-01
   2.4902000e+01   7.7589454e-01
   2.4902000e+01   7.7777778e-01
   2.4906000e+01   7.7777778e-01
   2.4906000e+01   7.7966102e-01
   2.4907000e+01   7.7966102e-01
   2.4907000e+01   7.8154426e-01
   2.4913000e+01   7.8154426e-01
   2.4913000e+01   7.8342750e-01
   2.4914000e+01   7.8342750e-01
   2.4914000e+01   7.8531073e-01
   2.4915000e+01   7.8531073e-01
   2.4915000e+01   7.8719397e-01
   2.4916000e+01   7.8719397e-01
   2.4916000e+01   7.8907721e-01
   2.4920000e+01   7.8907721e-01
   2.4920000e+01   7.9096045e-01
   2.4925000e+01   7.9096045e-01
   2.4925000e+01   7.9284369e-01
   2.4926000e+01   7.9284369e-01
   2.4926000e+01   7.9472693e-01
   2.4928000e+01   7.9472693e-01
   2.4928000e+01   7.9661017e-01
   2.4931000e+01   7.9661017e-01
   2.4931000e+01   7.9849341e-01
   2.4936000e+01   7.9849341e-01
   2.4936000e+01   8.0037665e-01
   2.4937000e+01   8.0037665e-01
   2.4937000e+01   8.0225989e-01
   2.4938000e+01   8.0225989e-01
   2.4938000e+01   8.0414313e-01
   2.4939000e+01   8.0414313e-01
   2.4939000e+01   8.0602637e-01
   2.4940000e+01   8.0602637e-01
   2.4940000e+01   8.0790960e-01
   2.4941000e+01   8.0790960e-01
   2.4941000e+01   8.0979284e-01
   2.4944000e+01   8.0979284e-01
   2.4944000e+01   8.1167608e-01
   2.4945000e+01   8.1167608e-01
   2.4945000e+01   8.1355932e-01
   2.4946000e+01   8.1355932e-01
   2.4946000e+01   8.1544256e-01
   2.4951000e+01   8.1544256e-01
   2.4951000e+01   8.1920904e-01
   2.4952000e+01   8.1920904e-01
   2.4952000e+01   8.2109228e-01
   2.4956000e+01   8.2109228e-01
   2.4956000e+01   8.2297552e-01
   2.4957000e+01   8.2297552e-01
   2.4957000e+01   8.2485876e-01
   2.4958000e+01   8.2485876e-01
   2.4958000e+01   8.2674200e-01
   2.4962000e+01   8.2674200e-01
   2.4962000e+01   8.2862524e-01
   2.4973000e+01   8.2862524e-01
   2.4973000e+01   8.3050847e-01
   2.5041000e+01   8.3050847e-01
   2.5041000e+01   8.3239171e-01
   2.5075000e+01   8.3239171e-01
   2.5075000e+01   8.3427495e-01
   2.5083000e+01   8.3427495e-01
   2.5083000e+01   8.3615819e-01
   2.5087000e+01   8.3615819e-01
   2.5087000e+01   8.3804143e-01
   2.5150000e+01   8.3804143e-01
   2.5150000e+01   8.3992467e-01
   2.5176000e+01   8.3992467e-01
   2.5176000e+01   8.4180791e-01
   2.5225000e+01   8.4180791e-01
   2.5225000e+01   8.4369115e-01
   2.5239000e+01   8.4369115e-01
   2.5239000e+01   8.4557439e-01
   2.5324000e+01   8.4557439e-01
   2.5324000e+01   8.4745763e-01
   2.5349000e+01   8.4745763e-01
   2.5349000e+01   8.4934087e-01
   2.5427000e+01   8.4934087e-01
   2.5427000e+01   8.5122411e-01
   2.5459000e+01   8.5122411e-01
   2.5459000e+01   8.5310734e-01
   2.5610000e+01   8.5310734e-01
   2.5610000e+01   8.5499058e-01
   2.5644000e+01   8.5499058e-01
   2.5644000e+01   8.5687382e-01
   2.5726000e+01   8.5687382e-01
   2.5726000e+01   8.5875706e-01
   2.5757000e+01   8.5875706e-01
   2.5757000e+01   8.6064030e-01
   2.5826000e+01   8.6064030e-01
   2.5826000e+01   8.6252354e-01
   2.5928000e+01   8.6252354e-01
   2.5928000e+01   8.6440678e-01
   2.5983000e+01   8.6440678e-01
   2.5983000e+01   8.6629002e-01
   2.6047000e+01   8.6629002e-01
   2.6047000e+01   8.6817326e-01
   2.6152000e+01   8.6817326e-01
   2.6152000e+01   8.7005650e-01
   2.6158000e+01   8.7005650e-01
   2.6158000e+01   8.7193974e-01
   2.6288000e+01   8.7193974e-01
   2.6288000e+01   8.7382298e-01
   2.6358000e+01   8.7382298e-01
   2.6358000e+01   8.7570621e-01
   2.6581000e+01   8.7570621e-01
   2.6581000e+01   8.7758945e-01
   2.6675000e+01   8.7758945e-01
   2.6675000e+01   8.7947269e-01
   2.6705000e+01   8.7947269e-01
   2.6705000e+01   8.8135593e-01
   2.6725000e+01   8.8135593e-01
   2.6725000e+01   8.8323917e-01
   2.6744000e+01   8.8323917e-01
   2.6744000e+01   8.8512241e-01
   2.6746000e+01   8.8512241e-01
   2.6746000e+01   8.8700565e-01
   2.6792000e+01   8.8700565e-01
   2.6792000e+01   8.8888889e-01
   2.6803000e+01   8.8888889e-01
   2.6803000e+01   8.9077213e-01
   2.6941000e+01   8.9077213e-01
   2.6941000e+01   8.9265537e-01
   2.6953000e+01   8.9265537e-01
   2.6953000e+01   8.9453861e-01
   2.6954000e+01   8.9453861e-01
   2.6954000e+01   8.9642185e-01
   2.6959000e+01   8.9642185e-01
   2.6959000e+01   8.9830508e-01
   2.6967000e+01   8.9830508e-01
   2.6967000e+01   9.0018832e-01
   2.6970000e+01   9.0018832e-01
   2.6970000e+01   9.0207156e-01
   2.6971000e+01   9.0207156e-01
   2.6971000e+01   9.0395480e-01
   2.6972000e+01   9.0395480e-01
   2.6972000e+01   9.0583804e-01
   2.6973000e+01   9.0583804e-01
   2.6973000e+01   9.0772128e-01
   2.6974000e+01   9.0772128e-01
   2.6974000e+01   9.0960452e-01
   2.6975000e+01   9.0960452e-01
   2.6975000e+01   9.1525424e-01
   2.6977000e+01   9.1525424e-01
   2.6977000e+01   9.1713748e-01
   2.6982000e+01   9.1713748e-01
   2.6982000e+01   9.1902072e-01
   2.6984000e+01   9.1902072e-01
   2.6984000e+01   9.2090395e-01
   2.6985000e+01   9.2090395e-01
   2.6985000e+01   9.2278719e-01
   2.6996000e+01   9.2278719e-01
   2.6996000e+01   9.2467043e-01
   2.6999000e+01   9.2467043e-01
   2.6999000e+01   9.2843691e-01
   2.7001000e+01   9.2843691e-01
   2.7001000e+01   9.3032015e-01
   2.7002000e+01   9.3032015e-01
   2.7002000e+01   9.3220339e-01
   2.7009000e+01   9.3220339e-01
   2.7009000e+01   9.3596987e-01
   2.7014000e+01   9.3596987e-01
   2.7014000e+01   9.3785311e-01
   2.7015000e+01   9.3785311e-01
   2.7015000e+01   9.3973635e-01
   2.7026000e+01   9.3973635e-01
   2.7026000e+01   9.4161959e-01
   2.7028000e+01   9.4161959e-01
   2.7028000e+01   9.4350282e-01
   2.7029000e+01   9.4350282e-01
   2.7029000e+01   9.4538606e-01
   2.7041000e+01   9.4538606e-01
   2.7041000e+01   9.4726930e-01
   2.7100000e+01   9.4726930e-01
   2.7100000e+01   9.4915254e-01
   2.7106000e+01   9.4915254e-01
   2.7106000e+01   9.5103578e-01
   2.7161000e+01   9.5103578e-01
   2.7161000e+01   9.5291902e-01
   2.7182000e+01   9.5291902e-01
   2.7182000e+01   9.5480226e-01
   2.7195000e+01   9.5480226e-01
   2.7195000e+01   9.5668550e-01
   2.7262000e+01   9.5668550e-01
   2.7262000e+01   9.5856874e-01
   2.7289000e+01   9.5856874e-01
   2.7289000e+01   9.6045198e-01
   2.7465000e+01   9.6045198e-01
   2.7465000e+01   9.6233522e-01
   2.7472000e+01   9.6233522e-01
   2.7472000e+01   9.6610169e-01
   2.7531000e+01   9.6610169e-01
   2.7531000e+01   9.6798493e-01
   2.7550000e+01   9.6798493e-01
   2.7550000e+01   9.6986817e-01
   2.7638000e+01   9.6986817e-01
   2.7638000e+01   9.7175141e-01
   2.8310000e+01   9.7175141e-01
   2.8310000e+01   9.7363465e-01
   2.9046000e+01   9.7363465e-01
   2.9046000e+01   9.7551789e-01
   2.9053000e+01   9.7551789e-01
   2.9053000e+01   9.7740113e-01
   2.9069000e+01   9.7740113e-01
   2.9069000e+01   9.7928437e-01
   2.9074000e+01   9.7928437e-01
   2.9074000e+01   9.8116761e-01
   2.9098000e+01   9.8116761e-01
   2.9098000e+01   9.8305085e-01
   2.9104000e+01   9.8305085e-01
   2.9104000e+01   9.8493409e-01
   2.9118000e+01   9.8493409e-01
   2.9118000e+01   9.8681733e-01
   2.9226000e+01   9.8681733e-01
   2.9226000e+01   9.8870056e-01
   2.9364000e+01   9.8870056e-01
   2.9364000e+01   9.9058380e-01
   2.9530000e+01   9.9058380e-01
   2.9530000e+01   9.9246704e-01
   3.1133000e+01   9.9246704e-01
   3.1133000e+01   9.9435028e-01
   3.2349000e+01   9.9435028e-01
   3.2349000e+01   9.9623352e-01
   3.3225000e+01   9.9623352e-01
   3.3225000e+01   9.9811676e-01
   3.3234000e+01   9.9811676e-01
   3.3234000e+01   1.0000000e+00
             Inf   1.0000000e+00


==> figures/cdf_plot/processed_data/default_mps/default_mps_cdf/mobilenet_result.csv <==
            -Inf   0.0000000e+00
   1.0400000e+01   0.0000000e+00
   1.0400000e+01   2.4271845e-03
   1.0401000e+01   2.4271845e-03
   1.0401000e+01   4.8543689e-03
   1.0763000e+01   4.8543689e-03
   1.0763000e+01   7.2815534e-03
   1.0822000e+01   7.2815534e-03
   1.0822000e+01   9.7087379e-03
   1.2879000e+01   9.7087379e-03
   1.2879000e+01   1.2135922e-02
   1.4554000e+01   1.2135922e-02
   1.4554000e+01   1.4563107e-02
   1.6290000e+01   1.4563107e-02
   1.6290000e+01   1.6990291e-02
   1.6352000e+01   1.6990291e-02
   1.6352000e+01   1.9417476e-02
   1.6473000e+01   1.9417476e-02
   1.6473000e+01   2.1844660e-02
   1.6498000e+01   2.1844660e-02
   1.6498000e+01   2.4271845e-02
   1.6742000e+01   2.4271845e-02
   1.6742000e+01   2.6699029e-02
   1.6958000e+01   2.6699029e-02
   1.6958000e+01   2.9126214e-02
   1.8289000e+01   2.9126214e-02
   1.8289000e+01   3.1553398e-02
   1.8449000e+01   3.1553398e-02
   1.8449000e+01   3.3980583e-02
   1.8515000e+01   3.3980583e-02
   1.8515000e+01   3.6407767e-02
   1.8596000e+01   3.6407767e-02
   1.8596000e+01   3.8834951e-02
   1.8673000e+01   3.8834951e-02
   1.8673000e+01   4.3689320e-02
   1.8679000e+01   4.3689320e-02
   1.8679000e+01   4.6116505e-02
   1.8684000e+01   4.6116505e-02
   1.8684000e+01   4.8543689e-02
   1.8710000e+01   4.8543689e-02
   1.8710000e+01   5.0970874e-02
   1.8718000e+01   5.0970874e-02
   1.8718000e+01   5.3398058e-02
   1.8727000e+01   5.3398058e-02
   1.8727000e+01   5.5825243e-02
   1.8855000e+01   5.5825243e-02
   1.8855000e+01   5.8252427e-02
   1.8902000e+01   5.8252427e-02
   1.8902000e+01   6.0679612e-02
   1.8951000e+01   6.0679612e-02
   1.8951000e+01   6.3106796e-02
   1.9023000e+01   6.3106796e-02
   1.9023000e+01   6.5533981e-02
   2.0574000e+01   6.5533981e-02
   2.0574000e+01   6.7961165e-02
   2.0751000e+01   6.7961165e-02
   2.0751000e+01   7.0388350e-02
   2.0776000e+01   7.0388350e-02
   2.0776000e+01   7.2815534e-02
   2.0783000e+01   7.2815534e-02
   2.0783000e+01   7.5242718e-02
   2.0791000e+01   7.5242718e-02
   2.0791000e+01   7.7669903e-02
   2.0793000e+01   7.7669903e-02
   2.0793000e+01   8.0097087e-02
   2.0794000e+01   8.0097087e-02
   2.0794000e+01   8.2524272e-02
   2.1061000e+01   8.2524272e-02
   2.1061000e+01   8.4951456e-02
   2.1199000e+01   8.4951456e-02
   2.1199000e+01   8.7378641e-02
   2.1322000e+01   8.7378641e-02
   2.1322000e+01   8.9805825e-02
   2.2296000e+01   8.9805825e-02
   2.2296000e+01   9.2233010e-02
   2.2354000e+01   9.2233010e-02
   2.2354000e+01   9.4660194e-02
   2.2509000e+01   9.4660194e-02
   2.2509000e+01   9.7087379e-02
   2.2831000e+01   9.7087379e-02
   2.2831000e+01   9.9514563e-02
   2.2834000e+01   9.9514563e-02
   2.2834000e+01   1.0194175e-01
   2.2842000e+01   1.0194175e-01
   2.2842000e+01   1.0436893e-01
   2.2846000e+01   1.0436893e-01
   2.2846000e+01   1.0679612e-01
   2.2855000e+01   1.0679612e-01
   2.2855000e+01   1.0922330e-01
   2.2857000e+01   1.0922330e-01
   2.2857000e+01   1.1165049e-01
   2.3296000e+01   1.1165049e-01
   2.3296000e+01   1.1407767e-01
   2.3348000e+01   1.1407767e-01
   2.3348000e+01   1.1650485e-01
   2.4419000e+01   1.1650485e-01
   2.4419000e+01   1.1893204e-01
   2.4480000e+01   1.1893204e-01
   2.4480000e+01   1.2135922e-01
   2.4507000e+01   1.2135922e-01
   2.4507000e+01   1.2378641e-01
   2.4526000e+01   1.2378641e-01
   2.4526000e+01   1.2621359e-01
   2.4564000e+01   1.2621359e-01
   2.4564000e+01   1.2864078e-01
   2.4887000e+01   1.2864078e-01
   2.4887000e+01   1.3106796e-01
   2.4902000e+01   1.3106796e-01
   2.4902000e+01   1.3349515e-01
   2.4904000e+01   1.3349515e-01
   2.4904000e+01   1.3592233e-01
   2.4918000e+01   1.3592233e-01
   2.4918000e+01   1.3834951e-01
   2.4923000e+01   1.3834951e-01
   2.4923000e+01   1.4077670e-01
   2.4924000e+01   1.4077670e-01
   2.4924000e+01   1.4320388e-01
   2.4961000e+01   1.4320388e-01
   2.4961000e+01   1.4563107e-01
   2.5031000e+01   1.4563107e-01
   2.5031000e+01   1.4805825e-01
   2.5084000e+01   1.4805825e-01
   2.5084000e+01   1.5048544e-01
   2.5137000e+01   1.5048544e-01
   2.5137000e+01   1.5291262e-01
   2.5172000e+01   1.5291262e-01
   2.5172000e+01   1.5533981e-01
   2.5215000e+01   1.5533981e-01
   2.5215000e+01   1.5776699e-01
   2.5287000e+01   1.5776699e-01
   2.5287000e+01   1.6019417e-01
   2.5352000e+01   1.6019417e-01
   2.5352000e+01   1.6262136e-01
   2.5364000e+01   1.6262136e-01
   2.5364000e+01   1.6504854e-01
   2.5640000e+01   1.6504854e-01
   2.5640000e+01   1.6747573e-01
   2.6610000e+01   1.6747573e-01
   2.6610000e+01   1.6990291e-01
   2.6632000e+01   1.6990291e-01
   2.6632000e+01   1.7233010e-01
   2.6730000e+01   1.7233010e-01
   2.6730000e+01   1.7475728e-01
   2.6892000e+01   1.7475728e-01
   2.6892000e+01   1.7718447e-01
   2.6954000e+01   1.7718447e-01
   2.6954000e+01   1.7961165e-01
   2.6973000e+01   1.7961165e-01
   2.6973000e+01   1.8203883e-01
   2.6980000e+01   1.8203883e-01
   2.6980000e+01   1.8446602e-01
   2.6998000e+01   1.8446602e-01
   2.6998000e+01   1.8689320e-01
   2.7000000e+01   1.8689320e-01
   2.7000000e+01   1.8932039e-01
   2.7002000e+01   1.8932039e-01
   2.7002000e+01   1.9174757e-01
   2.7010000e+01   1.9174757e-01
   2.7010000e+01   1.9417476e-01
   2.7012000e+01   1.9417476e-01
   2.7012000e+01   1.9660194e-01
   2.7014000e+01   1.9660194e-01
   2.7014000e+01   2.0388350e-01
   2.7021000e+01   2.0388350e-01
   2.7021000e+01   2.0631068e-01
   2.7041000e+01   2.0631068e-01
   2.7041000e+01   2.0873786e-01
   2.7223000e+01   2.0873786e-01
   2.7223000e+01   2.1116505e-01
   2.7317000e+01   2.1116505e-01
   2.7317000e+01   2.1359223e-01
   2.7401000e+01   2.1359223e-01
   2.7401000e+01   2.1601942e-01
   2.7416000e+01   2.1601942e-01
   2.7416000e+01   2.1844660e-01
   2.7471000e+01   2.1844660e-01
   2.7471000e+01   2.2087379e-01
   2.7539000e+01   2.2087379e-01
   2.7539000e+01   2.2330097e-01
   2.7586000e+01   2.2330097e-01
   2.7586000e+01   2.2572816e-01
   2.8248000e+01   2.2572816e-01
   2.8248000e+01   2.2815534e-01
   2.8434000e+01   2.2815534e-01
   2.8434000e+01   2.3058252e-01
   2.8597000e+01   2.3058252e-01
   2.8597000e+01   2.3300971e-01
   2.8600000e+01   2.3300971e-01
   2.8600000e+01   2.3543689e-01
   2.8834000e+01   2.3543689e-01
   2.8834000e+01   2.3786408e-01
   2.8944000e+01   2.3786408e-01
   2.8944000e+01   2.4029126e-01
   2.9058000e+01   2.4029126e-01
   2.9058000e+01   2.4271845e-01
   2.9059000e+01   2.4271845e-01
   2.9059000e+01   2.4514563e-01
   2.9077000e+01   2.4514563e-01
   2.9077000e+01   2.4757282e-01
   2.9080000e+01   2.4757282e-01
   2.9080000e+01   2.5000000e-01
   2.9111000e+01   2.5000000e-01
   2.9111000e+01   2.5242718e-01
   2.9215000e+01   2.5242718e-01
   2.9215000e+01   2.5485437e-01
   2.9231000e+01   2.5485437e-01
   2.9231000e+01   2.5728155e-01
   2.9427000e+01   2.5728155e-01
   2.9427000e+01   2.5970874e-01
   2.9449000e+01   2.5970874e-01
   2.9449000e+01   2.6213592e-01
   2.9953000e+01   2.6213592e-01
   2.9953000e+01   2.6456311e-01
   2.9958000e+01   2.6456311e-01
   2.9958000e+01   2.6699029e-01
   3.0057000e+01   2.6699029e-01
   3.0057000e+01   2.6941748e-01
   3.0108000e+01   2.6941748e-01
   3.0108000e+01   2.7184466e-01
   3.0563000e+01   2.7184466e-01
   3.0563000e+01   2.7427184e-01
   3.0734000e+01   2.7427184e-01
   3.0734000e+01   2.7669903e-01
   3.1124000e+01   2.7669903e-01
   3.1124000e+01   2.7912621e-01
   3.1154000e+01   2.7912621e-01
   3.1154000e+01   2.8155340e-01
   3.1175000e+01   2.8155340e-01
   3.1175000e+01   2.8398058e-01
   3.1325000e+01   2.8398058e-01
   3.1325000e+01   2.8640777e-01
   3.1783000e+01   2.8640777e-01
   3.1783000e+01   2.8883495e-01
   3.1828000e+01   2.8883495e-01
   3.1828000e+01   2.9126214e-01
   3.2223000e+01   2.9126214e-01
   3.2223000e+01   2.9368932e-01
   3.2294000e+01   2.9368932e-01
   3.2294000e+01   2.9611650e-01
   3.2326000e+01   2.9611650e-01
   3.2326000e+01   2.9854369e-01
   3.2441000e+01   2.9854369e-01
   3.2441000e+01   3.0097087e-01
   3.2853000e+01   3.0097087e-01
   3.2853000e+01   3.0339806e-01
   3.2861000e+01   3.0339806e-01
   3.2861000e+01   3.0582524e-01
   3.2898000e+01   3.0582524e-01
   3.2898000e+01   3.0825243e-01
   3.2925000e+01   3.0825243e-01
   3.2925000e+01   3.1067961e-01
   3.2939000e+01   3.1067961e-01
   3.2939000e+01   3.1310680e-01
   3.3019000e+01   3.1310680e-01
   3.3019000e+01   3.1553398e-01
   3.3025000e+01   3.1553398e-01
   3.3025000e+01   3.1796117e-01
   3.3030000e+01   3.1796117e-01
   3.3030000e+01   3.2038835e-01
   3.3081000e+01   3.2038835e-01
   3.3081000e+01   3.2281553e-01
   3.3148000e+01   3.2281553e-01
   3.3148000e+01   3.2524272e-01
   3.3215000e+01   3.2524272e-01
   3.3215000e+01   3.2766990e-01
   3.3218000e+01   3.2766990e-01
   3.3218000e+01   3.3009709e-01
   3.3224000e+01   3.3009709e-01
   3.3224000e+01   3.3252427e-01
   3.3231000e+01   3.3252427e-01
   3.3231000e+01   3.3495146e-01
   3.3235000e+01   3.3495146e-01
   3.3235000e+01   3.3737864e-01
   3.3236000e+01   3.3737864e-01
   3.3236000e+01   3.3980583e-01
   3.3256000e+01   3.3980583e-01
   3.3256000e+01   3.4223301e-01
   3.3352000e+01   3.4223301e-01
   3.3352000e+01   3.4466019e-01
   3.3449000e+01   3.4466019e-01
   3.3449000e+01   3.4708738e-01
   3.3507000e+01   3.4708738e-01
   3.3507000e+01   3.4951456e-01
   3.3611000e+01   3.4951456e-01
   3.3611000e+01   3.5194175e-01
   3.3675000e+01   3.5194175e-01
   3.3675000e+01   3.5436893e-01
   3.3718000e+01   3.5436893e-01
   3.3718000e+01   3.5679612e-01
   3.3843000e+01   3.5679612e-01
   3.3843000e+01   3.5922330e-01
   3.4048000e+01   3.5922330e-01
   3.4048000e+01   3.6165049e-01
   3.4183000e+01   3.6165049e-01
   3.4183000e+01   3.6407767e-01
   3.4200000e+01   3.6407767e-01
   3.4200000e+01   3.6650485e-01
   3.4352000e+01   3.6650485e-01
   3.4352000e+01   3.6893204e-01
   3.4532000e+01   3.6893204e-01
   3.4532000e+01   3.7135922e-01
   3.4621000e+01   3.7135922e-01
   3.4621000e+01   3.7378641e-01
   3.4677000e+01   3.7378641e-01
   3.4677000e+01   3.7621359e-01
   3.4858000e+01   3.7621359e-01
   3.4858000e+01   3.7864078e-01
   3.4987000e+01   3.7864078e-01
   3.4987000e+01   3.8106796e-01
   3.5010000e+01   3.8106796e-01
   3.5010000e+01   3.8349515e-01
   3.5027000e+01   3.8349515e-01
   3.5027000e+01   3.8592233e-01
   3.5044000e+01   3.8592233e-01
   3.5044000e+01   3.8834951e-01
   3.5135000e+01   3.8834951e-01
   3.5135000e+01   3.9077670e-01
   3.5150000e+01   3.9077670e-01
   3.5150000e+01   3.9320388e-01
   3.5184000e+01   3.9320388e-01
   3.5184000e+01   3.9563107e-01
   3.5219000e+01   3.9563107e-01
   3.5219000e+01   3.9805825e-01
   3.5263000e+01   3.9805825e-01
   3.5263000e+01   4.0048544e-01
   3.5282000e+01   4.0048544e-01
   3.5282000e+01   4.0291262e-01
   3.5290000e+01   4.0291262e-01
   3.5290000e+01   4.0533981e-01
   3.5294000e+01   4.0533981e-01
   3.5294000e+01   4.0776699e-01
   3.5297000e+01   4.0776699e-01
   3.5297000e+01   4.1019417e-01
   3.5301000e+01   4.1019417e-01
   3.5301000e+01   4.1262136e-01
   3.5305000e+01   4.1262136e-01
   3.5305000e+01   4.1504854e-01
   3.5318000e+01   4.1504854e-01
   3.5318000e+01   4.1747573e-01
   3.5321000e+01   4.1747573e-01
   3.5321000e+01   4.1990291e-01
   3.5325000e+01   4.1990291e-01
   3.5325000e+01   4.2233010e-01
   3.5327000e+01   4.2233010e-01
   3.5327000e+01   4.2475728e-01
   3.5330000e+01   4.2475728e-01
   3.5330000e+01   4.2718447e-01
   3.5400000e+01   4.2718447e-01
   3.5400000e+01   4.2961165e-01
   3.5445000e+01   4.2961165e-01
   3.5445000e+01   4.3203883e-01
   3.5514000e+01   4.3203883e-01
   3.5514000e+01   4.3446602e-01
   3.5564000e+01   4.3446602e-01
   3.5564000e+01   4.3689320e-01
   3.5588000e+01   4.3689320e-01
   3.5588000e+01   4.3932039e-01
   3.5620000e+01   4.3932039e-01
   3.5620000e+01   4.4174757e-01
   3.5678000e+01   4.4174757e-01
   3.5678000e+01   4.4417476e-01
   3.5746000e+01   4.4417476e-01
   3.5746000e+01   4.4660194e-01
   3.5782000e+01   4.4660194e-01
   3.5782000e+01   4.4902913e-01
   3.5788000e+01   4.4902913e-01
   3.5788000e+01   4.5145631e-01
   3.5812000e+01   4.5145631e-01
   3.5812000e+01   4.5388350e-01
   3.5921000e+01   4.5388350e-01
   3.5921000e+01   4.5631068e-01
   3.6005000e+01   4.5631068e-01
   3.6005000e+01   4.5873786e-01
   3.6045000e+01   4.5873786e-01
   3.6045000e+01   4.6116505e-01
   3.6112000e+01   4.6116505e-01
   3.6112000e+01   4.6359223e-01
   3.6171000e+01   4.6359223e-01
   3.6171000e+01   4.6601942e-01
   3.6242000e+01   4.6601942e-01
   3.6242000e+01   4.6844660e-01
   3.6273000e+01   4.6844660e-01
   3.6273000e+01   4.7087379e-01
   3.6297000e+01   4.7087379e-01
   3.6297000e+01   4.7330097e-01
   3.6641000e+01   4.7330097e-01
   3.6641000e+01   4.7572816e-01
   3.6660000e+01   4.7572816e-01
   3.6660000e+01   4.7815534e-01
   3.6693000e+01   4.7815534e-01
   3.6693000e+01   4.8058252e-01
   3.6739000e+01   4.8058252e-01
   3.6739000e+01   4.8300971e-01
   3.6747000e+01   4.8300971e-01
   3.6747000e+01   4.8543689e-01
   3.6800000e+01   4.8543689e-01
   3.6800000e+01   4.8786408e-01
   3.6891000e+01   4.8786408e-01
   3.6891000e+01   4.9029126e-01
   3.6894000e+01   4.9029126e-01
   3.6894000e+01   4.9271845e-01
   3.6897000e+01   4.9271845e-01
   3.6897000e+01   4.9514563e-01
   3.6932000e+01   4.9514563e-01
   3.6932000e+01   4.9757282e-01
   3.6993000e+01   4.9757282e-01
   3.6993000e+01   5.0000000e-01
   3.7026000e+01   5.0000000e-01
   3.7026000e+01   5.0242718e-01
   3.7202000e+01   5.0242718e-01
   3.7202000e+01   5.0485437e-01
   3.7204000e+01   5.0485437e-01
   3.7204000e+01   5.0728155e-01
   3.7281000e+01   5.0728155e-01
   3.7281000e+01   5.0970874e-01
   3.7288000e+01   5.0970874e-01
   3.7288000e+01   5.1213592e-01
   3.7340000e+01   5.1213592e-01
   3.7340000e+01   5.1456311e-01
   3.7345000e+01   5.1456311e-01
   3.7345000e+01   5.1699029e-01
   3.7355000e+01   5.1699029e-01
   3.7355000e+01   5.1941748e-01
   3.7357000e+01   5.1941748e-01
   3.7357000e+01   5.2184466e-01
   3.7363000e+01   5.2184466e-01
   3.7363000e+01   5.2427184e-01
   3.7379000e+01   5.2427184e-01
   3.7379000e+01   5.2669903e-01
   3.7380000e+01   5.2669903e-01
   3.7380000e+01   5.2912621e-01
   3.7381000e+01   5.2912621e-01
   3.7381000e+01   5.3155340e-01
   3.7384000e+01   5.3155340e-01
   3.7384000e+01   5.3398058e-01
   3.7391000e+01   5.3398058e-01
   3.7391000e+01   5.3640777e-01
   3.7400000e+01   5.3640777e-01
   3.7400000e+01   5.3883495e-01
   3.7414000e+01   5.3883495e-01
   3.7414000e+01   5.4126214e-01
   3.7419000e+01   5.4126214e-01
   3.7419000e+01   5.4368932e-01
   3.7423000e+01   5.4368932e-01
   3.7423000e+01   5.4611650e-01
   3.7565000e+01   5.4611650e-01
   3.7565000e+01   5.4854369e-01
   3.7578000e+01   5.4854369e-01
   3.7578000e+01   5.5097087e-01
   3.7606000e+01   5.5097087e-01
   3.7606000e+01   5.5339806e-01
   3.7658000e+01   5.5339806e-01
   3.7658000e+01   5.5582524e-01
   3.7688000e+01   5.5582524e-01
   3.7688000e+01   5.5825243e-01
   3.7716000e+01   5.5825243e-01
   3.7716000e+01   5.6067961e-01
   3.7730000e+01   5.6067961e-01
   3.7730000e+01   5.6310680e-01
   3.7739000e+01   5.6310680e-01
   3.7739000e+01   5.6553398e-01
   3.7750000e+01   5.6553398e-01
   3.7750000e+01   5.6796117e-01
   3.7786000e+01   5.6796117e-01
   3.7786000e+01   5.7038835e-01
   3.7793000e+01   5.7038835e-01
   3.7793000e+01   5.7281553e-01
   3.7834000e+01   5.7281553e-01
   3.7834000e+01   5.7524272e-01
   3.7837000e+01   5.7524272e-01
   3.7837000e+01   5.7766990e-01
   3.7860000e+01   5.7766990e-01
   3.7860000e+01   5.8009709e-01
   3.7882000e+01   5.8009709e-01
   3.7882000e+01   5.8252427e-01
   3.7894000e+01   5.8252427e-01
   3.7894000e+01   5.8495146e-01
   3.8027000e+01   5.8495146e-01
   3.8027000e+01   5.8737864e-01
   3.8035000e+01   5.8737864e-01
   3.8035000e+01   5.8980583e-01
   3.8047000e+01   5.8980583e-01
   3.8047000e+01   5.9223301e-01
   3.8192000e+01   5.9223301e-01
   3.8192000e+01   5.9466019e-01
   3.8271000e+01   5.9466019e-01
   3.8271000e+01   5.9708738e-01
   3.8276000e+01   5.9708738e-01
   3.8276000e+01   5.9951456e-01
   3.8441000e+01   5.9951456e-01
   3.8441000e+01   6.0194175e-01
   3.8453000e+01   6.0194175e-01
   3.8453000e+01   6.0436893e-01
   3.8497000e+01   6.0436893e-01
   3.8497000e+01   6.0679612e-01
   3.8506000e+01   6.0679612e-01
   3.8506000e+01   6.0922330e-01
   3.8549000e+01   6.0922330e-01
   3.8549000e+01   6.1165049e-01
   3.8557000e+01   6.1165049e-01
   3.8557000e+01   6.1407767e-01
   3.8596000e+01   6.1407767e-01
   3.8596000e+01   6.1650485e-01
   3.8627000e+01   6.1650485e-01
   3.8627000e+01   6.1893204e-01
   3.8639000e+01   6.1893204e-01
   3.8639000e+01   6.2135922e-01
   3.8646000e+01   6.2135922e-01
   3.8646000e+01   6.2378641e-01
   3.8705000e+01   6.2378641e-01
   3.8705000e+01   6.2621359e-01
   3.8773000e+01   6.2621359e-01
   3.8773000e+01   6.2864078e-01
   3.8853000e+01   6.2864078e-01
   3.8853000e+01   6.3106796e-01
   3.8870000e+01   6.3106796e-01
   3.8870000e+01   6.3349515e-01
   3.8888000e+01   6.3349515e-01
   3.8888000e+01   6.3592233e-01
   3.9001000e+01   6.3592233e-01
   3.9001000e+01   6.3834951e-01
   3.9053000e+01   6.3834951e-01
   3.9053000e+01   6.4077670e-01
   3.9068000e+01   6.4077670e-01
   3.9068000e+01   6.4320388e-01
   3.9092000e+01   6.4320388e-01
   3.9092000e+01   6.4563107e-01
   3.9133000e+01   6.4563107e-01
   3.9133000e+01   6.4805825e-01
   3.9156000e+01   6.4805825e-01
   3.9156000e+01   6.5048544e-01
   3.9280000e+01   6.5048544e-01
   3.9280000e+01   6.5291262e-01
   3.9330000e+01   6.5291262e-01
   3.9330000e+01   6.5533981e-01
   3.9345000e+01   6.5533981e-01
   3.9345000e+01   6.5776699e-01
   3.9434000e+01   6.5776699e-01
   3.9434000e+01   6.6019417e-01
   3.9436000e+01   6.6019417e-01
   3.9436000e+01   6.6262136e-01
   3.9437000e+01   6.6262136e-01
   3.9437000e+01   6.6504854e-01
   3.9442000e+01   6.6504854e-01
   3.9442000e+01   6.6747573e-01
   3.9443000e+01   6.6747573e-01
   3.9443000e+01   6.6990291e-01
   3.9447000e+01   6.6990291e-01
   3.9447000e+01   6.7233010e-01
   3.9451000e+01   6.7233010e-01
   3.9451000e+01   6.7475728e-01
   3.9458000e+01   6.7475728e-01
   3.9458000e+01   6.7718447e-01
   3.9468000e+01   6.7718447e-01
   3.9468000e+01   6.8203883e-01
   3.9470000e+01   6.8203883e-01
   3.9470000e+01   6.8446602e-01
   3.9479000e+01   6.8446602e-01
   3.9479000e+01   6.8689320e-01
   3.9485000e+01   6.8689320e-01
   3.9485000e+01   6.8932039e-01
   3.9491000e+01   6.8932039e-01
   3.9491000e+01   6.9174757e-01
   3.9496000e+01   6.9174757e-01
   3.9496000e+01   6.9660194e-01
   3.9499000e+01   6.9660194e-01
   3.9499000e+01   6.9902913e-01
   3.9502000e+01   6.9902913e-01
   3.9502000e+01   7.0145631e-01
   3.9503000e+01   7.0145631e-01
   3.9503000e+01   7.0388350e-01
   3.9622000e+01   7.0388350e-01
   3.9622000e+01   7.0631068e-01
   3.9628000e+01   7.0631068e-01
   3.9628000e+01   7.0873786e-01
   3.9658000e+01   7.0873786e-01
   3.9658000e+01   7.1116505e-01
   3.9676000e+01   7.1116505e-01
   3.9676000e+01   7.1359223e-01
   3.9682000e+01   7.1359223e-01
   3.9682000e+01   7.1601942e-01
   3.9804000e+01   7.1601942e-01
   3.9804000e+01   7.1844660e-01
   3.9860000e+01   7.1844660e-01
   3.9860000e+01   7.2087379e-01
   3.9909000e+01   7.2087379e-01
   3.9909000e+01   7.2330097e-01
   3.9933000e+01   7.2330097e-01
   3.9933000e+01   7.2572816e-01
   3.9939000e+01   7.2572816e-01
   3.9939000e+01   7.2815534e-01
   4.0000000e+01   7.2815534e-01
   4.0000000e+01   7.3058252e-01
   4.0054000e+01   7.3058252e-01
   4.0054000e+01   7.3300971e-01
   4.0086000e+01   7.3300971e-01
   4.0086000e+01   7.3543689e-01
   4.0091000e+01   7.3543689e-01
   4.0091000e+01   7.3786408e-01
   4.0110000e+01   7.3786408e-01
   4.0110000e+01   7.4029126e-01
   4.0352000e+01   7.4029126e-01
   4.0352000e+01   7.4271845e-01
   4.0384000e+01   7.4271845e-01
   4.0384000e+01   7.4757282e-01
   4.0396000e+01   7.4757282e-01
   4.0396000e+01   7.5000000e-01
   4.0425000e+01   7.5000000e-01
   4.0425000e+01   7.5242718e-01
   4.0433000e+01   7.5242718e-01
   4.0433000e+01   7.5485437e-01
   4.0444000e+01   7.5485437e-01
   4.0444000e+01   7.5728155e-01
   4.0457000e+01   7.5728155e-01
   4.0457000e+01   7.5970874e-01
   4.0491000e+01   7.5970874e-01
   4.0491000e+01   7.6213592e-01
   4.0527000e+01   7.6213592e-01
   4.0527000e+01   7.6456311e-01
   4.0541000e+01   7.6456311e-01
   4.0541000e+01   7.6699029e-01
   4.0542000e+01   7.6699029e-01
   4.0542000e+01   7.6941748e-01
   4.0580000e+01   7.6941748e-01
   4.0580000e+01   7.7184466e-01
   4.0710000e+01   7.7184466e-01
   4.0710000e+01   7.7427184e-01
   4.0809000e+01   7.7427184e-01
   4.0809000e+01   7.7669903e-01
   4.0864000e+01   7.7669903e-01
   4.0864000e+01   7.7912621e-01
   4.0946000e+01   7.7912621e-01
   4.0946000e+01   7.8155340e-01
   4.0965000e+01   7.8155340e-01
   4.0965000e+01   7.8398058e-01
   4.0976000e+01   7.8398058e-01
   4.0976000e+01   7.8640777e-01
   4.1035000e+01   7.8640777e-01
   4.1035000e+01   7.8883495e-01
   4.1156000e+01   7.8883495e-01
   4.1156000e+01   7.9126214e-01
   4.1158000e+01   7.9126214e-01
   4.1158000e+01   7.9368932e-01
   4.1218000e+01   7.9368932e-01
   4.1218000e+01   7.9611650e-01
   4.1227000e+01   7.9611650e-01
   4.1227000e+01   7.9854369e-01
   4.1235000e+01   7.9854369e-01
   4.1235000e+01   8.0097087e-01
   4.1274000e+01   8.0097087e-01
   4.1274000e+01   8.0339806e-01
   4.1338000e+01   8.0339806e-01
   4.1338000e+01   8.0582524e-01
   4.1472000e+01   8.0582524e-01
   4.1472000e+01   8.0825243e-01
   4.1509000e+01   8.0825243e-01
   4.1509000e+01   8.1067961e-01
   4.1524000e+01   8.1067961e-01
   4.1524000e+01   8.1553398e-01
   4.1527000e+01   8.1553398e-01
   4.1527000e+01   8.1796117e-01
   4.1528000e+01   8.1796117e-01
   4.1528000e+01   8.2038835e-01
   4.1533000e+01   8.2038835e-01
   4.1533000e+01   8.2281553e-01
   4.1536000e+01   8.2281553e-01
   4.1536000e+01   8.2524272e-01
   4.1541000e+01   8.2524272e-01
   4.1541000e+01   8.2766990e-01
   4.1547000e+01   8.2766990e-01
   4.1547000e+01   8.3495146e-01
   4.1554000e+01   8.3495146e-01
   4.1554000e+01   8.3737864e-01
   4.1556000e+01   8.3737864e-01
   4.1556000e+01   8.3980583e-01
   4.1561000e+01   8.3980583e-01
   4.1561000e+01   8.4223301e-01
   4.1565000e+01   8.4223301e-01
   4.1565000e+01   8.4466019e-01
   4.1566000e+01   8.4466019e-01
   4.1566000e+01   8.4708738e-01
   4.1579000e+01   8.4708738e-01
   4.1579000e+01   8.4951456e-01
   4.1592000e+01   8.4951456e-01
   4.1592000e+01   8.5194175e-01
   4.1632000e+01   8.5194175e-01
   4.1632000e+01   8.5436893e-01
   4.1698000e+01   8.5436893e-01
   4.1698000e+01   8.5679612e-01
   4.1726000e+01   8.5679612e-01
   4.1726000e+01   8.5922330e-01
   4.1787000e+01   8.5922330e-01
   4.1787000e+01   8.6165049e-01
   4.1904000e+01   8.6165049e-01
   4.1904000e+01   8.6407767e-01
   4.1906000e+01   8.6407767e-01
   4.1906000e+01   8.6650485e-01
   4.1948000e+01   8.6650485e-01
   4.1948000e+01   8.6893204e-01
   4.2009000e+01   8.6893204e-01
   4.2009000e+01   8.7135922e-01
   4.2085000e+01   8.7135922e-01
   4.2085000e+01   8.7378641e-01
   4.2087000e+01   8.7378641e-01
   4.2087000e+01   8.7621359e-01
   4.2190000e+01   8.7621359e-01
   4.2190000e+01   8.7864078e-01
   4.2201000e+01   8.7864078e-01
   4.2201000e+01   8.8106796e-01
   4.2343000e+01   8.8106796e-01
   4.2343000e+01   8.8349515e-01
   4.2353000e+01   8.8349515e-01
   4.2353000e+01   8.8592233e-01
   4.2457000e+01   8.8592233e-01
   4.2457000e+01   8.8834951e-01
   4.2493000e+01   8.8834951e-01
   4.2493000e+01   8.9077670e-01
   4.2517000e+01   8.9077670e-01
   4.2517000e+01   8.9320388e-01
   4.2539000e+01   8.9320388e-01
   4.2539000e+01   8.9563107e-01
   4.2620000e+01   8.9563107e-01
   4.2620000e+01   8.9805825e-01
   4.2643000e+01   8.9805825e-01
   4.2643000e+01   9.0048544e-01
   4.2833000e+01   9.0048544e-01
   4.2833000e+01   9.0291262e-01
   4.2871000e+01   9.0291262e-01
   4.2871000e+01   9.0533981e-01
   4.2931000e+01   9.0533981e-01
   4.2931000e+01   9.0776699e-01
   4.2934000e+01   9.0776699e-01
   4.2934000e+01   9.1019417e-01
   4.2956000e+01   9.1019417e-01
   4.2956000e+01   9.1262136e-01
   4.3023000e+01   9.1262136e-01
   4.3023000e+01   9.1504854e-01
   4.3124000e+01   9.1504854e-01
   4.3124000e+01   9.1747573e-01
   4.3204000e+01   9.1747573e-01
   4.3204000e+01   9.1990291e-01
   4.3221000e+01   9.1990291e-01
   4.3221000e+01   9.2233010e-01
   4.3264000e+01   9.2233010e-01
   4.3264000e+01   9.2475728e-01
   4.3383000e+01   9.2475728e-01
   4.3383000e+01   9.2718447e-01
   4.3402000e+01   9.2718447e-01
   4.3402000e+01   9.2961165e-01
   4.3410000e+01   9.2961165e-01
   4.3410000e+01   9.3203883e-01
   4.3448000e+01   9.3203883e-01
   4.3448000e+01   9.3446602e-01
   4.3541000e+01   9.3446602e-01
   4.3541000e+01   9.3689320e-01
   4.3582000e+01   9.3689320e-01
   4.3582000e+01   9.3932039e-01
   4.3586000e+01   9.3932039e-01
   4.3586000e+01   9.4174757e-01
   4.3596000e+01   9.4174757e-01
   4.3596000e+01   9.4417476e-01
   4.3603000e+01   9.4417476e-01
   4.3603000e+01   9.4660194e-01
   4.3606000e+01   9.4660194e-01
   4.3606000e+01   9.4902913e-01
   4.3616000e+01   9.4902913e-01
   4.3616000e+01   9.5145631e-01
   4.3634000e+01   9.5145631e-01
   4.3634000e+01   9.5388350e-01
   4.3635000e+01   9.5388350e-01
   4.3635000e+01   9.5631068e-01
   4.3637000e+01   9.5631068e-01
   4.3637000e+01   9.5873786e-01
   4.3655000e+01   9.5873786e-01
   4.3655000e+01   9.6116505e-01
   4.4840000e+01   9.6116505e-01
   4.4840000e+01   9.6359223e-01
   4.4982000e+01   9.6359223e-01
   4.4982000e+01   9.6601942e-01
   4.5037000e+01   9.6601942e-01
   4.5037000e+01   9.6844660e-01
   4.5098000e+01   9.6844660e-01
   4.5098000e+01   9.7087379e-01
   4.5158000e+01   9.7087379e-01
   4.5158000e+01   9.7330097e-01
   4.5159000e+01   9.7330097e-01
   4.5159000e+01   9.7572816e-01
   4.5212000e+01   9.7572816e-01
   4.5212000e+01   9.7815534e-01
   4.5321000e+01   9.7815534e-01
   4.5321000e+01   9.8058252e-01
   4.5362000e+01   9.8058252e-01
   4.5362000e+01   9.8300971e-01
   4.5405000e+01   9.8300971e-01
   4.5405000e+01   9.8543689e-01
   4.5504000e+01   9.8543689e-01
   4.5504000e+01   9.8786408e-01
   4.5522000e+01   9.8786408e-01
   4.5522000e+01   9.9029126e-01
   4.5731000e+01   9.9029126e-01
   4.5731000e+01   9.9271845e-01
   4.5734000e+01   9.9271845e-01
   4.5734000e+01   9.9514563e-01
   4.5964000e+01   9.9514563e-01
   4.5964000e+01   9.9757282e-01
   4.6010000e+01   9.9757282e-01
   4.6010000e+01   1.0000000e+00
             Inf   1.0000000e+00


==> figures/cdf_plot/processed_data/default_mps/default_mps_cdf/resnet50_result.csv <==
            -Inf   0.0000000e+00
   1.8689000e+01   0.0000000e+00
   1.8689000e+01   1.0741139e-03
   2.2856000e+01   1.0741139e-03
   2.2856000e+01   2.1482277e-03
   3.1353000e+01   2.1482277e-03
   3.1353000e+01   3.2223416e-03
   4.3392000e+01   3.2223416e-03
   4.3392000e+01   4.2964554e-03
   4.5657000e+01   4.2964554e-03
   4.5657000e+01   5.3705693e-03
   4.6007000e+01   5.3705693e-03
   4.6007000e+01   6.4446831e-03
   4.6064000e+01   6.4446831e-03
   4.6064000e+01   7.5187970e-03
   4.6092000e+01   7.5187970e-03
   4.6092000e+01   8.5929108e-03
   4.6174000e+01   8.5929108e-03
   4.6174000e+01   9.6670247e-03
   4.6178000e+01   9.6670247e-03
   4.6178000e+01   1.0741139e-02
   4.6218000e+01   1.0741139e-02
   4.6218000e+01   1.1815252e-02
   4.6220000e+01   1.1815252e-02
   4.6220000e+01   1.2889366e-02
   4.6236000e+01   1.2889366e-02
   4.6236000e+01   1.3963480e-02
   4.6238000e+01   1.3963480e-02
   4.6238000e+01   1.5037594e-02
   4.6240000e+01   1.5037594e-02
   4.6240000e+01   1.6111708e-02
   4.6255000e+01   1.6111708e-02
   4.6255000e+01   1.7185822e-02
   4.6262000e+01   1.7185822e-02
   4.6262000e+01   1.8259936e-02
   4.6263000e+01   1.8259936e-02
   4.6263000e+01   1.9334049e-02
   4.6266000e+01   1.9334049e-02
   4.6266000e+01   2.0408163e-02
   4.6267000e+01   2.0408163e-02
   4.6267000e+01   2.1482277e-02
   4.6268000e+01   2.1482277e-02
   4.6268000e+01   2.2556391e-02
   4.6271000e+01   2.2556391e-02
   4.6271000e+01   2.3630505e-02
   4.6273000e+01   2.3630505e-02
   4.6273000e+01   2.4704619e-02
   4.6274000e+01   2.4704619e-02
   4.6274000e+01   2.5778733e-02
   4.6276000e+01   2.5778733e-02
   4.6276000e+01   2.6852846e-02
   4.6289000e+01   2.6852846e-02
   4.6289000e+01   2.7926960e-02
   4.6294000e+01   2.7926960e-02
   4.6294000e+01   2.9001074e-02
   4.6309000e+01   2.9001074e-02
   4.6309000e+01   3.0075188e-02
   4.6312000e+01   3.0075188e-02
   4.6312000e+01   3.1149302e-02
   4.6313000e+01   3.1149302e-02
   4.6313000e+01   3.2223416e-02
   4.6315000e+01   3.2223416e-02
   4.6315000e+01   3.3297530e-02
   4.6320000e+01   3.3297530e-02
   4.6320000e+01   3.4371643e-02
   4.6321000e+01   3.4371643e-02
   4.6321000e+01   3.5445757e-02
   4.6322000e+01   3.5445757e-02
   4.6322000e+01   3.6519871e-02
   4.6330000e+01   3.6519871e-02
   4.6330000e+01   3.7593985e-02
   4.6338000e+01   3.7593985e-02
   4.6338000e+01   3.8668099e-02
   4.6339000e+01   3.8668099e-02
   4.6339000e+01   3.9742213e-02
   4.6341000e+01   3.9742213e-02
   4.6341000e+01   4.1890440e-02
   4.6343000e+01   4.1890440e-02
   4.6343000e+01   4.2964554e-02
   4.6349000e+01   4.2964554e-02
   4.6349000e+01   4.4038668e-02
   4.6355000e+01   4.4038668e-02
   4.6355000e+01   4.6186896e-02
   4.6375000e+01   4.6186896e-02
   4.6375000e+01   4.7261010e-02
   4.6383000e+01   4.7261010e-02
   4.6383000e+01   4.8335124e-02
   4.6384000e+01   4.8335124e-02
   4.6384000e+01   4.9409237e-02
   4.6385000e+01   4.9409237e-02
   4.6385000e+01   5.0483351e-02
   4.6399000e+01   5.0483351e-02
   4.6399000e+01   5.1557465e-02
   4.6405000e+01   5.1557465e-02
   4.6405000e+01   5.2631579e-02
   4.6419000e+01   5.2631579e-02
   4.6419000e+01   5.3705693e-02
   4.6422000e+01   5.3705693e-02
   4.6422000e+01   5.4779807e-02
   4.6426000e+01   5.4779807e-02
   4.6426000e+01   5.5853921e-02
   4.6430000e+01   5.5853921e-02
   4.6430000e+01   5.6928034e-02
   4.6431000e+01   5.6928034e-02
   4.6431000e+01   5.8002148e-02
   4.6433000e+01   5.8002148e-02
   4.6433000e+01   5.9076262e-02
   4.6434000e+01   5.9076262e-02
   4.6434000e+01   6.0150376e-02
   4.6437000e+01   6.0150376e-02
   4.6437000e+01   6.1224490e-02
   4.6439000e+01   6.1224490e-02
   4.6439000e+01   6.2298604e-02
   4.6444000e+01   6.2298604e-02
   4.6444000e+01   6.3372718e-02
   4.6448000e+01   6.3372718e-02
   4.6448000e+01   6.4446831e-02
   4.6453000e+01   6.4446831e-02
   4.6453000e+01   6.5520945e-02
   4.6459000e+01   6.5520945e-02
   4.6459000e+01   6.6595059e-02
   4.6460000e+01   6.6595059e-02
   4.6460000e+01   6.7669173e-02
   4.6462000e+01   6.7669173e-02
   4.6462000e+01   6.9817401e-02
   4.6463000e+01   6.9817401e-02
   4.6463000e+01   7.0891515e-02
   4.6464000e+01   7.0891515e-02
   4.6464000e+01   7.1965628e-02
   4.6466000e+01   7.1965628e-02
   4.6466000e+01   7.3039742e-02
   4.6468000e+01   7.3039742e-02
   4.6468000e+01   7.4113856e-02
   4.6469000e+01   7.4113856e-02
   4.6469000e+01   7.5187970e-02
   4.6472000e+01   7.5187970e-02
   4.6472000e+01   7.6262084e-02
   4.6473000e+01   7.6262084e-02
   4.6473000e+01   7.7336198e-02
   4.6474000e+01   7.7336198e-02
   4.6474000e+01   7.8410311e-02
   4.6478000e+01   7.8410311e-02
   4.6478000e+01   7.9484425e-02
   4.6480000e+01   7.9484425e-02
   4.6480000e+01   8.0558539e-02
   4.6482000e+01   8.0558539e-02
   4.6482000e+01   8.1632653e-02
   4.6484000e+01   8.1632653e-02
   4.6484000e+01   8.2706767e-02
   4.6485000e+01   8.2706767e-02
   4.6485000e+01   8.3780881e-02
   4.6486000e+01   8.3780881e-02
   4.6486000e+01   8.4854995e-02
   4.6491000e+01   8.4854995e-02
   4.6491000e+01   8.5929108e-02
   4.6494000e+01   8.5929108e-02
   4.6494000e+01   8.7003222e-02
   4.6497000e+01   8.7003222e-02
   4.6497000e+01   8.9151450e-02
   4.6498000e+01   8.9151450e-02
   4.6498000e+01   9.0225564e-02
   4.6499000e+01   9.0225564e-02
   4.6499000e+01   9.1299678e-02
   4.6500000e+01   9.1299678e-02
   4.6500000e+01   9.2373792e-02
   4.6501000e+01   9.2373792e-02
   4.6501000e+01   9.3447905e-02
   4.6503000e+01   9.3447905e-02
   4.6503000e+01   9.5596133e-02
   4.6507000e+01   9.5596133e-02
   4.6507000e+01   9.6670247e-02
   4.6508000e+01   9.6670247e-02
   4.6508000e+01   9.7744361e-02
   4.6509000e+01   9.7744361e-02
   4.6509000e+01   9.9892589e-02
   4.6510000e+01   9.9892589e-02
   4.6510000e+01   1.0096670e-01
   4.6511000e+01   1.0096670e-01
   4.6511000e+01   1.0204082e-01
   4.6512000e+01   1.0204082e-01
   4.6512000e+01   1.0311493e-01
   4.6514000e+01   1.0311493e-01
   4.6514000e+01   1.0418904e-01
   4.6515000e+01   1.0418904e-01
   4.6515000e+01   1.0526316e-01
   4.6519000e+01   1.0526316e-01
   4.6519000e+01   1.0741139e-01
   4.6520000e+01   1.0741139e-01
   4.6520000e+01   1.0848550e-01
   4.6521000e+01   1.0848550e-01
   4.6521000e+01   1.0955961e-01
   4.6522000e+01   1.0955961e-01
   4.6522000e+01   1.1063373e-01
   4.6523000e+01   1.1063373e-01
   4.6523000e+01   1.1278195e-01
   4.6524000e+01   1.1278195e-01
   4.6524000e+01   1.1385607e-01
   4.6528000e+01   1.1385607e-01
   4.6528000e+01   1.1600430e-01
   4.6530000e+01   1.1600430e-01
   4.6530000e+01   1.1815252e-01
   4.6531000e+01   1.1815252e-01
   4.6531000e+01   1.1922664e-01
   4.6536000e+01   1.1922664e-01
   4.6536000e+01   1.2030075e-01
   4.6541000e+01   1.2030075e-01
   4.6541000e+01   1.2137487e-01
   4.6547000e+01   1.2137487e-01
   4.6547000e+01   1.2352309e-01
   4.6550000e+01   1.2352309e-01
   4.6550000e+01   1.2459721e-01
   4.6554000e+01   1.2459721e-01
   4.6554000e+01   1.2567132e-01
   4.6555000e+01   1.2567132e-01
   4.6555000e+01   1.2674544e-01
   4.6556000e+01   1.2674544e-01
   4.6556000e+01   1.2781955e-01
   4.6558000e+01   1.2781955e-01
   4.6558000e+01   1.2889366e-01
   4.6561000e+01   1.2889366e-01
   4.6561000e+01   1.2996778e-01
   4.6562000e+01   1.2996778e-01
   4.6562000e+01   1.3104189e-01
   4.6565000e+01   1.3104189e-01
   4.6565000e+01   1.3211600e-01
   4.6566000e+01   1.3211600e-01
   4.6566000e+01   1.3319012e-01
   4.6569000e+01   1.3319012e-01
   4.6569000e+01   1.3426423e-01
   4.6571000e+01   1.3426423e-01
   4.6571000e+01   1.3856069e-01
   4.6574000e+01   1.3856069e-01
   4.6574000e+01   1.4178303e-01
   4.6575000e+01   1.4178303e-01
   4.6575000e+01   1.4393126e-01
   4.6576000e+01   1.4393126e-01
   4.6576000e+01   1.4500537e-01
   4.6577000e+01   1.4500537e-01
   4.6577000e+01   1.4607948e-01
   4.6580000e+01   1.4607948e-01
   4.6580000e+01   1.4715360e-01
   4.6583000e+01   1.4715360e-01
   4.6583000e+01   1.4822771e-01
   4.6586000e+01   1.4822771e-01
   4.6586000e+01   1.4930183e-01
   4.6589000e+01   1.4930183e-01
   4.6589000e+01   1.5145005e-01
   4.6591000e+01   1.5145005e-01
   4.6591000e+01   1.5359828e-01
   4.6607000e+01   1.5359828e-01
   4.6607000e+01   1.5467240e-01
   4.6608000e+01   1.5467240e-01
   4.6608000e+01   1.5574651e-01
   4.6609000e+01   1.5574651e-01
   4.6609000e+01   1.5896885e-01
   4.6612000e+01   1.5896885e-01
   4.6612000e+01   1.6004296e-01
   4.6617000e+01   1.6004296e-01
   4.6617000e+01   1.6111708e-01
   4.6618000e+01   1.6111708e-01
   4.6618000e+01   1.6219119e-01
   4.6620000e+01   1.6219119e-01
   4.6620000e+01   1.6433942e-01
   4.6621000e+01   1.6433942e-01
   4.6621000e+01   1.6541353e-01
   4.6623000e+01   1.6541353e-01
   4.6623000e+01   1.6648765e-01
   4.6624000e+01   1.6648765e-01
   4.6624000e+01   1.6863588e-01
   4.6625000e+01   1.6863588e-01
   4.6625000e+01   1.7078410e-01
   4.6628000e+01   1.7078410e-01
   4.6628000e+01   1.7293233e-01
   4.6630000e+01   1.7293233e-01
   4.6630000e+01   1.7508056e-01
   4.6631000e+01   1.7508056e-01
   4.6631000e+01   1.7615467e-01
   4.6632000e+01   1.7615467e-01
   4.6632000e+01   1.7722879e-01
   4.6635000e+01   1.7722879e-01
   4.6635000e+01   1.7830290e-01
   4.6636000e+01   1.7830290e-01
   4.6636000e+01   1.7937701e-01
   4.6641000e+01   1.7937701e-01
   4.6641000e+01   1.8045113e-01
   4.6642000e+01   1.8045113e-01
   4.6642000e+01   1.8152524e-01
   4.6646000e+01   1.8152524e-01
   4.6646000e+01   1.8259936e-01
   4.6649000e+01   1.8259936e-01
   4.6649000e+01   1.8474758e-01
   4.6651000e+01   1.8474758e-01
   4.6651000e+01   1.8582170e-01
   4.6661000e+01   1.8582170e-01
   4.6661000e+01   1.8689581e-01
   4.6662000e+01   1.8689581e-01
   4.6662000e+01   1.8904404e-01
   4.6664000e+01   1.8904404e-01
   4.6664000e+01   1.9119227e-01
   4.6670000e+01   1.9119227e-01
   4.6670000e+01   1.9226638e-01
   4.6671000e+01   1.9226638e-01
   4.6671000e+01   1.9334049e-01
   4.6672000e+01   1.9334049e-01
   4.6672000e+01   1.9548872e-01
   4.6673000e+01   1.9548872e-01
   4.6673000e+01   1.9656284e-01
   4.6674000e+01   1.9656284e-01
   4.6674000e+01   1.9763695e-01
   4.6675000e+01   1.9763695e-01
   4.6675000e+01   1.9978518e-01
   4.6676000e+01   1.9978518e-01
   4.6676000e+01   2.0085929e-01
   4.6677000e+01   2.0085929e-01
   4.6677000e+01   2.0300752e-01
   4.6678000e+01   2.0300752e-01
   4.6678000e+01   2.0408163e-01
   4.6680000e+01   2.0408163e-01
   4.6680000e+01   2.0622986e-01
   4.6681000e+01   2.0622986e-01
   4.6681000e+01   2.0730397e-01
   4.6682000e+01   2.0730397e-01
   4.6682000e+01   2.1160043e-01
   4.6684000e+01   2.1160043e-01
   4.6684000e+01   2.1374866e-01
   4.6686000e+01   2.1374866e-01
   4.6686000e+01   2.1482277e-01
   4.6688000e+01   2.1482277e-01
   4.6688000e+01   2.1589689e-01
   4.6689000e+01   2.1589689e-01
   4.6689000e+01   2.1804511e-01
   4.6690000e+01   2.1804511e-01
   4.6690000e+01   2.2126745e-01
   4.6691000e+01   2.2126745e-01
   4.6691000e+01   2.2341568e-01
   4.6695000e+01   2.2341568e-01
   4.6695000e+01   2.2448980e-01
   4.6696000e+01   2.2448980e-01
   4.6696000e+01   2.2663802e-01
   4.6698000e+01   2.2663802e-01
   4.6698000e+01   2.2878625e-01
   4.6699000e+01   2.2878625e-01
   4.6699000e+01   2.3093448e-01
   4.6700000e+01   2.3093448e-01
   4.6700000e+01   2.3308271e-01
   4.6701000e+01   2.3308271e-01
   4.6701000e+01   2.3523093e-01
   4.6704000e+01   2.3523093e-01
   4.6704000e+01   2.3737916e-01
   4.6705000e+01   2.3737916e-01
   4.6705000e+01   2.3952739e-01
   4.6706000e+01   2.3952739e-01
   4.6706000e+01   2.4167562e-01
   4.6708000e+01   2.4167562e-01
   4.6708000e+01   2.4274973e-01
   4.6711000e+01   2.4274973e-01
   4.6711000e+01   2.4489796e-01
   4.6712000e+01   2.4489796e-01
   4.6712000e+01   2.4597207e-01
   4.6714000e+01   2.4597207e-01
   4.6714000e+01   2.4704619e-01
   4.6715000e+01   2.4704619e-01
   4.6715000e+01   2.4812030e-01
   4.6716000e+01   2.4812030e-01
   4.6716000e+01   2.5026853e-01
   4.6717000e+01   2.5026853e-01
   4.6717000e+01   2.5134264e-01
   4.6718000e+01   2.5134264e-01
   4.6718000e+01   2.5241676e-01
   4.6719000e+01   2.5241676e-01
   4.6719000e+01   2.5456498e-01
   4.6721000e+01   2.5456498e-01
   4.6721000e+01   2.5563910e-01
   4.6723000e+01   2.5563910e-01
   4.6723000e+01   2.6100967e-01
   4.6724000e+01   2.6100967e-01
   4.6724000e+01   2.6208378e-01
   4.6725000e+01   2.6208378e-01
   4.6725000e+01   2.6423201e-01
   4.6727000e+01   2.6423201e-01
   4.6727000e+01   2.6530612e-01
   4.6728000e+01   2.6530612e-01
   4.6728000e+01   2.6638024e-01
   4.6730000e+01   2.6638024e-01
   4.6730000e+01   2.6745435e-01
   4.6731000e+01   2.6745435e-01
   4.6731000e+01   2.6852846e-01
   4.6732000e+01   2.6852846e-01
   4.6732000e+01   2.7067669e-01
   4.6733000e+01   2.7067669e-01
   4.6733000e+01   2.7175081e-01
   4.6734000e+01   2.7175081e-01
   4.6734000e+01   2.7389903e-01
   4.6735000e+01   2.7389903e-01
   4.6735000e+01   2.7497315e-01
   4.6737000e+01   2.7497315e-01
   4.6737000e+01   2.7604726e-01
   4.6738000e+01   2.7604726e-01
   4.6738000e+01   2.7712137e-01
   4.6739000e+01   2.7712137e-01
   4.6739000e+01   2.7819549e-01
   4.6743000e+01   2.7819549e-01
   4.6743000e+01   2.7926960e-01
   4.6744000e+01   2.7926960e-01
   4.6744000e+01   2.8034372e-01
   4.6745000e+01   2.8034372e-01
   4.6745000e+01   2.8141783e-01
   4.6746000e+01   2.8141783e-01
   4.6746000e+01   2.8249194e-01
   4.6748000e+01   2.8249194e-01
   4.6748000e+01   2.8571429e-01
   4.6750000e+01   2.8571429e-01
   4.6750000e+01   2.8786251e-01
   4.6751000e+01   2.8786251e-01
   4.6751000e+01   2.8893663e-01
   4.6752000e+01   2.8893663e-01
   4.6752000e+01   2.9001074e-01
   4.6756000e+01   2.9001074e-01
   4.6756000e+01   2.9215897e-01
   4.6766000e+01   2.9215897e-01
   4.6766000e+01   2.9323308e-01
   4.6767000e+01   2.9323308e-01
   4.6767000e+01   2.9430720e-01
   4.6769000e+01   2.9430720e-01
   4.6769000e+01   2.9538131e-01
   4.6772000e+01   2.9538131e-01
   4.6772000e+01   2.9645542e-01
   4.6774000e+01   2.9645542e-01
   4.6774000e+01   2.9752954e-01
   4.6775000e+01   2.9752954e-01
   4.6775000e+01   2.9967777e-01
   4.6776000e+01   2.9967777e-01
   4.6776000e+01   3.0182599e-01
   4.6778000e+01   3.0182599e-01
   4.6778000e+01   3.0290011e-01
   4.6779000e+01   3.0290011e-01
   4.6779000e+01   3.0504834e-01
   4.6781000e+01   3.0504834e-01
   4.6781000e+01   3.0719656e-01
   4.6782000e+01   3.0719656e-01
   4.6782000e+01   3.0827068e-01
   4.6783000e+01   3.0827068e-01
   4.6783000e+01   3.0934479e-01
   4.6785000e+01   3.0934479e-01
   4.6785000e+01   3.1256713e-01
   4.6786000e+01   3.1256713e-01
   4.6786000e+01   3.1364125e-01
   4.6787000e+01   3.1364125e-01
   4.6787000e+01   3.1578947e-01
   4.6788000e+01   3.1578947e-01
   4.6788000e+01   3.1793770e-01
   4.6790000e+01   3.1793770e-01
   4.6790000e+01   3.1901182e-01
   4.6795000e+01   3.1901182e-01
   4.6795000e+01   3.2223416e-01
   4.6796000e+01   3.2223416e-01
   4.6796000e+01   3.2330827e-01
   4.6798000e+01   3.2330827e-01
   4.6798000e+01   3.2545650e-01
   4.6800000e+01   3.2545650e-01
   4.6800000e+01   3.2760473e-01
   4.6802000e+01   3.2760473e-01
   4.6802000e+01   3.2975295e-01
   4.6806000e+01   3.2975295e-01
   4.6806000e+01   3.3082707e-01
   4.6807000e+01   3.3082707e-01
   4.6807000e+01   3.3190118e-01
   4.6808000e+01   3.3190118e-01
   4.6808000e+01   3.3297530e-01
   4.6809000e+01   3.3297530e-01
   4.6809000e+01   3.3404941e-01
   4.6810000e+01   3.3404941e-01
   4.6810000e+01   3.3512352e-01
   4.6813000e+01   3.3512352e-01
   4.6813000e+01   3.3619764e-01
   4.6817000e+01   3.3619764e-01
   4.6817000e+01   3.3727175e-01
   4.6820000e+01   3.3727175e-01
   4.6820000e+01   3.3834586e-01
   4.6821000e+01   3.3834586e-01
   4.6821000e+01   3.3941998e-01
   4.6822000e+01   3.3941998e-01
   4.6822000e+01   3.4049409e-01
   4.6825000e+01   3.4049409e-01
   4.6825000e+01   3.4156821e-01
   4.6826000e+01   3.4156821e-01
   4.6826000e+01   3.4264232e-01
   4.6829000e+01   3.4264232e-01
   4.6829000e+01   3.4371643e-01
   4.6830000e+01   3.4371643e-01
   4.6830000e+01   3.4586466e-01
   4.6832000e+01   3.4586466e-01
   4.6832000e+01   3.4693878e-01
   4.6833000e+01   3.4693878e-01
   4.6833000e+01   3.4801289e-01
   4.6834000e+01   3.4801289e-01
   4.6834000e+01   3.4908700e-01
   4.6836000e+01   3.4908700e-01
   4.6836000e+01   3.5016112e-01
   4.6837000e+01   3.5016112e-01
   4.6837000e+01   3.5123523e-01
   4.6838000e+01   3.5123523e-01
   4.6838000e+01   3.5230934e-01
   4.6840000e+01   3.5230934e-01
   4.6840000e+01   3.5445757e-01
   4.6841000e+01   3.5445757e-01
   4.6841000e+01   3.5553169e-01
   4.6847000e+01   3.5553169e-01
   4.6847000e+01   3.5660580e-01
   4.6848000e+01   3.5660580e-01
   4.6848000e+01   3.5875403e-01
   4.6850000e+01   3.5875403e-01
   4.6850000e+01   3.6090226e-01
   4.6853000e+01   3.6090226e-01
   4.6853000e+01   3.6197637e-01
   4.6858000e+01   3.6197637e-01
   4.6858000e+01   3.6519871e-01
   4.6864000e+01   3.6519871e-01
   4.6864000e+01   3.6627282e-01
   4.6871000e+01   3.6627282e-01
   4.6871000e+01   3.6734694e-01
   4.6873000e+01   3.6734694e-01
   4.6873000e+01   3.6842105e-01
   4.6875000e+01   3.6842105e-01
   4.6875000e+01   3.6949517e-01
   4.6876000e+01   3.6949517e-01
   4.6876000e+01   3.7056928e-01
   4.6878000e+01   3.7056928e-01
   4.6878000e+01   3.7271751e-01
   4.6880000e+01   3.7271751e-01
   4.6880000e+01   3.7379162e-01
   4.6882000e+01   3.7379162e-01
   4.6882000e+01   3.7486574e-01
   4.6883000e+01   3.7486574e-01
   4.6883000e+01   3.7593985e-01
   4.6884000e+01   3.7593985e-01
   4.6884000e+01   3.7701396e-01
   4.6885000e+01   3.7701396e-01
   4.6885000e+01   3.7808808e-01
   4.6889000e+01   3.7808808e-01
   4.6889000e+01   3.7916219e-01
   4.6890000e+01   3.7916219e-01
   4.6890000e+01   3.8023631e-01
   4.6891000e+01   3.8023631e-01
   4.6891000e+01   3.8238453e-01
   4.6894000e+01   3.8238453e-01
   4.6894000e+01   3.8345865e-01
   4.6896000e+01   3.8345865e-01
   4.6896000e+01   3.8453276e-01
   4.6897000e+01   3.8453276e-01
   4.6897000e+01   3.8668099e-01
   4.6899000e+01   3.8668099e-01
   4.6899000e+01   3.8775510e-01
   4.6900000e+01   3.8775510e-01
   4.6900000e+01   3.8990333e-01
   4.6903000e+01   3.8990333e-01
   4.6903000e+01   3.9205156e-01
   4.6907000e+01   3.9205156e-01
   4.6907000e+01   3.9312567e-01
   4.6909000e+01   3.9312567e-01
   4.6909000e+01   3.9419979e-01
   4.6910000e+01   3.9419979e-01
   4.6910000e+01   3.9527390e-01
   4.6916000e+01   3.9527390e-01
   4.6916000e+01   3.9634801e-01
   4.6920000e+01   3.9634801e-01
   4.6920000e+01   3.9957035e-01
   4.6921000e+01   3.9957035e-01
   4.6921000e+01   4.0064447e-01
   4.6924000e+01   4.0064447e-01
   4.6924000e+01   4.0171858e-01
   4.6929000e+01   4.0171858e-01
   4.6929000e+01   4.0386681e-01
   4.6931000e+01   4.0386681e-01
   4.6931000e+01   4.0601504e-01
   4.6932000e+01   4.0601504e-01
   4.6932000e+01   4.0708915e-01
   4.6933000e+01   4.0708915e-01
   4.6933000e+01   4.0816327e-01
   4.6936000e+01   4.0816327e-01
   4.6936000e+01   4.1031149e-01
   4.6938000e+01   4.1031149e-01
   4.6938000e+01   4.1245972e-01
   4.6939000e+01   4.1245972e-01
   4.6939000e+01   4.1460795e-01
   4.6941000e+01   4.1460795e-01
   4.6941000e+01   4.1568206e-01
   4.6942000e+01   4.1568206e-01
   4.6942000e+01   4.1890440e-01
   4.6943000e+01   4.1890440e-01
   4.6943000e+01   4.1997852e-01
   4.6945000e+01   4.1997852e-01
   4.6945000e+01   4.2105263e-01
   4.6946000e+01   4.2105263e-01
   4.6946000e+01   4.2212675e-01
   4.6947000e+01   4.2212675e-01
   4.6947000e+01   4.2320086e-01
   4.6949000e+01   4.2320086e-01
   4.6949000e+01   4.2534909e-01
   4.6951000e+01   4.2534909e-01
   4.6951000e+01   4.2642320e-01
   4.6952000e+01   4.2642320e-01
   4.6952000e+01   4.2749731e-01
   4.6953000e+01   4.2749731e-01
   4.6953000e+01   4.2857143e-01
   4.6954000e+01   4.2857143e-01
   4.6954000e+01   4.2964554e-01
   4.6956000e+01   4.2964554e-01
   4.6956000e+01   4.3071966e-01
   4.6957000e+01   4.3071966e-01
   4.6957000e+01   4.3179377e-01
   4.6958000e+01   4.3179377e-01
   4.6958000e+01   4.3286788e-01
   4.6961000e+01   4.3286788e-01
   4.6961000e+01   4.3394200e-01
   4.6962000e+01   4.3394200e-01
   4.6962000e+01   4.3501611e-01
   4.6964000e+01   4.3501611e-01
   4.6964000e+01   4.3823845e-01
   4.6971000e+01   4.3823845e-01
   4.6971000e+01   4.3931257e-01
   4.6974000e+01   4.3931257e-01
   4.6974000e+01   4.4038668e-01
   4.6980000e+01   4.4038668e-01
   4.6980000e+01   4.4146079e-01
   4.6981000e+01   4.4146079e-01
   4.6981000e+01   4.4253491e-01
   4.6984000e+01   4.4253491e-01
   4.6984000e+01   4.4360902e-01
   4.6987000e+01   4.4360902e-01
   4.6987000e+01   4.4468314e-01
   4.6992000e+01   4.4468314e-01
   4.6992000e+01   4.4575725e-01
   4.6993000e+01   4.4575725e-01
   4.6993000e+01   4.4683136e-01
   4.6994000e+01   4.4683136e-01
   4.6994000e+01   4.4790548e-01
   4.6997000e+01   4.4790548e-01
   4.6997000e+01   4.5112782e-01
   4.6999000e+01   4.5112782e-01
   4.6999000e+01   4.5220193e-01
   4.7000000e+01   4.5220193e-01
   4.7000000e+01   4.5327605e-01
   4.7002000e+01   4.5327605e-01
   4.7002000e+01   4.5435016e-01
   4.7004000e+01   4.5435016e-01
   4.7004000e+01   4.5542427e-01
   4.7007000e+01   4.5542427e-01
   4.7007000e+01   4.5649839e-01
   4.7008000e+01   4.5649839e-01
   4.7008000e+01   4.5864662e-01
   4.7010000e+01   4.5864662e-01
   4.7010000e+01   4.6079484e-01
   4.7015000e+01   4.6079484e-01
   4.7015000e+01   4.6186896e-01
   4.7018000e+01   4.6186896e-01
   4.7018000e+01   4.6294307e-01
   4.7019000e+01   4.6294307e-01
   4.7019000e+01   4.6401719e-01
   4.7020000e+01   4.6401719e-01
   4.7020000e+01   4.6616541e-01
   4.7022000e+01   4.6616541e-01
   4.7022000e+01   4.6723953e-01
   4.7024000e+01   4.6723953e-01
   4.7024000e+01   4.6831364e-01
   4.7033000e+01   4.6831364e-01
   4.7033000e+01   4.6938776e-01
   4.7035000e+01   4.6938776e-01
   4.7035000e+01   4.7046187e-01
   4.7036000e+01   4.7046187e-01
   4.7036000e+01   4.7153598e-01
   4.7038000e+01   4.7153598e-01
   4.7038000e+01   4.7261010e-01
   4.7050000e+01   4.7261010e-01
   4.7050000e+01   4.7368421e-01
   4.7052000e+01   4.7368421e-01
   4.7052000e+01   4.7475832e-01
   4.7053000e+01   4.7475832e-01
   4.7053000e+01   4.7583244e-01
   4.7062000e+01   4.7583244e-01
   4.7062000e+01   4.7690655e-01
   4.7079000e+01   4.7690655e-01
   4.7079000e+01   4.7798067e-01
   4.7083000e+01   4.7798067e-01
   4.7083000e+01   4.8012889e-01
   4.7102000e+01   4.8012889e-01
   4.7102000e+01   4.8120301e-01
   4.7106000e+01   4.8120301e-01
   4.7106000e+01   4.8227712e-01
   4.7111000e+01   4.8227712e-01
   4.7111000e+01   4.8335124e-01
   4.7116000e+01   4.8335124e-01
   4.7116000e+01   4.8442535e-01
   4.7123000e+01   4.8442535e-01
   4.7123000e+01   4.8549946e-01
   4.7129000e+01   4.8549946e-01
   4.7129000e+01   4.8657358e-01
   4.7131000e+01   4.8657358e-01
   4.7131000e+01   4.8764769e-01
   4.7134000e+01   4.8764769e-01
   4.7134000e+01   4.8979592e-01
   4.7135000e+01   4.8979592e-01
   4.7135000e+01   4.9087003e-01
   4.7139000e+01   4.9087003e-01
   4.7139000e+01   4.9194415e-01
   4.7144000e+01   4.9194415e-01
   4.7144000e+01   4.9301826e-01
   4.7147000e+01   4.9301826e-01
   4.7147000e+01   4.9409237e-01
   4.7149000e+01   4.9409237e-01
   4.7149000e+01   4.9516649e-01
   4.7160000e+01   4.9516649e-01
   4.7160000e+01   4.9624060e-01
   4.7163000e+01   4.9624060e-01
   4.7163000e+01   4.9731472e-01
   4.7173000e+01   4.9731472e-01
   4.7173000e+01   4.9838883e-01
   4.7175000e+01   4.9838883e-01
   4.7175000e+01   4.9946294e-01
   4.7177000e+01   4.9946294e-01
   4.7177000e+01   5.0161117e-01
   4.7179000e+01   5.0161117e-01
   4.7179000e+01   5.0268528e-01
   4.7180000e+01   5.0268528e-01
   4.7180000e+01   5.0375940e-01
   4.7181000e+01   5.0375940e-01
   4.7181000e+01   5.0483351e-01
   4.7182000e+01   5.0483351e-01
   4.7182000e+01   5.0698174e-01
   4.7197000e+01   5.0698174e-01
   4.7197000e+01   5.0805585e-01
   4.7213000e+01   5.0805585e-01
   4.7213000e+01   5.0912997e-01
   4.7221000e+01   5.0912997e-01
   4.7221000e+01   5.1127820e-01
   4.7225000e+01   5.1127820e-01
   4.7225000e+01   5.1235231e-01
   4.7236000e+01   5.1235231e-01
   4.7236000e+01   5.1342642e-01
   4.7237000e+01   5.1342642e-01
   4.7237000e+01   5.1450054e-01
   4.7242000e+01   5.1450054e-01
   4.7242000e+01   5.1557465e-01
   4.7251000e+01   5.1557465e-01
   4.7251000e+01   5.1664876e-01
   4.7254000e+01   5.1664876e-01
   4.7254000e+01   5.1772288e-01
   4.7267000e+01   5.1772288e-01
   4.7267000e+01   5.1879699e-01
   4.7279000e+01   5.1879699e-01
   4.7279000e+01   5.1987111e-01
   4.7288000e+01   5.1987111e-01
   4.7288000e+01   5.2094522e-01
   4.7291000e+01   5.2094522e-01
   4.7291000e+01   5.2201933e-01
   4.7300000e+01   5.2201933e-01
   4.7300000e+01   5.2309345e-01
   4.7304000e+01   5.2309345e-01
   4.7304000e+01   5.2416756e-01
   4.7312000e+01   5.2416756e-01
   4.7312000e+01   5.2524168e-01
   4.7313000e+01   5.2524168e-01
   4.7313000e+01   5.2631579e-01
   4.7316000e+01   5.2631579e-01
   4.7316000e+01   5.2738990e-01
   4.7329000e+01   5.2738990e-01
   4.7329000e+01   5.2953813e-01
   4.7332000e+01   5.2953813e-01
   4.7332000e+01   5.3061224e-01
   4.7339000e+01   5.3061224e-01
   4.7339000e+01   5.3168636e-01
   4.7347000e+01   5.3168636e-01
   4.7347000e+01   5.3276047e-01
   4.7355000e+01   5.3276047e-01
   4.7355000e+01   5.3383459e-01
   4.7359000e+01   5.3383459e-01
   4.7359000e+01   5.3490870e-01
   4.7379000e+01   5.3490870e-01
   4.7379000e+01   5.3598281e-01
   4.7387000e+01   5.3598281e-01
   4.7387000e+01   5.3813104e-01
   4.7408000e+01   5.3813104e-01
   4.7408000e+01   5.3920516e-01
   4.7417000e+01   5.3920516e-01
   4.7417000e+01   5.4027927e-01
   4.7447000e+01   5.4027927e-01
   4.7447000e+01   5.4135338e-01
   4.7472000e+01   5.4135338e-01
   4.7472000e+01   5.4242750e-01
   4.7534000e+01   5.4242750e-01
   4.7534000e+01   5.4350161e-01
   4.7592000e+01   5.4350161e-01
   4.7592000e+01   5.4457573e-01
   4.7654000e+01   5.4457573e-01
   4.7654000e+01   5.4564984e-01
   4.7665000e+01   5.4564984e-01
   4.7665000e+01   5.4672395e-01
   4.7688000e+01   5.4672395e-01
   4.7688000e+01   5.4779807e-01
   4.7716000e+01   5.4779807e-01
   4.7716000e+01   5.4887218e-01
   4.7720000e+01   5.4887218e-01
   4.7720000e+01   5.4994629e-01
   4.7724000e+01   5.4994629e-01
   4.7724000e+01   5.5102041e-01
   4.7725000e+01   5.5102041e-01
   4.7725000e+01   5.5209452e-01
   4.7726000e+01   5.5209452e-01
   4.7726000e+01   5.5316864e-01
   4.7727000e+01   5.5316864e-01
   4.7727000e+01   5.5531686e-01
   4.7729000e+01   5.5531686e-01
   4.7729000e+01   5.5639098e-01
   4.7731000e+01   5.5639098e-01
   4.7731000e+01   5.5746509e-01
   4.7733000e+01   5.5746509e-01
   4.7733000e+01   5.6068743e-01
   4.7735000e+01   5.6068743e-01
   4.7735000e+01   5.6390977e-01
   4.7736000e+01   5.6390977e-01
   4.7736000e+01   5.6498389e-01
   4.7737000e+01   5.6498389e-01
   4.7737000e+01   5.6820623e-01
   4.7739000e+01   5.6820623e-01
   4.7739000e+01   5.6928034e-01
   4.7742000e+01   5.6928034e-01
   4.7742000e+01   5.7142857e-01
   4.7743000e+01   5.7142857e-01
   4.7743000e+01   5.7250269e-01
   4.7745000e+01   5.7250269e-01
   4.7745000e+01   5.7357680e-01
   4.7746000e+01   5.7357680e-01
   4.7746000e+01   5.7679914e-01
   4.7747000e+01   5.7679914e-01
   4.7747000e+01   5.7787325e-01
   4.7748000e+01   5.7787325e-01
   4.7748000e+01   5.7894737e-01
   4.7749000e+01   5.7894737e-01
   4.7749000e+01   5.8002148e-01
   4.7750000e+01   5.8002148e-01
   4.7750000e+01   5.8109560e-01
   4.7751000e+01   5.8109560e-01
   4.7751000e+01   5.8324382e-01
   4.7752000e+01   5.8324382e-01
   4.7752000e+01   5.8431794e-01
   4.7753000e+01   5.8431794e-01
   4.7753000e+01   5.8539205e-01
   4.7754000e+01   5.8539205e-01
   4.7754000e+01   5.8861439e-01
   4.7755000e+01   5.8861439e-01
   4.7755000e+01   5.9076262e-01
   4.7756000e+01   5.9076262e-01
   4.7756000e+01   5.9183673e-01
   4.7757000e+01   5.9183673e-01
   4.7757000e+01   5.9505908e-01
   4.7758000e+01   5.9505908e-01
   4.7758000e+01   5.9613319e-01
   4.7759000e+01   5.9613319e-01
   4.7759000e+01   5.9828142e-01
   4.7760000e+01   5.9828142e-01
   4.7760000e+01   6.0365199e-01
   4.7761000e+01   6.0365199e-01
   4.7761000e+01   6.0580021e-01
   4.7762000e+01   6.0580021e-01
   4.7762000e+01   6.0687433e-01
   4.7763000e+01   6.0687433e-01
   4.7763000e+01   6.1117078e-01
   4.7764000e+01   6.1117078e-01
   4.7764000e+01   6.1331901e-01
   4.7765000e+01   6.1331901e-01
   4.7765000e+01   6.1439313e-01
   4.7766000e+01   6.1439313e-01
   4.7766000e+01   6.2298604e-01
   4.7767000e+01   6.2298604e-01
   4.7767000e+01   6.2728249e-01
   4.7768000e+01   6.2728249e-01
   4.7768000e+01   6.2835661e-01
   4.7769000e+01   6.2835661e-01
   4.7769000e+01   6.3265306e-01
   4.7770000e+01   6.3265306e-01
   4.7770000e+01   6.3909774e-01
   4.7771000e+01   6.3909774e-01
   4.7771000e+01   6.4446831e-01
   4.7772000e+01   6.4446831e-01
   4.7772000e+01   6.4661654e-01
   4.7773000e+01   6.4661654e-01
   4.7773000e+01   6.4769066e-01
   4.7774000e+01   6.4769066e-01
   4.7774000e+01   6.5198711e-01
   4.7775000e+01   6.5198711e-01
   4.7775000e+01   6.5628357e-01
   4.7776000e+01   6.5628357e-01
   4.7776000e+01   6.5950591e-01
   4.7777000e+01   6.5950591e-01
   4.7777000e+01   6.6487648e-01
   4.7778000e+01   6.6487648e-01
   4.7778000e+01   6.6809882e-01
   4.7779000e+01   6.6809882e-01
   4.7779000e+01   6.7132116e-01
   4.7780000e+01   6.7132116e-01
   4.7780000e+01   6.7454350e-01
   4.7782000e+01   6.7454350e-01
   4.7782000e+01   6.7669173e-01
   4.7783000e+01   6.7669173e-01
   4.7783000e+01   6.7883996e-01
   4.7784000e+01   6.7883996e-01
   4.7784000e+01   6.7991407e-01
   4.7785000e+01   6.7991407e-01
   4.7785000e+01   6.8098818e-01
   4.7786000e+01   6.8098818e-01
   4.7786000e+01   6.8313641e-01
   4.7787000e+01   6.8313641e-01
   4.7787000e+01   6.8743287e-01
   4.7788000e+01   6.8743287e-01
   4.7788000e+01   6.9065521e-01
   4.7789000e+01   6.9065521e-01
   4.7789000e+01   6.9172932e-01
   4.7790000e+01   6.9172932e-01
   4.7790000e+01   6.9387755e-01
   4.7791000e+01   6.9387755e-01
   4.7791000e+01   6.9709989e-01
   4.7792000e+01   6.9709989e-01
   4.7792000e+01   7.0139635e-01
   4.7793000e+01   7.0139635e-01
   4.7793000e+01   7.0247046e-01
   4.7794000e+01   7.0247046e-01
   4.7794000e+01   7.0998926e-01
   4.7795000e+01   7.0998926e-01
   4.7795000e+01   7.1321160e-01
   4.7796000e+01   7.1321160e-01
   4.7796000e+01   7.1428571e-01
   4.7797000e+01   7.1428571e-01
   4.7797000e+01   7.1643394e-01
   4.7798000e+01   7.1643394e-01
   4.7798000e+01   7.1965628e-01
   4.7799000e+01   7.1965628e-01
   4.7799000e+01   7.2073040e-01
   4.7800000e+01   7.2073040e-01
   4.7800000e+01   7.2180451e-01
   4.7801000e+01   7.2180451e-01
   4.7801000e+01   7.2287863e-01
   4.7803000e+01   7.2287863e-01
   4.7803000e+01   7.2502685e-01
   4.7804000e+01   7.2502685e-01
   4.7804000e+01   7.2717508e-01
   4.7805000e+01   7.2717508e-01
   4.7805000e+01   7.2824919e-01
   4.7808000e+01   7.2824919e-01
   4.7808000e+01   7.2932331e-01
   4.7817000e+01   7.2932331e-01
   4.7817000e+01   7.3039742e-01
   4.7819000e+01   7.3039742e-01
   4.7819000e+01   7.3254565e-01
   4.7855000e+01   7.3254565e-01
   4.7855000e+01   7.3361976e-01
   4.7952000e+01   7.3361976e-01
   4.7952000e+01   7.3469388e-01
   4.9368000e+01   7.3469388e-01
   4.9368000e+01   7.3576799e-01
   4.9470000e+01   7.3576799e-01
   4.9470000e+01   7.3684211e-01
   4.9526000e+01   7.3684211e-01
   4.9526000e+01   7.3791622e-01
   4.9828000e+01   7.3791622e-01
   4.9828000e+01   7.3899033e-01
   4.9846000e+01   7.3899033e-01
   4.9846000e+01   7.4006445e-01
   4.9849000e+01   7.4006445e-01
   4.9849000e+01   7.4113856e-01
   5.0171000e+01   7.4113856e-01
   5.0171000e+01   7.4221267e-01
   5.0186000e+01   7.4221267e-01
   5.0186000e+01   7.4328679e-01
   5.0387000e+01   7.4328679e-01
   5.0387000e+01   7.4436090e-01
   5.0400000e+01   7.4436090e-01
   5.0400000e+01   7.4543502e-01
   5.1509000e+01   7.4543502e-01
   5.1509000e+01   7.4650913e-01
   5.1740000e+01   7.4650913e-01
   5.1740000e+01   7.4758324e-01
   5.1807000e+01   7.4758324e-01
   5.1807000e+01   7.4865736e-01
   5.1919000e+01   7.4865736e-01
   5.1919000e+01   7.4973147e-01
   5.1928000e+01   7.4973147e-01
   5.1928000e+01   7.5080559e-01
   5.1936000e+01   7.5080559e-01
   5.1936000e+01   7.5187970e-01
   5.1942000e+01   7.5187970e-01
   5.1942000e+01   7.5295381e-01
   5.1961000e+01   7.5295381e-01
   5.1961000e+01   7.5402793e-01
   5.2103000e+01   7.5402793e-01
   5.2103000e+01   7.5510204e-01
   5.2391000e+01   7.5510204e-01
   5.2391000e+01   7.5617615e-01
   5.2446000e+01   7.5617615e-01
   5.2446000e+01   7.5725027e-01
   5.2749000e+01   7.5725027e-01
   5.2749000e+01   7.5832438e-01
   5.3286000e+01   7.5832438e-01
   5.3286000e+01   7.5939850e-01
   5.3879000e+01   7.5939850e-01
   5.3879000e+01   7.6047261e-01
   5.3978000e+01   7.6047261e-01
   5.3978000e+01   7.6154672e-01
   5.4003000e+01   7.6154672e-01
   5.4003000e+01   7.6369495e-01
   5.4008000e+01   7.6369495e-01
   5.4008000e+01   7.6476907e-01
   5.4051000e+01   7.6476907e-01
   5.4051000e+01   7.6584318e-01
   5.4271000e+01   7.6584318e-01
   5.4271000e+01   7.6691729e-01
   5.4397000e+01   7.6691729e-01
   5.4397000e+01   7.6799141e-01
   5.4476000e+01   7.6799141e-01
   5.4476000e+01   7.6906552e-01
   5.6059000e+01   7.6906552e-01
   5.6059000e+01   7.7013963e-01
   5.6176000e+01   7.7013963e-01
   5.6176000e+01   7.7121375e-01
   5.7532000e+01   7.7121375e-01
   5.7532000e+01   7.7228786e-01
   5.7592000e+01   7.7228786e-01
   5.7592000e+01   7.7336198e-01
   5.7843000e+01   7.7336198e-01
   5.7843000e+01   7.7443609e-01
   5.8051000e+01   7.7443609e-01
   5.8051000e+01   7.7551020e-01
   5.8161000e+01   7.7551020e-01
   5.8161000e+01   7.7658432e-01
   5.8290000e+01   7.7658432e-01
   5.8290000e+01   7.7765843e-01
   5.8322000e+01   7.7765843e-01
   5.8322000e+01   7.7873255e-01
   5.8603000e+01   7.7873255e-01
   5.8603000e+01   7.7980666e-01
   5.8654000e+01   7.7980666e-01
   5.8654000e+01   7.8088077e-01
   5.9317000e+01   7.8088077e-01
   5.9317000e+01   7.8195489e-01
   5.9339000e+01   7.8195489e-01
   5.9339000e+01   7.8302900e-01
   5.9609000e+01   7.8302900e-01
   5.9609000e+01   7.8410311e-01
   6.0719000e+01   7.8410311e-01
   6.0719000e+01   7.8517723e-01
   6.1045000e+01   7.8517723e-01
   6.1045000e+01   7.8625134e-01
   6.1480000e+01   7.8625134e-01
   6.1480000e+01   7.8732546e-01
   6.1778000e+01   7.8732546e-01
   6.1778000e+01   7.8839957e-01
   6.2027000e+01   7.8839957e-01
   6.2027000e+01   7.8947368e-01
   6.2047000e+01   7.8947368e-01
   6.2047000e+01   7.9054780e-01
   6.2233000e+01   7.9054780e-01
   6.2233000e+01   7.9162191e-01
   6.2302000e+01   7.9162191e-01
   6.2302000e+01   7.9269603e-01
   6.2321000e+01   7.9269603e-01
   6.2321000e+01   7.9377014e-01
   6.2359000e+01   7.9377014e-01
   6.2359000e+01   7.9484425e-01
   6.2476000e+01   7.9484425e-01
   6.2476000e+01   7.9591837e-01
   6.2695000e+01   7.9591837e-01
   6.2695000e+01   7.9699248e-01
   6.2788000e+01   7.9699248e-01
   6.2788000e+01   7.9806660e-01
   6.2850000e+01   7.9806660e-01
   6.2850000e+01   7.9914071e-01
   6.2855000e+01   7.9914071e-01
   6.2855000e+01   8.0021482e-01
   6.3176000e+01   8.0021482e-01
   6.3176000e+01   8.0128894e-01
   6.3911000e+01   8.0128894e-01
   6.3911000e+01   8.0236305e-01
   6.3939000e+01   8.0236305e-01
   6.3939000e+01   8.0343716e-01
   6.4042000e+01   8.0343716e-01
   6.4042000e+01   8.0451128e-01
   6.4291000e+01   8.0451128e-01
   6.4291000e+01   8.0558539e-01
   6.4374000e+01   8.0558539e-01
   6.4374000e+01   8.0665951e-01
   6.4389000e+01   8.0665951e-01
   6.4389000e+01   8.0773362e-01
   6.4394000e+01   8.0773362e-01
   6.4394000e+01   8.0880773e-01
   6.4413000e+01   8.0880773e-01
   6.4413000e+01   8.0988185e-01
   6.4415000e+01   8.0988185e-01
   6.4415000e+01   8.1095596e-01
   6.4449000e+01   8.1095596e-01
   6.4449000e+01   8.1203008e-01
   6.4534000e+01   8.1203008e-01
   6.4534000e+01   8.1310419e-01
   6.4634000e+01   8.1310419e-01
   6.4634000e+01   8.1417830e-01
   6.5069000e+01   8.1417830e-01
   6.5069000e+01   8.1525242e-01
   6.5205000e+01   8.1525242e-01
   6.5205000e+01   8.1632653e-01
   6.5226000e+01   8.1632653e-01
   6.5226000e+01   8.1740064e-01
   6.5356000e+01   8.1740064e-01
   6.5356000e+01   8.1847476e-01
   6.5388000e+01   8.1847476e-01
   6.5388000e+01   8.1954887e-01
   6.5424000e+01   8.1954887e-01
   6.5424000e+01   8.2062299e-01
   6.5474000e+01   8.2062299e-01
   6.5474000e+01   8.2169710e-01
   6.5536000e+01   8.2169710e-01
   6.5536000e+01   8.2277121e-01
   6.5680000e+01   8.2277121e-01
   6.5680000e+01   8.2384533e-01
   6.5733000e+01   8.2384533e-01
   6.5733000e+01   8.2491944e-01
   6.5799000e+01   8.2491944e-01
   6.5799000e+01   8.2599356e-01
   6.5818000e+01   8.2599356e-01
   6.5818000e+01   8.2706767e-01
   6.5874000e+01   8.2706767e-01
   6.5874000e+01   8.2814178e-01
   6.5944000e+01   8.2814178e-01
   6.5944000e+01   8.2921590e-01
   6.6154000e+01   8.2921590e-01
   6.6154000e+01   8.3029001e-01
   6.6334000e+01   8.3029001e-01
   6.6334000e+01   8.3136412e-01
   6.6380000e+01   8.3136412e-01
   6.6380000e+01   8.3243824e-01
   6.6426000e+01   8.3243824e-01
   6.6426000e+01   8.3351235e-01
   6.6450000e+01   8.3351235e-01
   6.6450000e+01   8.3458647e-01
   6.6454000e+01   8.3458647e-01
   6.6454000e+01   8.3566058e-01
   6.6459000e+01   8.3566058e-01
   6.6459000e+01   8.3673469e-01
   6.6475000e+01   8.3673469e-01
   6.6475000e+01   8.3780881e-01
   6.6477000e+01   8.3780881e-01
   6.6477000e+01   8.3888292e-01
   6.6491000e+01   8.3888292e-01
   6.6491000e+01   8.3995704e-01
   6.6499000e+01   8.3995704e-01
   6.6499000e+01   8.4103115e-01
   6.6571000e+01   8.4103115e-01
   6.6571000e+01   8.4210526e-01
   6.6802000e+01   8.4210526e-01
   6.6802000e+01   8.4317938e-01
   6.6861000e+01   8.4317938e-01
   6.6861000e+01   8.4425349e-01
   6.6862000e+01   8.4425349e-01
   6.6862000e+01   8.4532760e-01
   6.6932000e+01   8.4532760e-01
   6.6932000e+01   8.4640172e-01
   6.7024000e+01   8.4640172e-01
   6.7024000e+01   8.4747583e-01
   6.7082000e+01   8.4747583e-01
   6.7082000e+01   8.4854995e-01
   6.7118000e+01   8.4854995e-01
   6.7118000e+01   8.4962406e-01
   6.7151000e+01   8.4962406e-01
   6.7151000e+01   8.5069817e-01
   6.7214000e+01   8.5069817e-01
   6.7214000e+01   8.5177229e-01
   6.7386000e+01   8.5177229e-01
   6.7386000e+01   8.5284640e-01
   6.7435000e+01   8.5284640e-01
   6.7435000e+01   8.5392052e-01
   6.7458000e+01   8.5392052e-01
   6.7458000e+01   8.5499463e-01
   6.7499000e+01   8.5499463e-01
   6.7499000e+01   8.5606874e-01
   6.7642000e+01   8.5606874e-01
   6.7642000e+01   8.5714286e-01
   6.7692000e+01   8.5714286e-01
   6.7692000e+01   8.5821697e-01
   6.7744000e+01   8.5821697e-01
   6.7744000e+01   8.5929108e-01
   6.7784000e+01   8.5929108e-01
   6.7784000e+01   8.6036520e-01
   6.7837000e+01   8.6036520e-01
   6.7837000e+01   8.6143931e-01
   6.7991000e+01   8.6143931e-01
   6.7991000e+01   8.6251343e-01
   6.7993000e+01   8.6251343e-01
   6.7993000e+01   8.6358754e-01
   6.8005000e+01   8.6358754e-01
   6.8005000e+01   8.6466165e-01
   6.8025000e+01   8.6466165e-01
   6.8025000e+01   8.6573577e-01
   6.8057000e+01   8.6573577e-01
   6.8057000e+01   8.6680988e-01
   6.8168000e+01   8.6680988e-01
   6.8168000e+01   8.6788400e-01
   6.8310000e+01   8.6788400e-01
   6.8310000e+01   8.6895811e-01
   6.8360000e+01   8.6895811e-01
   6.8360000e+01   8.7003222e-01
   6.8363000e+01   8.7003222e-01
   6.8363000e+01   8.7110634e-01
   6.8505000e+01   8.7110634e-01
   6.8505000e+01   8.7218045e-01
   6.8515000e+01   8.7218045e-01
   6.8515000e+01   8.7325456e-01
   6.8525000e+01   8.7325456e-01
   6.8525000e+01   8.7432868e-01
   6.8526000e+01   8.7432868e-01
   6.8526000e+01   8.7540279e-01
   6.8533000e+01   8.7540279e-01
   6.8533000e+01   8.7647691e-01
   6.8534000e+01   8.7647691e-01
   6.8534000e+01   8.7755102e-01
   6.8535000e+01   8.7755102e-01
   6.8535000e+01   8.7862513e-01
   6.8538000e+01   8.7862513e-01
   6.8538000e+01   8.7969925e-01
   6.8540000e+01   8.7969925e-01
   6.8540000e+01   8.8077336e-01
   6.8555000e+01   8.8077336e-01
   6.8555000e+01   8.8184748e-01
   6.8565000e+01   8.8184748e-01
   6.8565000e+01   8.8292159e-01
   6.8587000e+01   8.8292159e-01
   6.8587000e+01   8.8399570e-01
   6.8597000e+01   8.8399570e-01
   6.8597000e+01   8.8506982e-01
   6.8616000e+01   8.8506982e-01
   6.8616000e+01   8.8614393e-01
   6.8620000e+01   8.8614393e-01
   6.8620000e+01   8.8721805e-01
   6.8625000e+01   8.8721805e-01
   6.8625000e+01   8.8829216e-01
   6.8712000e+01   8.8829216e-01
   6.8712000e+01   8.8936627e-01
   6.8733000e+01   8.8936627e-01
   6.8733000e+01   8.9044039e-01
   6.8838000e+01   8.9044039e-01
   6.8838000e+01   8.9151450e-01
   6.8857000e+01   8.9151450e-01
   6.8857000e+01   8.9258861e-01
   6.8860000e+01   8.9258861e-01
   6.8860000e+01   8.9366273e-01
   6.8876000e+01   8.9366273e-01
   6.8876000e+01   8.9473684e-01
   6.8879000e+01   8.9473684e-01
   6.8879000e+01   8.9581096e-01
   6.8927000e+01   8.9581096e-01
   6.8927000e+01   8.9688507e-01
   6.8956000e+01   8.9688507e-01
   6.8956000e+01   8.9795918e-01
   6.9080000e+01   8.9795918e-01
   6.9080000e+01   8.9903330e-01
   6.9091000e+01   8.9903330e-01
   6.9091000e+01   9.0010741e-01
   6.9107000e+01   9.0010741e-01
   6.9107000e+01   9.0118153e-01
   6.9244000e+01   9.0118153e-01
   6.9244000e+01   9.0225564e-01
   6.9320000e+01   9.0225564e-01
   6.9320000e+01   9.0332975e-01
   6.9379000e+01   9.0332975e-01
   6.9379000e+01   9.0440387e-01
   6.9428000e+01   9.0440387e-01
   6.9428000e+01   9.0547798e-01
   6.9477000e+01   9.0547798e-01
   6.9477000e+01   9.0655209e-01
   6.9502000e+01   9.0655209e-01
   6.9502000e+01   9.0762621e-01
   6.9579000e+01   9.0762621e-01
   6.9579000e+01   9.0870032e-01
   6.9644000e+01   9.0870032e-01
   6.9644000e+01   9.0977444e-01
   6.9676000e+01   9.0977444e-01
   6.9676000e+01   9.1084855e-01
   6.9679000e+01   9.1084855e-01
   6.9679000e+01   9.1192266e-01
   6.9687000e+01   9.1192266e-01
   6.9687000e+01   9.1299678e-01
   6.9948000e+01   9.1299678e-01
   6.9948000e+01   9.1407089e-01
   7.0051000e+01   9.1407089e-01
   7.0051000e+01   9.1514501e-01
   7.0205000e+01   9.1514501e-01
   7.0205000e+01   9.1621912e-01
   7.0312000e+01   9.1621912e-01
   7.0312000e+01   9.1729323e-01
   7.0321000e+01   9.1729323e-01
   7.0321000e+01   9.1836735e-01
   7.0366000e+01   9.1836735e-01
   7.0366000e+01   9.1944146e-01
   7.0387000e+01   9.1944146e-01
   7.0387000e+01   9.2051557e-01
   7.0480000e+01   9.2051557e-01
   7.0480000e+01   9.2158969e-01
   7.0580000e+01   9.2158969e-01
   7.0580000e+01   9.2266380e-01
   7.0582000e+01   9.2266380e-01
   7.0582000e+01   9.2373792e-01
   7.0584000e+01   9.2373792e-01
   7.0584000e+01   9.2481203e-01
   7.0585000e+01   9.2481203e-01
   7.0585000e+01   9.2588614e-01
   7.0604000e+01   9.2588614e-01
   7.0604000e+01   9.2910849e-01
   7.0606000e+01   9.2910849e-01
   7.0606000e+01   9.3018260e-01
   7.0607000e+01   9.3018260e-01
   7.0607000e+01   9.3125671e-01
   7.0614000e+01   9.3125671e-01
   7.0614000e+01   9.3340494e-01
   7.0616000e+01   9.3340494e-01
   7.0616000e+01   9.3447905e-01
   7.0620000e+01   9.3447905e-01
   7.0620000e+01   9.3555317e-01
   7.0622000e+01   9.3555317e-01
   7.0622000e+01   9.3662728e-01
   7.0626000e+01   9.3662728e-01
   7.0626000e+01   9.3770140e-01
   7.0640000e+01   9.3770140e-01
   7.0640000e+01   9.3877551e-01
   7.0654000e+01   9.3877551e-01
   7.0654000e+01   9.3984962e-01
   7.0661000e+01   9.3984962e-01
   7.0661000e+01   9.4092374e-01
   7.0666000e+01   9.4092374e-01
   7.0666000e+01   9.4199785e-01
   7.0691000e+01   9.4199785e-01
   7.0691000e+01   9.4307197e-01
   7.0786000e+01   9.4307197e-01
   7.0786000e+01   9.4414608e-01
   7.0845000e+01   9.4414608e-01
   7.0845000e+01   9.4522019e-01
   7.0860000e+01   9.4522019e-01
   7.0860000e+01   9.4629431e-01
   7.0891000e+01   9.4629431e-01
   7.0891000e+01   9.4736842e-01
   7.0910000e+01   9.4736842e-01
   7.0910000e+01   9.4844253e-01
   7.0999000e+01   9.4844253e-01
   7.0999000e+01   9.4951665e-01
   7.1074000e+01   9.4951665e-01
   7.1074000e+01   9.5059076e-01
   7.1141000e+01   9.5059076e-01
   7.1141000e+01   9.5166488e-01
   7.1216000e+01   9.5166488e-01
   7.1216000e+01   9.5273899e-01
   7.1390000e+01   9.5273899e-01
   7.1390000e+01   9.5381310e-01
   7.1581000e+01   9.5381310e-01
   7.1581000e+01   9.5488722e-01
   7.1753000e+01   9.5488722e-01
   7.1753000e+01   9.5596133e-01
   7.1783000e+01   9.5596133e-01
   7.1783000e+01   9.5703545e-01
   7.1901000e+01   9.5703545e-01
   7.1901000e+01   9.5810956e-01
   7.1909000e+01   9.5810956e-01
   7.1909000e+01   9.5918367e-01
   7.2203000e+01   9.5918367e-01
   7.2203000e+01   9.6025779e-01
   7.2251000e+01   9.6025779e-01
   7.2251000e+01   9.6133190e-01
   7.2303000e+01   9.6133190e-01
   7.2303000e+01   9.6240602e-01
   7.2305000e+01   9.6240602e-01
   7.2305000e+01   9.6348013e-01
   7.2633000e+01   9.6348013e-01
   7.2633000e+01   9.6455424e-01
   7.2650000e+01   9.6455424e-01
   7.2650000e+01   9.6562836e-01
   7.2681000e+01   9.6562836e-01
   7.2681000e+01   9.6670247e-01
   7.2697000e+01   9.6670247e-01
   7.2697000e+01   9.6885070e-01
   7.2716000e+01   9.6885070e-01
   7.2716000e+01   9.6992481e-01
   7.2717000e+01   9.6992481e-01
   7.2717000e+01   9.7099893e-01
   7.2732000e+01   9.7099893e-01
   7.2732000e+01   9.7207304e-01
   7.2742000e+01   9.7207304e-01
   7.2742000e+01   9.7314715e-01
   7.2845000e+01   9.7314715e-01
   7.2845000e+01   9.7422127e-01
   7.2977000e+01   9.7422127e-01
   7.2977000e+01   9.7529538e-01
   7.3186000e+01   9.7529538e-01
   7.3186000e+01   9.7636950e-01
   7.3225000e+01   9.7636950e-01
   7.3225000e+01   9.7744361e-01
   7.3310000e+01   9.7744361e-01
   7.3310000e+01   9.7851772e-01
   7.3347000e+01   9.7851772e-01
   7.3347000e+01   9.7959184e-01
   7.3352000e+01   9.7959184e-01
   7.3352000e+01   9.8066595e-01
   7.3913000e+01   9.8066595e-01
   7.3913000e+01   9.8174006e-01
   7.4434000e+01   9.8174006e-01
   7.4434000e+01   9.8281418e-01
   7.4457000e+01   9.8281418e-01
   7.4457000e+01   9.8388829e-01
   7.4550000e+01   9.8388829e-01
   7.4550000e+01   9.8496241e-01
   7.4649000e+01   9.8496241e-01
   7.4649000e+01   9.8603652e-01
   7.4726000e+01   9.8603652e-01
   7.4726000e+01   9.8711063e-01
   7.4786000e+01   9.8711063e-01
   7.4786000e+01   9.8818475e-01
   7.4810000e+01   9.8818475e-01
   7.4810000e+01   9.8925886e-01
   7.5075000e+01   9.8925886e-01
   7.5075000e+01   9.9033298e-01
   7.5083000e+01   9.9033298e-01
   7.5083000e+01   9.9140709e-01
   7.5331000e+01   9.9140709e-01
   7.5331000e+01   9.9248120e-01
   7.5359000e+01   9.9248120e-01
   7.5359000e+01   9.9355532e-01
   7.5370000e+01   9.9355532e-01
   7.5370000e+01   9.9462943e-01
   7.5517000e+01   9.9462943e-01
   7.5517000e+01   9.9570354e-01
   7.5794000e+01   9.9570354e-01
   7.5794000e+01   9.9677766e-01
   7.6835000e+01   9.9677766e-01
   7.6835000e+01   9.9785177e-01
   8.0970000e+01   9.9785177e-01
   8.0970000e+01   9.9892589e-01
   8.1024000e+01   9.9892589e-01
   8.1024000e+01   1.0000000e+00
             Inf   1.0000000e+00


==> figures/cdf_plot/processed_data/default_mps/default_mps_cdf/vgg19_results.csv <==
            -Inf   0.0000000e+00
   2.7386000e+01   0.0000000e+00
   2.7386000e+01   2.5252525e-03
   2.7979000e+01   2.5252525e-03
   2.7979000e+01   5.0505051e-03
   2.8576000e+01   5.0505051e-03
   2.8576000e+01   7.5757576e-03
   2.8791000e+01   7.5757576e-03
   2.8791000e+01   1.0101010e-02
   2.8898000e+01   1.0101010e-02
   2.8898000e+01   1.2626263e-02
   2.8962000e+01   1.2626263e-02
   2.8962000e+01   1.5151515e-02
   2.8974000e+01   1.5151515e-02
   2.8974000e+01   1.7676768e-02
   2.8992000e+01   1.7676768e-02
   2.8992000e+01   2.0202020e-02
   2.9015000e+01   2.0202020e-02
   2.9015000e+01   2.2727273e-02
   2.9024000e+01   2.2727273e-02
   2.9024000e+01   2.5252525e-02
   2.9035000e+01   2.5252525e-02
   2.9035000e+01   2.7777778e-02
   2.9036000e+01   2.7777778e-02
   2.9036000e+01   3.0303030e-02
   2.9039000e+01   3.0303030e-02
   2.9039000e+01   3.2828283e-02
   2.9049000e+01   3.2828283e-02
   2.9049000e+01   3.5353535e-02
   2.9050000e+01   3.5353535e-02
   2.9050000e+01   3.7878788e-02
   2.9052000e+01   3.7878788e-02
   2.9052000e+01   4.0404040e-02
   2.9054000e+01   4.0404040e-02
   2.9054000e+01   4.2929293e-02
   2.9055000e+01   4.2929293e-02
   2.9055000e+01   4.5454545e-02
   2.9057000e+01   4.5454545e-02
   2.9057000e+01   5.0505051e-02
   2.9060000e+01   5.0505051e-02
   2.9060000e+01   5.3030303e-02
   2.9064000e+01   5.3030303e-02
   2.9064000e+01   5.8080808e-02
   2.9066000e+01   5.8080808e-02
   2.9066000e+01   6.0606061e-02
   2.9067000e+01   6.0606061e-02
   2.9067000e+01   6.5656566e-02
   2.9068000e+01   6.5656566e-02
   2.9068000e+01   6.8181818e-02
   2.9071000e+01   6.8181818e-02
   2.9071000e+01   7.0707071e-02
   2.9075000e+01   7.0707071e-02
   2.9075000e+01   7.3232323e-02
   2.9077000e+01   7.3232323e-02
   2.9077000e+01   7.5757576e-02
   2.9078000e+01   7.5757576e-02
   2.9078000e+01   7.8282828e-02
   2.9084000e+01   7.8282828e-02
   2.9084000e+01   8.0808081e-02
   2.9089000e+01   8.0808081e-02
   2.9089000e+01   8.3333333e-02
   2.9100000e+01   8.3333333e-02
   2.9100000e+01   8.5858586e-02
   2.9108000e+01   8.5858586e-02
   2.9108000e+01   8.8383838e-02
   2.9109000e+01   8.8383838e-02
   2.9109000e+01   9.3434343e-02
   2.9160000e+01   9.3434343e-02
   2.9160000e+01   9.5959596e-02
   2.9174000e+01   9.5959596e-02
   2.9174000e+01   9.8484848e-02
   2.9180000e+01   9.8484848e-02
   2.9180000e+01   1.0101010e-01
   2.9204000e+01   1.0101010e-01
   2.9204000e+01   1.0353535e-01
   2.9212000e+01   1.0353535e-01
   2.9212000e+01   1.0606061e-01
   2.9277000e+01   1.0606061e-01
   2.9277000e+01   1.0858586e-01
   2.9305000e+01   1.0858586e-01
   2.9305000e+01   1.1111111e-01
   2.9308000e+01   1.1111111e-01
   2.9308000e+01   1.1363636e-01
   2.9325000e+01   1.1363636e-01
   2.9325000e+01   1.1616162e-01
   2.9337000e+01   1.1616162e-01
   2.9337000e+01   1.1868687e-01
   2.9392000e+01   1.1868687e-01
   2.9392000e+01   1.2121212e-01
   2.9405000e+01   1.2121212e-01
   2.9405000e+01   1.2373737e-01
   2.9443000e+01   1.2373737e-01
   2.9443000e+01   1.2626263e-01
   2.9452000e+01   1.2626263e-01
   2.9452000e+01   1.2878788e-01
   2.9477000e+01   1.2878788e-01
   2.9477000e+01   1.3131313e-01
   2.9543000e+01   1.3131313e-01
   2.9543000e+01   1.3383838e-01
   2.9594000e+01   1.3383838e-01
   2.9594000e+01   1.3636364e-01
   2.9596000e+01   1.3636364e-01
   2.9596000e+01   1.3888889e-01
   2.9616000e+01   1.3888889e-01
   2.9616000e+01   1.4141414e-01
   3.0515000e+01   1.4141414e-01
   3.0515000e+01   1.4393939e-01
   3.0617000e+01   1.4393939e-01
   3.0617000e+01   1.4646465e-01
   3.0629000e+01   1.4646465e-01
   3.0629000e+01   1.4898990e-01
   3.0681000e+01   1.4898990e-01
   3.0681000e+01   1.5151515e-01
   3.0718000e+01   1.5151515e-01
   3.0718000e+01   1.5404040e-01
   3.0782000e+01   1.5404040e-01
   3.0782000e+01   1.5656566e-01
   3.0817000e+01   1.5656566e-01
   3.0817000e+01   1.5909091e-01
   3.0841000e+01   1.5909091e-01
   3.0841000e+01   1.6161616e-01
   3.1120000e+01   1.6161616e-01
   3.1120000e+01   1.6414141e-01
   3.1127000e+01   1.6414141e-01
   3.1127000e+01   1.6666667e-01
   3.1144000e+01   1.6666667e-01
   3.1144000e+01   1.6919192e-01
   3.1154000e+01   1.6919192e-01
   3.1154000e+01   1.7171717e-01
   3.1159000e+01   1.7171717e-01
   3.1159000e+01   1.7424242e-01
   3.1174000e+01   1.7424242e-01
   3.1174000e+01   1.7676768e-01
   3.1512000e+01   1.7676768e-01
   3.1512000e+01   1.7929293e-01
   3.2897000e+01   1.7929293e-01
   3.2897000e+01   1.8181818e-01
   3.3421000e+01   1.8181818e-01
   3.3421000e+01   1.8434343e-01
   3.5135000e+01   1.8434343e-01
   3.5135000e+01   1.8686869e-01
   3.7381000e+01   1.8686869e-01
   3.7381000e+01   1.8939394e-01
   3.9361000e+01   1.8939394e-01
   3.9361000e+01   1.9191919e-01
   3.9363000e+01   1.9191919e-01
   3.9363000e+01   1.9444444e-01
   3.9385000e+01   1.9444444e-01
   3.9385000e+01   1.9696970e-01
   3.9386000e+01   1.9696970e-01
   3.9386000e+01   1.9949495e-01
   3.9436000e+01   1.9949495e-01
   3.9436000e+01   2.0202020e-01
   3.9444000e+01   2.0202020e-01
   3.9444000e+01   2.0454545e-01
   3.9502000e+01   2.0454545e-01
   3.9502000e+01   2.0707071e-01
   3.9504000e+01   2.0707071e-01
   3.9504000e+01   2.0959596e-01
   3.9538000e+01   2.0959596e-01
   3.9538000e+01   2.1212121e-01
   3.9545000e+01   2.1212121e-01
   3.9545000e+01   2.1464646e-01
   3.9550000e+01   2.1464646e-01
   3.9550000e+01   2.1717172e-01
   3.9552000e+01   2.1717172e-01
   3.9552000e+01   2.1969697e-01
   3.9555000e+01   2.1969697e-01
   3.9555000e+01   2.2222222e-01
   3.9564000e+01   2.2222222e-01
   3.9564000e+01   2.2474747e-01
   3.9659000e+01   2.2474747e-01
   3.9659000e+01   2.2727273e-01
   3.9663000e+01   2.2727273e-01
   3.9663000e+01   2.2979798e-01
   3.9708000e+01   2.2979798e-01
   3.9708000e+01   2.3232323e-01
   3.9712000e+01   2.3232323e-01
   3.9712000e+01   2.3484848e-01
   3.9732000e+01   2.3484848e-01
   3.9732000e+01   2.3737374e-01
   3.9792000e+01   2.3737374e-01
   3.9792000e+01   2.3989899e-01
   3.9795000e+01   2.3989899e-01
   3.9795000e+01   2.4242424e-01
   3.9809000e+01   2.4242424e-01
   3.9809000e+01   2.4494949e-01
   3.9828000e+01   2.4494949e-01
   3.9828000e+01   2.4747475e-01
   3.9832000e+01   2.4747475e-01
   3.9832000e+01   2.5000000e-01
   3.9851000e+01   2.5000000e-01
   3.9851000e+01   2.5252525e-01
   3.9861000e+01   2.5252525e-01
   3.9861000e+01   2.5505051e-01
   3.9863000e+01   2.5505051e-01
   3.9863000e+01   2.5757576e-01
   3.9865000e+01   2.5757576e-01
   3.9865000e+01   2.6010101e-01
   3.9872000e+01   2.6010101e-01
   3.9872000e+01   2.6262626e-01
   3.9877000e+01   2.6262626e-01
   3.9877000e+01   2.6515152e-01
   3.9879000e+01   2.6515152e-01
   3.9879000e+01   2.6767677e-01
   3.9885000e+01   2.6767677e-01
   3.9885000e+01   2.7020202e-01
   3.9921000e+01   2.7020202e-01
   3.9921000e+01   2.7272727e-01
   3.9926000e+01   2.7272727e-01
   3.9926000e+01   2.7525253e-01
   3.9930000e+01   2.7525253e-01
   3.9930000e+01   2.7777778e-01
   3.9936000e+01   2.7777778e-01
   3.9936000e+01   2.8030303e-01
   4.0034000e+01   2.8030303e-01
   4.0034000e+01   2.8282828e-01
   4.0051000e+01   2.8282828e-01
   4.0051000e+01   2.8535354e-01
   4.0086000e+01   2.8535354e-01
   4.0086000e+01   2.8787879e-01
   4.0110000e+01   2.8787879e-01
   4.0110000e+01   2.9040404e-01
   4.0375000e+01   2.9040404e-01
   4.0375000e+01   2.9292929e-01
   4.0487000e+01   2.9292929e-01
   4.0487000e+01   2.9545455e-01
   4.0545000e+01   2.9545455e-01
   4.0545000e+01   2.9797980e-01
   4.0549000e+01   2.9797980e-01
   4.0549000e+01   3.0050505e-01
   4.0565000e+01   3.0050505e-01
   4.0565000e+01   3.0303030e-01
   4.0607000e+01   3.0303030e-01
   4.0607000e+01   3.0555556e-01
   4.0655000e+01   3.0555556e-01
   4.0655000e+01   3.0808081e-01
   4.0731000e+01   3.0808081e-01
   4.0731000e+01   3.1060606e-01
   4.0783000e+01   3.1060606e-01
   4.0783000e+01   3.1313131e-01
   4.0826000e+01   3.1313131e-01
   4.0826000e+01   3.1565657e-01
   4.0844000e+01   3.1565657e-01
   4.0844000e+01   3.1818182e-01
   4.0870000e+01   3.1818182e-01
   4.0870000e+01   3.2070707e-01
   4.0884000e+01   3.2070707e-01
   4.0884000e+01   3.2323232e-01
   4.1004000e+01   3.2323232e-01
   4.1004000e+01   3.2575758e-01
   4.1067000e+01   3.2575758e-01
   4.1067000e+01   3.2828283e-01
   4.1287000e+01   3.2828283e-01
   4.1287000e+01   3.3080808e-01
   4.1303000e+01   3.3080808e-01
   4.1303000e+01   3.3333333e-01
   4.1325000e+01   3.3333333e-01
   4.1325000e+01   3.3585859e-01
   4.1347000e+01   3.3585859e-01
   4.1347000e+01   3.3838384e-01
   4.1351000e+01   3.3838384e-01
   4.1351000e+01   3.4090909e-01
   4.1409000e+01   3.4090909e-01
   4.1409000e+01   3.4343434e-01
   4.1446000e+01   3.4343434e-01
   4.1446000e+01   3.4595960e-01
   4.1451000e+01   3.4595960e-01
   4.1451000e+01   3.4848485e-01
   4.1495000e+01   3.4848485e-01
   4.1495000e+01   3.5101010e-01
   4.1513000e+01   3.5101010e-01
   4.1513000e+01   3.5353535e-01
   4.1521000e+01   3.5353535e-01
   4.1521000e+01   3.5606061e-01
   4.1525000e+01   3.5606061e-01
   4.1525000e+01   3.5858586e-01
   4.1533000e+01   3.5858586e-01
   4.1533000e+01   3.6363636e-01
   4.1534000e+01   3.6363636e-01
   4.1534000e+01   3.6616162e-01
   4.1541000e+01   3.6616162e-01
   4.1541000e+01   3.6868687e-01
   4.1550000e+01   3.6868687e-01
   4.1550000e+01   3.7121212e-01
   4.1558000e+01   3.7121212e-01
   4.1558000e+01   3.7373737e-01
   4.1568000e+01   3.7373737e-01
   4.1568000e+01   3.7626263e-01
   4.1577000e+01   3.7626263e-01
   4.1577000e+01   3.7878788e-01
   4.1580000e+01   3.7878788e-01
   4.1580000e+01   3.8131313e-01
   4.1591000e+01   3.8131313e-01
   4.1591000e+01   3.8383838e-01
   4.1624000e+01   3.8383838e-01
   4.1624000e+01   3.8636364e-01
   4.1630000e+01   3.8636364e-01
   4.1630000e+01   3.8888889e-01
   4.1646000e+01   3.8888889e-01
   4.1646000e+01   3.9141414e-01
   4.1676000e+01   3.9141414e-01
   4.1676000e+01   3.9393939e-01
   4.1681000e+01   3.9393939e-01
   4.1681000e+01   3.9646465e-01
   4.1687000e+01   3.9646465e-01
   4.1687000e+01   3.9898990e-01
   4.1708000e+01   3.9898990e-01
   4.1708000e+01   4.0151515e-01
   4.1725000e+01   4.0151515e-01
   4.1725000e+01   4.0404040e-01
   4.1726000e+01   4.0404040e-01
   4.1726000e+01   4.0656566e-01
   4.1736000e+01   4.0656566e-01
   4.1736000e+01   4.0909091e-01
   4.1744000e+01   4.0909091e-01
   4.1744000e+01   4.1414141e-01
   4.1806000e+01   4.1414141e-01
   4.1806000e+01   4.1666667e-01
   4.1817000e+01   4.1666667e-01
   4.1817000e+01   4.1919192e-01
   4.1818000e+01   4.1919192e-01
   4.1818000e+01   4.2171717e-01
   4.1834000e+01   4.2171717e-01
   4.1834000e+01   4.2676768e-01
   4.1835000e+01   4.2676768e-01
   4.1835000e+01   4.2929293e-01
   4.1857000e+01   4.2929293e-01
   4.1857000e+01   4.3181818e-01
   4.1886000e+01   4.3181818e-01
   4.1886000e+01   4.3434343e-01
   4.1915000e+01   4.3434343e-01
   4.1915000e+01   4.3686869e-01
   4.1922000e+01   4.3686869e-01
   4.1922000e+01   4.3939394e-01
   4.1936000e+01   4.3939394e-01
   4.1936000e+01   4.4191919e-01
   4.1952000e+01   4.4191919e-01
   4.1952000e+01   4.4444444e-01
   4.1966000e+01   4.4444444e-01
   4.1966000e+01   4.4696970e-01
   4.1972000e+01   4.4696970e-01
   4.1972000e+01   4.4949495e-01
   4.1976000e+01   4.4949495e-01
   4.1976000e+01   4.5202020e-01
   4.1984000e+01   4.5202020e-01
   4.1984000e+01   4.5454545e-01
   4.1986000e+01   4.5454545e-01
   4.1986000e+01   4.5707071e-01
   4.1999000e+01   4.5707071e-01
   4.1999000e+01   4.5959596e-01
   4.2036000e+01   4.5959596e-01
   4.2036000e+01   4.6212121e-01
   4.2047000e+01   4.6212121e-01
   4.2047000e+01   4.6464646e-01
   4.2059000e+01   4.6464646e-01
   4.2059000e+01   4.6717172e-01
   4.2184000e+01   4.6717172e-01
   4.2184000e+01   4.6969697e-01
   4.2202000e+01   4.6969697e-01
   4.2202000e+01   4.7222222e-01
   4.2287000e+01   4.7222222e-01
   4.2287000e+01   4.7474747e-01
   4.2289000e+01   4.7474747e-01
   4.2289000e+01   4.7727273e-01
   4.2325000e+01   4.7727273e-01
   4.2325000e+01   4.7979798e-01
   4.2473000e+01   4.7979798e-01
   4.2473000e+01   4.8232323e-01
   4.2480000e+01   4.8232323e-01
   4.2480000e+01   4.8484848e-01
   4.2648000e+01   4.8484848e-01
   4.2648000e+01   4.8737374e-01
   4.2663000e+01   4.8737374e-01
   4.2663000e+01   4.8989899e-01
   4.2679000e+01   4.8989899e-01
   4.2679000e+01   4.9242424e-01
   4.2746000e+01   4.9242424e-01
   4.2746000e+01   4.9494949e-01
   4.2757000e+01   4.9494949e-01
   4.2757000e+01   4.9747475e-01
   4.2765000e+01   4.9747475e-01
   4.2765000e+01   5.0000000e-01
   4.2881000e+01   5.0000000e-01
   4.2881000e+01   5.0252525e-01
   4.2885000e+01   5.0252525e-01
   4.2885000e+01   5.0505051e-01
   4.2971000e+01   5.0505051e-01
   4.2971000e+01   5.0757576e-01
   4.3089000e+01   5.0757576e-01
   4.3089000e+01   5.1010101e-01
   4.3199000e+01   5.1010101e-01
   4.3199000e+01   5.1262626e-01
   4.3560000e+01   5.1262626e-01
   4.3560000e+01   5.1515152e-01
   4.3592000e+01   5.1515152e-01
   4.3592000e+01   5.1767677e-01
   4.3596000e+01   5.1767677e-01
   4.3596000e+01   5.2020202e-01
   4.3609000e+01   5.2020202e-01
   4.3609000e+01   5.2272727e-01
   4.3629000e+01   5.2272727e-01
   4.3629000e+01   5.2525253e-01
   4.3648000e+01   5.2525253e-01
   4.3648000e+01   5.2777778e-01
   4.4301000e+01   5.2777778e-01
   4.4301000e+01   5.3030303e-01
   4.4549000e+01   5.3030303e-01
   4.4549000e+01   5.3282828e-01
   4.5185000e+01   5.3282828e-01
   4.5185000e+01   5.3535354e-01
   4.5252000e+01   5.3535354e-01
   4.5252000e+01   5.3787879e-01
   4.5285000e+01   5.3787879e-01
   4.5285000e+01   5.4040404e-01
   4.5524000e+01   5.4040404e-01
   4.5524000e+01   5.4292929e-01
   4.5555000e+01   5.4292929e-01
   4.5555000e+01   5.4545455e-01
   4.5559000e+01   5.4545455e-01
   4.5559000e+01   5.4797980e-01
   4.5569000e+01   5.4797980e-01
   4.5569000e+01   5.5050505e-01
   4.5664000e+01   5.5050505e-01
   4.5664000e+01   5.5303030e-01
   4.5667000e+01   5.5303030e-01
   4.5667000e+01   5.5808081e-01
   4.5677000e+01   5.5808081e-01
   4.5677000e+01   5.6060606e-01
   4.5681000e+01   5.6060606e-01
   4.5681000e+01   5.6313131e-01
   4.5682000e+01   5.6313131e-01
   4.5682000e+01   5.6565657e-01
   4.5691000e+01   5.6565657e-01
   4.5691000e+01   5.6818182e-01
   4.5696000e+01   5.6818182e-01
   4.5696000e+01   5.7070707e-01
   4.5706000e+01   5.7070707e-01
   4.5706000e+01   5.7323232e-01
   4.5712000e+01   5.7323232e-01
   4.5712000e+01   5.7575758e-01
   4.5718000e+01   5.7575758e-01
   4.5718000e+01   5.7828283e-01
   4.5748000e+01   5.7828283e-01
   4.5748000e+01   5.8080808e-01
   4.5756000e+01   5.8080808e-01
   4.5756000e+01   5.8333333e-01
   4.5768000e+01   5.8333333e-01
   4.5768000e+01   5.8585859e-01
   4.5844000e+01   5.8585859e-01
   4.5844000e+01   5.8838384e-01
   4.5861000e+01   5.8838384e-01
   4.5861000e+01   5.9090909e-01
   4.5876000e+01   5.9090909e-01
   4.5876000e+01   5.9343434e-01
   4.5894000e+01   5.9343434e-01
   4.5894000e+01   5.9595960e-01
   4.5908000e+01   5.9595960e-01
   4.5908000e+01   5.9848485e-01
   4.5917000e+01   5.9848485e-01
   4.5917000e+01   6.0101010e-01
   4.5947000e+01   6.0101010e-01
   4.5947000e+01   6.0353535e-01
   4.6005000e+01   6.0353535e-01
   4.6005000e+01   6.0606061e-01
   4.6028000e+01   6.0606061e-01
   4.6028000e+01   6.0858586e-01
   4.6036000e+01   6.0858586e-01
   4.6036000e+01   6.1111111e-01
   4.6041000e+01   6.1111111e-01
   4.6041000e+01   6.1363636e-01
   4.6056000e+01   6.1363636e-01
   4.6056000e+01   6.1868687e-01
   4.6057000e+01   6.1868687e-01
   4.6057000e+01   6.2121212e-01
   4.6101000e+01   6.2121212e-01
   4.6101000e+01   6.2373737e-01
   4.6155000e+01   6.2373737e-01
   4.6155000e+01   6.2626263e-01
   4.6159000e+01   6.2626263e-01
   4.6159000e+01   6.2878788e-01
   4.6161000e+01   6.2878788e-01
   4.6161000e+01   6.3131313e-01
   4.6170000e+01   6.3131313e-01
   4.6170000e+01   6.3383838e-01
   4.6181000e+01   6.3383838e-01
   4.6181000e+01   6.3636364e-01
   4.6189000e+01   6.3636364e-01
   4.6189000e+01   6.3888889e-01
   4.6213000e+01   6.3888889e-01
   4.6213000e+01   6.4141414e-01
   4.6216000e+01   6.4141414e-01
   4.6216000e+01   6.4393939e-01
   4.6218000e+01   6.4393939e-01
   4.6218000e+01   6.4646465e-01
   4.6221000e+01   6.4646465e-01
   4.6221000e+01   6.4898990e-01
   4.6225000e+01   6.4898990e-01
   4.6225000e+01   6.5151515e-01
   4.6245000e+01   6.5151515e-01
   4.6245000e+01   6.5404040e-01
   4.6291000e+01   6.5404040e-01
   4.6291000e+01   6.5656566e-01
   4.6334000e+01   6.5656566e-01
   4.6334000e+01   6.5909091e-01
   4.6367000e+01   6.5909091e-01
   4.6367000e+01   6.6161616e-01
   4.6369000e+01   6.6161616e-01
   4.6369000e+01   6.6414141e-01
   4.6387000e+01   6.6414141e-01
   4.6387000e+01   6.6666667e-01
   4.6422000e+01   6.6666667e-01
   4.6422000e+01   6.6919192e-01
   4.6424000e+01   6.6919192e-01
   4.6424000e+01   6.7171717e-01
   4.6470000e+01   6.7171717e-01
   4.6470000e+01   6.7424242e-01
   4.6472000e+01   6.7424242e-01
   4.6472000e+01   6.7676768e-01
   4.6476000e+01   6.7676768e-01
   4.6476000e+01   6.7929293e-01
   4.6490000e+01   6.7929293e-01
   4.6490000e+01   6.8181818e-01
   4.6496000e+01   6.8181818e-01
   4.6496000e+01   6.8434343e-01
   4.6499000e+01   6.8434343e-01
   4.6499000e+01   6.8686869e-01
   4.6503000e+01   6.8686869e-01
   4.6503000e+01   6.8939394e-01
   4.6508000e+01   6.8939394e-01
   4.6508000e+01   6.9191919e-01
   4.6510000e+01   6.9191919e-01
   4.6510000e+01   6.9444444e-01
   4.6530000e+01   6.9444444e-01
   4.6530000e+01   6.9696970e-01
   4.6535000e+01   6.9696970e-01
   4.6535000e+01   6.9949495e-01
   4.6544000e+01   6.9949495e-01
   4.6544000e+01   7.0202020e-01
   4.6565000e+01   7.0202020e-01
   4.6565000e+01   7.0454545e-01
   4.6569000e+01   7.0454545e-01
   4.6569000e+01   7.0707071e-01
   4.6576000e+01   7.0707071e-01
   4.6576000e+01   7.0959596e-01
   4.6593000e+01   7.0959596e-01
   4.6593000e+01   7.1212121e-01
   4.6597000e+01   7.1212121e-01
   4.6597000e+01   7.1464646e-01
   4.6598000e+01   7.1464646e-01
   4.6598000e+01   7.1717172e-01
   4.6600000e+01   7.1717172e-01
   4.6600000e+01   7.1969697e-01
   4.6612000e+01   7.1969697e-01
   4.6612000e+01   7.2222222e-01
   4.6614000e+01   7.2222222e-01
   4.6614000e+01   7.2474747e-01
   4.6617000e+01   7.2474747e-01
   4.6617000e+01   7.2727273e-01
   4.6620000e+01   7.2727273e-01
   4.6620000e+01   7.2979798e-01
   4.6628000e+01   7.2979798e-01
   4.6628000e+01   7.3232323e-01
   4.6650000e+01   7.3232323e-01
   4.6650000e+01   7.3484848e-01
   4.6674000e+01   7.3484848e-01
   4.6674000e+01   7.3737374e-01
   4.6680000e+01   7.3737374e-01
   4.6680000e+01   7.3989899e-01
   4.6791000e+01   7.3989899e-01
   4.6791000e+01   7.4242424e-01
   4.6825000e+01   7.4242424e-01
   4.6825000e+01   7.4494949e-01
   4.6827000e+01   7.4494949e-01
   4.6827000e+01   7.4747475e-01
   4.6860000e+01   7.4747475e-01
   4.6860000e+01   7.5000000e-01
   4.6861000e+01   7.5000000e-01
   4.6861000e+01   7.5252525e-01
   4.6873000e+01   7.5252525e-01
   4.6873000e+01   7.5505051e-01
   4.6886000e+01   7.5505051e-01
   4.6886000e+01   7.6010101e-01
   4.6888000e+01   7.6010101e-01
   4.6888000e+01   7.6262626e-01
   4.6897000e+01   7.6262626e-01
   4.6897000e+01   7.6767677e-01
   4.6913000e+01   7.6767677e-01
   4.6913000e+01   7.7020202e-01
   4.6916000e+01   7.7020202e-01
   4.6916000e+01   7.7272727e-01
   4.6917000e+01   7.7272727e-01
   4.6917000e+01   7.7525253e-01
   4.6919000e+01   7.7525253e-01
   4.6919000e+01   7.8030303e-01
   4.6941000e+01   7.8030303e-01
   4.6941000e+01   7.8282828e-01
   4.6959000e+01   7.8282828e-01
   4.6959000e+01   7.8535354e-01
   4.6972000e+01   7.8535354e-01
   4.6972000e+01   7.8787879e-01
   4.6990000e+01   7.8787879e-01
   4.6990000e+01   7.9040404e-01
   4.6992000e+01   7.9040404e-01
   4.6992000e+01   7.9292929e-01
   4.6994000e+01   7.9292929e-01
   4.6994000e+01   7.9545455e-01
   4.7013000e+01   7.9545455e-01
   4.7013000e+01   7.9797980e-01
   4.7029000e+01   7.9797980e-01
   4.7029000e+01   8.0050505e-01
   4.7046000e+01   8.0050505e-01
   4.7046000e+01   8.0303030e-01
   4.7052000e+01   8.0303030e-01
   4.7052000e+01   8.0555556e-01
   4.7057000e+01   8.0555556e-01
   4.7057000e+01   8.0808081e-01
   4.7079000e+01   8.0808081e-01
   4.7079000e+01   8.1060606e-01
   4.7085000e+01   8.1060606e-01
   4.7085000e+01   8.1565657e-01
   4.7092000e+01   8.1565657e-01
   4.7092000e+01   8.1818182e-01
   4.7100000e+01   8.1818182e-01
   4.7100000e+01   8.2070707e-01
   4.7124000e+01   8.2070707e-01
   4.7124000e+01   8.2323232e-01
   4.7151000e+01   8.2323232e-01
   4.7151000e+01   8.2575758e-01
   4.7180000e+01   8.2575758e-01
   4.7180000e+01   8.2828283e-01
   4.7240000e+01   8.2828283e-01
   4.7240000e+01   8.3080808e-01
   4.7241000e+01   8.3080808e-01
   4.7241000e+01   8.3333333e-01
   4.7251000e+01   8.3333333e-01
   4.7251000e+01   8.3585859e-01
   4.7281000e+01   8.3585859e-01
   4.7281000e+01   8.3838384e-01
   4.7293000e+01   8.3838384e-01
   4.7293000e+01   8.4090909e-01
   4.7296000e+01   8.4090909e-01
   4.7296000e+01   8.4343434e-01
   4.7309000e+01   8.4343434e-01
   4.7309000e+01   8.4595960e-01
   4.7347000e+01   8.4595960e-01
   4.7347000e+01   8.4848485e-01
   4.7350000e+01   8.4848485e-01
   4.7350000e+01   8.5101010e-01
   4.7364000e+01   8.5101010e-01
   4.7364000e+01   8.5353535e-01
   4.7366000e+01   8.5353535e-01
   4.7366000e+01   8.5606061e-01
   4.7377000e+01   8.5606061e-01
   4.7377000e+01   8.5858586e-01
   4.7398000e+01   8.5858586e-01
   4.7398000e+01   8.6111111e-01
   4.7411000e+01   8.6111111e-01
   4.7411000e+01   8.6363636e-01
   4.7426000e+01   8.6363636e-01
   4.7426000e+01   8.6616162e-01
   4.7439000e+01   8.6616162e-01
   4.7439000e+01   8.6868687e-01
   4.7471000e+01   8.6868687e-01
   4.7471000e+01   8.7121212e-01
   4.7474000e+01   8.7121212e-01
   4.7474000e+01   8.7373737e-01
   4.7495000e+01   8.7373737e-01
   4.7495000e+01   8.7626263e-01
   4.7556000e+01   8.7626263e-01
   4.7556000e+01   8.7878788e-01
   4.7581000e+01   8.7878788e-01
   4.7581000e+01   8.8131313e-01
   4.7584000e+01   8.8131313e-01
   4.7584000e+01   8.8383838e-01
   4.7637000e+01   8.8383838e-01
   4.7637000e+01   8.8636364e-01
   4.7680000e+01   8.8636364e-01
   4.7680000e+01   8.8888889e-01
   4.7683000e+01   8.8888889e-01
   4.7683000e+01   8.9141414e-01
   4.7713000e+01   8.9141414e-01
   4.7713000e+01   8.9393939e-01
   4.7723000e+01   8.9393939e-01
   4.7723000e+01   8.9646465e-01
   4.7729000e+01   8.9646465e-01
   4.7729000e+01   8.9898990e-01
   4.7739000e+01   8.9898990e-01
   4.7739000e+01   9.0151515e-01
   4.7741000e+01   9.0151515e-01
   4.7741000e+01   9.0404040e-01
   4.7746000e+01   9.0404040e-01
   4.7746000e+01   9.0656566e-01
   4.7748000e+01   9.0656566e-01
   4.7748000e+01   9.0909091e-01
   4.7750000e+01   9.0909091e-01
   4.7750000e+01   9.1161616e-01
   4.7753000e+01   9.1161616e-01
   4.7753000e+01   9.1919192e-01
   4.7755000e+01   9.1919192e-01
   4.7755000e+01   9.2171717e-01
   4.7761000e+01   9.2171717e-01
   4.7761000e+01   9.2424242e-01
   4.7762000e+01   9.2424242e-01
   4.7762000e+01   9.3181818e-01
   4.7764000e+01   9.3181818e-01
   4.7764000e+01   9.3434343e-01
   4.7766000e+01   9.3434343e-01
   4.7766000e+01   9.3939394e-01
   4.7770000e+01   9.3939394e-01
   4.7770000e+01   9.4191919e-01
   4.7773000e+01   9.4191919e-01
   4.7773000e+01   9.4444444e-01
   4.7774000e+01   9.4444444e-01
   4.7774000e+01   9.4696970e-01
   4.7776000e+01   9.4696970e-01
   4.7776000e+01   9.4949495e-01
   4.7777000e+01   9.4949495e-01
   4.7777000e+01   9.5707071e-01
   4.7786000e+01   9.5707071e-01
   4.7786000e+01   9.6212121e-01
   4.7788000e+01   9.6212121e-01
   4.7788000e+01   9.6717172e-01
   4.7789000e+01   9.6717172e-01
   4.7789000e+01   9.6969697e-01
   4.7790000e+01   9.6969697e-01
   4.7790000e+01   9.7222222e-01
   4.7794000e+01   9.7222222e-01
   4.7794000e+01   9.7474747e-01
   4.7799000e+01   9.7474747e-01
   4.7799000e+01   9.7727273e-01
   4.7804000e+01   9.7727273e-01
   4.7804000e+01   9.8232323e-01
   4.7805000e+01   9.8232323e-01
   4.7805000e+01   9.8484848e-01
   4.7807000e+01   9.8484848e-01
   4.7807000e+01   9.8737374e-01
   4.7813000e+01   9.8737374e-01
   4.7813000e+01   9.8989899e-01
   4.7819000e+01   9.8989899e-01
   4.7819000e+01   9.9242424e-01
   4.7995000e+01   9.9242424e-01
   4.7995000e+01   9.9494949e-01
   4.8055000e+01   9.9494949e-01
   4.8055000e+01   9.9747475e-01
   4.8281000e+01   9.9747475e-01
   4.8281000e+01   1.0000000e+00
             Inf   1.0000000e+00


==> figures/cdf_plot/processed_data/temporal_sharing/temporal_sharing_cdf/alexnet_result.csv <==
            -Inf   0.0000000e+00
   3.6110000e+00   0.0000000e+00
   3.6110000e+00   1.8761726e-03
   1.0379000e+01   1.8761726e-03
   1.0379000e+01   3.7523452e-03
   1.0985000e+01   3.7523452e-03
   1.0985000e+01   5.6285178e-03
   1.2188000e+01   5.6285178e-03
   1.2188000e+01   7.5046904e-03
   1.2418000e+01   7.5046904e-03
   1.2418000e+01   9.3808630e-03
   1.2422000e+01   9.3808630e-03
   1.2422000e+01   1.1257036e-02
   1.2432000e+01   1.1257036e-02
   1.2432000e+01   1.3133208e-02
   1.2435000e+01   1.3133208e-02
   1.2435000e+01   1.5009381e-02
   1.2437000e+01   1.5009381e-02
   1.2437000e+01   1.8761726e-02
   1.2440000e+01   1.8761726e-02
   1.2440000e+01   2.0637899e-02
   1.2450000e+01   2.0637899e-02
   1.2450000e+01   2.2514071e-02
   1.2454000e+01   2.2514071e-02
   1.2454000e+01   2.4390244e-02
   1.2455000e+01   2.4390244e-02
   1.2455000e+01   3.0018762e-02
   1.2458000e+01   3.0018762e-02
   1.2458000e+01   3.1894934e-02
   1.2459000e+01   3.1894934e-02
   1.2459000e+01   3.3771107e-02
   1.2460000e+01   3.3771107e-02
   1.2460000e+01   3.5647280e-02
   1.2464000e+01   3.5647280e-02
   1.2464000e+01   3.7523452e-02
   1.2469000e+01   3.7523452e-02
   1.2469000e+01   3.9399625e-02
   1.2474000e+01   3.9399625e-02
   1.2474000e+01   4.1275797e-02
   1.2493000e+01   4.1275797e-02
   1.2493000e+01   4.3151970e-02
   1.2500000e+01   4.3151970e-02
   1.2500000e+01   4.5028143e-02
   1.2516000e+01   4.5028143e-02
   1.2516000e+01   4.6904315e-02
   1.2557000e+01   4.6904315e-02
   1.2557000e+01   4.8780488e-02
   1.2646000e+01   4.8780488e-02
   1.2646000e+01   5.0656660e-02
   1.2672000e+01   5.0656660e-02
   1.2672000e+01   5.2532833e-02
   1.2694000e+01   5.2532833e-02
   1.2694000e+01   5.4409006e-02
   1.2698000e+01   5.4409006e-02
   1.2698000e+01   5.6285178e-02
   1.2702000e+01   5.6285178e-02
   1.2702000e+01   5.8161351e-02
   1.2732000e+01   5.8161351e-02
   1.2732000e+01   6.0037523e-02
   1.2742000e+01   6.0037523e-02
   1.2742000e+01   6.1913696e-02
   1.2743000e+01   6.1913696e-02
   1.2743000e+01   6.3789869e-02
   1.2768000e+01   6.3789869e-02
   1.2768000e+01   6.5666041e-02
   1.2781000e+01   6.5666041e-02
   1.2781000e+01   6.7542214e-02
   1.2787000e+01   6.7542214e-02
   1.2787000e+01   6.9418386e-02
   1.2838000e+01   6.9418386e-02
   1.2838000e+01   7.1294559e-02
   1.2848000e+01   7.1294559e-02
   1.2848000e+01   7.3170732e-02
   1.2855000e+01   7.3170732e-02
   1.2855000e+01   7.5046904e-02
   1.2916000e+01   7.5046904e-02
   1.2916000e+01   7.6923077e-02
   1.2932000e+01   7.6923077e-02
   1.2932000e+01   8.2551595e-02
   1.2937000e+01   8.2551595e-02
   1.2937000e+01   8.4427767e-02
   1.3045000e+01   8.4427767e-02
   1.3045000e+01   8.8180113e-02
   1.3221000e+01   8.8180113e-02
   1.3221000e+01   9.0056285e-02
   1.3226000e+01   9.0056285e-02
   1.3226000e+01   9.1932458e-02
   1.3277000e+01   9.1932458e-02
   1.3277000e+01   9.3808630e-02
   1.3291000e+01   9.3808630e-02
   1.3291000e+01   9.5684803e-02
   1.3335000e+01   9.5684803e-02
   1.3335000e+01   9.7560976e-02
   1.3336000e+01   9.7560976e-02
   1.3336000e+01   9.9437148e-02
   1.3352000e+01   9.9437148e-02
   1.3352000e+01   1.0131332e-01
   1.3367000e+01   1.0131332e-01
   1.3367000e+01   1.0318949e-01
   1.3385000e+01   1.0318949e-01
   1.3385000e+01   1.0694184e-01
   1.3388000e+01   1.0694184e-01
   1.3388000e+01   1.0881801e-01
   1.3389000e+01   1.0881801e-01
   1.3389000e+01   1.1069418e-01
   1.3390000e+01   1.1069418e-01
   1.3390000e+01   1.1257036e-01
   1.3451000e+01   1.1257036e-01
   1.3451000e+01   1.1444653e-01
   1.3455000e+01   1.1444653e-01
   1.3455000e+01   1.1819887e-01
   1.3464000e+01   1.1819887e-01
   1.3464000e+01   1.2007505e-01
   1.3465000e+01   1.2007505e-01
   1.3465000e+01   1.2195122e-01
   1.3496000e+01   1.2195122e-01
   1.3496000e+01   1.2382739e-01
   1.3512000e+01   1.2382739e-01
   1.3512000e+01   1.2570356e-01
   1.3564000e+01   1.2570356e-01
   1.3564000e+01   1.2757974e-01
   1.3570000e+01   1.2757974e-01
   1.3570000e+01   1.2945591e-01
   1.3614000e+01   1.2945591e-01
   1.3614000e+01   1.3133208e-01
   1.3632000e+01   1.3133208e-01
   1.3632000e+01   1.3320826e-01
   1.3645000e+01   1.3320826e-01
   1.3645000e+01   1.3508443e-01
   1.3675000e+01   1.3508443e-01
   1.3675000e+01   1.3696060e-01
   1.3676000e+01   1.3696060e-01
   1.3676000e+01   1.3883677e-01
   1.3680000e+01   1.3883677e-01
   1.3680000e+01   1.4071295e-01
   1.3706000e+01   1.4071295e-01
   1.3706000e+01   1.4258912e-01
   1.3730000e+01   1.4258912e-01
   1.3730000e+01   1.4446529e-01
   1.3785000e+01   1.4446529e-01
   1.3785000e+01   1.4634146e-01
   1.3794000e+01   1.4634146e-01
   1.3794000e+01   1.5009381e-01
   1.3798000e+01   1.5009381e-01
   1.3798000e+01   1.5196998e-01
   1.3827000e+01   1.5196998e-01
   1.3827000e+01   1.5384615e-01
   1.3846000e+01   1.5384615e-01
   1.3846000e+01   1.5572233e-01
   1.3862000e+01   1.5572233e-01
   1.3862000e+01   1.5759850e-01
   1.3863000e+01   1.5759850e-01
   1.3863000e+01   1.5947467e-01
   1.3880000e+01   1.5947467e-01
   1.3880000e+01   1.6135084e-01
   1.3893000e+01   1.6135084e-01
   1.3893000e+01   1.6322702e-01
   1.3967000e+01   1.6322702e-01
   1.3967000e+01   1.6510319e-01
   1.3968000e+01   1.6510319e-01
   1.3968000e+01   1.6697936e-01
   1.3969000e+01   1.6697936e-01
   1.3969000e+01   1.6885553e-01
   1.3977000e+01   1.6885553e-01
   1.3977000e+01   1.7073171e-01
   1.4015000e+01   1.7073171e-01
   1.4015000e+01   1.7260788e-01
   1.4025000e+01   1.7260788e-01
   1.4025000e+01   1.7448405e-01
   1.4030000e+01   1.7448405e-01
   1.4030000e+01   1.7636023e-01
   1.4075000e+01   1.7636023e-01
   1.4075000e+01   1.7823640e-01
   1.4123000e+01   1.7823640e-01
   1.4123000e+01   1.8011257e-01
   1.4129000e+01   1.8011257e-01
   1.4129000e+01   1.8198874e-01
   1.4139000e+01   1.8198874e-01
   1.4139000e+01   1.8386492e-01
   1.4144000e+01   1.8386492e-01
   1.4144000e+01   1.8761726e-01
   1.4146000e+01   1.8761726e-01
   1.4146000e+01   1.8949343e-01
   1.4150000e+01   1.8949343e-01
   1.4150000e+01   1.9136961e-01
   1.4202000e+01   1.9136961e-01
   1.4202000e+01   1.9324578e-01
   1.4206000e+01   1.9324578e-01
   1.4206000e+01   1.9512195e-01
   1.4210000e+01   1.9512195e-01
   1.4210000e+01   1.9699812e-01
   1.4252000e+01   1.9699812e-01
   1.4252000e+01   1.9887430e-01
   1.4255000e+01   1.9887430e-01
   1.4255000e+01   2.0075047e-01
   1.4285000e+01   2.0075047e-01
   1.4285000e+01   2.0262664e-01
   1.4288000e+01   2.0262664e-01
   1.4288000e+01   2.0450281e-01
   1.4291000e+01   2.0450281e-01
   1.4291000e+01   2.0637899e-01
   1.4299000e+01   2.0637899e-01
   1.4299000e+01   2.0825516e-01
   1.4309000e+01   2.0825516e-01
   1.4309000e+01   2.1013133e-01
   1.4312000e+01   2.1013133e-01
   1.4312000e+01   2.1200750e-01
   1.4348000e+01   2.1200750e-01
   1.4348000e+01   2.1388368e-01
   1.4350000e+01   2.1388368e-01
   1.4350000e+01   2.1575985e-01
   1.4362000e+01   2.1575985e-01
   1.4362000e+01   2.1763602e-01
   1.4371000e+01   2.1763602e-01
   1.4371000e+01   2.1951220e-01
   1.4388000e+01   2.1951220e-01
   1.4388000e+01   2.2138837e-01
   1.4407000e+01   2.2138837e-01
   1.4407000e+01   2.2326454e-01
   1.4422000e+01   2.2326454e-01
   1.4422000e+01   2.2514071e-01
   1.4432000e+01   2.2514071e-01
   1.4432000e+01   2.2701689e-01
   1.4439000e+01   2.2701689e-01
   1.4439000e+01   2.2889306e-01
   1.4448000e+01   2.2889306e-01
   1.4448000e+01   2.3076923e-01
   1.4449000e+01   2.3076923e-01
   1.4449000e+01   2.3264540e-01
   1.4462000e+01   2.3264540e-01
   1.4462000e+01   2.3452158e-01
   1.4484000e+01   2.3452158e-01
   1.4484000e+01   2.3639775e-01
   1.4489000e+01   2.3639775e-01
   1.4489000e+01   2.3827392e-01
   1.4491000e+01   2.3827392e-01
   1.4491000e+01   2.4015009e-01
   1.4492000e+01   2.4015009e-01
   1.4492000e+01   2.4202627e-01
   1.4493000e+01   2.4202627e-01
   1.4493000e+01   2.4390244e-01
   1.4494000e+01   2.4390244e-01
   1.4494000e+01   2.4577861e-01
   1.4495000e+01   2.4577861e-01
   1.4495000e+01   2.4953096e-01
   1.4497000e+01   2.4953096e-01
   1.4497000e+01   2.5140713e-01
   1.4498000e+01   2.5140713e-01
   1.4498000e+01   2.5515947e-01
   1.4500000e+01   2.5515947e-01
   1.4500000e+01   2.5703565e-01
   1.4502000e+01   2.5703565e-01
   1.4502000e+01   2.5891182e-01
   1.4503000e+01   2.5891182e-01
   1.4503000e+01   2.6454034e-01
   1.4504000e+01   2.6454034e-01
   1.4504000e+01   2.6641651e-01
   1.4506000e+01   2.6641651e-01
   1.4506000e+01   2.7016886e-01
   1.4508000e+01   2.7016886e-01
   1.4508000e+01   2.7204503e-01
   1.4509000e+01   2.7204503e-01
   1.4509000e+01   2.7767355e-01
   1.4512000e+01   2.7767355e-01
   1.4512000e+01   2.7954972e-01
   1.4514000e+01   2.7954972e-01
   1.4514000e+01   2.8330206e-01
   1.4516000e+01   2.8330206e-01
   1.4516000e+01   2.8517824e-01
   1.4517000e+01   2.8517824e-01
   1.4517000e+01   2.9080675e-01
   1.4518000e+01   2.9080675e-01
   1.4518000e+01   2.9643527e-01
   1.4519000e+01   2.9643527e-01
   1.4519000e+01   3.0018762e-01
   1.4520000e+01   3.0018762e-01
   1.4520000e+01   3.0581614e-01
   1.4521000e+01   3.0581614e-01
   1.4521000e+01   3.0956848e-01
   1.4522000e+01   3.0956848e-01
   1.4522000e+01   3.1519700e-01
   1.4523000e+01   3.1519700e-01
   1.4523000e+01   3.2082552e-01
   1.4524000e+01   3.2082552e-01
   1.4524000e+01   3.2457786e-01
   1.4525000e+01   3.2457786e-01
   1.4525000e+01   3.2833021e-01
   1.4527000e+01   3.2833021e-01
   1.4527000e+01   3.3020638e-01
   1.4528000e+01   3.3020638e-01
   1.4528000e+01   3.3208255e-01
   1.4530000e+01   3.3208255e-01
   1.4530000e+01   3.3395872e-01
   1.4531000e+01   3.3395872e-01
   1.4531000e+01   3.3771107e-01
   1.4532000e+01   3.3771107e-01
   1.4532000e+01   3.3958724e-01
   1.4533000e+01   3.3958724e-01
   1.4533000e+01   3.4709193e-01
   1.4534000e+01   3.4709193e-01
   1.4534000e+01   3.5084428e-01
   1.4535000e+01   3.5084428e-01
   1.4535000e+01   3.5272045e-01
   1.4536000e+01   3.5272045e-01
   1.4536000e+01   3.5459662e-01
   1.4538000e+01   3.5459662e-01
   1.4538000e+01   3.6397749e-01
   1.4539000e+01   3.6397749e-01
   1.4539000e+01   3.7148218e-01
   1.4540000e+01   3.7148218e-01
   1.4540000e+01   3.7711069e-01
   1.4541000e+01   3.7711069e-01
   1.4541000e+01   3.7898687e-01
   1.4542000e+01   3.7898687e-01
   1.4542000e+01   3.8273921e-01
   1.4543000e+01   3.8273921e-01
   1.4543000e+01   3.8649156e-01
   1.4545000e+01   3.8649156e-01
   1.4545000e+01   3.8836773e-01
   1.4546000e+01   3.8836773e-01
   1.4546000e+01   3.9212008e-01
   1.4548000e+01   3.9212008e-01
   1.4548000e+01   3.9399625e-01
   1.4549000e+01   3.9399625e-01
   1.4549000e+01   3.9587242e-01
   1.4550000e+01   3.9587242e-01
   1.4550000e+01   3.9774859e-01
   1.4551000e+01   3.9774859e-01
   1.4551000e+01   4.0337711e-01
   1.4552000e+01   4.0337711e-01
   1.4552000e+01   4.0712946e-01
   1.4554000e+01   4.0712946e-01
   1.4554000e+01   4.1275797e-01
   1.4556000e+01   4.1275797e-01
   1.4556000e+01   4.1838649e-01
   1.4557000e+01   4.1838649e-01
   1.4557000e+01   4.2401501e-01
   1.4559000e+01   4.2401501e-01
   1.4559000e+01   4.2589118e-01
   1.4560000e+01   4.2589118e-01
   1.4560000e+01   4.3151970e-01
   1.4561000e+01   4.3151970e-01
   1.4561000e+01   4.3339587e-01
   1.4562000e+01   4.3339587e-01
   1.4562000e+01   4.3527205e-01
   1.4567000e+01   4.3527205e-01
   1.4567000e+01   4.3714822e-01
   1.4569000e+01   4.3714822e-01
   1.4569000e+01   4.4090056e-01
   1.4570000e+01   4.4090056e-01
   1.4570000e+01   4.4277674e-01
   1.4572000e+01   4.4277674e-01
   1.4572000e+01   4.4465291e-01
   1.4573000e+01   4.4465291e-01
   1.4573000e+01   4.4840525e-01
   1.4577000e+01   4.4840525e-01
   1.4577000e+01   4.5403377e-01
   1.4578000e+01   4.5403377e-01
   1.4578000e+01   4.5778612e-01
   1.4580000e+01   4.5778612e-01
   1.4580000e+01   4.5966229e-01
   1.4583000e+01   4.5966229e-01
   1.4583000e+01   4.6153846e-01
   1.4585000e+01   4.6153846e-01
   1.4585000e+01   4.6529081e-01
   1.4594000e+01   4.6529081e-01
   1.4594000e+01   4.6716698e-01
   1.4602000e+01   4.6716698e-01
   1.4602000e+01   4.6904315e-01
   1.4603000e+01   4.6904315e-01
   1.4603000e+01   4.7279550e-01
   1.4606000e+01   4.7279550e-01
   1.4606000e+01   4.7467167e-01
   1.4609000e+01   4.7467167e-01
   1.4609000e+01   4.7654784e-01
   1.4614000e+01   4.7654784e-01
   1.4614000e+01   4.7842402e-01
   1.4619000e+01   4.7842402e-01
   1.4619000e+01   4.8030019e-01
   1.4634000e+01   4.8030019e-01
   1.4634000e+01   4.8405253e-01
   1.4638000e+01   4.8405253e-01
   1.4638000e+01   4.8592871e-01
   1.4640000e+01   4.8592871e-01
   1.4640000e+01   4.8780488e-01
   1.4647000e+01   4.8780488e-01
   1.4647000e+01   4.8968105e-01
   1.4648000e+01   4.8968105e-01
   1.4648000e+01   4.9155722e-01
   1.4649000e+01   4.9155722e-01
   1.4649000e+01   4.9343340e-01
   1.4659000e+01   4.9343340e-01
   1.4659000e+01   4.9530957e-01
   1.4660000e+01   4.9530957e-01
   1.4660000e+01   4.9718574e-01
   1.4662000e+01   4.9718574e-01
   1.4662000e+01   5.0093809e-01
   1.4684000e+01   5.0093809e-01
   1.4684000e+01   5.0281426e-01
   1.4690000e+01   5.0281426e-01
   1.4690000e+01   5.0469043e-01
   1.4692000e+01   5.0469043e-01
   1.4692000e+01   5.0656660e-01
   1.4704000e+01   5.0656660e-01
   1.4704000e+01   5.0844278e-01
   1.4705000e+01   5.0844278e-01
   1.4705000e+01   5.1031895e-01
   1.4713000e+01   5.1031895e-01
   1.4713000e+01   5.1219512e-01
   1.4714000e+01   5.1219512e-01
   1.4714000e+01   5.1594747e-01
   1.4719000e+01   5.1594747e-01
   1.4719000e+01   5.1782364e-01
   1.4734000e+01   5.1782364e-01
   1.4734000e+01   5.1969981e-01
   1.4743000e+01   5.1969981e-01
   1.4743000e+01   5.2157598e-01
   1.4745000e+01   5.2157598e-01
   1.4745000e+01   5.2345216e-01
   1.4749000e+01   5.2345216e-01
   1.4749000e+01   5.2532833e-01
   1.4754000e+01   5.2532833e-01
   1.4754000e+01   5.2720450e-01
   1.4761000e+01   5.2720450e-01
   1.4761000e+01   5.2908068e-01
   1.4778000e+01   5.2908068e-01
   1.4778000e+01   5.3095685e-01
   1.4779000e+01   5.3095685e-01
   1.4779000e+01   5.3283302e-01
   1.4785000e+01   5.3283302e-01
   1.4785000e+01   5.3470919e-01
   1.4790000e+01   5.3470919e-01
   1.4790000e+01   5.3658537e-01
   1.4804000e+01   5.3658537e-01
   1.4804000e+01   5.3846154e-01
   1.4805000e+01   5.3846154e-01
   1.4805000e+01   5.4033771e-01
   1.4823000e+01   5.4033771e-01
   1.4823000e+01   5.4221388e-01
   1.4828000e+01   5.4221388e-01
   1.4828000e+01   5.4409006e-01
   1.4836000e+01   5.4409006e-01
   1.4836000e+01   5.4596623e-01
   1.4843000e+01   5.4596623e-01
   1.4843000e+01   5.4784240e-01
   1.4846000e+01   5.4784240e-01
   1.4846000e+01   5.4971857e-01
   1.4851000e+01   5.4971857e-01
   1.4851000e+01   5.5159475e-01
   1.4857000e+01   5.5159475e-01
   1.4857000e+01   5.5347092e-01
   1.4884000e+01   5.5347092e-01
   1.4884000e+01   5.5534709e-01
   1.4889000e+01   5.5534709e-01
   1.4889000e+01   5.5722326e-01
   1.4896000e+01   5.5722326e-01
   1.4896000e+01   5.6097561e-01
   1.4897000e+01   5.6097561e-01
   1.4897000e+01   5.6285178e-01
   1.4901000e+01   5.6285178e-01
   1.4901000e+01   5.6472795e-01
   1.4912000e+01   5.6472795e-01
   1.4912000e+01   5.6660413e-01
   1.4913000e+01   5.6660413e-01
   1.4913000e+01   5.6848030e-01
   1.4939000e+01   5.6848030e-01
   1.4939000e+01   5.7035647e-01
   1.4940000e+01   5.7035647e-01
   1.4940000e+01   5.7223265e-01
   1.4941000e+01   5.7223265e-01
   1.4941000e+01   5.7410882e-01
   1.4948000e+01   5.7410882e-01
   1.4948000e+01   5.7598499e-01
   1.4951000e+01   5.7598499e-01
   1.4951000e+01   5.7973734e-01
   1.4953000e+01   5.7973734e-01
   1.4953000e+01   5.8161351e-01
   1.4956000e+01   5.8161351e-01
   1.4956000e+01   5.8348968e-01
   1.4962000e+01   5.8348968e-01
   1.4962000e+01   5.8536585e-01
   1.5005000e+01   5.8536585e-01
   1.5005000e+01   5.8724203e-01
   1.5013000e+01   5.8724203e-01
   1.5013000e+01   5.8911820e-01
   1.5014000e+01   5.8911820e-01
   1.5014000e+01   5.9287054e-01
   1.5019000e+01   5.9287054e-01
   1.5019000e+01   5.9474672e-01
   1.5023000e+01   5.9474672e-01
   1.5023000e+01   5.9662289e-01
   1.5027000e+01   5.9662289e-01
   1.5027000e+01   5.9849906e-01
   1.5044000e+01   5.9849906e-01
   1.5044000e+01   6.0037523e-01
   1.5047000e+01   6.0037523e-01
   1.5047000e+01   6.0225141e-01
   1.5054000e+01   6.0225141e-01
   1.5054000e+01   6.0412758e-01
   1.5056000e+01   6.0412758e-01
   1.5056000e+01   6.0600375e-01
   1.5057000e+01   6.0600375e-01
   1.5057000e+01   6.0787992e-01
   1.5058000e+01   6.0787992e-01
   1.5058000e+01   6.0975610e-01
   1.5062000e+01   6.0975610e-01
   1.5062000e+01   6.1163227e-01
   1.5084000e+01   6.1163227e-01
   1.5084000e+01   6.1350844e-01
   1.5095000e+01   6.1350844e-01
   1.5095000e+01   6.1538462e-01
   1.5100000e+01   6.1538462e-01
   1.5100000e+01   6.1726079e-01
   1.5111000e+01   6.1726079e-01
   1.5111000e+01   6.1913696e-01
   1.5115000e+01   6.1913696e-01
   1.5115000e+01   6.2101313e-01
   1.5118000e+01   6.2101313e-01
   1.5118000e+01   6.2476548e-01
   1.5121000e+01   6.2476548e-01
   1.5121000e+01   6.2664165e-01
   1.5127000e+01   6.2664165e-01
   1.5127000e+01   6.2851782e-01
   1.5128000e+01   6.2851782e-01
   1.5128000e+01   6.3039400e-01
   1.5129000e+01   6.3039400e-01
   1.5129000e+01   6.3227017e-01
   1.5157000e+01   6.3227017e-01
   1.5157000e+01   6.3414634e-01
   1.5182000e+01   6.3414634e-01
   1.5182000e+01   6.3602251e-01
   1.5183000e+01   6.3602251e-01
   1.5183000e+01   6.3789869e-01
   1.5185000e+01   6.3789869e-01
   1.5185000e+01   6.3977486e-01
   1.5187000e+01   6.3977486e-01
   1.5187000e+01   6.4165103e-01
   1.5197000e+01   6.4165103e-01
   1.5197000e+01   6.4352720e-01
   1.5220000e+01   6.4352720e-01
   1.5220000e+01   6.4540338e-01
   1.5225000e+01   6.4540338e-01
   1.5225000e+01   6.4727955e-01
   1.5231000e+01   6.4727955e-01
   1.5231000e+01   6.4915572e-01
   1.5249000e+01   6.4915572e-01
   1.5249000e+01   6.5290807e-01
   1.5251000e+01   6.5290807e-01
   1.5251000e+01   6.5478424e-01
   1.5254000e+01   6.5478424e-01
   1.5254000e+01   6.5853659e-01
   1.5280000e+01   6.5853659e-01
   1.5280000e+01   6.6041276e-01
   1.5302000e+01   6.6041276e-01
   1.5302000e+01   6.6228893e-01
   1.5303000e+01   6.6228893e-01
   1.5303000e+01   6.6416510e-01
   1.5306000e+01   6.6416510e-01
   1.5306000e+01   6.6604128e-01
   1.5309000e+01   6.6604128e-01
   1.5309000e+01   6.6791745e-01
   1.5339000e+01   6.6791745e-01
   1.5339000e+01   6.6979362e-01
   1.5359000e+01   6.6979362e-01
   1.5359000e+01   6.7166979e-01
   1.5360000e+01   6.7166979e-01
   1.5360000e+01   6.7354597e-01
   1.5362000e+01   6.7354597e-01
   1.5362000e+01   6.7542214e-01
   1.5364000e+01   6.7542214e-01
   1.5364000e+01   6.7729831e-01
   1.5368000e+01   6.7729831e-01
   1.5368000e+01   6.7917448e-01
   1.5375000e+01   6.7917448e-01
   1.5375000e+01   6.8105066e-01
   1.5405000e+01   6.8105066e-01
   1.5405000e+01   6.8292683e-01
   1.5407000e+01   6.8292683e-01
   1.5407000e+01   6.8855535e-01
   1.5409000e+01   6.8855535e-01
   1.5409000e+01   6.9043152e-01
   1.5422000e+01   6.9043152e-01
   1.5422000e+01   6.9230769e-01
   1.5427000e+01   6.9230769e-01
   1.5427000e+01   6.9418386e-01
   1.5429000e+01   6.9418386e-01
   1.5429000e+01   6.9606004e-01
   1.5467000e+01   6.9606004e-01
   1.5467000e+01   6.9793621e-01
   1.5468000e+01   6.9793621e-01
   1.5468000e+01   6.9981238e-01
   1.5469000e+01   6.9981238e-01
   1.5469000e+01   7.0168856e-01
   1.5470000e+01   7.0168856e-01
   1.5470000e+01   7.0544090e-01
   1.5471000e+01   7.0544090e-01
   1.5471000e+01   7.0731707e-01
   1.5473000e+01   7.0731707e-01
   1.5473000e+01   7.1106942e-01
   1.5479000e+01   7.1106942e-01
   1.5479000e+01   7.1294559e-01
   1.5507000e+01   7.1294559e-01
   1.5507000e+01   7.1482176e-01
   1.5519000e+01   7.1482176e-01
   1.5519000e+01   7.1669794e-01
   1.5521000e+01   7.1669794e-01
   1.5521000e+01   7.1857411e-01
   1.5534000e+01   7.1857411e-01
   1.5534000e+01   7.2045028e-01
   1.5537000e+01   7.2045028e-01
   1.5537000e+01   7.2232645e-01
   1.5574000e+01   7.2232645e-01
   1.5574000e+01   7.2420263e-01
   1.5575000e+01   7.2420263e-01
   1.5575000e+01   7.2607880e-01
   1.5589000e+01   7.2607880e-01
   1.5589000e+01   7.2795497e-01
   1.5593000e+01   7.2795497e-01
   1.5593000e+01   7.2983114e-01
   1.5594000e+01   7.2983114e-01
   1.5594000e+01   7.3170732e-01
   1.5596000e+01   7.3170732e-01
   1.5596000e+01   7.3358349e-01
   1.5599000e+01   7.3358349e-01
   1.5599000e+01   7.3545966e-01
   1.5633000e+01   7.3545966e-01
   1.5633000e+01   7.3733583e-01
   1.5645000e+01   7.3733583e-01
   1.5645000e+01   7.4108818e-01
   1.5649000e+01   7.4108818e-01
   1.5649000e+01   7.4296435e-01
   1.5650000e+01   7.4296435e-01
   1.5650000e+01   7.4484053e-01
   1.5654000e+01   7.4484053e-01
   1.5654000e+01   7.4859287e-01
   1.5667000e+01   7.4859287e-01
   1.5667000e+01   7.5046904e-01
   1.5690000e+01   7.5046904e-01
   1.5690000e+01   7.5234522e-01
   1.5694000e+01   7.5234522e-01
   1.5694000e+01   7.5422139e-01
   1.5696000e+01   7.5422139e-01
   1.5696000e+01   7.5609756e-01
   1.5698000e+01   7.5609756e-01
   1.5698000e+01   7.5797373e-01
   1.5703000e+01   7.5797373e-01
   1.5703000e+01   7.5984991e-01
   1.5705000e+01   7.5984991e-01
   1.5705000e+01   7.6172608e-01
   1.5709000e+01   7.6172608e-01
   1.5709000e+01   7.6735460e-01
   1.5718000e+01   7.6735460e-01
   1.5718000e+01   7.6923077e-01
   1.5745000e+01   7.6923077e-01
   1.5745000e+01   7.7110694e-01
   1.5760000e+01   7.7110694e-01
   1.5760000e+01   7.7298311e-01
   1.5767000e+01   7.7298311e-01
   1.5767000e+01   7.7485929e-01
   1.5774000e+01   7.7485929e-01
   1.5774000e+01   7.7673546e-01
   1.5809000e+01   7.7673546e-01
   1.5809000e+01   7.7861163e-01
   1.5821000e+01   7.7861163e-01
   1.5821000e+01   7.8048780e-01
   1.5835000e+01   7.8048780e-01
   1.5835000e+01   7.8236398e-01
   1.5842000e+01   7.8236398e-01
   1.5842000e+01   7.8424015e-01
   1.5843000e+01   7.8424015e-01
   1.5843000e+01   7.8611632e-01
   1.5847000e+01   7.8611632e-01
   1.5847000e+01   7.8799250e-01
   1.5848000e+01   7.8799250e-01
   1.5848000e+01   7.8986867e-01
   1.5864000e+01   7.8986867e-01
   1.5864000e+01   7.9174484e-01
   1.5955000e+01   7.9174484e-01
   1.5955000e+01   7.9362101e-01
   1.5961000e+01   7.9362101e-01
   1.5961000e+01   7.9549719e-01
   1.5991000e+01   7.9549719e-01
   1.5991000e+01   7.9737336e-01
   1.5996000e+01   7.9737336e-01
   1.5996000e+01   7.9924953e-01
   1.6015000e+01   7.9924953e-01
   1.6015000e+01   8.0112570e-01
   1.6017000e+01   8.0112570e-01
   1.6017000e+01   8.0300188e-01
   1.6041000e+01   8.0300188e-01
   1.6041000e+01   8.0487805e-01
   1.6046000e+01   8.0487805e-01
   1.6046000e+01   8.0675422e-01
   1.6048000e+01   8.0675422e-01
   1.6048000e+01   8.0863039e-01
   1.6054000e+01   8.0863039e-01
   1.6054000e+01   8.1050657e-01
   1.6056000e+01   8.1050657e-01
   1.6056000e+01   8.1238274e-01
   1.6062000e+01   8.1238274e-01
   1.6062000e+01   8.1425891e-01
   1.6070000e+01   8.1425891e-01
   1.6070000e+01   8.1613508e-01
   1.6071000e+01   8.1613508e-01
   1.6071000e+01   8.1801126e-01
   1.6095000e+01   8.1801126e-01
   1.6095000e+01   8.1988743e-01
   1.6107000e+01   8.1988743e-01
   1.6107000e+01   8.2176360e-01
   1.6109000e+01   8.2176360e-01
   1.6109000e+01   8.2363977e-01
   1.6112000e+01   8.2363977e-01
   1.6112000e+01   8.2551595e-01
   1.6117000e+01   8.2551595e-01
   1.6117000e+01   8.2739212e-01
   1.6122000e+01   8.2739212e-01
   1.6122000e+01   8.2926829e-01
   1.6124000e+01   8.2926829e-01
   1.6124000e+01   8.3114447e-01
   1.6146000e+01   8.3114447e-01
   1.6146000e+01   8.3302064e-01
   1.6160000e+01   8.3302064e-01
   1.6160000e+01   8.3489681e-01
   1.6168000e+01   8.3489681e-01
   1.6168000e+01   8.3677298e-01
   1.6170000e+01   8.3677298e-01
   1.6170000e+01   8.3864916e-01
   1.6184000e+01   8.3864916e-01
   1.6184000e+01   8.4052533e-01
   1.6195000e+01   8.4052533e-01
   1.6195000e+01   8.4240150e-01
   1.6205000e+01   8.4240150e-01
   1.6205000e+01   8.4427767e-01
   1.6222000e+01   8.4427767e-01
   1.6222000e+01   8.4615385e-01
   1.6223000e+01   8.4615385e-01
   1.6223000e+01   8.4803002e-01
   1.6237000e+01   8.4803002e-01
   1.6237000e+01   8.4990619e-01
   1.6253000e+01   8.4990619e-01
   1.6253000e+01   8.5178236e-01
   1.6257000e+01   8.5178236e-01
   1.6257000e+01   8.5365854e-01
   1.6258000e+01   8.5365854e-01
   1.6258000e+01   8.5553471e-01
   1.6261000e+01   8.5553471e-01
   1.6261000e+01   8.5741088e-01
   1.6281000e+01   8.5741088e-01
   1.6281000e+01   8.5928705e-01
   1.6286000e+01   8.5928705e-01
   1.6286000e+01   8.6116323e-01
   1.6290000e+01   8.6116323e-01
   1.6290000e+01   8.6303940e-01
   1.6311000e+01   8.6303940e-01
   1.6311000e+01   8.6491557e-01
   1.6314000e+01   8.6491557e-01
   1.6314000e+01   8.6679174e-01
   1.6329000e+01   8.6679174e-01
   1.6329000e+01   8.6866792e-01
   1.6330000e+01   8.6866792e-01
   1.6330000e+01   8.7054409e-01
   1.6331000e+01   8.7054409e-01
   1.6331000e+01   8.7242026e-01
   1.6340000e+01   8.7242026e-01
   1.6340000e+01   8.7429644e-01
   1.6361000e+01   8.7429644e-01
   1.6361000e+01   8.7617261e-01
   1.6371000e+01   8.7617261e-01
   1.6371000e+01   8.7804878e-01
   1.6382000e+01   8.7804878e-01
   1.6382000e+01   8.7992495e-01
   1.6389000e+01   8.7992495e-01
   1.6389000e+01   8.8180113e-01
   1.6397000e+01   8.8180113e-01
   1.6397000e+01   8.8367730e-01
   1.6406000e+01   8.8367730e-01
   1.6406000e+01   8.8555347e-01
   1.6408000e+01   8.8555347e-01
   1.6408000e+01   8.8742964e-01
   1.6416000e+01   8.8742964e-01
   1.6416000e+01   8.8930582e-01
   1.6418000e+01   8.8930582e-01
   1.6418000e+01   8.9118199e-01
   1.6446000e+01   8.9118199e-01
   1.6446000e+01   8.9305816e-01
   1.6449000e+01   8.9305816e-01
   1.6449000e+01   8.9493433e-01
   1.6455000e+01   8.9493433e-01
   1.6455000e+01   8.9681051e-01
   1.6465000e+01   8.9681051e-01
   1.6465000e+01   8.9868668e-01
   1.6503000e+01   8.9868668e-01
   1.6503000e+01   9.0056285e-01
   1.6506000e+01   9.0056285e-01
   1.6506000e+01   9.0243902e-01
   1.6508000e+01   9.0243902e-01
   1.6508000e+01   9.0431520e-01
   1.6520000e+01   9.0431520e-01
   1.6520000e+01   9.0806754e-01
   1.6521000e+01   9.0806754e-01
   1.6521000e+01   9.0994371e-01
   1.6525000e+01   9.0994371e-01
   1.6525000e+01   9.1181989e-01
   1.6544000e+01   9.1181989e-01
   1.6544000e+01   9.1369606e-01
   1.6555000e+01   9.1369606e-01
   1.6555000e+01   9.1557223e-01
   1.6557000e+01   9.1557223e-01
   1.6557000e+01   9.1744841e-01
   1.6562000e+01   9.1744841e-01
   1.6562000e+01   9.2120075e-01
   1.6566000e+01   9.2120075e-01
   1.6566000e+01   9.2307692e-01
   1.6567000e+01   9.2307692e-01
   1.6567000e+01   9.2495310e-01
   1.6568000e+01   9.2495310e-01
   1.6568000e+01   9.2682927e-01
   1.6576000e+01   9.2682927e-01
   1.6576000e+01   9.2870544e-01
   1.6577000e+01   9.2870544e-01
   1.6577000e+01   9.3245779e-01
   1.6581000e+01   9.3245779e-01
   1.6581000e+01   9.3433396e-01
   1.6582000e+01   9.3433396e-01
   1.6582000e+01   9.3621013e-01
   1.6583000e+01   9.3621013e-01
   1.6583000e+01   9.3808630e-01
   1.6584000e+01   9.3808630e-01
   1.6584000e+01   9.3996248e-01
   1.6597000e+01   9.3996248e-01
   1.6597000e+01   9.4183865e-01
   1.6605000e+01   9.4183865e-01
   1.6605000e+01   9.4371482e-01
   1.6606000e+01   9.4371482e-01
   1.6606000e+01   9.4559099e-01
   1.6608000e+01   9.4559099e-01
   1.6608000e+01   9.4746717e-01
   1.6611000e+01   9.4746717e-01
   1.6611000e+01   9.4934334e-01
   1.6612000e+01   9.4934334e-01
   1.6612000e+01   9.5121951e-01
   1.6616000e+01   9.5121951e-01
   1.6616000e+01   9.5309568e-01
   1.6617000e+01   9.5309568e-01
   1.6617000e+01   9.5497186e-01
   1.6619000e+01   9.5497186e-01
   1.6619000e+01   9.5684803e-01
   1.6621000e+01   9.5684803e-01
   1.6621000e+01   9.5872420e-01
   1.6623000e+01   9.5872420e-01
   1.6623000e+01   9.6247655e-01
   1.6624000e+01   9.6247655e-01
   1.6624000e+01   9.6622889e-01
   1.6625000e+01   9.6622889e-01
   1.6625000e+01   9.6810507e-01
   1.6627000e+01   9.6810507e-01
   1.6627000e+01   9.6998124e-01
   1.6629000e+01   9.6998124e-01
   1.6629000e+01   9.7185741e-01
   1.6631000e+01   9.7185741e-01
   1.6631000e+01   9.7373358e-01
   1.6632000e+01   9.7373358e-01
   1.6632000e+01   9.7748593e-01
   1.6633000e+01   9.7748593e-01
   1.6633000e+01   9.7936210e-01
   1.6636000e+01   9.7936210e-01
   1.6636000e+01   9.8311445e-01
   1.6638000e+01   9.8311445e-01
   1.6638000e+01   9.8499062e-01
   1.6639000e+01   9.8499062e-01
   1.6639000e+01   9.8686679e-01
   1.6640000e+01   9.8686679e-01
   1.6640000e+01   9.8874296e-01
   1.6641000e+01   9.8874296e-01
   1.6641000e+01   9.9061914e-01
   1.6647000e+01   9.9061914e-01
   1.6647000e+01   9.9249531e-01
   1.6649000e+01   9.9249531e-01
   1.6649000e+01   9.9437148e-01
   1.7078000e+01   9.9437148e-01
   1.7078000e+01   9.9624765e-01
   1.8201000e+01   9.9624765e-01
   1.8201000e+01   9.9812383e-01
   1.8726000e+01   9.9812383e-01
   1.8726000e+01   1.0000000e+00
             Inf   1.0000000e+00


==> figures/cdf_plot/processed_data/temporal_sharing/temporal_sharing_cdf/mobilenet_result.csv <==
            -Inf   0.0000000e+00
   6.2060000e+00   0.0000000e+00
   6.2060000e+00   1.8796992e-03
   1.2422000e+01   1.8796992e-03
   1.2422000e+01   3.7593985e-03
   1.2429000e+01   3.7593985e-03
   1.2429000e+01   5.6390977e-03
   1.2435000e+01   5.6390977e-03
   1.2435000e+01   7.5187970e-03
   1.2436000e+01   7.5187970e-03
   1.2436000e+01   9.3984962e-03
   1.2439000e+01   9.3984962e-03
   1.2439000e+01   1.3157895e-02
   1.2443000e+01   1.3157895e-02
   1.2443000e+01   1.5037594e-02
   1.2449000e+01   1.5037594e-02
   1.2449000e+01   1.6917293e-02
   1.2451000e+01   1.6917293e-02
   1.2451000e+01   1.8796992e-02
   1.2454000e+01   1.8796992e-02
   1.2454000e+01   2.0676692e-02
   1.2464000e+01   2.0676692e-02
   1.2464000e+01   2.2556391e-02
   1.2466000e+01   2.2556391e-02
   1.2466000e+01   2.4436090e-02
   1.2468000e+01   2.4436090e-02
   1.2468000e+01   2.6315789e-02
   1.2479000e+01   2.6315789e-02
   1.2479000e+01   2.8195489e-02
   1.2500000e+01   2.8195489e-02
   1.2500000e+01   3.0075188e-02
   1.2539000e+01   3.0075188e-02
   1.2539000e+01   3.1954887e-02
   1.2544000e+01   3.1954887e-02
   1.2544000e+01   3.3834586e-02
   1.2570000e+01   3.3834586e-02
   1.2570000e+01   3.5714286e-02
   1.2575000e+01   3.5714286e-02
   1.2575000e+01   3.7593985e-02
   1.2627000e+01   3.7593985e-02
   1.2627000e+01   3.9473684e-02
   1.2633000e+01   3.9473684e-02
   1.2633000e+01   4.1353383e-02
   1.2636000e+01   4.1353383e-02
   1.2636000e+01   4.3233083e-02
   1.2642000e+01   4.3233083e-02
   1.2642000e+01   4.5112782e-02
   1.2717000e+01   4.5112782e-02
   1.2717000e+01   4.8872180e-02
   1.2745000e+01   4.8872180e-02
   1.2745000e+01   5.0751880e-02
   1.2748000e+01   5.0751880e-02
   1.2748000e+01   5.2631579e-02
   1.2754000e+01   5.2631579e-02
   1.2754000e+01   5.4511278e-02
   1.2800000e+01   5.4511278e-02
   1.2800000e+01   5.6390977e-02
   1.2823000e+01   5.6390977e-02
   1.2823000e+01   5.8270677e-02
   1.2835000e+01   5.8270677e-02
   1.2835000e+01   6.0150376e-02
   1.2863000e+01   6.0150376e-02
   1.2863000e+01   6.2030075e-02
   1.2906000e+01   6.2030075e-02
   1.2906000e+01   6.3909774e-02
   1.2926000e+01   6.3909774e-02
   1.2926000e+01   6.5789474e-02
   1.2945000e+01   6.5789474e-02
   1.2945000e+01   6.7669173e-02
   1.2949000e+01   6.7669173e-02
   1.2949000e+01   6.9548872e-02
   1.2976000e+01   6.9548872e-02
   1.2976000e+01   7.1428571e-02
   1.2978000e+01   7.1428571e-02
   1.2978000e+01   7.3308271e-02
   1.3000000e+01   7.3308271e-02
   1.3000000e+01   7.5187970e-02
   1.3047000e+01   7.5187970e-02
   1.3047000e+01   7.7067669e-02
   1.3061000e+01   7.7067669e-02
   1.3061000e+01   7.8947368e-02
   1.3064000e+01   7.8947368e-02
   1.3064000e+01   8.0827068e-02
   1.3105000e+01   8.0827068e-02
   1.3105000e+01   8.2706767e-02
   1.3108000e+01   8.2706767e-02
   1.3108000e+01   8.4586466e-02
   1.3129000e+01   8.4586466e-02
   1.3129000e+01   8.6466165e-02
   1.3155000e+01   8.6466165e-02
   1.3155000e+01   8.8345865e-02
   1.3193000e+01   8.8345865e-02
   1.3193000e+01   9.2105263e-02
   1.3223000e+01   9.2105263e-02
   1.3223000e+01   9.3984962e-02
   1.3260000e+01   9.3984962e-02
   1.3260000e+01   9.5864662e-02
   1.3278000e+01   9.5864662e-02
   1.3278000e+01   9.9624060e-02
   1.3314000e+01   9.9624060e-02
   1.3314000e+01   1.0150376e-01
   1.3335000e+01   1.0150376e-01
   1.3335000e+01   1.0338346e-01
   1.3383000e+01   1.0338346e-01
   1.3383000e+01   1.0526316e-01
   1.3387000e+01   1.0526316e-01
   1.3387000e+01   1.0714286e-01
   1.3393000e+01   1.0714286e-01
   1.3393000e+01   1.0902256e-01
   1.3450000e+01   1.0902256e-01
   1.3450000e+01   1.1090226e-01
   1.3459000e+01   1.1090226e-01
   1.3459000e+01   1.1278195e-01
   1.3462000e+01   1.1278195e-01
   1.3462000e+01   1.1654135e-01
   1.3503000e+01   1.1654135e-01
   1.3503000e+01   1.1842105e-01
   1.3523000e+01   1.1842105e-01
   1.3523000e+01   1.2030075e-01
   1.3568000e+01   1.2030075e-01
   1.3568000e+01   1.2218045e-01
   1.3572000e+01   1.2218045e-01
   1.3572000e+01   1.2406015e-01
   1.3577000e+01   1.2406015e-01
   1.3577000e+01   1.2593985e-01
   1.3592000e+01   1.2593985e-01
   1.3592000e+01   1.2781955e-01
   1.3671000e+01   1.2781955e-01
   1.3671000e+01   1.2969925e-01
   1.3684000e+01   1.2969925e-01
   1.3684000e+01   1.3157895e-01
   1.3689000e+01   1.3157895e-01
   1.3689000e+01   1.3345865e-01
   1.3743000e+01   1.3345865e-01
   1.3743000e+01   1.3533835e-01
   1.3751000e+01   1.3533835e-01
   1.3751000e+01   1.3909774e-01
   1.3762000e+01   1.3909774e-01
   1.3762000e+01   1.4097744e-01
   1.3784000e+01   1.4097744e-01
   1.3784000e+01   1.4285714e-01
   1.3793000e+01   1.4285714e-01
   1.3793000e+01   1.4473684e-01
   1.3801000e+01   1.4473684e-01
   1.3801000e+01   1.4661654e-01
   1.3811000e+01   1.4661654e-01
   1.3811000e+01   1.4849624e-01
   1.3829000e+01   1.4849624e-01
   1.3829000e+01   1.5037594e-01
   1.3853000e+01   1.5037594e-01
   1.3853000e+01   1.5225564e-01
   1.3897000e+01   1.5225564e-01
   1.3897000e+01   1.5601504e-01
   1.3910000e+01   1.5601504e-01
   1.3910000e+01   1.5789474e-01
   1.3951000e+01   1.5789474e-01
   1.3951000e+01   1.5977444e-01
   1.3965000e+01   1.5977444e-01
   1.3965000e+01   1.6165414e-01
   1.3971000e+01   1.6165414e-01
   1.3971000e+01   1.6353383e-01
   1.3995000e+01   1.6353383e-01
   1.3995000e+01   1.6541353e-01
   1.4006000e+01   1.6541353e-01
   1.4006000e+01   1.6729323e-01
   1.4020000e+01   1.6729323e-01
   1.4020000e+01   1.6917293e-01
   1.4023000e+01   1.6917293e-01
   1.4023000e+01   1.7105263e-01
   1.4028000e+01   1.7105263e-01
   1.4028000e+01   1.7481203e-01
   1.4031000e+01   1.7481203e-01
   1.4031000e+01   1.7669173e-01
   1.4037000e+01   1.7669173e-01
   1.4037000e+01   1.7857143e-01
   1.4039000e+01   1.7857143e-01
   1.4039000e+01   1.8045113e-01
   1.4083000e+01   1.8045113e-01
   1.4083000e+01   1.8233083e-01
   1.4126000e+01   1.8233083e-01
   1.4126000e+01   1.8421053e-01
   1.4128000e+01   1.8421053e-01
   1.4128000e+01   1.8609023e-01
   1.4136000e+01   1.8609023e-01
   1.4136000e+01   1.8796992e-01
   1.4141000e+01   1.8796992e-01
   1.4141000e+01   1.8984962e-01
   1.4155000e+01   1.8984962e-01
   1.4155000e+01   1.9172932e-01
   1.4165000e+01   1.9172932e-01
   1.4165000e+01   1.9360902e-01
   1.4180000e+01   1.9360902e-01
   1.4180000e+01   1.9548872e-01
   1.4190000e+01   1.9548872e-01
   1.4190000e+01   1.9736842e-01
   1.4200000e+01   1.9736842e-01
   1.4200000e+01   1.9924812e-01
   1.4202000e+01   1.9924812e-01
   1.4202000e+01   2.0112782e-01
   1.4205000e+01   2.0112782e-01
   1.4205000e+01   2.0488722e-01
   1.4235000e+01   2.0488722e-01
   1.4235000e+01   2.0676692e-01
   1.4238000e+01   2.0676692e-01
   1.4238000e+01   2.0864662e-01
   1.4243000e+01   2.0864662e-01
   1.4243000e+01   2.1052632e-01
   1.4256000e+01   2.1052632e-01
   1.4256000e+01   2.1240602e-01
   1.4263000e+01   2.1240602e-01
   1.4263000e+01   2.1428571e-01
   1.4271000e+01   2.1428571e-01
   1.4271000e+01   2.1616541e-01
   1.4276000e+01   2.1616541e-01
   1.4276000e+01   2.1804511e-01
   1.4291000e+01   2.1804511e-01
   1.4291000e+01   2.1992481e-01
   1.4295000e+01   2.1992481e-01
   1.4295000e+01   2.2180451e-01
   1.4296000e+01   2.2180451e-01
   1.4296000e+01   2.2368421e-01
   1.4317000e+01   2.2368421e-01
   1.4317000e+01   2.2556391e-01
   1.4322000e+01   2.2556391e-01
   1.4322000e+01   2.2932331e-01
   1.4363000e+01   2.2932331e-01
   1.4363000e+01   2.3120301e-01
   1.4366000e+01   2.3120301e-01
   1.4366000e+01   2.3496241e-01
   1.4389000e+01   2.3496241e-01
   1.4389000e+01   2.3684211e-01
   1.4404000e+01   2.3684211e-01
   1.4404000e+01   2.3872180e-01
   1.4416000e+01   2.3872180e-01
   1.4416000e+01   2.4060150e-01
   1.4424000e+01   2.4060150e-01
   1.4424000e+01   2.4248120e-01
   1.4442000e+01   2.4248120e-01
   1.4442000e+01   2.4436090e-01
   1.4447000e+01   2.4436090e-01
   1.4447000e+01   2.4624060e-01
   1.4453000e+01   2.4624060e-01
   1.4453000e+01   2.4812030e-01
   1.4460000e+01   2.4812030e-01
   1.4460000e+01   2.5187970e-01
   1.4477000e+01   2.5187970e-01
   1.4477000e+01   2.5375940e-01
   1.4481000e+01   2.5375940e-01
   1.4481000e+01   2.5563910e-01
   1.4486000e+01   2.5563910e-01
   1.4486000e+01   2.5751880e-01
   1.4489000e+01   2.5751880e-01
   1.4489000e+01   2.6127820e-01
   1.4506000e+01   2.6127820e-01
   1.4506000e+01   2.6315789e-01
   1.4508000e+01   2.6315789e-01
   1.4508000e+01   2.6691729e-01
   1.4511000e+01   2.6691729e-01
   1.4511000e+01   2.7067669e-01
   1.4514000e+01   2.7067669e-01
   1.4514000e+01   2.7255639e-01
   1.4516000e+01   2.7255639e-01
   1.4516000e+01   2.7631579e-01
   1.4518000e+01   2.7631579e-01
   1.4518000e+01   2.8007519e-01
   1.4519000e+01   2.8007519e-01
   1.4519000e+01   2.8759398e-01
   1.4522000e+01   2.8759398e-01
   1.4522000e+01   2.9887218e-01
   1.4523000e+01   2.9887218e-01
   1.4523000e+01   3.1015038e-01
   1.4524000e+01   3.1015038e-01
   1.4524000e+01   3.1203008e-01
   1.4525000e+01   3.1203008e-01
   1.4525000e+01   3.1390977e-01
   1.4526000e+01   3.1390977e-01
   1.4526000e+01   3.1954887e-01
   1.4527000e+01   3.1954887e-01
   1.4527000e+01   3.2330827e-01
   1.4528000e+01   3.2330827e-01
   1.4528000e+01   3.2706767e-01
   1.4529000e+01   3.2706767e-01
   1.4529000e+01   3.3270677e-01
   1.4530000e+01   3.3270677e-01
   1.4530000e+01   3.3458647e-01
   1.4532000e+01   3.3458647e-01
   1.4532000e+01   3.3646617e-01
   1.4533000e+01   3.3646617e-01
   1.4533000e+01   3.4210526e-01
   1.4534000e+01   3.4210526e-01
   1.4534000e+01   3.4586466e-01
   1.4536000e+01   3.4586466e-01
   1.4536000e+01   3.4774436e-01
   1.4537000e+01   3.4774436e-01
   1.4537000e+01   3.4962406e-01
   1.4538000e+01   3.4962406e-01
   1.4538000e+01   3.5714286e-01
   1.4539000e+01   3.5714286e-01
   1.4539000e+01   3.6090226e-01
   1.4540000e+01   3.6090226e-01
   1.4540000e+01   3.6466165e-01
   1.4541000e+01   3.6466165e-01
   1.4541000e+01   3.6654135e-01
   1.4542000e+01   3.6654135e-01
   1.4542000e+01   3.7218045e-01
   1.4543000e+01   3.7218045e-01
   1.4543000e+01   3.7593985e-01
   1.4544000e+01   3.7593985e-01
   1.4544000e+01   3.7781955e-01
   1.4545000e+01   3.7781955e-01
   1.4545000e+01   3.7969925e-01
   1.4547000e+01   3.7969925e-01
   1.4547000e+01   3.8157895e-01
   1.4549000e+01   3.8157895e-01
   1.4549000e+01   3.8345865e-01
   1.4551000e+01   3.8345865e-01
   1.4551000e+01   3.9097744e-01
   1.4552000e+01   3.9097744e-01
   1.4552000e+01   3.9473684e-01
   1.4553000e+01   3.9473684e-01
   1.4553000e+01   3.9661654e-01
   1.4555000e+01   3.9661654e-01
   1.4555000e+01   3.9849624e-01
   1.4561000e+01   3.9849624e-01
   1.4561000e+01   4.0225564e-01
   1.4562000e+01   4.0225564e-01
   1.4562000e+01   4.0413534e-01
   1.4564000e+01   4.0413534e-01
   1.4564000e+01   4.0601504e-01
   1.4567000e+01   4.0601504e-01
   1.4567000e+01   4.1165414e-01
   1.4569000e+01   4.1165414e-01
   1.4569000e+01   4.1353383e-01
   1.4574000e+01   4.1353383e-01
   1.4574000e+01   4.1541353e-01
   1.4575000e+01   4.1541353e-01
   1.4575000e+01   4.1729323e-01
   1.4576000e+01   4.1729323e-01
   1.4576000e+01   4.2105263e-01
   1.4577000e+01   4.2105263e-01
   1.4577000e+01   4.2293233e-01
   1.4578000e+01   4.2293233e-01
   1.4578000e+01   4.2669173e-01
   1.4579000e+01   4.2669173e-01
   1.4579000e+01   4.2857143e-01
   1.4585000e+01   4.2857143e-01
   1.4585000e+01   4.3045113e-01
   1.4594000e+01   4.3045113e-01
   1.4594000e+01   4.3233083e-01
   1.4596000e+01   4.3233083e-01
   1.4596000e+01   4.3421053e-01
   1.4617000e+01   4.3421053e-01
   1.4617000e+01   4.3609023e-01
   1.4619000e+01   4.3609023e-01
   1.4619000e+01   4.3796992e-01
   1.4626000e+01   4.3796992e-01
   1.4626000e+01   4.3984962e-01
   1.4627000e+01   4.3984962e-01
   1.4627000e+01   4.4172932e-01
   1.4634000e+01   4.4172932e-01
   1.4634000e+01   4.4360902e-01
   1.4638000e+01   4.4360902e-01
   1.4638000e+01   4.4548872e-01
   1.4641000e+01   4.4548872e-01
   1.4641000e+01   4.4736842e-01
   1.4655000e+01   4.4736842e-01
   1.4655000e+01   4.4924812e-01
   1.4657000e+01   4.4924812e-01
   1.4657000e+01   4.5112782e-01
   1.4659000e+01   4.5112782e-01
   1.4659000e+01   4.5300752e-01
   1.4660000e+01   4.5300752e-01
   1.4660000e+01   4.5488722e-01
   1.4662000e+01   4.5488722e-01
   1.4662000e+01   4.5676692e-01
   1.4666000e+01   4.5676692e-01
   1.4666000e+01   4.5864662e-01
   1.4675000e+01   4.5864662e-01
   1.4675000e+01   4.6052632e-01
   1.4702000e+01   4.6052632e-01
   1.4702000e+01   4.6240602e-01
   1.4706000e+01   4.6240602e-01
   1.4706000e+01   4.6428571e-01
   1.4714000e+01   4.6428571e-01
   1.4714000e+01   4.6804511e-01
   1.4721000e+01   4.6804511e-01
   1.4721000e+01   4.6992481e-01
   1.4723000e+01   4.6992481e-01
   1.4723000e+01   4.7180451e-01
   1.4737000e+01   4.7180451e-01
   1.4737000e+01   4.7368421e-01
   1.4757000e+01   4.7368421e-01
   1.4757000e+01   4.7556391e-01
   1.4758000e+01   4.7556391e-01
   1.4758000e+01   4.7744361e-01
   1.4766000e+01   4.7744361e-01
   1.4766000e+01   4.7932331e-01
   1.4772000e+01   4.7932331e-01
   1.4772000e+01   4.8496241e-01
   1.4777000e+01   4.8496241e-01
   1.4777000e+01   4.8684211e-01
   1.4780000e+01   4.8684211e-01
   1.4780000e+01   4.8872180e-01
   1.4783000e+01   4.8872180e-01
   1.4783000e+01   4.9060150e-01
   1.4794000e+01   4.9060150e-01
   1.4794000e+01   4.9248120e-01
   1.4797000e+01   4.9248120e-01
   1.4797000e+01   4.9436090e-01
   1.4799000e+01   4.9436090e-01
   1.4799000e+01   4.9624060e-01
   1.4800000e+01   4.9624060e-01
   1.4800000e+01   4.9812030e-01
   1.4801000e+01   4.9812030e-01
   1.4801000e+01   5.0187970e-01
   1.4810000e+01   5.0187970e-01
   1.4810000e+01   5.0375940e-01
   1.4825000e+01   5.0375940e-01
   1.4825000e+01   5.0563910e-01
   1.4826000e+01   5.0563910e-01
   1.4826000e+01   5.0751880e-01
   1.4843000e+01   5.0751880e-01
   1.4843000e+01   5.0939850e-01
   1.4853000e+01   5.0939850e-01
   1.4853000e+01   5.1127820e-01
   1.4860000e+01   5.1127820e-01
   1.4860000e+01   5.1315789e-01
   1.4884000e+01   5.1315789e-01
   1.4884000e+01   5.1503759e-01
   1.4885000e+01   5.1503759e-01
   1.4885000e+01   5.1691729e-01
   1.4892000e+01   5.1691729e-01
   1.4892000e+01   5.1879699e-01
   1.4896000e+01   5.1879699e-01
   1.4896000e+01   5.2067669e-01
   1.4897000e+01   5.2067669e-01
   1.4897000e+01   5.2631579e-01
   1.4905000e+01   5.2631579e-01
   1.4905000e+01   5.3007519e-01
   1.4910000e+01   5.3007519e-01
   1.4910000e+01   5.3195489e-01
   1.4911000e+01   5.3195489e-01
   1.4911000e+01   5.3383459e-01
   1.4918000e+01   5.3383459e-01
   1.4918000e+01   5.3571429e-01
   1.4935000e+01   5.3571429e-01
   1.4935000e+01   5.3759398e-01
   1.4936000e+01   5.3759398e-01
   1.4936000e+01   5.3947368e-01
   1.4938000e+01   5.3947368e-01
   1.4938000e+01   5.4135338e-01
   1.4944000e+01   5.4135338e-01
   1.4944000e+01   5.4323308e-01
   1.4945000e+01   5.4323308e-01
   1.4945000e+01   5.4511278e-01
   1.4946000e+01   5.4511278e-01
   1.4946000e+01   5.4699248e-01
   1.4947000e+01   5.4699248e-01
   1.4947000e+01   5.4887218e-01
   1.4951000e+01   5.4887218e-01
   1.4951000e+01   5.5075188e-01
   1.4952000e+01   5.5075188e-01
   1.4952000e+01   5.5263158e-01
   1.4953000e+01   5.5263158e-01
   1.4953000e+01   5.5451128e-01
   1.4954000e+01   5.5451128e-01
   1.4954000e+01   5.5639098e-01
   1.4969000e+01   5.5639098e-01
   1.4969000e+01   5.5827068e-01
   1.4970000e+01   5.5827068e-01
   1.4970000e+01   5.6015038e-01
   1.4971000e+01   5.6015038e-01
   1.4971000e+01   5.6390977e-01
   1.4995000e+01   5.6390977e-01
   1.4995000e+01   5.6578947e-01
   1.4996000e+01   5.6578947e-01
   1.4996000e+01   5.6766917e-01
   1.5003000e+01   5.6766917e-01
   1.5003000e+01   5.6954887e-01
   1.5008000e+01   5.6954887e-01
   1.5008000e+01   5.7142857e-01
   1.5012000e+01   5.7142857e-01
   1.5012000e+01   5.7330827e-01
   1.5013000e+01   5.7330827e-01
   1.5013000e+01   5.7518797e-01
   1.5018000e+01   5.7518797e-01
   1.5018000e+01   5.7706767e-01
   1.5022000e+01   5.7706767e-01
   1.5022000e+01   5.8082707e-01
   1.5026000e+01   5.8082707e-01
   1.5026000e+01   5.8270677e-01
   1.5034000e+01   5.8270677e-01
   1.5034000e+01   5.8458647e-01
   1.5049000e+01   5.8458647e-01
   1.5049000e+01   5.8646617e-01
   1.5051000e+01   5.8646617e-01
   1.5051000e+01   5.8834586e-01
   1.5054000e+01   5.8834586e-01
   1.5054000e+01   5.9210526e-01
   1.5062000e+01   5.9210526e-01
   1.5062000e+01   5.9586466e-01
   1.5063000e+01   5.9586466e-01
   1.5063000e+01   5.9774436e-01
   1.5069000e+01   5.9774436e-01
   1.5069000e+01   5.9962406e-01
   1.5073000e+01   5.9962406e-01
   1.5073000e+01   6.0150376e-01
   1.5080000e+01   6.0150376e-01
   1.5080000e+01   6.0338346e-01
   1.5088000e+01   6.0338346e-01
   1.5088000e+01   6.0526316e-01
   1.5091000e+01   6.0526316e-01
   1.5091000e+01   6.0714286e-01
   1.5102000e+01   6.0714286e-01
   1.5102000e+01   6.0902256e-01
   1.5106000e+01   6.0902256e-01
   1.5106000e+01   6.1090226e-01
   1.5110000e+01   6.1090226e-01
   1.5110000e+01   6.1842105e-01
   1.5113000e+01   6.1842105e-01
   1.5113000e+01   6.2030075e-01
   1.5119000e+01   6.2030075e-01
   1.5119000e+01   6.2218045e-01
   1.5127000e+01   6.2218045e-01
   1.5127000e+01   6.2406015e-01
   1.5149000e+01   6.2406015e-01
   1.5149000e+01   6.2593985e-01
   1.5155000e+01   6.2593985e-01
   1.5155000e+01   6.2781955e-01
   1.5160000e+01   6.2781955e-01
   1.5160000e+01   6.2969925e-01
   1.5165000e+01   6.2969925e-01
   1.5165000e+01   6.3157895e-01
   1.5177000e+01   6.3157895e-01
   1.5177000e+01   6.3345865e-01
   1.5193000e+01   6.3345865e-01
   1.5193000e+01   6.3533835e-01
   1.5194000e+01   6.3533835e-01
   1.5194000e+01   6.3721805e-01
   1.5223000e+01   6.3721805e-01
   1.5223000e+01   6.3909774e-01
   1.5229000e+01   6.3909774e-01
   1.5229000e+01   6.4097744e-01
   1.5234000e+01   6.4097744e-01
   1.5234000e+01   6.4285714e-01
   1.5236000e+01   6.4285714e-01
   1.5236000e+01   6.4473684e-01
   1.5243000e+01   6.4473684e-01
   1.5243000e+01   6.4849624e-01
   1.5246000e+01   6.4849624e-01
   1.5246000e+01   6.5037594e-01
   1.5250000e+01   6.5037594e-01
   1.5250000e+01   6.5225564e-01
   1.5274000e+01   6.5225564e-01
   1.5274000e+01   6.5413534e-01
   1.5283000e+01   6.5413534e-01
   1.5283000e+01   6.5601504e-01
   1.5291000e+01   6.5601504e-01
   1.5291000e+01   6.5789474e-01
   1.5296000e+01   6.5789474e-01
   1.5296000e+01   6.5977444e-01
   1.5298000e+01   6.5977444e-01
   1.5298000e+01   6.6165414e-01
   1.5299000e+01   6.6165414e-01
   1.5299000e+01   6.6541353e-01
   1.5305000e+01   6.6541353e-01
   1.5305000e+01   6.6729323e-01
   1.5310000e+01   6.6729323e-01
   1.5310000e+01   6.6917293e-01
   1.5313000e+01   6.6917293e-01
   1.5313000e+01   6.7105263e-01
   1.5342000e+01   6.7105263e-01
   1.5342000e+01   6.7293233e-01
   1.5355000e+01   6.7293233e-01
   1.5355000e+01   6.7857143e-01
   1.5359000e+01   6.7857143e-01
   1.5359000e+01   6.8045113e-01
   1.5361000e+01   6.8045113e-01
   1.5361000e+01   6.8233083e-01
   1.5367000e+01   6.8233083e-01
   1.5367000e+01   6.8421053e-01
   1.5369000e+01   6.8421053e-01
   1.5369000e+01   6.8609023e-01
   1.5377000e+01   6.8609023e-01
   1.5377000e+01   6.8796992e-01
   1.5389000e+01   6.8796992e-01
   1.5389000e+01   6.8984962e-01
   1.5402000e+01   6.8984962e-01
   1.5402000e+01   6.9172932e-01
   1.5403000e+01   6.9172932e-01
   1.5403000e+01   6.9360902e-01
   1.5409000e+01   6.9360902e-01
   1.5409000e+01   6.9548872e-01
   1.5410000e+01   6.9548872e-01
   1.5410000e+01   6.9736842e-01
   1.5415000e+01   6.9736842e-01
   1.5415000e+01   6.9924812e-01
   1.5420000e+01   6.9924812e-01
   1.5420000e+01   7.0112782e-01
   1.5423000e+01   7.0112782e-01
   1.5423000e+01   7.0300752e-01
   1.5424000e+01   7.0300752e-01
   1.5424000e+01   7.0676692e-01
   1.5428000e+01   7.0676692e-01
   1.5428000e+01   7.0864662e-01
   1.5430000e+01   7.0864662e-01
   1.5430000e+01   7.1052632e-01
   1.5458000e+01   7.1052632e-01
   1.5458000e+01   7.1240602e-01
   1.5460000e+01   7.1240602e-01
   1.5460000e+01   7.1428571e-01
   1.5465000e+01   7.1428571e-01
   1.5465000e+01   7.1804511e-01
   1.5467000e+01   7.1804511e-01
   1.5467000e+01   7.1992481e-01
   1.5472000e+01   7.1992481e-01
   1.5472000e+01   7.2180451e-01
   1.5475000e+01   7.2180451e-01
   1.5475000e+01   7.2368421e-01
   1.5481000e+01   7.2368421e-01
   1.5481000e+01   7.2556391e-01
   1.5497000e+01   7.2556391e-01
   1.5497000e+01   7.2744361e-01
   1.5518000e+01   7.2744361e-01
   1.5518000e+01   7.2932331e-01
   1.5532000e+01   7.2932331e-01
   1.5532000e+01   7.3120301e-01
   1.5543000e+01   7.3120301e-01
   1.5543000e+01   7.3308271e-01
   1.5547000e+01   7.3308271e-01
   1.5547000e+01   7.3496241e-01
   1.5585000e+01   7.3496241e-01
   1.5585000e+01   7.3684211e-01
   1.5587000e+01   7.3684211e-01
   1.5587000e+01   7.3872180e-01
   1.5589000e+01   7.3872180e-01
   1.5589000e+01   7.4060150e-01
   1.5590000e+01   7.4060150e-01
   1.5590000e+01   7.4248120e-01
   1.5596000e+01   7.4248120e-01
   1.5596000e+01   7.4436090e-01
   1.5598000e+01   7.4436090e-01
   1.5598000e+01   7.4624060e-01
   1.5600000e+01   7.4624060e-01
   1.5600000e+01   7.4812030e-01
   1.5608000e+01   7.4812030e-01
   1.5608000e+01   7.5000000e-01
   1.5640000e+01   7.5000000e-01
   1.5640000e+01   7.5187970e-01
   1.5643000e+01   7.5187970e-01
   1.5643000e+01   7.5563910e-01
   1.5645000e+01   7.5563910e-01
   1.5645000e+01   7.5751880e-01
   1.5648000e+01   7.5751880e-01
   1.5648000e+01   7.5939850e-01
   1.5650000e+01   7.5939850e-01
   1.5650000e+01   7.6127820e-01
   1.5651000e+01   7.6127820e-01
   1.5651000e+01   7.6315789e-01
   1.5653000e+01   7.6315789e-01
   1.5653000e+01   7.6503759e-01
   1.5654000e+01   7.6503759e-01
   1.5654000e+01   7.6691729e-01
   1.5656000e+01   7.6691729e-01
   1.5656000e+01   7.6879699e-01
   1.5658000e+01   7.6879699e-01
   1.5658000e+01   7.7067669e-01
   1.5659000e+01   7.7067669e-01
   1.5659000e+01   7.7255639e-01
   1.5685000e+01   7.7255639e-01
   1.5685000e+01   7.7443609e-01
   1.5691000e+01   7.7443609e-01
   1.5691000e+01   7.7631579e-01
   1.5702000e+01   7.7631579e-01
   1.5702000e+01   7.7819549e-01
   1.5705000e+01   7.7819549e-01
   1.5705000e+01   7.8007519e-01
   1.5707000e+01   7.8007519e-01
   1.5707000e+01   7.8195489e-01
   1.5720000e+01   7.8195489e-01
   1.5720000e+01   7.8383459e-01
   1.5761000e+01   7.8383459e-01
   1.5761000e+01   7.8571429e-01
   1.5770000e+01   7.8571429e-01
   1.5770000e+01   7.8759398e-01
   1.5771000e+01   7.8759398e-01
   1.5771000e+01   7.8947368e-01
   1.5772000e+01   7.8947368e-01
   1.5772000e+01   7.9135338e-01
   1.5780000e+01   7.9135338e-01
   1.5780000e+01   7.9323308e-01
   1.5787000e+01   7.9323308e-01
   1.5787000e+01   7.9511278e-01
   1.5810000e+01   7.9511278e-01
   1.5810000e+01   7.9699248e-01
   1.5815000e+01   7.9699248e-01
   1.5815000e+01   7.9887218e-01
   1.5822000e+01   7.9887218e-01
   1.5822000e+01   8.0075188e-01
   1.5829000e+01   8.0075188e-01
   1.5829000e+01   8.0263158e-01
   1.5833000e+01   8.0263158e-01
   1.5833000e+01   8.0451128e-01
   1.5849000e+01   8.0451128e-01
   1.5849000e+01   8.0639098e-01
   1.5884000e+01   8.0639098e-01
   1.5884000e+01   8.0827068e-01
   1.5885000e+01   8.0827068e-01
   1.5885000e+01   8.1015038e-01
   1.5932000e+01   8.1015038e-01
   1.5932000e+01   8.1203008e-01
   1.5949000e+01   8.1203008e-01
   1.5949000e+01   8.1390977e-01
   1.5954000e+01   8.1390977e-01
   1.5954000e+01   8.1578947e-01
   1.5966000e+01   8.1578947e-01
   1.5966000e+01   8.1766917e-01
   1.5974000e+01   8.1766917e-01
   1.5974000e+01   8.1954887e-01
   1.5979000e+01   8.1954887e-01
   1.5979000e+01   8.2142857e-01
   1.5994000e+01   8.2142857e-01
   1.5994000e+01   8.2330827e-01
   1.5997000e+01   8.2330827e-01
   1.5997000e+01   8.2518797e-01
   1.6000000e+01   8.2518797e-01
   1.6000000e+01   8.2706767e-01
   1.6007000e+01   8.2706767e-01
   1.6007000e+01   8.2894737e-01
   1.6018000e+01   8.2894737e-01
   1.6018000e+01   8.3082707e-01
   1.6058000e+01   8.3082707e-01
   1.6058000e+01   8.3270677e-01
   1.6062000e+01   8.3270677e-01
   1.6062000e+01   8.3458647e-01
   1.6063000e+01   8.3458647e-01
   1.6063000e+01   8.3646617e-01
   1.6065000e+01   8.3646617e-01
   1.6065000e+01   8.3834586e-01
   1.6066000e+01   8.3834586e-01
   1.6066000e+01   8.4022556e-01
   1.6076000e+01   8.4022556e-01
   1.6076000e+01   8.4210526e-01
   1.6078000e+01   8.4210526e-01
   1.6078000e+01   8.4398496e-01
   1.6088000e+01   8.4398496e-01
   1.6088000e+01   8.4586466e-01
   1.6089000e+01   8.4586466e-01
   1.6089000e+01   8.4774436e-01
   1.6109000e+01   8.4774436e-01
   1.6109000e+01   8.4962406e-01
   1.6116000e+01   8.4962406e-01
   1.6116000e+01   8.5150376e-01
   1.6122000e+01   8.5150376e-01
   1.6122000e+01   8.5338346e-01
   1.6140000e+01   8.5338346e-01
   1.6140000e+01   8.5526316e-01
   1.6149000e+01   8.5526316e-01
   1.6149000e+01   8.5714286e-01
   1.6166000e+01   8.5714286e-01
   1.6166000e+01   8.5902256e-01
   1.6167000e+01   8.5902256e-01
   1.6167000e+01   8.6090226e-01
   1.6170000e+01   8.6090226e-01
   1.6170000e+01   8.6278195e-01
   1.6174000e+01   8.6278195e-01
   1.6174000e+01   8.6466165e-01
   1.6177000e+01   8.6466165e-01
   1.6177000e+01   8.6654135e-01
   1.6180000e+01   8.6654135e-01
   1.6180000e+01   8.6842105e-01
   1.6184000e+01   8.6842105e-01
   1.6184000e+01   8.7030075e-01
   1.6187000e+01   8.7030075e-01
   1.6187000e+01   8.7218045e-01
   1.6188000e+01   8.7218045e-01
   1.6188000e+01   8.7406015e-01
   1.6190000e+01   8.7406015e-01
   1.6190000e+01   8.7593985e-01
   1.6218000e+01   8.7593985e-01
   1.6218000e+01   8.7781955e-01
   1.6220000e+01   8.7781955e-01
   1.6220000e+01   8.7969925e-01
   1.6221000e+01   8.7969925e-01
   1.6221000e+01   8.8345865e-01
   1.6231000e+01   8.8345865e-01
   1.6231000e+01   8.8533835e-01
   1.6256000e+01   8.8533835e-01
   1.6256000e+01   8.8721805e-01
   1.6278000e+01   8.8721805e-01
   1.6278000e+01   8.8909774e-01
   1.6280000e+01   8.8909774e-01
   1.6280000e+01   8.9097744e-01
   1.6289000e+01   8.9097744e-01
   1.6289000e+01   8.9473684e-01
   1.6297000e+01   8.9473684e-01
   1.6297000e+01   8.9661654e-01
   1.6301000e+01   8.9661654e-01
   1.6301000e+01   8.9849624e-01
   1.6310000e+01   8.9849624e-01
   1.6310000e+01   9.0037594e-01
   1.6326000e+01   9.0037594e-01
   1.6326000e+01   9.0225564e-01
   1.6357000e+01   9.0225564e-01
   1.6357000e+01   9.0601504e-01
   1.6360000e+01   9.0601504e-01
   1.6360000e+01   9.0789474e-01
   1.6370000e+01   9.0789474e-01
   1.6370000e+01   9.0977444e-01
   1.6383000e+01   9.0977444e-01
   1.6383000e+01   9.1165414e-01
   1.6394000e+01   9.1165414e-01
   1.6394000e+01   9.1353383e-01
   1.6430000e+01   9.1353383e-01
   1.6430000e+01   9.1541353e-01
   1.6448000e+01   9.1541353e-01
   1.6448000e+01   9.1729323e-01
   1.6452000e+01   9.1729323e-01
   1.6452000e+01   9.1917293e-01
   1.6459000e+01   9.1917293e-01
   1.6459000e+01   9.2105263e-01
   1.6462000e+01   9.2105263e-01
   1.6462000e+01   9.2293233e-01
   1.6476000e+01   9.2293233e-01
   1.6476000e+01   9.2481203e-01
   1.6481000e+01   9.2481203e-01
   1.6481000e+01   9.2669173e-01
   1.6490000e+01   9.2669173e-01
   1.6490000e+01   9.2857143e-01
   1.6507000e+01   9.2857143e-01
   1.6507000e+01   9.3045113e-01
   1.6514000e+01   9.3045113e-01
   1.6514000e+01   9.3233083e-01
   1.6517000e+01   9.3233083e-01
   1.6517000e+01   9.3421053e-01
   1.6521000e+01   9.3421053e-01
   1.6521000e+01   9.3609023e-01
   1.6557000e+01   9.3609023e-01
   1.6557000e+01   9.3796992e-01
   1.6565000e+01   9.3796992e-01
   1.6565000e+01   9.3984962e-01
   1.6570000e+01   9.3984962e-01
   1.6570000e+01   9.4172932e-01
   1.6577000e+01   9.4172932e-01
   1.6577000e+01   9.4360902e-01
   1.6579000e+01   9.4360902e-01
   1.6579000e+01   9.4548872e-01
   1.6580000e+01   9.4548872e-01
   1.6580000e+01   9.4736842e-01
   1.6581000e+01   9.4736842e-01
   1.6581000e+01   9.5112782e-01
   1.6583000e+01   9.5112782e-01
   1.6583000e+01   9.5300752e-01
   1.6587000e+01   9.5300752e-01
   1.6587000e+01   9.5488722e-01
   1.6589000e+01   9.5488722e-01
   1.6589000e+01   9.5676692e-01
   1.6604000e+01   9.5676692e-01
   1.6604000e+01   9.5864662e-01
   1.6610000e+01   9.5864662e-01
   1.6610000e+01   9.6052632e-01
   1.6613000e+01   9.6052632e-01
   1.6613000e+01   9.6240602e-01
   1.6614000e+01   9.6240602e-01
   1.6614000e+01   9.6428571e-01
   1.6615000e+01   9.6428571e-01
   1.6615000e+01   9.6616541e-01
   1.6617000e+01   9.6616541e-01
   1.6617000e+01   9.6804511e-01
   1.6618000e+01   9.6804511e-01
   1.6618000e+01   9.6992481e-01
   1.6619000e+01   9.6992481e-01
   1.6619000e+01   9.7368421e-01
   1.6624000e+01   9.7368421e-01
   1.6624000e+01   9.7744361e-01
   1.6629000e+01   9.7744361e-01
   1.6629000e+01   9.8308271e-01
   1.6630000e+01   9.8308271e-01
   1.6630000e+01   9.8684211e-01
   1.6635000e+01   9.8684211e-01
   1.6635000e+01   9.9436090e-01
   1.6636000e+01   9.9436090e-01
   1.6636000e+01   9.9624060e-01
   1.6642000e+01   9.9624060e-01
   1.6642000e+01   9.9812030e-01
   1.6644000e+01   9.9812030e-01
   1.6644000e+01   1.0000000e+00
             Inf   1.0000000e+00


==> figures/cdf_plot/processed_data/temporal_sharing/temporal_sharing_cdf/resnet50_result.csv <==
            -Inf   0.0000000e+00
   2.1087000e+01   0.0000000e+00
   2.1087000e+01   2.6455026e-03
   2.1243000e+01   2.6455026e-03
   2.1243000e+01   5.2910053e-03
   2.2216000e+01   5.2910053e-03
   2.2216000e+01   7.9365079e-03
   2.2464000e+01   7.9365079e-03
   2.2464000e+01   1.0582011e-02
   2.2519000e+01   1.0582011e-02
   2.2519000e+01   1.3227513e-02
   2.2857000e+01   1.3227513e-02
   2.2857000e+01   1.5873016e-02
   2.3062000e+01   1.5873016e-02
   2.3062000e+01   1.8518519e-02
   2.3170000e+01   1.8518519e-02
   2.3170000e+01   2.1164021e-02
   2.3210000e+01   2.1164021e-02
   2.3210000e+01   2.3809524e-02
   2.3307000e+01   2.3809524e-02
   2.3307000e+01   2.6455026e-02
   2.4031000e+01   2.6455026e-02
   2.4031000e+01   2.9100529e-02
   2.4151000e+01   2.9100529e-02
   2.4151000e+01   3.1746032e-02
   2.4259000e+01   3.1746032e-02
   2.4259000e+01   3.4391534e-02
   2.4266000e+01   3.4391534e-02
   2.4266000e+01   3.7037037e-02
   2.4407000e+01   3.7037037e-02
   2.4407000e+01   3.9682540e-02
   2.4422000e+01   3.9682540e-02
   2.4422000e+01   4.2328042e-02
   2.4425000e+01   4.2328042e-02
   2.4425000e+01   4.7619048e-02
   2.4437000e+01   4.7619048e-02
   2.4437000e+01   5.0264550e-02
   2.4444000e+01   5.0264550e-02
   2.4444000e+01   5.2910053e-02
   2.4479000e+01   5.2910053e-02
   2.4479000e+01   5.5555556e-02
   2.4526000e+01   5.5555556e-02
   2.4526000e+01   5.8201058e-02
   2.4546000e+01   5.8201058e-02
   2.4546000e+01   6.0846561e-02
   2.4552000e+01   6.0846561e-02
   2.4552000e+01   6.3492063e-02
   2.4597000e+01   6.3492063e-02
   2.4597000e+01   6.6137566e-02
   2.4599000e+01   6.6137566e-02
   2.4599000e+01   6.8783069e-02
   2.4632000e+01   6.8783069e-02
   2.4632000e+01   7.1428571e-02
   2.4635000e+01   7.1428571e-02
   2.4635000e+01   7.4074074e-02
   2.4639000e+01   7.4074074e-02
   2.4639000e+01   7.6719577e-02
   2.4677000e+01   7.6719577e-02
   2.4677000e+01   7.9365079e-02
   2.4686000e+01   7.9365079e-02
   2.4686000e+01   8.2010582e-02
   2.4724000e+01   8.2010582e-02
   2.4724000e+01   8.4656085e-02
   2.4733000e+01   8.4656085e-02
   2.4733000e+01   8.7301587e-02
   2.4755000e+01   8.7301587e-02
   2.4755000e+01   8.9947090e-02
   2.4763000e+01   8.9947090e-02
   2.4763000e+01   9.2592593e-02
   2.4781000e+01   9.2592593e-02
   2.4781000e+01   9.5238095e-02
   2.4802000e+01   9.5238095e-02
   2.4802000e+01   9.7883598e-02
   2.4813000e+01   9.7883598e-02
   2.4813000e+01   1.0052910e-01
   2.4826000e+01   1.0052910e-01
   2.4826000e+01   1.0317460e-01
   2.4871000e+01   1.0317460e-01
   2.4871000e+01   1.0582011e-01
   2.4897000e+01   1.0582011e-01
   2.4897000e+01   1.0846561e-01
   2.4901000e+01   1.0846561e-01
   2.4901000e+01   1.1111111e-01
   2.4902000e+01   1.1111111e-01
   2.4902000e+01   1.1375661e-01
   2.4903000e+01   1.1375661e-01
   2.4903000e+01   1.1904762e-01
   2.4905000e+01   1.1904762e-01
   2.4905000e+01   1.2169312e-01
   2.4907000e+01   1.2169312e-01
   2.4907000e+01   1.2433862e-01
   2.4908000e+01   1.2433862e-01
   2.4908000e+01   1.3227513e-01
   2.4909000e+01   1.3227513e-01
   2.4909000e+01   1.3756614e-01
   2.4910000e+01   1.3756614e-01
   2.4910000e+01   1.4021164e-01
   2.4912000e+01   1.4021164e-01
   2.4912000e+01   1.4285714e-01
   2.4914000e+01   1.4285714e-01
   2.4914000e+01   1.4814815e-01
   2.4916000e+01   1.4814815e-01
   2.4916000e+01   1.5079365e-01
   2.4917000e+01   1.5079365e-01
   2.4917000e+01   1.5343915e-01
   2.4919000e+01   1.5343915e-01
   2.4919000e+01   1.5873016e-01
   2.4920000e+01   1.5873016e-01
   2.4920000e+01   1.6137566e-01
   2.4922000e+01   1.6137566e-01
   2.4922000e+01   1.6402116e-01
   2.4925000e+01   1.6402116e-01
   2.4925000e+01   1.6666667e-01
   2.4926000e+01   1.6666667e-01
   2.4926000e+01   1.6931217e-01
   2.4935000e+01   1.6931217e-01
   2.4935000e+01   1.7195767e-01
   2.4940000e+01   1.7195767e-01
   2.4940000e+01   1.7724868e-01
   2.4941000e+01   1.7724868e-01
   2.4941000e+01   1.7989418e-01
   2.4943000e+01   1.7989418e-01
   2.4943000e+01   1.8518519e-01
   2.4951000e+01   1.8518519e-01
   2.4951000e+01   1.8783069e-01
   2.4956000e+01   1.8783069e-01
   2.4956000e+01   1.9047619e-01
   2.4965000e+01   1.9047619e-01
   2.4965000e+01   1.9312169e-01
   2.4966000e+01   1.9312169e-01
   2.4966000e+01   1.9576720e-01
   2.4971000e+01   1.9576720e-01
   2.4971000e+01   1.9841270e-01
   2.5001000e+01   1.9841270e-01
   2.5001000e+01   2.0105820e-01
   2.5042000e+01   2.0105820e-01
   2.5042000e+01   2.0370370e-01
   2.5083000e+01   2.0370370e-01
   2.5083000e+01   2.0634921e-01
   2.5098000e+01   2.0634921e-01
   2.5098000e+01   2.0899471e-01
   2.5194000e+01   2.0899471e-01
   2.5194000e+01   2.1164021e-01
   2.5200000e+01   2.1164021e-01
   2.5200000e+01   2.1428571e-01
   2.5249000e+01   2.1428571e-01
   2.5249000e+01   2.1693122e-01
   2.5272000e+01   2.1693122e-01
   2.5272000e+01   2.1957672e-01
   2.5275000e+01   2.1957672e-01
   2.5275000e+01   2.2222222e-01
   2.5310000e+01   2.2222222e-01
   2.5310000e+01   2.2486772e-01
   2.5319000e+01   2.2486772e-01
   2.5319000e+01   2.2751323e-01
   2.5422000e+01   2.2751323e-01
   2.5422000e+01   2.3015873e-01
   2.5426000e+01   2.3015873e-01
   2.5426000e+01   2.3280423e-01
   2.5433000e+01   2.3280423e-01
   2.5433000e+01   2.3544974e-01
   2.5436000e+01   2.3544974e-01
   2.5436000e+01   2.3809524e-01
   2.5446000e+01   2.3809524e-01
   2.5446000e+01   2.4074074e-01
   2.5447000e+01   2.4074074e-01
   2.5447000e+01   2.4338624e-01
   2.5453000e+01   2.4338624e-01
   2.5453000e+01   2.4603175e-01
   2.5463000e+01   2.4603175e-01
   2.5463000e+01   2.4867725e-01
   2.5467000e+01   2.4867725e-01
   2.5467000e+01   2.5132275e-01
   2.5470000e+01   2.5132275e-01
   2.5470000e+01   2.5396825e-01
   2.5474000e+01   2.5396825e-01
   2.5474000e+01   2.5661376e-01
   2.5480000e+01   2.5661376e-01
   2.5480000e+01   2.5925926e-01
   2.5484000e+01   2.5925926e-01
   2.5484000e+01   2.6190476e-01
   2.5502000e+01   2.6190476e-01
   2.5502000e+01   2.6455026e-01
   2.5513000e+01   2.6455026e-01
   2.5513000e+01   2.6719577e-01
   2.5524000e+01   2.6719577e-01
   2.5524000e+01   2.6984127e-01
   2.5560000e+01   2.6984127e-01
   2.5560000e+01   2.7513228e-01
   2.5588000e+01   2.7513228e-01
   2.5588000e+01   2.7777778e-01
   2.5633000e+01   2.7777778e-01
   2.5633000e+01   2.8042328e-01
   2.5701000e+01   2.8042328e-01
   2.5701000e+01   2.8306878e-01
   2.5714000e+01   2.8306878e-01
   2.5714000e+01   2.8571429e-01
   2.5753000e+01   2.8571429e-01
   2.5753000e+01   2.8835979e-01
   2.5814000e+01   2.8835979e-01
   2.5814000e+01   2.9100529e-01
   2.5838000e+01   2.9100529e-01
   2.5838000e+01   2.9365079e-01
   2.5979000e+01   2.9365079e-01
   2.5979000e+01   2.9629630e-01
   2.5985000e+01   2.9629630e-01
   2.5985000e+01   2.9894180e-01
   2.6045000e+01   2.9894180e-01
   2.6045000e+01   3.0158730e-01
   2.6083000e+01   3.0158730e-01
   2.6083000e+01   3.0423280e-01
   2.6136000e+01   3.0423280e-01
   2.6136000e+01   3.0687831e-01
   2.6138000e+01   3.0687831e-01
   2.6138000e+01   3.0952381e-01
   2.6216000e+01   3.0952381e-01
   2.6216000e+01   3.1216931e-01
   2.6218000e+01   3.1216931e-01
   2.6218000e+01   3.1481481e-01
   2.6287000e+01   3.1481481e-01
   2.6287000e+01   3.1746032e-01
   2.6553000e+01   3.1746032e-01
   2.6553000e+01   3.2010582e-01
   2.6631000e+01   3.2010582e-01
   2.6631000e+01   3.2275132e-01
   2.6795000e+01   3.2275132e-01
   2.6795000e+01   3.2539683e-01
   2.6937000e+01   3.2539683e-01
   2.6937000e+01   3.2804233e-01
   2.7000000e+01   3.2804233e-01
   2.7000000e+01   3.3068783e-01
   2.7030000e+01   3.3068783e-01
   2.7030000e+01   3.3333333e-01
   2.7770000e+01   3.3333333e-01
   2.7770000e+01   3.3597884e-01
   2.8199000e+01   3.3597884e-01
   2.8199000e+01   3.3862434e-01
   2.8580000e+01   3.3862434e-01
   2.8580000e+01   3.4126984e-01
   2.8762000e+01   3.4126984e-01
   2.8762000e+01   3.4391534e-01
   2.8870000e+01   3.4391534e-01
   2.8870000e+01   3.4656085e-01
   2.8928000e+01   3.4656085e-01
   2.8928000e+01   3.4920635e-01
   2.9023000e+01   3.4920635e-01
   2.9023000e+01   3.5185185e-01
   2.9035000e+01   3.5185185e-01
   2.9035000e+01   3.5449735e-01
   2.9048000e+01   3.5449735e-01
   2.9048000e+01   3.5714286e-01
   2.9050000e+01   3.5714286e-01
   2.9050000e+01   3.5978836e-01
   2.9053000e+01   3.5978836e-01
   2.9053000e+01   3.6243386e-01
   2.9057000e+01   3.6243386e-01
   2.9057000e+01   3.6507937e-01
   2.9059000e+01   3.6507937e-01
   2.9059000e+01   3.6772487e-01
   2.9065000e+01   3.6772487e-01
   2.9065000e+01   3.7037037e-01
   2.9069000e+01   3.7037037e-01
   2.9069000e+01   3.7301587e-01
   2.9071000e+01   3.7301587e-01
   2.9071000e+01   3.7830688e-01
   2.9072000e+01   3.7830688e-01
   2.9072000e+01   3.8359788e-01
   2.9077000e+01   3.8359788e-01
   2.9077000e+01   3.8624339e-01
   2.9078000e+01   3.8624339e-01
   2.9078000e+01   3.9417989e-01
   2.9079000e+01   3.9417989e-01
   2.9079000e+01   3.9682540e-01
   2.9081000e+01   3.9682540e-01
   2.9081000e+01   3.9947090e-01
   2.9082000e+01   3.9947090e-01
   2.9082000e+01   4.0211640e-01
   2.9083000e+01   4.0211640e-01
   2.9083000e+01   4.0476190e-01
   2.9084000e+01   4.0476190e-01
   2.9084000e+01   4.0740741e-01
   2.9086000e+01   4.0740741e-01
   2.9086000e+01   4.1005291e-01
   2.9088000e+01   4.1005291e-01
   2.9088000e+01   4.1269841e-01
   2.9089000e+01   4.1269841e-01
   2.9089000e+01   4.1534392e-01
   2.9090000e+01   4.1534392e-01
   2.9090000e+01   4.1798942e-01
   2.9096000e+01   4.1798942e-01
   2.9096000e+01   4.2063492e-01
   2.9097000e+01   4.2063492e-01
   2.9097000e+01   4.2328042e-01
   2.9100000e+01   4.2328042e-01
   2.9100000e+01   4.2592593e-01
   2.9102000e+01   4.2592593e-01
   2.9102000e+01   4.2857143e-01
   2.9105000e+01   4.2857143e-01
   2.9105000e+01   4.3121693e-01
   2.9112000e+01   4.3121693e-01
   2.9112000e+01   4.3386243e-01
   2.9119000e+01   4.3386243e-01
   2.9119000e+01   4.3650794e-01
   2.9131000e+01   4.3650794e-01
   2.9131000e+01   4.4179894e-01
   2.9155000e+01   4.4179894e-01
   2.9155000e+01   4.4444444e-01
   2.9184000e+01   4.4444444e-01
   2.9184000e+01   4.4708995e-01
   2.9201000e+01   4.4708995e-01
   2.9201000e+01   4.4973545e-01
   2.9238000e+01   4.4973545e-01
   2.9238000e+01   4.5238095e-01
   2.9250000e+01   4.5238095e-01
   2.9250000e+01   4.5502646e-01
   2.9257000e+01   4.5502646e-01
   2.9257000e+01   4.5767196e-01
   2.9259000e+01   4.5767196e-01
   2.9259000e+01   4.6031746e-01
   2.9281000e+01   4.6031746e-01
   2.9281000e+01   4.6296296e-01
   2.9298000e+01   4.6296296e-01
   2.9298000e+01   4.6560847e-01
   2.9343000e+01   4.6560847e-01
   2.9343000e+01   4.6825397e-01
   2.9355000e+01   4.6825397e-01
   2.9355000e+01   4.7089947e-01
   2.9356000e+01   4.7089947e-01
   2.9356000e+01   4.7354497e-01
   2.9357000e+01   4.7354497e-01
   2.9357000e+01   4.7619048e-01
   2.9374000e+01   4.7619048e-01
   2.9374000e+01   4.7883598e-01
   2.9415000e+01   4.7883598e-01
   2.9415000e+01   4.8148148e-01
   2.9478000e+01   4.8148148e-01
   2.9478000e+01   4.8412698e-01
   2.9532000e+01   4.8412698e-01
   2.9532000e+01   4.8677249e-01
   2.9542000e+01   4.8677249e-01
   2.9542000e+01   4.8941799e-01
   2.9567000e+01   4.8941799e-01
   2.9567000e+01   4.9206349e-01
   2.9568000e+01   4.9206349e-01
   2.9568000e+01   4.9470899e-01
   2.9608000e+01   4.9470899e-01
   2.9608000e+01   4.9735450e-01
   2.9642000e+01   4.9735450e-01
   2.9642000e+01   5.0000000e-01
   2.9664000e+01   5.0000000e-01
   2.9664000e+01   5.0264550e-01
   2.9673000e+01   5.0264550e-01
   2.9673000e+01   5.0529101e-01
   2.9723000e+01   5.0529101e-01
   2.9723000e+01   5.0793651e-01
   2.9762000e+01   5.0793651e-01
   2.9762000e+01   5.1058201e-01
   2.9780000e+01   5.1058201e-01
   2.9780000e+01   5.1322751e-01
   2.9878000e+01   5.1322751e-01
   2.9878000e+01   5.1587302e-01
   2.9924000e+01   5.1587302e-01
   2.9924000e+01   5.1851852e-01
   2.9993000e+01   5.1851852e-01
   2.9993000e+01   5.2116402e-01
   3.0027000e+01   5.2116402e-01
   3.0027000e+01   5.2380952e-01
   3.0033000e+01   5.2380952e-01
   3.0033000e+01   5.2645503e-01
   3.0064000e+01   5.2645503e-01
   3.0064000e+01   5.2910053e-01
   3.0076000e+01   5.2910053e-01
   3.0076000e+01   5.3174603e-01
   3.0144000e+01   5.3174603e-01
   3.0144000e+01   5.3439153e-01
   3.0191000e+01   5.3439153e-01
   3.0191000e+01   5.3703704e-01
   3.0197000e+01   5.3703704e-01
   3.0197000e+01   5.3968254e-01
   3.0202000e+01   5.3968254e-01
   3.0202000e+01   5.4232804e-01
   3.0256000e+01   5.4232804e-01
   3.0256000e+01   5.4497354e-01
   3.0311000e+01   5.4497354e-01
   3.0311000e+01   5.4761905e-01
   3.0413000e+01   5.4761905e-01
   3.0413000e+01   5.5026455e-01
   3.0429000e+01   5.5026455e-01
   3.0429000e+01   5.5291005e-01
   3.0453000e+01   5.5291005e-01
   3.0453000e+01   5.5555556e-01
   3.0480000e+01   5.5555556e-01
   3.0480000e+01   5.5820106e-01
   3.0487000e+01   5.5820106e-01
   3.0487000e+01   5.6084656e-01
   3.0488000e+01   5.6084656e-01
   3.0488000e+01   5.6349206e-01
   3.0577000e+01   5.6349206e-01
   3.0577000e+01   5.6613757e-01
   3.0742000e+01   5.6613757e-01
   3.0742000e+01   5.6878307e-01
   3.0746000e+01   5.6878307e-01
   3.0746000e+01   5.7142857e-01
   3.0785000e+01   5.7142857e-01
   3.0785000e+01   5.7407407e-01
   3.0830000e+01   5.7407407e-01
   3.0830000e+01   5.7671958e-01
   3.0950000e+01   5.7671958e-01
   3.0950000e+01   5.7936508e-01
   3.1114000e+01   5.7936508e-01
   3.1114000e+01   5.8201058e-01
   3.1134000e+01   5.8201058e-01
   3.1134000e+01   5.8465608e-01
   3.1152000e+01   5.8465608e-01
   3.1152000e+01   5.8730159e-01
   3.1158000e+01   5.8730159e-01
   3.1158000e+01   5.8994709e-01
   3.1159000e+01   5.8994709e-01
   3.1159000e+01   5.9259259e-01
   3.1161000e+01   5.9259259e-01
   3.1161000e+01   5.9523810e-01
   3.1163000e+01   5.9523810e-01
   3.1163000e+01   5.9788360e-01
   3.5302000e+01   5.9788360e-01
   3.5302000e+01   6.0052910e-01
   3.7593000e+01   6.0052910e-01
   3.7593000e+01   6.0317460e-01
   3.9491000e+01   6.0317460e-01
   3.9491000e+01   6.0582011e-01
   4.3513000e+01   6.0582011e-01
   4.3513000e+01   6.0846561e-01
   4.3679000e+01   6.0846561e-01
   4.3679000e+01   6.1111111e-01
   4.3721000e+01   6.1111111e-01
   4.3721000e+01   6.1375661e-01
   4.3842000e+01   6.1375661e-01
   4.3842000e+01   6.1640212e-01
   4.5046000e+01   6.1640212e-01
   4.5046000e+01   6.1904762e-01
   4.5441000e+01   6.1904762e-01
   4.5441000e+01   6.2169312e-01
   4.5501000e+01   6.2169312e-01
   4.5501000e+01   6.2433862e-01
   4.5719000e+01   6.2433862e-01
   4.5719000e+01   6.2698413e-01
   4.6048000e+01   6.2698413e-01
   4.6048000e+01   6.2962963e-01
   4.7716000e+01   6.2962963e-01
   4.7716000e+01   6.3227513e-01
   4.7771000e+01   6.3227513e-01
   4.7771000e+01   6.3492063e-01
   4.9550000e+01   6.3492063e-01
   4.9550000e+01   6.3756614e-01
   4.9705000e+01   6.3756614e-01
   4.9705000e+01   6.4021164e-01
   4.9709000e+01   6.4021164e-01
   4.9709000e+01   6.4285714e-01
   4.9779000e+01   6.4285714e-01
   4.9779000e+01   6.4550265e-01
   4.9797000e+01   6.4550265e-01
   4.9797000e+01   6.4814815e-01
   4.9810000e+01   6.4814815e-01
   4.9810000e+01   6.5079365e-01
   4.9823000e+01   6.5079365e-01
   4.9823000e+01   6.5343915e-01
   4.9824000e+01   6.5343915e-01
   4.9824000e+01   6.5608466e-01
   4.9827000e+01   6.5608466e-01
   4.9827000e+01   6.5873016e-01
   4.9830000e+01   6.5873016e-01
   4.9830000e+01   6.6137566e-01
   4.9839000e+01   6.6137566e-01
   4.9839000e+01   6.6402116e-01
   4.9848000e+01   6.6402116e-01
   4.9848000e+01   6.6666667e-01
   4.9851000e+01   6.6666667e-01
   4.9851000e+01   6.6931217e-01
   4.9854000e+01   6.6931217e-01
   4.9854000e+01   6.7195767e-01
   4.9857000e+01   6.7195767e-01
   4.9857000e+01   6.7460317e-01
   4.9860000e+01   6.7460317e-01
   4.9860000e+01   6.7724868e-01
   4.9863000e+01   6.7724868e-01
   4.9863000e+01   6.7989418e-01
   4.9881000e+01   6.7989418e-01
   4.9881000e+01   6.8253968e-01
   4.9889000e+01   6.8253968e-01
   4.9889000e+01   6.8518519e-01
   4.9891000e+01   6.8518519e-01
   4.9891000e+01   6.8783069e-01
   4.9897000e+01   6.8783069e-01
   4.9897000e+01   6.9047619e-01
   4.9977000e+01   6.9047619e-01
   4.9977000e+01   6.9312169e-01
   4.9984000e+01   6.9312169e-01
   4.9984000e+01   6.9576720e-01
   5.0013000e+01   6.9576720e-01
   5.0013000e+01   6.9841270e-01
   5.0047000e+01   6.9841270e-01
   5.0047000e+01   7.0105820e-01
   5.0166000e+01   7.0105820e-01
   5.0166000e+01   7.0370370e-01
   5.0171000e+01   7.0370370e-01
   5.0171000e+01   7.0634921e-01
   5.0176000e+01   7.0634921e-01
   5.0176000e+01   7.0899471e-01
   5.0258000e+01   7.0899471e-01
   5.0258000e+01   7.1164021e-01
   5.0260000e+01   7.1164021e-01
   5.0260000e+01   7.1428571e-01
   5.0343000e+01   7.1428571e-01
   5.0343000e+01   7.1693122e-01
   5.0345000e+01   7.1693122e-01
   5.0345000e+01   7.1957672e-01
   5.0439000e+01   7.1957672e-01
   5.0439000e+01   7.2222222e-01
   5.0498000e+01   7.2222222e-01
   5.0498000e+01   7.2486772e-01
   5.0526000e+01   7.2486772e-01
   5.0526000e+01   7.2751323e-01
   5.0535000e+01   7.2751323e-01
   5.0535000e+01   7.3015873e-01
   5.0569000e+01   7.3015873e-01
   5.0569000e+01   7.3280423e-01
   5.0613000e+01   7.3280423e-01
   5.0613000e+01   7.3544974e-01
   5.0740000e+01   7.3544974e-01
   5.0740000e+01   7.3809524e-01
   5.0802000e+01   7.3809524e-01
   5.0802000e+01   7.4074074e-01
   5.0806000e+01   7.4074074e-01
   5.0806000e+01   7.4338624e-01
   5.0813000e+01   7.4338624e-01
   5.0813000e+01   7.4603175e-01
   5.0929000e+01   7.4603175e-01
   5.0929000e+01   7.4867725e-01
   5.0972000e+01   7.4867725e-01
   5.0972000e+01   7.5132275e-01
   5.0986000e+01   7.5132275e-01
   5.0986000e+01   7.5396825e-01
   5.0998000e+01   7.5396825e-01
   5.0998000e+01   7.5661376e-01
   5.1055000e+01   7.5661376e-01
   5.1055000e+01   7.5925926e-01
   5.1174000e+01   7.5925926e-01
   5.1174000e+01   7.6190476e-01
   5.1288000e+01   7.6190476e-01
   5.1288000e+01   7.6455026e-01
   5.1412000e+01   7.6455026e-01
   5.1412000e+01   7.6719577e-01
   5.1467000e+01   7.6719577e-01
   5.1467000e+01   7.6984127e-01
   5.1498000e+01   7.6984127e-01
   5.1498000e+01   7.7248677e-01
   5.1539000e+01   7.7248677e-01
   5.1539000e+01   7.7513228e-01
   5.1596000e+01   7.7513228e-01
   5.1596000e+01   7.7777778e-01
   5.1598000e+01   7.7777778e-01
   5.1598000e+01   7.8042328e-01
   5.1630000e+01   7.8042328e-01
   5.1630000e+01   7.8306878e-01
   5.1644000e+01   7.8306878e-01
   5.1644000e+01   7.8571429e-01
   5.1652000e+01   7.8571429e-01
   5.1652000e+01   7.8835979e-01
   5.1688000e+01   7.8835979e-01
   5.1688000e+01   7.9100529e-01
   5.1694000e+01   7.9100529e-01
   5.1694000e+01   7.9365079e-01
   5.1880000e+01   7.9365079e-01
   5.1880000e+01   7.9629630e-01
   5.1905000e+01   7.9629630e-01
   5.1905000e+01   8.0158730e-01
   5.1907000e+01   8.0158730e-01
   5.1907000e+01   8.0423280e-01
   5.1916000e+01   8.0423280e-01
   5.1916000e+01   8.0687831e-01
   5.1919000e+01   8.0687831e-01
   5.1919000e+01   8.0952381e-01
   5.1924000e+01   8.0952381e-01
   5.1924000e+01   8.1216931e-01
   5.1925000e+01   8.1216931e-01
   5.1925000e+01   8.1481481e-01
   5.1927000e+01   8.1481481e-01
   5.1927000e+01   8.1746032e-01
   5.1935000e+01   8.1746032e-01
   5.1935000e+01   8.2010582e-01
   5.1939000e+01   8.2010582e-01
   5.1939000e+01   8.2275132e-01
   5.1949000e+01   8.2275132e-01
   5.1949000e+01   8.2539683e-01
   5.1951000e+01   8.2539683e-01
   5.1951000e+01   8.2804233e-01
   5.1958000e+01   8.2804233e-01
   5.1958000e+01   8.3068783e-01
   5.2000000e+01   8.3068783e-01
   5.2000000e+01   8.3333333e-01
   5.2088000e+01   8.3333333e-01
   5.2088000e+01   8.3597884e-01
   5.2115000e+01   8.3597884e-01
   5.2115000e+01   8.3862434e-01
   5.2184000e+01   8.3862434e-01
   5.2184000e+01   8.4126984e-01
   5.2195000e+01   8.4126984e-01
   5.2195000e+01   8.4391534e-01
   5.2217000e+01   8.4391534e-01
   5.2217000e+01   8.4656085e-01
   5.2265000e+01   8.4656085e-01
   5.2265000e+01   8.4920635e-01
   5.2336000e+01   8.4920635e-01
   5.2336000e+01   8.5185185e-01
   5.2432000e+01   8.5185185e-01
   5.2432000e+01   8.5449735e-01
   5.2503000e+01   8.5449735e-01
   5.2503000e+01   8.5714286e-01
   5.2609000e+01   8.5714286e-01
   5.2609000e+01   8.5978836e-01
   5.2693000e+01   8.5978836e-01
   5.2693000e+01   8.6243386e-01
   5.2726000e+01   8.6243386e-01
   5.2726000e+01   8.6507937e-01
   5.2755000e+01   8.6507937e-01
   5.2755000e+01   8.6772487e-01
   5.2798000e+01   8.6772487e-01
   5.2798000e+01   8.7037037e-01
   5.2888000e+01   8.7037037e-01
   5.2888000e+01   8.7301587e-01
   5.2889000e+01   8.7301587e-01
   5.2889000e+01   8.7566138e-01
   5.2981000e+01   8.7566138e-01
   5.2981000e+01   8.7830688e-01
   5.3066000e+01   8.7830688e-01
   5.3066000e+01   8.8095238e-01
   5.3067000e+01   8.8095238e-01
   5.3067000e+01   8.8359788e-01
   5.3110000e+01   8.8359788e-01
   5.3110000e+01   8.8624339e-01
   5.3183000e+01   8.8624339e-01
   5.3183000e+01   8.8888889e-01
   5.3210000e+01   8.8888889e-01
   5.3210000e+01   8.9153439e-01
   5.3251000e+01   8.9153439e-01
   5.3251000e+01   8.9417989e-01
   5.3316000e+01   8.9417989e-01
   5.3316000e+01   8.9682540e-01
   5.3370000e+01   8.9682540e-01
   5.3370000e+01   8.9947090e-01
   5.3449000e+01   8.9947090e-01
   5.3449000e+01   9.0211640e-01
   5.3504000e+01   9.0211640e-01
   5.3504000e+01   9.0476190e-01
   5.3520000e+01   9.0476190e-01
   5.3520000e+01   9.0740741e-01
   5.3615000e+01   9.0740741e-01
   5.3615000e+01   9.1005291e-01
   5.3642000e+01   9.1005291e-01
   5.3642000e+01   9.1269841e-01
   5.3763000e+01   9.1269841e-01
   5.3763000e+01   9.1534392e-01
   5.3773000e+01   9.1534392e-01
   5.3773000e+01   9.1798942e-01
   5.3806000e+01   9.1798942e-01
   5.3806000e+01   9.2063492e-01
   5.3821000e+01   9.2063492e-01
   5.3821000e+01   9.2328042e-01
   5.3853000e+01   9.2328042e-01
   5.3853000e+01   9.2592593e-01
   5.3856000e+01   9.2592593e-01
   5.3856000e+01   9.2857143e-01
   5.3885000e+01   9.2857143e-01
   5.3885000e+01   9.3121693e-01
   5.3924000e+01   9.3121693e-01
   5.3924000e+01   9.3386243e-01
   5.3928000e+01   9.3386243e-01
   5.3928000e+01   9.3650794e-01
   5.3934000e+01   9.3650794e-01
   5.3934000e+01   9.3915344e-01
   5.3938000e+01   9.3915344e-01
   5.3938000e+01   9.4179894e-01
   5.3962000e+01   9.4179894e-01
   5.3962000e+01   9.4708995e-01
   5.3964000e+01   9.4708995e-01
   5.3964000e+01   9.4973545e-01
   5.3977000e+01   9.4973545e-01
   5.3977000e+01   9.5238095e-01
   5.3979000e+01   9.5238095e-01
   5.3979000e+01   9.5502646e-01
   5.3984000e+01   9.5502646e-01
   5.3984000e+01   9.5767196e-01
   5.3989000e+01   9.5767196e-01
   5.3989000e+01   9.6031746e-01
   5.3990000e+01   9.6031746e-01
   5.3990000e+01   9.6296296e-01
   5.4002000e+01   9.6296296e-01
   5.4002000e+01   9.6560847e-01
   5.4010000e+01   9.6560847e-01
   5.4010000e+01   9.6825397e-01
   5.4020000e+01   9.6825397e-01
   5.4020000e+01   9.7089947e-01
   5.4025000e+01   9.7089947e-01
   5.4025000e+01   9.7354497e-01
   5.4026000e+01   9.7354497e-01
   5.4026000e+01   9.7619048e-01
   5.4027000e+01   9.7619048e-01
   5.4027000e+01   9.7883598e-01
   5.4028000e+01   9.7883598e-01
   5.4028000e+01   9.8148148e-01
   5.4030000e+01   9.8148148e-01
   5.4030000e+01   9.8412698e-01
   5.4037000e+01   9.8412698e-01
   5.4037000e+01   9.8677249e-01
   5.4038000e+01   9.8677249e-01
   5.4038000e+01   9.8941799e-01
   5.4096000e+01   9.8941799e-01
   5.4096000e+01   9.9206349e-01
   5.4234000e+01   9.9206349e-01
   5.4234000e+01   9.9470899e-01
   5.4473000e+01   9.9470899e-01
   5.4473000e+01   9.9735450e-01
   5.5917000e+01   9.9735450e-01
   5.5917000e+01   1.0000000e+00
             Inf   1.0000000e+00


==> figures/cdf_plot/processed_data/temporal_sharing/temporal_sharing_cdf/vgg19_results.csv <==
            -Inf   0.0000000e+00
   2.2818000e+01   0.0000000e+00
   2.2818000e+01   1.8484288e-03
   2.5005000e+01   1.8484288e-03
   2.5005000e+01   3.6968577e-03
   2.9020000e+01   3.6968577e-03
   2.9020000e+01   5.5452865e-03
   3.5310000e+01   5.5452865e-03
   3.5310000e+01   7.3937153e-03
   3.8061000e+01   7.3937153e-03
   3.8061000e+01   9.2421442e-03
   3.8066000e+01   9.2421442e-03
   3.8066000e+01   1.1090573e-02
   3.8067000e+01   1.1090573e-02
   3.8067000e+01   1.2939002e-02
   3.8080000e+01   1.2939002e-02
   3.8080000e+01   1.4787431e-02
   3.8101000e+01   1.4787431e-02
   3.8101000e+01   1.6635860e-02
   3.8105000e+01   1.6635860e-02
   3.8105000e+01   1.8484288e-02
   3.8108000e+01   1.8484288e-02
   3.8108000e+01   2.0332717e-02
   3.8116000e+01   2.0332717e-02
   3.8116000e+01   2.2181146e-02
   3.8117000e+01   2.2181146e-02
   3.8117000e+01   2.4029575e-02
   3.8120000e+01   2.4029575e-02
   3.8120000e+01   2.7726433e-02
   3.8121000e+01   2.7726433e-02
   3.8121000e+01   2.9574861e-02
   3.8122000e+01   2.9574861e-02
   3.8122000e+01   3.3271719e-02
   3.8123000e+01   3.3271719e-02
   3.8123000e+01   3.5120148e-02
   3.8124000e+01   3.5120148e-02
   3.8124000e+01   3.6968577e-02
   3.8126000e+01   3.6968577e-02
   3.8126000e+01   4.0665434e-02
   3.8128000e+01   4.0665434e-02
   3.8128000e+01   4.2513863e-02
   3.8129000e+01   4.2513863e-02
   3.8129000e+01   4.4362292e-02
   3.8133000e+01   4.4362292e-02
   3.8133000e+01   4.6210721e-02
   3.8135000e+01   4.6210721e-02
   3.8135000e+01   4.8059150e-02
   3.8137000e+01   4.8059150e-02
   3.8137000e+01   5.1756007e-02
   3.8140000e+01   5.1756007e-02
   3.8140000e+01   5.5452865e-02
   3.8141000e+01   5.5452865e-02
   3.8141000e+01   5.9149723e-02
   3.8143000e+01   5.9149723e-02
   3.8143000e+01   6.0998152e-02
   3.8146000e+01   6.0998152e-02
   3.8146000e+01   6.2846580e-02
   3.8151000e+01   6.2846580e-02
   3.8151000e+01   6.6543438e-02
   3.8154000e+01   6.6543438e-02
   3.8154000e+01   6.8391867e-02
   3.8156000e+01   6.8391867e-02
   3.8156000e+01   7.0240296e-02
   3.8159000e+01   7.0240296e-02
   3.8159000e+01   7.3937153e-02
   3.8162000e+01   7.3937153e-02
   3.8162000e+01   7.5785582e-02
   3.8164000e+01   7.5785582e-02
   3.8164000e+01   8.1330869e-02
   3.8165000e+01   8.1330869e-02
   3.8165000e+01   8.3179298e-02
   3.8166000e+01   8.3179298e-02
   3.8166000e+01   8.6876155e-02
   3.8167000e+01   8.6876155e-02
   3.8167000e+01   8.8724584e-02
   3.8168000e+01   8.8724584e-02
   3.8168000e+01   9.0573013e-02
   3.8169000e+01   9.0573013e-02
   3.8169000e+01   9.2421442e-02
   3.8171000e+01   9.2421442e-02
   3.8171000e+01   9.6118299e-02
   3.8173000e+01   9.6118299e-02
   3.8173000e+01   9.7966728e-02
   3.8174000e+01   9.7966728e-02
   3.8174000e+01   1.0166359e-01
   3.8176000e+01   1.0166359e-01
   3.8176000e+01   1.0536044e-01
   3.8179000e+01   1.0536044e-01
   3.8179000e+01   1.0720887e-01
   3.8180000e+01   1.0720887e-01
   3.8180000e+01   1.0905730e-01
   3.8182000e+01   1.0905730e-01
   3.8182000e+01   1.1275416e-01
   3.8183000e+01   1.1275416e-01
   3.8183000e+01   1.1460259e-01
   3.8185000e+01   1.1460259e-01
   3.8185000e+01   1.1645102e-01
   3.8186000e+01   1.1645102e-01
   3.8186000e+01   1.1829945e-01
   3.8191000e+01   1.1829945e-01
   3.8191000e+01   1.2014787e-01
   3.8192000e+01   1.2014787e-01
   3.8192000e+01   1.2384473e-01
   3.8194000e+01   1.2384473e-01
   3.8194000e+01   1.2569316e-01
   3.8196000e+01   1.2569316e-01
   3.8196000e+01   1.2754159e-01
   3.8198000e+01   1.2754159e-01
   3.8198000e+01   1.2939002e-01
   3.8202000e+01   1.2939002e-01
   3.8202000e+01   1.3123845e-01
   3.8206000e+01   1.3123845e-01
   3.8206000e+01   1.3308688e-01
   3.8213000e+01   1.3308688e-01
   3.8213000e+01   1.3493530e-01
   3.8216000e+01   1.3493530e-01
   3.8216000e+01   1.3863216e-01
   3.8219000e+01   1.3863216e-01
   3.8219000e+01   1.4232902e-01
   3.8221000e+01   1.4232902e-01
   3.8221000e+01   1.4417745e-01
   3.8223000e+01   1.4417745e-01
   3.8223000e+01   1.4787431e-01
   3.8224000e+01   1.4787431e-01
   3.8224000e+01   1.5341959e-01
   3.8227000e+01   1.5341959e-01
   3.8227000e+01   1.5526802e-01
   3.8229000e+01   1.5526802e-01
   3.8229000e+01   1.5896488e-01
   3.8231000e+01   1.5896488e-01
   3.8231000e+01   1.6081331e-01
   3.8232000e+01   1.6081331e-01
   3.8232000e+01   1.6451017e-01
   3.8234000e+01   1.6451017e-01
   3.8234000e+01   1.7005545e-01
   3.8235000e+01   1.7005545e-01
   3.8235000e+01   1.7190388e-01
   3.8236000e+01   1.7190388e-01
   3.8236000e+01   1.7375231e-01
   3.8238000e+01   1.7375231e-01
   3.8238000e+01   1.7560074e-01
   3.8239000e+01   1.7560074e-01
   3.8239000e+01   1.7744917e-01
   3.8241000e+01   1.7744917e-01
   3.8241000e+01   1.8114603e-01
   3.8243000e+01   1.8114603e-01
   3.8243000e+01   1.8299445e-01
   3.8244000e+01   1.8299445e-01
   3.8244000e+01   1.8484288e-01
   3.8246000e+01   1.8484288e-01
   3.8246000e+01   1.8669131e-01
   3.8257000e+01   1.8669131e-01
   3.8257000e+01   1.8853974e-01
   3.8265000e+01   1.8853974e-01
   3.8265000e+01   1.9038817e-01
   3.8267000e+01   1.9038817e-01
   3.8267000e+01   1.9223660e-01
   3.8271000e+01   1.9223660e-01
   3.8271000e+01   1.9408503e-01
   3.8282000e+01   1.9408503e-01
   3.8282000e+01   1.9593346e-01
   3.8285000e+01   1.9593346e-01
   3.8285000e+01   1.9778189e-01
   3.8290000e+01   1.9778189e-01
   3.8290000e+01   1.9963031e-01
   3.8291000e+01   1.9963031e-01
   3.8291000e+01   2.0147874e-01
   3.8292000e+01   2.0147874e-01
   3.8292000e+01   2.0332717e-01
   3.8293000e+01   2.0332717e-01
   3.8293000e+01   2.0517560e-01
   3.8295000e+01   2.0517560e-01
   3.8295000e+01   2.0702403e-01
   3.8316000e+01   2.0702403e-01
   3.8316000e+01   2.0887246e-01
   3.8326000e+01   2.0887246e-01
   3.8326000e+01   2.1072089e-01
   3.8327000e+01   2.1072089e-01
   3.8327000e+01   2.1256932e-01
   3.8336000e+01   2.1256932e-01
   3.8336000e+01   2.1626617e-01
   3.8337000e+01   2.1626617e-01
   3.8337000e+01   2.1811460e-01
   3.8338000e+01   2.1811460e-01
   3.8338000e+01   2.1996303e-01
   3.8341000e+01   2.1996303e-01
   3.8341000e+01   2.2181146e-01
   3.8342000e+01   2.2181146e-01
   3.8342000e+01   2.2365989e-01
   3.8370000e+01   2.2365989e-01
   3.8370000e+01   2.2550832e-01
   3.8386000e+01   2.2550832e-01
   3.8386000e+01   2.2735675e-01
   3.8393000e+01   2.2735675e-01
   3.8393000e+01   2.2920518e-01
   3.8394000e+01   2.2920518e-01
   3.8394000e+01   2.3475046e-01
   3.8406000e+01   2.3475046e-01
   3.8406000e+01   2.3659889e-01
   3.8435000e+01   2.3659889e-01
   3.8435000e+01   2.3844732e-01
   3.8437000e+01   2.3844732e-01
   3.8437000e+01   2.4029575e-01
   3.8439000e+01   2.4029575e-01
   3.8439000e+01   2.4214418e-01
   3.8442000e+01   2.4214418e-01
   3.8442000e+01   2.4399261e-01
   3.8443000e+01   2.4399261e-01
   3.8443000e+01   2.4953789e-01
   3.8446000e+01   2.4953789e-01
   3.8446000e+01   2.5138632e-01
   3.8448000e+01   2.5138632e-01
   3.8448000e+01   2.5323475e-01
   3.8463000e+01   2.5323475e-01
   3.8463000e+01   2.5508318e-01
   3.8492000e+01   2.5508318e-01
   3.8492000e+01   2.5693161e-01
   3.8495000e+01   2.5693161e-01
   3.8495000e+01   2.5878004e-01
   3.8496000e+01   2.5878004e-01
   3.8496000e+01   2.6247689e-01
   3.8497000e+01   2.6247689e-01
   3.8497000e+01   2.6617375e-01
   3.8500000e+01   2.6617375e-01
   3.8500000e+01   2.6802218e-01
   3.8531000e+01   2.6802218e-01
   3.8531000e+01   2.6987061e-01
   3.8544000e+01   2.6987061e-01
   3.8544000e+01   2.7171904e-01
   3.8545000e+01   2.7171904e-01
   3.8545000e+01   2.7541590e-01
   3.8546000e+01   2.7541590e-01
   3.8546000e+01   2.7726433e-01
   3.8551000e+01   2.7726433e-01
   3.8551000e+01   2.7911275e-01
   3.8556000e+01   2.7911275e-01
   3.8556000e+01   2.8096118e-01
   3.8567000e+01   2.8096118e-01
   3.8567000e+01   2.8280961e-01
   3.8591000e+01   2.8280961e-01
   3.8591000e+01   2.8465804e-01
   3.8595000e+01   2.8465804e-01
   3.8595000e+01   2.8650647e-01
   3.8597000e+01   2.8650647e-01
   3.8597000e+01   2.8835490e-01
   3.8598000e+01   2.8835490e-01
   3.8598000e+01   2.9205176e-01
   3.8599000e+01   2.9205176e-01
   3.8599000e+01   2.9390018e-01
   3.8600000e+01   2.9390018e-01
   3.8600000e+01   2.9574861e-01
   3.8602000e+01   2.9574861e-01
   3.8602000e+01   2.9759704e-01
   3.8603000e+01   2.9759704e-01
   3.8603000e+01   3.0129390e-01
   3.8604000e+01   3.0129390e-01
   3.8604000e+01   3.0499076e-01
   3.8605000e+01   3.0499076e-01
   3.8605000e+01   3.0683919e-01
   3.8607000e+01   3.0683919e-01
   3.8607000e+01   3.0868762e-01
   3.8610000e+01   3.0868762e-01
   3.8610000e+01   3.1053604e-01
   3.8611000e+01   3.1053604e-01
   3.8611000e+01   3.1423290e-01
   3.8612000e+01   3.1423290e-01
   3.8612000e+01   3.1608133e-01
   3.8617000e+01   3.1608133e-01
   3.8617000e+01   3.1792976e-01
   3.8619000e+01   3.1792976e-01
   3.8619000e+01   3.1977819e-01
   3.8624000e+01   3.1977819e-01
   3.8624000e+01   3.2162662e-01
   3.8644000e+01   3.2162662e-01
   3.8644000e+01   3.2347505e-01
   3.8646000e+01   3.2347505e-01
   3.8646000e+01   3.2532348e-01
   3.8648000e+01   3.2532348e-01
   3.8648000e+01   3.2902033e-01
   3.8649000e+01   3.2902033e-01
   3.8649000e+01   3.3456562e-01
   3.8650000e+01   3.3456562e-01
   3.8650000e+01   3.3641405e-01
   3.8652000e+01   3.3641405e-01
   3.8652000e+01   3.3826248e-01
   3.8653000e+01   3.3826248e-01
   3.8653000e+01   3.4011091e-01
   3.8655000e+01   3.4011091e-01
   3.8655000e+01   3.4195933e-01
   3.8656000e+01   3.4195933e-01
   3.8656000e+01   3.4380776e-01
   3.8662000e+01   3.4380776e-01
   3.8662000e+01   3.4565619e-01
   3.8664000e+01   3.4565619e-01
   3.8664000e+01   3.4935305e-01
   3.8667000e+01   3.4935305e-01
   3.8667000e+01   3.5120148e-01
   3.8668000e+01   3.5120148e-01
   3.8668000e+01   3.5489834e-01
   3.8674000e+01   3.5489834e-01
   3.8674000e+01   3.5674677e-01
   3.8675000e+01   3.5674677e-01
   3.8675000e+01   3.5859519e-01
   3.8676000e+01   3.5859519e-01
   3.8676000e+01   3.6044362e-01
   3.8677000e+01   3.6044362e-01
   3.8677000e+01   3.6229205e-01
   3.8680000e+01   3.6229205e-01
   3.8680000e+01   3.6414048e-01
   3.8697000e+01   3.6414048e-01
   3.8697000e+01   3.6968577e-01
   3.8698000e+01   3.6968577e-01
   3.8698000e+01   3.7153420e-01
   3.8699000e+01   3.7153420e-01
   3.8699000e+01   3.7338262e-01
   3.8700000e+01   3.7338262e-01
   3.8700000e+01   3.7707948e-01
   3.8701000e+01   3.7707948e-01
   3.8701000e+01   3.8262477e-01
   3.8702000e+01   3.8262477e-01
   3.8702000e+01   3.8447320e-01
   3.8705000e+01   3.8447320e-01
   3.8705000e+01   3.8632163e-01
   3.8706000e+01   3.8632163e-01
   3.8706000e+01   3.8817006e-01
   3.8707000e+01   3.8817006e-01
   3.8707000e+01   3.9186691e-01
   3.8708000e+01   3.9186691e-01
   3.8708000e+01   3.9371534e-01
   3.8710000e+01   3.9371534e-01
   3.8710000e+01   3.9926063e-01
   3.8713000e+01   3.9926063e-01
   3.8713000e+01   4.0295749e-01
   3.8715000e+01   4.0295749e-01
   3.8715000e+01   4.0480591e-01
   3.8716000e+01   4.0480591e-01
   3.8716000e+01   4.0665434e-01
   3.8718000e+01   4.0665434e-01
   3.8718000e+01   4.0850277e-01
   3.8726000e+01   4.0850277e-01
   3.8726000e+01   4.1035120e-01
   3.8736000e+01   4.1035120e-01
   3.8736000e+01   4.1219963e-01
   3.8742000e+01   4.1219963e-01
   3.8742000e+01   4.1404806e-01
   3.8755000e+01   4.1404806e-01
   3.8755000e+01   4.1774492e-01
   3.8758000e+01   4.1774492e-01
   3.8758000e+01   4.1959335e-01
   3.8759000e+01   4.1959335e-01
   3.8759000e+01   4.2144177e-01
   3.8762000e+01   4.2144177e-01
   3.8762000e+01   4.2329020e-01
   3.8764000e+01   4.2329020e-01
   3.8764000e+01   4.2513863e-01
   3.8769000e+01   4.2513863e-01
   3.8769000e+01   4.2698706e-01
   3.8774000e+01   4.2698706e-01
   3.8774000e+01   4.2883549e-01
   3.8856000e+01   4.2883549e-01
   3.8856000e+01   4.3068392e-01
   3.8961000e+01   4.3068392e-01
   3.8961000e+01   4.3253235e-01
   3.9021000e+01   4.3253235e-01
   3.9021000e+01   4.3438078e-01
   3.9039000e+01   4.3438078e-01
   3.9039000e+01   4.3622921e-01
   3.9047000e+01   4.3622921e-01
   3.9047000e+01   4.3807763e-01
   3.9072000e+01   4.3807763e-01
   3.9072000e+01   4.3992606e-01
   3.9170000e+01   4.3992606e-01
   3.9170000e+01   4.4177449e-01
   3.9238000e+01   4.4177449e-01
   3.9238000e+01   4.4362292e-01
   3.9242000e+01   4.4362292e-01
   3.9242000e+01   4.4547135e-01
   3.9245000e+01   4.4547135e-01
   3.9245000e+01   4.4731978e-01
   3.9256000e+01   4.4731978e-01
   3.9256000e+01   4.4916821e-01
   3.9296000e+01   4.4916821e-01
   3.9296000e+01   4.5101664e-01
   3.9364000e+01   4.5101664e-01
   3.9364000e+01   4.5286506e-01
   3.9417000e+01   4.5286506e-01
   3.9417000e+01   4.5471349e-01
   3.9420000e+01   4.5471349e-01
   3.9420000e+01   4.5656192e-01
   3.9429000e+01   4.5656192e-01
   3.9429000e+01   4.5841035e-01
   3.9430000e+01   4.5841035e-01
   3.9430000e+01   4.6025878e-01
   3.9431000e+01   4.6025878e-01
   3.9431000e+01   4.6210721e-01
   3.9432000e+01   4.6210721e-01
   3.9432000e+01   4.6395564e-01
   3.9433000e+01   4.6395564e-01
   3.9433000e+01   4.6580407e-01
   3.9435000e+01   4.6580407e-01
   3.9435000e+01   4.6950092e-01
   3.9436000e+01   4.6950092e-01
   3.9436000e+01   4.7134935e-01
   3.9437000e+01   4.7134935e-01
   3.9437000e+01   4.7319778e-01
   3.9439000e+01   4.7319778e-01
   3.9439000e+01   4.7504621e-01
   3.9440000e+01   4.7504621e-01
   3.9440000e+01   4.7874307e-01
   3.9441000e+01   4.7874307e-01
   3.9441000e+01   4.8059150e-01
   3.9443000e+01   4.8059150e-01
   3.9443000e+01   4.8243993e-01
   3.9444000e+01   4.8243993e-01
   3.9444000e+01   4.8428835e-01
   3.9449000e+01   4.8428835e-01
   3.9449000e+01   4.8613678e-01
   3.9451000e+01   4.8613678e-01
   3.9451000e+01   4.9353050e-01
   3.9452000e+01   4.9353050e-01
   3.9452000e+01   4.9537893e-01
   3.9454000e+01   4.9537893e-01
   3.9454000e+01   5.0092421e-01
   3.9455000e+01   5.0092421e-01
   3.9455000e+01   5.0646950e-01
   3.9456000e+01   5.0646950e-01
   3.9456000e+01   5.1016636e-01
   3.9457000e+01   5.1016636e-01
   3.9457000e+01   5.2125693e-01
   3.9458000e+01   5.2125693e-01
   3.9458000e+01   5.2310536e-01
   3.9459000e+01   5.2310536e-01
   3.9459000e+01   5.2680222e-01
   3.9460000e+01   5.2680222e-01
   3.9460000e+01   5.2865065e-01
   3.9461000e+01   5.2865065e-01
   3.9461000e+01   5.3234750e-01
   3.9462000e+01   5.3234750e-01
   3.9462000e+01   5.3604436e-01
   3.9465000e+01   5.3604436e-01
   3.9465000e+01   5.4158965e-01
   3.9467000e+01   5.4158965e-01
   3.9467000e+01   5.4343808e-01
   3.9468000e+01   5.4343808e-01
   3.9468000e+01   5.4528651e-01
   3.9469000e+01   5.4528651e-01
   3.9469000e+01   5.5083179e-01
   3.9470000e+01   5.5083179e-01
   3.9470000e+01   5.5268022e-01
   3.9472000e+01   5.5268022e-01
   3.9472000e+01   5.5452865e-01
   3.9473000e+01   5.5452865e-01
   3.9473000e+01   5.5637708e-01
   3.9475000e+01   5.5637708e-01
   3.9475000e+01   5.6192237e-01
   3.9477000e+01   5.6192237e-01
   3.9477000e+01   5.6561922e-01
   3.9483000e+01   5.6561922e-01
   3.9483000e+01   5.6746765e-01
   3.9484000e+01   5.6746765e-01
   3.9484000e+01   5.6931608e-01
   3.9485000e+01   5.6931608e-01
   3.9485000e+01   5.7116451e-01
   3.9488000e+01   5.7116451e-01
   3.9488000e+01   5.7301294e-01
   3.9490000e+01   5.7301294e-01
   3.9490000e+01   5.7486137e-01
   3.9491000e+01   5.7486137e-01
   3.9491000e+01   5.7670980e-01
   3.9495000e+01   5.7670980e-01
   3.9495000e+01   5.8040665e-01
   3.9497000e+01   5.8040665e-01
   3.9497000e+01   5.8410351e-01
   3.9512000e+01   5.8410351e-01
   3.9512000e+01   5.8780037e-01
   4.1348000e+01   5.8780037e-01
   4.1348000e+01   5.8964880e-01
   4.4496000e+01   5.8964880e-01
   4.4496000e+01   5.9149723e-01
   4.5077000e+01   5.9149723e-01
   4.5077000e+01   5.9334566e-01
   4.5100000e+01   5.9334566e-01
   4.5100000e+01   5.9519409e-01
   4.5117000e+01   5.9519409e-01
   4.5117000e+01   5.9704251e-01
   4.5407000e+01   5.9704251e-01
   4.5407000e+01   5.9889094e-01
   4.5419000e+01   5.9889094e-01
   4.5419000e+01   6.0073937e-01
   4.5472000e+01   6.0073937e-01
   4.5472000e+01   6.0258780e-01
   4.5598000e+01   6.0258780e-01
   4.5598000e+01   6.0443623e-01
   4.5626000e+01   6.0443623e-01
   4.5626000e+01   6.0628466e-01
   4.5629000e+01   6.0628466e-01
   4.5629000e+01   6.0813309e-01
   4.5649000e+01   6.0813309e-01
   4.5649000e+01   6.0998152e-01
   4.5654000e+01   6.0998152e-01
   4.5654000e+01   6.1182994e-01
   4.5660000e+01   6.1182994e-01
   4.5660000e+01   6.1367837e-01
   4.5663000e+01   6.1367837e-01
   4.5663000e+01   6.1552680e-01
   4.5672000e+01   6.1552680e-01
   4.5672000e+01   6.1737523e-01
   4.5682000e+01   6.1737523e-01
   4.5682000e+01   6.1922366e-01
   4.5685000e+01   6.1922366e-01
   4.5685000e+01   6.2107209e-01
   4.5686000e+01   6.2107209e-01
   4.5686000e+01   6.2292052e-01
   4.5690000e+01   6.2292052e-01
   4.5690000e+01   6.2476895e-01
   4.5693000e+01   6.2476895e-01
   4.5693000e+01   6.2661738e-01
   4.5696000e+01   6.2661738e-01
   4.5696000e+01   6.2846580e-01
   4.5702000e+01   6.2846580e-01
   4.5702000e+01   6.3216266e-01
   4.5703000e+01   6.3216266e-01
   4.5703000e+01   6.3770795e-01
   4.5704000e+01   6.3770795e-01
   4.5704000e+01   6.3955638e-01
   4.5711000e+01   6.3955638e-01
   4.5711000e+01   6.4140481e-01
   4.5712000e+01   6.4140481e-01
   4.5712000e+01   6.4325323e-01
   4.5716000e+01   6.4325323e-01
   4.5716000e+01   6.4510166e-01
   4.5723000e+01   6.4510166e-01
   4.5723000e+01   6.4695009e-01
   4.5736000e+01   6.4695009e-01
   4.5736000e+01   6.4879852e-01
   4.5737000e+01   6.4879852e-01
   4.5737000e+01   6.5064695e-01
   4.5741000e+01   6.5064695e-01
   4.5741000e+01   6.5249538e-01
   4.5744000e+01   6.5249538e-01
   4.5744000e+01   6.5434381e-01
   4.5749000e+01   6.5434381e-01
   4.5749000e+01   6.5619224e-01
   4.5753000e+01   6.5619224e-01
   4.5753000e+01   6.5804067e-01
   4.5802000e+01   6.5804067e-01
   4.5802000e+01   6.5988909e-01
   4.5826000e+01   6.5988909e-01
   4.5826000e+01   6.6173752e-01
   4.5860000e+01   6.6173752e-01
   4.5860000e+01   6.6358595e-01
   4.5861000e+01   6.6358595e-01
   4.5861000e+01   6.6543438e-01
   4.5868000e+01   6.6543438e-01
   4.5868000e+01   6.6728281e-01
   4.5910000e+01   6.6728281e-01
   4.5910000e+01   6.6913124e-01
   4.5958000e+01   6.6913124e-01
   4.5958000e+01   6.7097967e-01
   4.5991000e+01   6.7097967e-01
   4.5991000e+01   6.7282810e-01
   4.6038000e+01   6.7282810e-01
   4.6038000e+01   6.7467652e-01
   4.6090000e+01   6.7467652e-01
   4.6090000e+01   6.7652495e-01
   4.6092000e+01   6.7652495e-01
   4.6092000e+01   6.7837338e-01
   4.6271000e+01   6.7837338e-01
   4.6271000e+01   6.8022181e-01
   4.6290000e+01   6.8022181e-01
   4.6290000e+01   6.8207024e-01
   4.6303000e+01   6.8207024e-01
   4.6303000e+01   6.8391867e-01
   4.6374000e+01   6.8391867e-01
   4.6374000e+01   6.8576710e-01
   4.6553000e+01   6.8576710e-01
   4.6553000e+01   6.8761553e-01
   4.6741000e+01   6.8761553e-01
   4.6741000e+01   6.8946396e-01
   4.7161000e+01   6.8946396e-01
   4.7161000e+01   6.9131238e-01
   4.7167000e+01   6.9131238e-01
   4.7167000e+01   6.9500924e-01
   4.7233000e+01   6.9500924e-01
   4.7233000e+01   6.9685767e-01
   4.7398000e+01   6.9685767e-01
   4.7398000e+01   6.9870610e-01
   4.7431000e+01   6.9870610e-01
   4.7431000e+01   7.0055453e-01
   4.7470000e+01   7.0055453e-01
   4.7470000e+01   7.0240296e-01
   4.7539000e+01   7.0240296e-01
   4.7539000e+01   7.0425139e-01
   4.7581000e+01   7.0425139e-01
   4.7581000e+01   7.0609982e-01
   4.7613000e+01   7.0609982e-01
   4.7613000e+01   7.0794824e-01
   4.7628000e+01   7.0794824e-01
   4.7628000e+01   7.0979667e-01
   4.7654000e+01   7.0979667e-01
   4.7654000e+01   7.1164510e-01
   4.7707000e+01   7.1164510e-01
   4.7707000e+01   7.1349353e-01
   4.7734000e+01   7.1349353e-01
   4.7734000e+01   7.1534196e-01
   4.7739000e+01   7.1534196e-01
   4.7739000e+01   7.1719039e-01
   4.7750000e+01   7.1719039e-01
   4.7750000e+01   7.1903882e-01
   4.7762000e+01   7.1903882e-01
   4.7762000e+01   7.2088725e-01
   4.7770000e+01   7.2088725e-01
   4.7770000e+01   7.2273567e-01
   4.7771000e+01   7.2273567e-01
   4.7771000e+01   7.2458410e-01
   4.7773000e+01   7.2458410e-01
   4.7773000e+01   7.2828096e-01
   4.7775000e+01   7.2828096e-01
   4.7775000e+01   7.3012939e-01
   4.7786000e+01   7.3012939e-01
   4.7786000e+01   7.3197782e-01
   4.7790000e+01   7.3197782e-01
   4.7790000e+01   7.3382625e-01
   4.7803000e+01   7.3382625e-01
   4.7803000e+01   7.3567468e-01
   4.7810000e+01   7.3567468e-01
   4.7810000e+01   7.3752311e-01
   4.8048000e+01   7.3752311e-01
   4.8048000e+01   7.3937153e-01
   4.8366000e+01   7.3937153e-01
   4.8366000e+01   7.4121996e-01
   4.9084000e+01   7.4121996e-01
   4.9084000e+01   7.4306839e-01
   4.9654000e+01   7.4306839e-01
   4.9654000e+01   7.4491682e-01
   4.9775000e+01   7.4491682e-01
   4.9775000e+01   7.4676525e-01
   4.9806000e+01   7.4676525e-01
   4.9806000e+01   7.4861368e-01
   4.9808000e+01   7.4861368e-01
   4.9808000e+01   7.5046211e-01
   4.9815000e+01   7.5046211e-01
   4.9815000e+01   7.5231054e-01
   4.9817000e+01   7.5231054e-01
   4.9817000e+01   7.5415896e-01
   4.9823000e+01   7.5415896e-01
   4.9823000e+01   7.5600739e-01
   4.9834000e+01   7.5600739e-01
   4.9834000e+01   7.5785582e-01
   4.9849000e+01   7.5785582e-01
   4.9849000e+01   7.5970425e-01
   4.9856000e+01   7.5970425e-01
   4.9856000e+01   7.6155268e-01
   4.9860000e+01   7.6155268e-01
   4.9860000e+01   7.6340111e-01
   4.9875000e+01   7.6340111e-01
   4.9875000e+01   7.6524954e-01
   4.9882000e+01   7.6524954e-01
   4.9882000e+01   7.6709797e-01
   4.9886000e+01   7.6709797e-01
   4.9886000e+01   7.6894640e-01
   4.9895000e+01   7.6894640e-01
   4.9895000e+01   7.7079482e-01
   4.9918000e+01   7.7079482e-01
   4.9918000e+01   7.7264325e-01
   4.9920000e+01   7.7264325e-01
   4.9920000e+01   7.7449168e-01
   4.9921000e+01   7.7449168e-01
   4.9921000e+01   7.7634011e-01
   4.9936000e+01   7.7634011e-01
   4.9936000e+01   7.7818854e-01
   4.9954000e+01   7.7818854e-01
   4.9954000e+01   7.8003697e-01
   4.9974000e+01   7.8003697e-01
   4.9974000e+01   7.8188540e-01
   5.0143000e+01   7.8188540e-01
   5.0143000e+01   7.8373383e-01
   5.0226000e+01   7.8373383e-01
   5.0226000e+01   7.8558226e-01
   5.0267000e+01   7.8558226e-01
   5.0267000e+01   7.8743068e-01
   5.0272000e+01   7.8743068e-01
   5.0272000e+01   7.8927911e-01
   5.0295000e+01   7.8927911e-01
   5.0295000e+01   7.9112754e-01
   5.0402000e+01   7.9112754e-01
   5.0402000e+01   7.9297597e-01
   5.0448000e+01   7.9297597e-01
   5.0448000e+01   7.9482440e-01
   5.0458000e+01   7.9482440e-01
   5.0458000e+01   7.9667283e-01
   5.0506000e+01   7.9667283e-01
   5.0506000e+01   7.9852126e-01
   5.0882000e+01   7.9852126e-01
   5.0882000e+01   8.0036969e-01
   5.1099000e+01   8.0036969e-01
   5.1099000e+01   8.0221811e-01
   5.1213000e+01   8.0221811e-01
   5.1213000e+01   8.0406654e-01
   5.1220000e+01   8.0406654e-01
   5.1220000e+01   8.0591497e-01
   5.1383000e+01   8.0591497e-01
   5.1383000e+01   8.0776340e-01
   5.1665000e+01   8.0776340e-01
   5.1665000e+01   8.0961183e-01
   5.1776000e+01   8.0961183e-01
   5.1776000e+01   8.1146026e-01
   5.1928000e+01   8.1146026e-01
   5.1928000e+01   8.1330869e-01
   5.1930000e+01   8.1330869e-01
   5.1930000e+01   8.1515712e-01
   5.1934000e+01   8.1515712e-01
   5.1934000e+01   8.1700555e-01
   5.2023000e+01   8.1700555e-01
   5.2023000e+01   8.1885397e-01
   5.5771000e+01   8.1885397e-01
   5.5771000e+01   8.2070240e-01
   6.5827000e+01   8.2070240e-01
   6.5827000e+01   8.2255083e-01
   7.8967000e+01   8.2255083e-01
   7.8967000e+01   8.2439926e-01
   7.9395000e+01   8.2439926e-01
   7.9395000e+01   8.2624769e-01
   7.9440000e+01   8.2624769e-01
   7.9440000e+01   8.2809612e-01
   7.9843000e+01   8.2809612e-01
   7.9843000e+01   8.2994455e-01
   7.9847000e+01   8.2994455e-01
   7.9847000e+01   8.3179298e-01
   7.9988000e+01   8.3179298e-01
   7.9988000e+01   8.3364140e-01
   8.0037000e+01   8.3364140e-01
   8.0037000e+01   8.3548983e-01
   8.0115000e+01   8.3548983e-01
   8.0115000e+01   8.3733826e-01
   8.0403000e+01   8.3733826e-01
   8.0403000e+01   8.3918669e-01
   8.0561000e+01   8.3918669e-01
   8.0561000e+01   8.4103512e-01
   8.0838000e+01   8.4103512e-01
   8.0838000e+01   8.4288355e-01
   8.0878000e+01   8.4288355e-01
   8.0878000e+01   8.4473198e-01
   8.0926000e+01   8.4473198e-01
   8.0926000e+01   8.4658041e-01
   8.0975000e+01   8.4658041e-01
   8.0975000e+01   8.4842884e-01
   8.0976000e+01   8.4842884e-01
   8.0976000e+01   8.5027726e-01
   8.0979000e+01   8.5027726e-01
   8.0979000e+01   8.5212569e-01
   8.0982000e+01   8.5212569e-01
   8.0982000e+01   8.5397412e-01
   8.0983000e+01   8.5397412e-01
   8.0983000e+01   8.5582255e-01
   8.0984000e+01   8.5582255e-01
   8.0984000e+01   8.5767098e-01
   8.0987000e+01   8.5767098e-01
   8.0987000e+01   8.5951941e-01
   8.0994000e+01   8.5951941e-01
   8.0994000e+01   8.6136784e-01
   8.0995000e+01   8.6136784e-01
   8.0995000e+01   8.6506470e-01
   8.0998000e+01   8.6506470e-01
   8.0998000e+01   8.6691312e-01
   8.0999000e+01   8.6691312e-01
   8.0999000e+01   8.6876155e-01
   8.1002000e+01   8.6876155e-01
   8.1002000e+01   8.7060998e-01
   8.1006000e+01   8.7060998e-01
   8.1006000e+01   8.7430684e-01
   8.1010000e+01   8.7430684e-01
   8.1010000e+01   8.7615527e-01
   8.1011000e+01   8.7615527e-01
   8.1011000e+01   8.7800370e-01
   8.1014000e+01   8.7800370e-01
   8.1014000e+01   8.7985213e-01
   8.1016000e+01   8.7985213e-01
   8.1016000e+01   8.8170055e-01
   8.1019000e+01   8.8170055e-01
   8.1019000e+01   8.8354898e-01
   8.1021000e+01   8.8354898e-01
   8.1021000e+01   8.8539741e-01
   8.1023000e+01   8.8539741e-01
   8.1023000e+01   8.8724584e-01
   8.1034000e+01   8.8724584e-01
   8.1034000e+01   8.8909427e-01
   8.1035000e+01   8.8909427e-01
   8.1035000e+01   8.9094270e-01
   8.1043000e+01   8.9094270e-01
   8.1043000e+01   8.9279113e-01
   8.1051000e+01   8.9279113e-01
   8.1051000e+01   8.9463956e-01
   8.1053000e+01   8.9463956e-01
   8.1053000e+01   8.9648799e-01
   8.1123000e+01   8.9648799e-01
   8.1123000e+01   8.9833641e-01
   8.1174000e+01   8.9833641e-01
   8.1174000e+01   9.0018484e-01
   8.1177000e+01   9.0018484e-01
   8.1177000e+01   9.0203327e-01
   8.1226000e+01   9.0203327e-01
   8.1226000e+01   9.0388170e-01
   8.1262000e+01   9.0388170e-01
   8.1262000e+01   9.0757856e-01
   8.1279000e+01   9.0757856e-01
   8.1279000e+01   9.0942699e-01
   8.1289000e+01   9.0942699e-01
   8.1289000e+01   9.1127542e-01
   8.1327000e+01   9.1127542e-01
   8.1327000e+01   9.1312384e-01
   8.1360000e+01   9.1312384e-01
   8.1360000e+01   9.1497227e-01
   8.1432000e+01   9.1497227e-01
   8.1432000e+01   9.1682070e-01
   8.1580000e+01   9.1682070e-01
   8.1580000e+01   9.1866913e-01
   8.1726000e+01   9.1866913e-01
   8.1726000e+01   9.2051756e-01
   8.1866000e+01   9.2051756e-01
   8.1866000e+01   9.2236599e-01
   8.1980000e+01   9.2236599e-01
   8.1980000e+01   9.2421442e-01
   8.2051000e+01   9.2421442e-01
   8.2051000e+01   9.2606285e-01
   8.2298000e+01   9.2606285e-01
   8.2298000e+01   9.2791128e-01
   8.2362000e+01   9.2791128e-01
   8.2362000e+01   9.2975970e-01
   8.2382000e+01   9.2975970e-01
   8.2382000e+01   9.3160813e-01
   8.2384000e+01   9.3160813e-01
   8.2384000e+01   9.3345656e-01
   8.2449000e+01   9.3345656e-01
   8.2449000e+01   9.3530499e-01
   8.2565000e+01   9.3530499e-01
   8.2565000e+01   9.3715342e-01
   8.2598000e+01   9.3715342e-01
   8.2598000e+01   9.3900185e-01
   8.2605000e+01   9.3900185e-01
   8.2605000e+01   9.4085028e-01
   8.2645000e+01   9.4085028e-01
   8.2645000e+01   9.4269871e-01
   8.2663000e+01   9.4269871e-01
   8.2663000e+01   9.4454713e-01
   8.2677000e+01   9.4454713e-01
   8.2677000e+01   9.4639556e-01
   8.2750000e+01   9.4639556e-01
   8.2750000e+01   9.4824399e-01
   8.2767000e+01   9.4824399e-01
   8.2767000e+01   9.5009242e-01
   8.2811000e+01   9.5009242e-01
   8.2811000e+01   9.5194085e-01
   8.2869000e+01   9.5194085e-01
   8.2869000e+01   9.5378928e-01
   8.2877000e+01   9.5378928e-01
   8.2877000e+01   9.5563771e-01
   8.2899000e+01   9.5563771e-01
   8.2899000e+01   9.5748614e-01
   8.2986000e+01   9.5748614e-01
   8.2986000e+01   9.5933457e-01
   8.3062000e+01   9.5933457e-01
   8.3062000e+01   9.6118299e-01
   8.3066000e+01   9.6118299e-01
   8.3066000e+01   9.6303142e-01
   8.3072000e+01   9.6303142e-01
   8.3072000e+01   9.6487985e-01
   8.3080000e+01   9.6487985e-01
   8.3080000e+01   9.6672828e-01
   8.3083000e+01   9.6672828e-01
   8.3083000e+01   9.6857671e-01
   8.3086000e+01   9.6857671e-01
   8.3086000e+01   9.7042514e-01
   8.3092000e+01   9.7042514e-01
   8.3092000e+01   9.7227357e-01
   8.3093000e+01   9.7227357e-01
   8.3093000e+01   9.7412200e-01
   8.3100000e+01   9.7412200e-01
   8.3100000e+01   9.7597043e-01
   8.3104000e+01   9.7597043e-01
   8.3104000e+01   9.7781885e-01
   8.3114000e+01   9.7781885e-01
   8.3114000e+01   9.7966728e-01
   8.3126000e+01   9.7966728e-01
   8.3126000e+01   9.8151571e-01
   8.3136000e+01   9.8151571e-01
   8.3136000e+01   9.8336414e-01
   8.3325000e+01   9.8336414e-01
   8.3325000e+01   9.8521257e-01
   8.3347000e+01   9.8521257e-01
   8.3347000e+01   9.8706100e-01
   8.3561000e+01   9.8706100e-01
   8.3561000e+01   9.8890943e-01
   8.3708000e+01   9.8890943e-01
   8.3708000e+01   9.9075786e-01
   8.3723000e+01   9.9075786e-01
   8.3723000e+01   9.9260628e-01
   8.4365000e+01   9.9260628e-01
   8.4365000e+01   9.9445471e-01
   8.4536000e+01   9.9445471e-01
   8.4536000e+01   9.9630314e-01
   8.5157000e+01   9.9630314e-01
   8.5157000e+01   9.9815157e-01
   9.1095000e+01   9.9815157e-01
   9.1095000e+01   1.0000000e+00
             Inf   1.0000000e+00


==> figures/cdf_plot/raw_data/default_mps/alexnet_latency.csv <==
10389
18704
10416
18909
14241
18704
17046
14134
14504
17040
12028
17150
14026
16594
16601
14564
16586
12873
12026
16700
12412
18689
16618
12430
15298
14305
16581
14586
16588
10376
16632
12877
12024
16630
12469
16701
12343
16984
12076
16707
12382
18689
14594
14478
14570
16569
14546
12479
16585
12817
12135
16573
12457
16653
12455
16582
10803
18267
12976
16655
14919
14156
12416
17136
11976
16629
12422
16704
12346
15095
12305
18314
4136
14523
14538
16636
14552
16707
12351
16627
12642
18473
10401
18750
10337
14541
12414
16632
14535
18691
10403
16576
12574
15072
12503
16473
12484
10346
18680
16651
12584
12336
16922
12130
16749
4019
14869
14214
16570
12455
16650
14526
14512
14595
14643
14420
18680
10348
15040
14076
16577
14526
16741
12352
16591
14569
16601
10407
17405
10131
16581
14570
18690
10358
16740
12360
14696
12259
16648
14512
14754
14337
16593
12467
12054
16978
7963
18678
13088
20163
12418
22855
14557
21188
16471
20467
22875
24875
26158
26725
18911
24891
19607
22844
20804
22030
19504
23008
22658
29069
18801
24034
19499
31133
20945
19901
23514
24958
23142
27009
19915
24869
21057
26744
21502
23069
20264
22640
18411
24916
22892
21489
17946
29053
16594
25239
19368
23938
21233
24452
22839
27041
21286
23351
22558
20588
26941
27262
20537
24893
21309
20221
27002
18702
29098
26999
19158
22379
24879
26999
20805
26954
19205
22323
24940
27106
19448
24765
22186
20738
25928
23891
24952
26953
18690
27472
18931
22613
24480
20742
27015
21842
24512
24228
23171
26705
19820
32349
14260
29530
17312
23930
22193
24489
22826
23789
23059
23964
22661
27161
19507
27289
19437
24951
22234
26803
22838
24230
20767
29118
24876
22818
24936
25041
22692
18712
20761
26971
19127
25087
22290
26967
19535
22025
24920
20753
26984
25349
22821
24896
22873
23509
26358
26972
16606
33234
14518
24962
21191
22602
24841
18591
26975
20743
24956
21069
24915
22511
27472
22545
24760
19552
27182
24586
22878
29364
24122
25075
16663
26959
17023
22011
24941
22866
24881
29074
21626
26152
16648
24894
22282
26675
20068
21564
24826
24938
21971
22516
24210
22007
24388
23204
24617
21900
25176
18408
25983
21838
26970
22820
24946
24100
22160
24944
22841
26975
20802
26975
22847
24957
18661
27029
20751
29046
18716
26973
25459
26581
14425
26996
19183
22563
24734
23817
24251
24913
21283
20873
24892
20165
27465
22464
25150
20561
25225
22418
24939
20790
25324
24472
23137
22580
24925
18667
28310
22370
24100
20739
26288
23563
23761
23277
22694
23751
24907
23749
22198
27531
19167
24706
22613
24285
22641
24901
21983
21489
25083
21212
24863
24782
22218
24606
22875
27100
19790
24381
22478
20418
25826
22642
24612
20579
25610
21949
25427
22589
23811
20078
27028
21008
26792
20712
27001
27195
20569
27009
19395
22142
24926
24931
21373
20152
26985
24928
22853
24900
22852
23468
22457
20968
26746
24906
21653
22056
24841
26982
20804
24883
24951
29226
14389
26977
19384
24207
22884
24902
22841
27026
25757
23203
16757
25644
22084
29104
17558
21745
24888
23047
23774
22651
24890
27014
18829
22936
22833
22878
24973
18582
25726
22750
26047
22334
24837
24937
21442
22861
24269
24877
22860
23588
22404
18738
27638
22823
23938
19307
24945
20134
23692
18815
23967
22852
27550
20789
24914
12469
33225
14518
26974
19228
22326

==> figures/cdf_plot/raw_data/default_mps/mobilenet_latency.csv <==
25031
16498
24961
23296
28600
14554
25287
26632
27471
24419
10401
26973
27401
18289
16742
26892
27586
18596
24923
18727
26980
27223
18449
22857
18855
28944
25215
16473
18515
27014
22842
20751
18951
26730
29111
25172
16352
18684
27539
27317
16290
19023
24564
29077
29059
27021
10763
24526
27010
20776
22855
24887
20793
26998
22831
18902
20574
25137
24918
21061
18710
24904
27002
20791
16958
22509
27012
10822
24480
26954
20794
22846
22834
24902
27014
18679
21322
22296
25352
24507
23348
18718
21199
26610
18673
20783
24924
25364
22354
10400
27014
18673
12879
28248
25640
28434
29215
25084
37860
35400
35184
38646
37882
34183
41035
36932
36891
39470
37716
38027
39001
37419
42087
36297
39628
38870
39909
40946
41579
39658
41592
35044
39485
41533
39436
42009
45362
27416
37379
39437
39503
43582
35327
35305
43616
31325
45504
43655
37739
32853
39468
35514
43410
37834
34858
41524
40352
36897
45405
38047
35219
42956
40580
41726
41338
41547
42934
43204
40541
35445
39496
37730
41541
43124
40384
37288
35746
40976
37423
42085
36641
29058
37578
43448
43586
31783
36894
39330
37793
43637
29080
43596
35678
36993
41787
28834
39491
33843
45037
43635
41556
36045
38705
41565
41509
44840
38441
43402
37381
36273
41698
40425
36005
42353
41235
32294
42833
41561
35318
45321
40542
34621
39068
41528
41536
42539
41156
43606
35301
35321
39933
35135
43264
34048
30734
43221
37894
45212
37355
35620
35564
35782
45098
37281
35263
39502
43603
39479
40000
45158
35788
34987
40091
38639
40527
44982
39133
33611
41158
40491
35282
45522
43023
38271
36242
42931
42517
42643
35812
45159
38192
33256
42871
40086
36660
45731
42620
38888
33215
39804
33352
45964
38773
33231
41632
39345
37380
43634
33218
35294
37565
37606
43383
41554
42343
32441
42190
36739
41904
39053
41948
32861
41527
36693
42201
39939
35921
39622
40809
33718
45734
43541
37750
34532
41906
40864
40710
41566
46010
41218
39451
35297
42493
40965
37202
42457
38497
35150
40457
33081
41472
33019
35330
31175
37363
27000
39442
37414
29427
37026
29231
37204
37400
41547
39860
41227
33148
39458
29449
33030
39280
38035
39156
32925
39676
33025
31124
41524
38506
39499
40384
38853
32898
40444
39682
33449
31828
37340
38549
30563
39443
36112
32939
28597
33236
40054
36800
37345
29958
38596
37658
41274
35290
37786
39496
33235
33224
39468
41547
39434
39447
37384
31154
37391
27041
33507
35010
36171
38627
34352
30108
38453
38276
40110
36747
37357
37688
35027
37837
33675
38557
34677
34200
40396
32326
30057
35588
39092
32223
40433
35325
29953

==> figures/cdf_plot/raw_data/default_mps/resnet50.csv <==
49849
70691
62233
54271
57843
51961
50400
53978
47764
52103
51740
56059
54476
49368
51936
50387
52391
47300
54397
49470
51928
49828
54003
51942
58161
52446
45657
54008
50171
49526
51919
54003
54051
58603
53879
46007
51807
50186
47472
51509
52749
53286
64291
74726
66862
75794
65388
71581
65205
72650
67435
75370
72717
69091
71074
69579
70622
70604
69107
66475
70604
68857
66154
70654
70604
72742
73352
72303
74434
66499
69320
67784
71783
69428
70614
71753
68876
69502
70387
72203
64374
72697
64415
69080
67993
68534
62321
63176
68057
66450
75083
62027
74810
68505
68838
66861
74550
72251
73347
69948
72716
65799
75075
65944
72681
65356
70845
70661
70051
66380
68879
70312
68533
70607
73310
70321
62476
70626
68363
81024
66426
66477
68565
71390
68625
80970
70584
67744
64394
76835
72977
69679
70860
68712
74649
68956
68620
70366
72697
66454
74786
70606
73225
68025
58290
70666
70999
70205
68555
68535
68538
73913
65536
75517
67642
69644
65226
67837
67386
71901
70640
75359
65874
70580
68587
66932
67118
68005
71141
61778
72845
70480
68540
69477
69687
70891
69244
69676
67499
65424
59609
67082
65474
72732
70616
62695
68616
62788
72305
68733
62850
65733
64389
68525
70910
64534
68526
65069
74457
68168
60719
66334
64042
67151
65818
68515
66491
67458
68310
71909
63939
67214
64634
67991
67692
69379
64413
61480
75331
61045
65680
67024
57532
73186
62047
66571
70585
66459
62359
70582
62302
64449
72633
70786
66802
63911
68860
59339
71216
68927
59317
70620
58322
62855
57592
68360
70614
68597
58654
56176
58051
18689
22856
31353
43392
49846
47808
47776
47780
46686
46723
47774
46820
46646
46711
46795
46699
46840
47654
46800
46681
46903
46920
46746
46708
46589
46858
46962
46699
46810
47279
46698
47387
46426
47008
47763
46472
47010
47771
46431
47010
46662
47182
47774
47772
47777
47735
47775
47767
47761
46263
47242
46419
47008
46519
46954
46530
46956
46958
46531
46422
47019
47007
46964
46957
47332
46522
46938
46672
46775
46678
46790
46474
47534
46375
47123
47758
46262
47182
47777
47788
46322
47129
47773
47952
47819
47769
47752
47760
47794
47755
46294
47147
47817
46848
46625
46510
46936
46565
46894
46907
46575
46521
46946
46575
46680
47316
46523
46961
47778
47770
47766
46473
46997
46682
46785
46782
47251
47749
47795
46064
47359
47792
47792
47737
47795
47855
47765
46635
46841
46524
46942
46690
46779
46092
47379
46571
46883
46864
46583
46796
46691
46735
46896
46574
46806
46748
46750
47149
46631
46880
46674
46830
46507
46878
46676
46822
46620
47329
47754
47750
47796
47793
47737
47795
46236
47197
47803
47742
46817
46677
46705
46737
46701
46800
46751
46690
46459
47002
46939
46744
46727
46511
46942
46850
46620
46776
46684
46684
46783
46682
47329
47770
46309
47180
47779
46321
47116
46486
46541
46240
47790
47756
47804
47751
47794
47746
47751
47804
47746
47792
46662
46971
47783
46271
47175
47776
47776
46320
47179
47726
47783
46649
46798
46704
46900
46630
46700
46632
46848
46630
46858
47163
46519
46947
46807
46850
46586
46732
47770
46478
46943
46696
47355
47766
47769
47774
46255
47221
47766
47767
47766
47760
47770
46569
46920
46561
46916
46218
47236
46491
47018
46715
46748
46752
46675
46951
46514
46795
46750
46700
46691
46813
46651
46809
46798
47221
46466
47015
47766
46515
46931
46624
46833
46468
47038
46508
47347
47794
46343
47134
47733
47786
47788
47733
46341
47139
46462
46997
46689
46781
46688
46787
46821
46628
46704
46802
46890
46580
46897
46523
46897
46574
46938
46566
46999
46462
46884
46591
47417
47755
47797
47742
47760
47771
46528
46992
47745
46705
47083
46434
47024
47799
47787
47768
47725
46313
47160
46312
47173
46617
46876
46618
46885
46501
46900
46469
46994
46837
46987
46649
46437
46993
46509
46997
46444
46974
46717
46778
46661
47387
46266
47177
47760
47766
47775
46268
47237
47774
47767
47766
46641
47035
47743
46341
47144
47787
47737
46220
47288
46273
46399
46498
46494
46932
46756
46732
46788
46910
46355
46875
46953
46664
46931
46571
46949
47761
46728
46706
46464
47036
46499
46921
46503
47592
47763
47772
47764
47763
47819
47720
47769
47770
46555
46984
47753
46463
47053
46571
46882
47759
47759
46405
47052
47181
46576
46696
46520
46682
46787
46723
46716
46716
46756
46701
46289
47716
46528
46941
46349
47106
46536
46949
46430
47062
46689
47254
47792
47791
47736
47788
46238
47213
47798
47746
47798
46339
47135
47739
46338
47134
46500
46980
46497
46933
46724
46776
46899
46739
46675
46664
46936
46891
46448
46718
46840
46624
47313
47757
47801
46512
46939
47762
46485
47004
47757
47754
46530
47304
47763
47754
47797
46355
47102
47748
47805
47760
47771
46642
46830
46734
46734
46609
46891
46433
47000
46909
46571
46680
46769
47033
46672
46785
46836
46945
46591
46547
46682
46785
46574
47447
47777
47784
46274
47177
47777
47780
47727
47779
47778
46276
47408
47798
47731
46384
47131
47727
47782
47787
46453
47022
46550
46929
46556
46871
46589
46920
46878
46554
46719
46766
47050
46725
46767
46383
47079
46385
47083
46788
46673
46562
46981
46745
47225
47724
47791
47775
47782
47775
47771
47767
47766
47769
46719
46964
47665
47803
46484
46952
46482
47020
47771
47770
46621
46829
46772
46942
46733
46503
46612
46826
46608
46873
46774
46330
46460
46779
46671
46802
46609
46858
46497
46964
46439
47020
46730
47312
47787
47735
47789
47794
47735
47794
47733
47790
47800
46711
46853
46480
46903
47777
47780
46712
46743
46748
46786
46695
46725
46178
46731
46670
46509
46723
46558
46721
46706
46714
47339
46547
46924
46690
46738
47794
46609
46929
47688
46677
47267
47747
47794
47786
47729
47791
47785
46174
47291
47778
47779
46607
46825
46723
46775
46315
47111
46698
46808
46795
46781
46723
46623
46832
46625
46889
46577
46847
46636
46838
46628
46834
46267
47757

==> figures/cdf_plot/raw_data/default_mps/vgg19.csv <==
29078
29060
31512
32897
31120
29616
29084
30629
31154
29064
29068
29543
29392
29277
29075
30718
29049
29064
29109
29054
29057
29077
29305
29405
30617
29089
29057
29109
29071
27979
30681
29067
29594
28576
29067
31174
29174
28974
29325
29055
28898
29024
29443
28791
28992
29204
29477
31144
27386
30782
29035
31159
29452
29039
29180
29108
28962
30817
29066
29052
29212
29050
29015
29596
29100
29160
29036
29337
30841
29308
30515
31127
33421
35135
37381
39502
41495
43648
45682
45861
45664
45894
45844
45185
45667
46155
45555
45876
45252
45285
45569
45667
45768
45559
45691
45712
45681
44549
46916
48281
47774
46005
47426
47807
47773
45718
47683
46056
47439
47762
46041
47398
47813
46510
46919
46101
47366
47786
46170
47309
46056
46422
46680
46791
46628
47151
47471
46181
46674
46576
46897
46888
47713
46597
46886
47776
47777
46544
46886
47790
47739
46496
47411
47723
46334
47180
47750
47762
47777
47761
45696
48055
46036
47124
46057
46216
45524
47085
47748
46213
47251
46565
46897
47281
47377
46614
46861
47753
46620
47092
47556
46569
46159
46476
46218
47789
47729
46424
47029
47777
47766
46161
47296
47788
46470
47293
47753
47766
46367
47100
46028
47474
45947
47495
47804
46499
46919
46530
46972
46612
47013
46291
46990
46873
46994
47347
47079
45748
46827
46598
47788
47770
46369
47085
46535
46913
47799
46593
47364
45677
47819
47741
45908
47581
46189
47241
47755
47995
45756
47680
46225
47240
46508
46959
47764
45917
47584
46472
46941
47052
47350
46860
46825
46650
46617
46992
47637
46600
46221
46490
47057
46503
46917
47753
46387
47046
47804
47762
47786
46245
47794
47746
47805
43596
43609
41726
41351
45706
43629
43560
41999
41303
41834
41067
41936
43199
41550
41818
41568
41646
41976
42757
42663
41630
41451
41915
41624
41591
41966
41580
42648
42480
41521
41986
42746
41857
41952
42885
41708
42202
41681
42679
41736
41533
41817
41676
41984
42971
41525
42047
41287
41325
41834
41744
43089
43592
41534
41922
41577
41886
42881
41835
41513
42059
41446
41972
42473
41558
41806
41725
42287
41744
42184
42765
41687
41409
42036
42289
42325
40731
39361
40375
40051
44301
40844
41533
39663
39877
39504
40884
39865
39792
41004
39564
39732
39921
40783
39861
39538
39885
40655
39444
39863
39363
39879
39708
40565
39659
39436
39832
39930
40549
39872
39385
40110
39555
40487
39936
39386
40607
40034
39550
40870
39809
40086
40545
39851
39795
40826
39828
39712
39545
41347
41541
39552
39926

==> figures/cdf_plot/raw_data/fixed_mps/alexnet15.csv <==
12870
14596
14515
14529
14578
14535
14542
14542
14517
14539
14537
12440
12473
12730
12667
14068
12427
12538
12733
14207
12547
14424
12639
12772
14058
12442
12610
12441
12335
12433
12652
12572
12555
12605
12190
12496
12490
12624
14014
12983
12432
12446
12839
14161
12721
12506
12643
12306
12492
12452
12233
12696
12521
12486
12349
12386
12392
12274
12713
12512
14208
12780
12624
14071
12426
12501
12733
14210
12452
12716
12612
12451
12301
12223
12478
12460
12824
14154
12983
12547
12719
14161
12448
12782
12600
12349
12354
12499
12374
12291
12715
12596
12336
12239
12646
12386
12342
12717
14210
12571
12603
12618
12428
12318
12478
12682
14043
12480
12445
12637
12627
12597
14022
12529
12634
12609
12398
12706
12556
12376
12447
12676
12632
12357
12392
12451
12334
12388
12553
12757
12412
12437
12189
12373
12451
12672
12702
12355
12441
12403
12219
12440
12512
12707
12400
12445
12232
12444
12455
12670
14367
12449
12708
12394
12375
13114
14018
16949
16616
16618
16609
14597
16549
16626
16606
16592
16595
16600
14567
16585
14580
16593
14513
16613
14568
16604
14700
16427
14575
16601
14528
16589
14588
16593
14507
16610
14570
16599
14595
16755
14692
16463
14501
16597
14584
16556
14574
16623
14536
16578
14548
16584
14545
16647
14538
16581
14525
16620
14556
16605
14536
16598
14564
16592
14828
16342
14546
16580
14659
16479
14576
15816
14604
16213
14609
15907
14323
16485
14645
15677
14377
15740
15464
15959
16091
15855
15292
16659
14944
16154
14537
15707
14596
15523
15798
16156
15680
15910
15250
15618
14594
15851
15416
16875
15352
15816
14595
16520
15461
15686
14519
16602
15511
15915
14783
16070
15675
15885
14653
16125
15470
16230
14740
15838
14566
16572
15384
15768
14870
16266
15479
15670
14857
16296
15366
16377
14580
16576
14546
16570
14567
16627
14544
16566
14563
16607
14524
16614
14502
16628
15508
15745
14454
16605
14535
15531
14423
15929
15465
15746
16387
16567
14885
16305
14562
16562
14641
16542
14504
15798
14542
15693
15620
16450
15623
15674
14627
16338
15471
16098
14555
16208
15694
15868
14317
16386
15409
15864
14496
16563
15646
15809
14496
16348
15528
15874
14388
16491
15510
16153
14531
16625
16625
16605
14558
16623
14518
16595
14524
16634
14561
16568
14558
16615
14533
16600
14683
16452
14716
16469
14526
16583
14578
16622
14524
16623
14746
16390
14518
16632
14699
16692
14666
16510
14520
16621
14523
16623
14573
16613
14521
16566
14568
16631
14627
16502
14530
16607
14536
16641
14532
16613
14525
16623
14499
16628
14567
16617
14533
16580
14922
16255
14534
16572
14823
15694
14594
16164
14765
15791
15132
16604
14521
16607
14826
16310
14541
16096
14436
16215
14554
15621
14644
16427
15627
15850
14271
15852
15348
15704
15463
15744
15635
16263
15566
16131
14540
16584
15353
15835
14530
16597
15394
16094
14384
16465
15343
16140
14368
16427
15444
15908
14338
16573
16659
16613
14503
16609
14830
16304
14547
16606
14570
16613
14552
16570
14539
17142
14538
16617
14514
16593
14554
16611
14554
16596
14738
18470
14552
16619
14514
16596
14570
16585
14561
16610
14544
16588
14561
14992
14049
16608
14548
15052
14336
16309
14503
15154
14329
16223
15424
15695
14996
16160
14976
16165
14978
16205
15168
15960
15268
15880
15190
15942
14992
16198
15222
15887
15294
15873
15333
15834
15048
16058
15317
15872
15332
15804
16610
16630
14519
15148
15087
15658
15536
15436
15025
15603
15294
14235
15045
15850
15227
14202
16111
15390
15777
14499
15394
15754
16621
15337
15827
16637
15398
15717
15352
15826
15294
15807
15453
15727
16593
15337
16219
16607
15046
16143
16619
16585
14539
16614
14539
16638
14528
16583
14538
16607
14538
16642
14500
16644
14544
16606
14545
16586
14561
16584
14649
16492
14537
15148
14183
16355
15043
16116
15256
15873
15039
16114
15263
15878
15397
15758
15050
16097
15264
15890
15380
15756
14883
15205
15650
15393
15752
15204
14939
15534
15592
15535
15386
15748
16625
15206
15091
15443
15487

==> figures/cdf_plot/raw_data/fixed_mps/mobilenet.csv <==
3673
6203
6203
4310
4510
4303
6045
4214
4087
4356
6029
4472
3821
4544
5870
6205
6244
6191
4462
3872
4576
5772
4243
4058
4481
5928
4467
3825
4351
6010
4534
3766
4239
6150
4369
3914
4188
6231
6204
6252
6206
6244
6207
4205
4081
4302
6095
4334
3983
4205
6137
4207
4089
4195
6195
4302
4035
4149
6193
4190
4149
4279
6090
4145
4139
4259
6138
4371
3930
4149
6195
4153
4181
4138
6209
4361
3974
4315
6073
4152
4140
4152
6191
4252
4078
4314
6084
4152
4146
4540
5811
4141
4190
4207
6151
4150
4141
4469
5934
4421
3877
4138
6257
6201
6203
4139
4152
4679
6191
4139
4188
4262
6086
4152
4147
4239
6154
4313
3983
4188
6197
6245
6195
4150
4151
4257
6140
4150
4132
4485
5926
4205
4097
4463
5925
4147
4146
4137
6260
6177
4149
4202
4151
6207
6242
6186
4321
3983
4199
6195
6233
6204
4148
4196
4134
6198
4251
4092
4363
5987
4151
4143
4419
5975
4406
3875
4261
6147
4145
4147
4483
5877
4197
4134
4153
6248
6200
6247
6206
6237
6192
4208
4138
4370
5974
4193
4150
4152
6206
6241
6208
4249
4037
4367
6032
4203
4097
4292
6083
4153
4136
4428
5977
4137
4152
4423
5988
4147
4115
4207
5063
3710
4137
6209
6248
6190
4149
4190
4260
6086
4206
4097
4184
6198
4257
4040
4189
6205
6254
6201
6205
4475
3877
4306
6072
4315
3983
4408
5933
4180
4151
4152
6199
4151
4189
4146
6241
6201
6202
4476
3873
4138
6224
6205
4198
4094
4152
6236
6263
6194
4144
4190
4150
6201
4161
4148
4426
5942
4271
4039
4140
6221
4270
4051
4212
6148
4437
3885
4483
5925
4162
4096
4275
6100
4153
4160
4218
6151
4145
4190
4214
6161
4259
4053
4143
6210
6212
4159
4143
4158
6253
6219
6208
4480
3834
4583
5806
4145
4148
4153
6241
6191
4733
4148
4314
6072
4371
3930
4293
6096
4142
4150
4208
6148
4192
4125
4313
6040
4203
4099
4194
6197
4264
4039
4181
6209
6236
6206
4197
4137
4319
6027
4146
4190
4315
6039
4146
4152
4190
6200
6205
4200
4133
4152
6228
6211
4142
4150
4317
6083
4147
4134
4264
6152
4148
4154
4135
6254
6204
6227
6206
4182
4152
4376
5972
4540
3769
4475
5901
4310
4037
4098
6258
6236
6197
4154
4152
4182
6206
6253
6201
4141
4151
4374
6025
4144
4136
4194
6198
6250
6188
4150
4200
4373
5963
4293
4008
4155
6359
8180
6527
4813
10002
12471
10361
12470
13079
7678
8316
8328
10643
12181
12425
8443
8385
10172
10407
10348
13142
9765
8269
8589
10073
10390
14512
10427
8274
8425
10267
10376
14523
10647
8067
8299
10377
12437
14557
10367
8351
8291
10370
12450
14517
8348
8685
8248
10016
12458
14578
8871
8218
7978
10380
12474
14531
8330
8271
8327
10379
12468
12433
8279
8322
8631
10084
10533
12282
10396
8275
8585
10127
10371
12443
10418
6667
7860
8498
10619
12040
12464
8256
8313
8419
10284
10481
12339
10413
8291
8528
10188
10370
12457
10379
6630
7976
8377
10302
11020
12417
8438
9573
9771
9847
10424
13588
9669
7837
8470
9623
10034
12531
10348
6579
7957
8357
10311
11322
12467
8309
8354
9558
10203
9540
12381
10432
8058
9621
9492
9008
12422
11330
6575
8411
9465
9903
10534
12308
8646
8192
8356
10137
9393
12294
11524
6697
7838
8304
10347
11326
12485
8596
8419
9369
9676
10142
13413
10026
7710
8341
10359
10369
13164
11773
6640
7894
8479
10530
12291
13410
9293
8578
8188
10215
12502
13328
7455
8214
8365
10643
11172
13413
8554
8079
8783
9921
10373
13144
10387
6484
7351
8538
11127
12583
13442
8317
10337
10425
8618
12111
12493
8310
10931
10438
8249
10380
12431
8317
10635
10295
8150
10407
12413
8355
10357
10377
8288
10412
12457
8581
8029
8476
10192
10415
12519
10481
6857
8535
9507
10208
11221
12701
7774
9852
10375
8477
10197
12480
8309
8310
8312
9323
9571
12492
11107
7346
8264
8482
10193
11282
13684
8584
8016
7719
10146
10657
13117
10427
6410
7210
8421
11150
12601
11348
7085
9725
10315
8533
10038
12678
10140
8514
10212
10371
10370
13281
9559
8304
8769
9918
10353
13306
10481
6640
6986
8364
11225
12670
11333
6754
9844
10837
8369
8302
10666
10432
8375
10430
10420
7682
10027
12414
8311
9616
9642
8276
10407
13253
9805
8100
8275
10363
10404
14530
10417
8255
8605
10131
10366
13016
10306
7815
8328
10356
10375
14566
12445
8272
8452
10233
10414
14537
10352
8328
8312
10360
10375
13296
10304
7557
8326
10358
10374
13058
11889
6816
8042
8341
10006
12451
14541
8794
8306
8099
10370
12459
12492
6653
7873
8401
10304
10487
12321
10406
8345
10305
10403
10378
12441
10422
8266
8499
10189
10417
12448
10399
6702
7939
8220
10364
11090
12422
8278
8392
9640
10346
10369
12505
10362
8314
8442
10247
10374
12659
10502
6726
8319
9928
9971
11314
12393
7742
8310
8414
9993
10429
12424
9386
7548
8372
8888
9384
12486
12411
6756
7794
8702
10420
10106
11397
10244
9338
10422
9539
8305
11224
11457
7672
9915
10361
9349
11435
12464
6644
7906
8417
10399
10250
11395
9513
7613
9839
11456
8424
9617
10137
8591
10299
12251
8362
8419
10022
9616
9600
12329
10598
8258
10387
10777
9980
12478
10372
8301
10392
10416
10329
12454
10431
8272
10370
10437
10369
12684
10530
7917
10386
10365
10373
12445
10611
8101
10367
10434
10336
12614
10321
8237
10376
10376
10396
12426
10371
8334
10376
10605
10135
12497
10385
8280
10383
10400

==> figures/cdf_plot/raw_data/fixed_mps/resnet50_20.csv <==
21295
26997
33229
31139
33250
31129
29097
29081
29049
29079
29058
29112
29077
29034
29167
28976
29497
29177
29067
29214
28902
29096
29089
29066
29099
29132
29224
29206
28940
29173
28764
29054
29104
29093
29512
29119
29076
29432
28914
28859
29088
29267
28864
29094
29337
29066
29220
30785
29037
29149
29435
28673
29601
29172
28986
29086
29427
28726
29083
29439
28681
29088
29112
29051
29583
28892
28773
29190
28955
35855
37386
45692
45728
45651
45693
45722
45705
45670
45695
45693
44537
49128
48315
49295
49856
48116
49507
49853
49797
48655
49443
48338
49024
48542
48908
48668
49258
48504
48802
48688
48836
49321
48606
49040
48459
49170
48693
48891
48833
48810
49813
48563
47936
49480
48131
48496
48760
48800
48825
48531
49085
48311
48519
49818
48725
48897
48587
49133
49762
48100
48250
48059
47771
49262
48601
49033
48099
49535
49805
49861
48535
49405
48393
49228
48264
49341
48375
49213
48437
49220
48506
49118
48854
48744
48783
48837
48219
48394
48998
48006
48348
48795
48207
48929
48538
49060
49844
49863
49859
48530
49098
48260
47773
49859
49816
51964
47964
47933
47541
47644
47750
47800
47735
47821
47825
47882
48091
49334
47974
47682
48316
47703
47877
48258
47781
48228
47757
47741
47796
47790
48103
47961
49284
48303
47809
48135
47908
47702
47347
47902
47523
47960
47588
47802
48417
48035
47501
47825
47719
47719
47822
48092
47038
47486
47389
47666
47415
50788
47760
47657
47755
47812
46982
47539
47763
48089
47726
46933
47666
47604
47121
47485
48097
47431
47770
48271
47788
47787
47780
47720
47791
47789
47745
47787
47793
47746
47989
47746
47907
47628
47804
47755
47749
47799
47738
47796
47748
47820
47728
46958
47698
46977
47399
47744
48214
47509
47625
47140
46769
47819
47777
47720
46732
47759
48103
47431
48192
47965
47737
47774
47845
47699
47802
47736
47860
47686
47794
47745
47815
47725
47785
47774
47775
47784
48104
47436
47775
47766
47752
47776
47782
47132
47406
47196
47524
47424
47437
47727
47769
48230
47804
47782
47727
47772
47803
47773
47723
47786
47800
47739
46809
47661
47225
47316
47814
47759
47753
47817
47701
47803
47492
47376
48092
47423
47701
47760
47802
47754
47758
47789
48242
47793
47729
47786
47791
47785
47774
47741
47798
47743
48063
49866
47760
47766
47769
47758
47794
47763
47760
47775
47762
47789
47759
48426
47761
47810
47745
47756
47647
47910
47918
48189
48032
48691
47867
47750
48575
47755
46981
48572
47797
48620
47601
47858
47802
47741
47744
47800
47746
47801
48194
47823
47749
47929
47710
47871
47770
47762
47707
47762
47920
48043
47759
47395
47797
47682
47846
47732
47800
48222
47789
47726
47787
48301
47912
47644
47757
47798
47863
47639
47796
47758
47756
48336
47828
47816
48097
47669
47451
48103
47788
47724
47501
47819
47714
47821
47752
47751
47760
47802
47808
47748
47798
48125
47694
47504
47788
47673
47781
48179
48444
48789
47883
47670
47771
47708
47894
48070
47861
47531
47901
47424
48064
47968
47602
47837
47627
47953
47626
47785
47789
47956
47563
47772
47785
47792
47738
47858
47699
47750
47814
47700
47808
47763
47871
47701
47738
47476
47984
47870
47595
47865
47689
47764
47422
47609
47914
47867
48010
47841
47690
47863
47864
47753
47694
47863
47806
48174
47529
48171
47798
47798
47685
47326
47888
47507
47894
47771
47751
47866
47633
47740
47798
47849
47740
47689
47854
47741
47842
47272
48191
47756
47812
47756
47486
47957
47649
47989
47934
49358
47764
47937
47608
47995
47598
47720
47770
47777
49844
48051
47724
47661
47710
48325
47871
47223
47718
47718
47877
47652
47781
47780
47729
47908
47677
47731
47780
47792
47785
47731
48059
49156
48429
47671
47773
47551
47555
47669
47769
47772
48176
47783
47773
47772
47771
49858
47985
48051
49340
48219
47496
48269
49189
48091
47584
47656
47916
48412
47992
48812
47757
47906
47978
48648
48202
47814
48411
48745
48739
47636
48027
47399
48084
47807
47816
47903
48014
47532
48015
49217
47939
48175
48170
47659
48973
47818
47820
47936
47590
47933
48259
47752
47523
47421
47695
47372
47811
48141
47754
47870
48095
48658
47872
48175
47761
48207
49419
47760
47772
47770
47778
48045
48057
47894
47450
48046
47483
47716
47772
47767
47756
47760
47756
47808
47766
47752
47811
48533
47797
47810
47701
47758
47869
47702
48229
48045
47581
48542
47926
47641
47712
47480
48084
47753
47803
47358
47798
47794
48631
47655
47654
47708
49233
47807
47756
48118
47811
47751
47759
47803
47752
47751
47762
47811
47752
47843
47703
47804
47764
47753
47753
47815
47744
47801
47808
47709
47789
47976
47819
47480
47803
47743
47807
47749
47205
47525
48327
47778
47778
47734
47788
47787
47777
47781
47737
47783
47783
48052
47775
47774
47766
47766
47764
47764
47763
47760
47767

==> figures/cdf_plot/raw_data/fixed_mps/vgg19_50p.csv <==
44116
45700
45719
43608
43657
43852
43671
45357
43591
43635
43618
44080
43604
43645
43614
43599
43592
43655
43599
43618
43600
43650
43596
44120
43603
43610
43642
43583
43644
43620
43597
43634
43629
43619
44179
43576
43604
43641
43603
43645
43621
43591
43598
43654
43608
43932
48040
45718
45708
45659
45756
45970
45714
45889
47158
45709
45907
45943
45935
45731
45725
46024
46854
45822
45776
45879
45789
45687
45726
45589
46246
45810
45701
45765
45705
45810
45864
46332
45969
46909
45912
45839
45759
46057
45988
46663
45964
45706
45846
45855
45805
45551
45797
45759
46000
45944
45881
45839
46751
45982
46628
45944
46276
46169
45740
46424
46062
46134
45845
45798
45783
45853
47037
45652
45740
45935
45649
46000
45820
45790
46981
45854
45871
45838
45796
45629
45772
46012
47188
45845
45758
45865
46041
46129
45874
46403
46026
45801
46245
45735
45811
45819
46514
45995
46945
45890
45814
45813
45851
46080
46786
45963
45702
45684
45945
45667
45720
47827
45633
45689
45664
45702
45718
45661
45705
45709
45685
45675
45740
45668
45666
45689
45718
45674
45728
45678
45099
45404
45703
46177
45669
45671
45718
45665
45742
45675
45661
46162
45653
45705
45704
45706
45709
45694
45697
45691
45647
45693
45723
45690
45691
45690
45689
45692
45727
45680
45683
45730
45641
44887
47776
47751
50297
47362
47319
47039
47696
47763
47764
47091
47700
47781
47778
47772
47773
47777
47764
47768
47762
47762
48319
47785
47730
47777
47782
47792
47737
47785
47736
47794
47995
47751
47796
47741
47795
47750
47810
47752
47739
47796
47779
47106
47254
47130
47521
47755
47749
47781
47035
47312
47129
47120
47592
47774
47760
47775
47779
47765
47759
47770
47817
47751
48328
47784
47774
47752
47792
47745
47782
47762
47786
47756
47800
47772
47783
47778
47772
47775
47730
47773
47761
47773
47762
47104
47441
47065
47402
47139
47408
47091
47060
47658
47776
48220
47733
47810
47771
47731
47791
47794
47768
47777
47741
47794
47753
47767
47769
47757
47812
47765
47751
47763
47762
47814
47087
47653
47814
47764
47756
47751
47751
47807
47751
47806
47746
48262
47793
47784
47730
47789
47792
47773
47740
47796
47736
48088
47722
47823
47721
47816
47768
47784
47766
47766
47774
47760
47780
47751
47762
47762
47805
47754
47758
47807
47749
47756
47358
47360
47751
47759
47738
47794
47760
47814
47746
47795
47735
48341
47986
47800
47744
47796
47745
47793
47746
47763
47768
47906
47774
47761
47765
47769
47766
47756
47815
47763
47774
47750
47792
47743
47794
47743
47786
47799
47780
47731
47782
47788
47300
47633
47745
47814
47746
47746
47811
47738
47813
47759
48339
47771
47763
47774
47777
47766
47779
47734
47778
47767
47774
47817
47763
47753
47809
47762
47798
47756
47742
47790
47738
47809
47783
47740
47786
47774
47740
47290
47349
47660
47781
47769
48292
47784
47748
47754
47799
47748
47799
47742
47808
47763
48267
47787
47736
47777
47784
47790
47738
47780
47780
47786
47739
47800
47746
47809
47750
47759
47754
47801
47762
47761
47754
47363
47477
47768
47762
47811
47757
47743
47817
47745
47765
47749
48353
47785
47739
47755
47808
47757
47751
47801
47756
47804
47908
47789
47742
47798
47744
47794
47761
47782
47778
47784
47770
47762
47751
47799
47736
47791
47793
47742
47797
47745
47802
47356
47590
47757
47756
47755
47812
47755
47736
47812
47770
47774
48281
47770
47771
47773
47770
47770
47775
47770
47774
47764
47844
47781
47771
47764
47773
47768
47777
47770
47773
47762
47755
47230
47333
47225
47347
47679
47729
47781
47301
47230
47236
47361
47287
47764
47722
47774
47765
47774
47778
47772
47773
48203
47788
47774
47770
47774
47734
47763
47814
47750
47788
47770
47751
47751
47805
47758
47770
47755
47801
47770
47761
47753
47355
47308
47812
47752
47759
47808
47756
47752
47796
47748
47808
48321
47756
47751
47757
48104
47800
47747
47800
47776
47735
47774
47758
47815
47755
47760
47770
47752
47808
47774
47758
47751
47254
47526
47755
47758
47814
47747
47763
47756
47770
47811
48265
47818
47765
47767
47769
47769
47772
47775
47770
47776
47726
48061
47766
47770
47761
47771
47772
47761
47768
47813
47752
47761
47810
47757
47754
47795
47748
47753
47813
47761
47752
47754
47261
47531
47747
47762
47764
47805
47755
47762
47748
47818
48201
47741
47802
47740
47825
47766
47760
47758
47799
47752
47755
48172
47760
47752
47758
47801
47754
47762
47809
47755
47751
47817
47752
47741
47815
47759
47752
47757
47804
47747
47758
47818
47295
47420
47755
47810
47746
47799
47743
47758
47765
47794
48318
47778
47778
47744
47783
47783
47777
47726
47782
47784
48059
47772
47722
47820
47770
47770
47765
47769
47762
47760
47768
47804
46953
47658
49015
47449
46993
46983
47248
47741
46939
46979
46933
47462
47779
47729
47780
47772
47788
47741
47776
46964
47084
47743
47796
47742
47805
47748
47757
47807
47754
47763
47927
47819
47765
47764
47770
47762
47762
47761
47766
47805
47762
47024
47405
47035
47512
47035
46986
47262
46928
46993
47309
47030
47926
47773
47807
47763
47766
47759
47799
47757
47755
47767
48321
47796
47743
47786
47773
47732
47795
47801
47733
47786
47743
47804
47761
47755
47817
47747
47760
47796
47739
47761
47764
46970
46982
47311
46976
47575
46978
47461
47039
47531
46966
47000
47842
47778
47776
47769
47777
47763
47777
47762
47765
47768
48184
47765
47776
47768
47770
47761
47769
47823
47753
47765
47787
47729
47780
47782
47776
47769
47783
47777
47779
47723
47785
46913
47043
47310
46916
47041
47269
46960
46920
47363
47029
47587
47002
47152
47636
47751
47760
47805
47756
47756
47805
47746
48154
47745
47800
47784
47742
47793
47743
47806
47751
47795
47746
47755
46948
46942
47350
46933
46980
47357
47774
47727
47819
47070
47582
46980
46982
47301
46975
46928
47288
46979
46978
47299
48316
47754
47801
47752
47810
47753
47742
47772
47801
47759
48061
47803
47751
47761
47818
47765
47746
47806
47753
47754
47761
47015
47261
46953
46966
47034
47252
46933
46938
47358
46989
46981
47041
47249
47741
47779
47793
46980
46988
47242
46937
46944
47933
47747
47801
47741
47793
47728
47788
47798
47753
47798
47973
47753
47798
47743
47796
47793
47748
47758
47808
47734
47790
46942
47005
47314
47051
47263
47022
47630
46934
46974
47359
47131
47796
47739
47769
47783
47782
47781
47794
47722
47779
47769
47062
47023
46923
47030
47298
47751
47753
47791
46938
47045
47240
47015
46969
46919
47299
46980
46978
47293
46987
46936
47296
46977
47028
47780
47780
47784
47728
47774
47779
47780
47778
48045
47765
47760
47806
47766
47765
47752
47764
47806
47761
47753
46986
46970
47290
46934
47035
22860
25431
27010
26958
25449
26517
24900
24891
24954
24894
24955
24887
24946
24892
24950
24898
24945
24896
24946
24896
24948
23487
24786
24950
24899
24942
24879
24942
24940
24891
24938
24885
24941
24947
24892
24945
24899
24947
24884
24943
24934
23482
24775
24939
24940
24887
24940
24936
24888
24939
24940
24887
24945
24939
24884
24940
24891
24938
24947
24885
24941
23473
24891
24889
24947
24895
24947
24882
24938
24940
24888
24938
24948
24886
24945
24891
24943
23519
26346
31552
37207
38129
38708
38062
38763
38062
38815
38058
38808
38073
38756
38052
38804
38289
38518
38305
38528
38314
38528
38315
38577
38310
38486
38318
38532
38307
38039
38088
38712
38189
38628
38187
38665
38028
38834
38085
38740
38090
38773
38039
39322
39498
39433
39491
39434
39490
39438
39437
39495
39437
39491
39437
38027
38838
38094
38780
38092
38731
38024
38832
38073
38776
38032
38783
38021
38030
38210
38465
38358
38474
38361
38523
38315
38495
38360
38522
38360
38486
38085
38102
38590
38043
38790
38155
38699
38048
38801
38051
38791
38055
38805
38051
39208
38082
38725
38082
38775
38017
38829
39477
38033
38778
38081
38785
38170
38684
38150
38681
38146
38727
38143
38680
38141
38681
38195
38693
38097
38024
38153
38626
38148
38740
38093
38746
38134
38685
38150
38680
38147
38726
38056
39332
37983
38854
38040
38785
38038
38799
38102
38747
38109
38743
37996
39086
39458
38071
38766
38016
38825
38061
38822
38012
38814
38015
38832
38014
38008
38204
38296
38078
38082
38357
38248
38575
38302
38582
38248
38570
38254
39177
38157
38693
38107
38697
38049
38807
38052
38809
38049
38808
38049
38804
38152
38990
38024
38821
38066
38768
38076
38759
38030
38826
38073
38770
38075
38782
38201
38637
38206
38675
38206
38639
38207
38645
38200
38639
38215
38593
38797
38097
38748
38088
38785
38097
38731
38090
38738
38099
38788
38137
38688
38095
39406
39410
39463
39463
39463
39463
39459
39448
39459
39461
39511
39460
38067
38815
38113
38762
38009
38805
38050
38803
38003
38866
38161
38656
38007
38068
38147
38527
38360
38479
38367
38485
38362
38470
38362
38458
38360
38517
38201
39198
38280
38544
38064
38804
38008
38816
38069
38757
38064
38813
38174
39093
39449
38058
38810
39455
39453
39458
39461
38055
38760
39513
39451
39463
38099
38707
38104
38745
38101
38743
38105
38745
38102
38750
38130
38734
38102
38024
38157
38636
38140
38689
38152
38688
38207
38628
38208
38668
38147
38686
38103
39284
38057
38807
38053
38810
27517
30630
31163
31162
29155
28997
29051
29692
29054
29051
29107
29041
29098
29098
29041
29102
29046
29089
29044
29106
29050
29099
29046
29114
29043
27914
28778
29046
29094
29044
29094
29091
29043
29097
29097
29044
29101
29038
29097
29098
29046
29101
27955
28664
29042
29100
29093
29038
29109
29041
29098
29096
29050
29103
29045
29107
29039
29103
29043
27971
28668
29098
29044
29096
29096
29043
29093
29043
29092
29098
29093
29047
29099
29049
29099
29045
27911
28780
29095
29070
29454
32810
37421
41493
44175
45802
47149
45732
45676
45936
45725
45667
45724
45658
45773
45718
45766
45729
45668
45784
45698
45755
45768
45706
46091
45703
45825
45702
45699
45711
45755
45980
45818
45708
45814
45703
45706
45697
45700
45754
45699
45756
45989
45684
45747
45700
45697
45701
45695
45803
45705
45759
45703
45780
45816
45704
45753
45695
45657
45919
45700
45762
45870
45771
45812
45716
45709
45702
45812
45654
45764
45762
45873
45659
45778
45751
45895
45675
45671
45672
45730
45681
45896
45722
45688
45628
45746
45694
45800
45694
45636
45634
45747
45703
45634
45689
45793
45712
45710
45709
45723
45693
45646
45764
45761
45659
45655
45659
45722
45663
45666
45713
45749
45747
45716
45666
45770
45610
45709
45680
45684
45694
45693
45743
45690
45692
45640
45636
45679
45672
45703
45747
46236
47035
45954
46025
46034
46842
46028
45970
46086
46202
46247
45708
45706
45663
45762
45754
45703
45694
45661
45874
45712
45710
45695
45708
45815
45661
46882
46071
46019
47028
46219
45862
45982
47269
45860
45985
45711
45664
45661
45821
45668
45683
45697
45642
45736
45632
45690
45700
45699
45646
45641
45700
45654
45769
45721
45835
46369
45647
45761
45721
45650
45701
45819
46104
45731
45747
45726
45738
45739
45685
45686
45681
45791
45684
45752
45661
45717
45662
45730
45673
45681
45731
45721
45722
45671
45779
45712
45777
45761
45719
45659
45701
45707
45704
45715
45699
45703
45659
45668
45654
45705
45648
45656
45661
45668
45643
45756
45651
45665
45819
45653
45658
45715
45665
45720
45619
45719
45702
45654
45764
45662
45760
45706
45701
45881
45775
47214
45693
45649
45858
45664
45717
45729
45611
45712
45731
45651
45702
45707
45719
45759
45710
45767
45765
45665
45664
45667
45776
45715
45662
45645
45718
45663
45719
45604
45775
45718
45701
45651
45663
45709
45759
45693
45677
45893
45638
45676
45632
45681
45681
45743
45623
45723
45747
45802
45755
45699
45819
45702
45662
45709
45722
45661
46197
45723
45714
45651
45697
22860
25431
27010
26958
25449
26517
24900
24891
24954
24894
24955
24887
24946
24892
24950
24898
24945
24896
24946
24896
24948
23487
24786
24950
24899
24942
24879
24942
24940
24891
24938
24885
24941
24947
24892
24945
24899
24947
24884
24943
24934
23482
24775
24939
24940
24887
24940
24936
24888
24939
24940
24887
24945
24939
24884
24940
24891
24938
24947
24885
24941
23473
24891
24889
24947
24895
24947
24882
24938
24940
24888
24938
24948
24886
24945
24891
24943
23519
26346
31552
37207
38129
38708
38062
38763
38062
38815
38058
38808
38073
38756
38052
38804
38289
38518
38305
38528
38314
38528
38315
38577
38310
38486
38318
38532
38307
38039
38088
38712
38189
38628
38187
38665
38028
38834
38085
38740
38090
38773
38039
39322
39498
39433
39491
39434
39490
39438
39437
39495
39437
39491
39437
38027
38838
38094
38780
38092
38731
38024
38832
38073
38776
38032
38783
38021
38030
38210
38465
38358
38474
38361
38523
38315
38495
38360
38522
38360
38486
38085
38102
38590
38043
38790
38155
38699
38048
38801
38051
38791
38055
38805
38051
39208
38082
38725
38082
38775
38017
38829
39477
38033
38778
38081
38785
38170
38684
38150
38681
38146
38727
38143
38680
38141
38681
38195
38693
38097
38024
38153
38626
38148
38740
38093
38746
38134
38685
38150
38680
38147
38726
38056
39332
37983
38854
38040
38785
38038
38799
38102
38747
38109
38743
37996
39086
39458
38071
38766
38016
38825
38061
38822
38012
38814
38015
38832
38014
38008
38204
38296
38078
38082
38357
38248
38575
38302
38582
38248
38570
38254
39177
38157
38693
38107
38697
38049
38807
38052
38809
38049
38808
38049
38804
38152
38990
38024
38821
38066
38768
38076
38759
38030
38826
38073
38770
38075
38782
38201
38637
38206
38675
38206
38639
38207
38645
38200
38639
38215
38593
38797
38097
38748
38088
38785
38097
38731
38090
38738
38099
38788
38137
38688
38095
39406
39410
39463
39463
39463
39463
39459
39448
39459
39461
39511
39460
38067
38815
38113
38762
38009
38805
38050
38803
38003
38866
38161
38656
38007
38068
38147
38527
38360
38479
38367
38485
38362
38470
38362
38458
38360
38517
38201
39198
38280
38544
38064
38804
38008
38816
38069
38757
38064
38813
38174
39093
39449
38058
38810
39455
39453
39458
39461
38055
38760
39513
39451
39463
38099
38707
38104
38745
38101
38743
38105
38745
38102
38750
38130
38734
38102
38024
38157
38636
38140
38689
38152
38688
38207
38628
38208
38668
38147
38686
38103
39284
38057
38807
38053
38810
27517
30630
31163
31162
29155
28997
29051
29692
29054
29051
29107
29041
29098
29098
29041
29102
29046
29089
29044
29106
29050
29099
29046
29114
29043
27914
28778
29046
29094
29044
29094
29091
29043
29097
29097
29044
29101
29038
29097
29098
29046
29101
27955
28664
29042
29100
29093
29038
29109
29041
29098
29096
29050
29103
29045
29107
29039
29103
29043
27971
28668
29098
29044
29096
29096
29043
29093
29043
29092
29098
29093
29047
29099
29049
29099
29045
27911
28780
29095
29070
29454
32810
37421
41493
44175
45802
47149
45732
45676
45936
45725
45667
45724
45658
45773
45718
45766
45729
45668
45784
45698
45755
45768
45706
46091
45703
45825
45702
45699
45711
45755
45980
45818
45708
45814
45703
45706
45697
45700
45754
45699
45756
45989
45684
45747
45700
45697
45701
45695
45803
45705
45759
45703
45780
45816
45704
45753
45695
45657
45919
45700
45762
45870
45771
45812
45716
45709
45702
45812
45654
45764
45762
45873
45659
45778
45751
45895
45675
45671
45672
45730
45681
45896
45722
45688
45628
45746
45694
45800
45694
45636
45634
45747
45703
45634
45689
45793
45712
45710
45709
45723
45693
45646
45764
45761
45659
45655
45659
45722
45663
45666
45713
45749
45747
45716
45666
45770
45610
45709
45680
45684
45694
45693
45743
45690
45692
45640
45636
45679
45672
45703
45747
46236
47035
45954
46025
46034
46842
46028
45970
46086
46202
46247
45708
45706
45663
45762
45754
45703
45694
45661
45874
45712
45710
45695
45708
45815
45661
46882
46071
46019
47028
46219
45862
45982
47269
45860
45985
45711
45664
45661
45821
45668
45683
45697
45642
45736
45632
45690
45700
45699
45646
45641
45700
45654
45769
45721
45835
46369
45647
45761
45721
45650
45701
45819
46104
45731
45747
45726
45738
45739
45685
45686
45681
45791
45684
45752
45661
45717
45662
45730
45673
45681
45731
45721
45722
45671
45779
45712
45777
45761
45719
45659
45701
45707
45704
45715
45699
45703
45659
45668
45654
45705
45648
45656
45661
45668
45643
45756
45651
45665
45819
45653
45658
45715
45665
45720
45619
45719
45702
45654
45764
45662
45760
45706
45701
45881
45775
47214
45693
45649
45858
45664
45717
45729
45611
45712
45731
45651
45702
45707
45719
45759
45710
45767
45765
45665
45664
45667
45776
45715
45662
45645
45718
45663
45719
45604
45775
45718
45701
45651
45663
45709
45759
45693
45677
45893
45638
45676
45632
45681
45681
45743
45623
45723
45747
45802
45755
45699
45819
45702
45662
45709
45722
45661
46197
45723
45714
45651
45697

==> figures/cdf_plot/raw_data/temporal_sharing/alexnet_latency.csv <==
3611
18726
10379
14734
14790
18201
14518
14577
15014
16261
16449
16647
12458
14518
16597
12455
16641
14503
14572
14578
14504
14692
16408
12848
14521
16253
14561
14519
14578
12932
16146
16566
12732
16361
14527
14619
14407
14577
15023
14123
14449
16584
14580
14509
14634
16506
12437
14912
16257
14520
14562
14508
14804
14288
16636
14514
16639
12432
14520
14805
14285
16649
14520
14524
14512
14857
16311
12787
16290
14690
16465
14531
16631
14506
14557
14522
16640
12454
16581
14567
14518
14560
14523
16577
14557
14851
16314
14514
14517
16633
12437
14638
16525
14640
14439
14519
14585
14509
16638
14525
16583
12493
14913
16205
14522
14585
14517
14745
14348
16582
15027
14075
14506
14749
16418
14503
14570
14503
12838
16258
14743
16416
12672
14705
16195
12516
16568
14889
14210
14528
16562
14552
12743
16340
14524
14939
14144
14714
16446
12500
16562
14539
15220
13827
16606
14539
12768
16329
15121
16048
12418
14603
16555
13045
16046
14662
15280
13632
15118
16041
13389
15696
14539
15058
14312
16330
14495
12455
15187
16095
15182
13794
14525
15633
13455
15127
15996
14951
12698
15507
15019
14540
15650
14538
15645
13675
15405
14779
14150
14828
15471
15359
14129
15084
14704
13277
16625
15473
15703
13335
14523
15705
13451
15645
15575
15574
13388
15694
14896
14144
15473
14660
16160
13221
15835
16627
10985
15961
14648
16520
13226
15848
14517
14533
15339
15843
14761
14291
16624
14534
13336
15745
16576
14577
14533
14594
16520
13045
14754
15847
15044
14015
14714
16406
12464
15054
15062
15955
14533
14532
14545
14543
14489
16624
14548
12557
16521
15095
13967
16632
14531
15047
14030
14602
15057
16286
14252
15225
13862
16577
14541
14573
12781
16281
14941
14139
15100
14536
16071
13464
15767
15129
13730
14956
16222
14549
14484
14896
14940
13798
16623
14719
15599
13291
15005
16122
12932
16168
15519
15589
12937
15254
15479
14497
14556
15470
15654
14542
14554
15249
12188
16117
14901
15842
13352
15407
14556
13676
16124
15864
15306
13785
14557
15368
14206
16062
14543
14552
14560
14494
15537
13564
14836
15422
15654
14309
15467
14662
13570
15360
15709
15690
13645
14614
14962
13863
17078
14491
14583
14534
14498
16632
12460
16623
14523
15157
13880
15118
16070
12450
15111
16017
16636
12474
15115
14146
16389
14948
16184
14550
14535
14556
16616
12422
14554
14884
14202
14492
14951
16237
12916
14843
16015
12855
16223
15375
15774
12440
15254
16054
14350
14569
14502
16617
12702
16397
14516
14554
13367
15667
14634
14448
14573
14500
14559
14509
16619
14684
14388
14551
15364
13706
15429
15718
14538
13385
15709
15469
13680
15468
14493
15649
13390
15760
15470
13496
15521
15821
15302
14540
14953
15231
13385
15698
14785
16331
12742
15309
15593
13893
15251
15407
13968
13455
15427
15407
13969
14371
15809
16503
13465
15596
16629
12459
14897
15185
16112
14025
14539
15014
14255
15409
15594
15362
13614
15183
15991
14538
14778
16371
14551
14495
14560
16621
12694
14823
16056
15303
13794
15128
14422
14606
14603
16544
14540
14533
14521
14546
12932
16170
16612
14522
12435
15056
16109
14542
14538
14538
16611
12646
16382
14659
14462
14551
16557
14546
14530
14609
14647
14362
16605
14713
16455
12469
16567
14569
13512
15709
16508
14649
14432
14846
15013
13977
14299
16608
14498
13846
15249
15534
12455
16107
15197

==> figures/cdf_plot/raw_data/temporal_sharing/mobilenet_latency.csv <==
6206
14579
14511
16589
16630
14519
14737
16430
16619
14911
14126
14575
14918
14136
14970
14404
16310
14567
14508
14519
16635
12627
14627
16370
12717
16357
14519
14561
14519
16635
12454
16581
14522
14567
14524
14522
14801
14295
16624
12949
16088
14562
14526
16629
12439
14522
16644
14523
14564
14518
14619
14460
14638
16517
14799
14271
14523
14634
14453
15022
16089
14585
14508
14522
16642
12570
16514
14514
14905
16256
16577
14578
12717
16357
14800
14238
14860
16289
14576
14506
14523
16629
14567
14511
15022
16140
14529
16629
12436
14523
16635
14528
14551
14522
14529
14553
14801
16360
16587
12435
14702
16481
12906
16149
14971
14180
14460
16636
14810
14235
14561
14526
16581
14569
14516
14577
12544
16476
14578
16583
12451
14853
15127
13523
15497
15780
15223
13853
14946
16177
12633
16452
14526
14547
14539
14544
16619
12945
16109
14542
14935
14165
16618
14518
12539
15299
15932
15234
13751
14481
16613
12575
16448
14551
15110
13971
14783
16383
13047
15997
14538
14996
14083
16615
14551
12443
14843
16326
15008
14031
14780
15155
13689
14777
15410
15543
12926
15274
15367
13951
15640
15250
15402
13572
15472
14885
14205
14662
15587
14952
14366
15246
15643
12449
15979
15654
15359
13568
15110
15702
13393
15653
15458
15810
12748
16221
14659
14424
15062
14897
15003
14190
16190
15149
13897
14525
14533
16635
13108
15966
14516
14523
15110
16076
14533
14522
15102
16065
13105
15974
16580
14574
13223
15849
16579
12823
16231
14527
14825
14296
14596
15165
13829
14884
14969
16184
13064
16018
14527
13129
15954
16630
14486
12500
15110
16301
14243
15160
16007
14706
14366
14541
15106
16000
14538
15049
14039
15054
16122
14766
12429
16394
14657
14416
14772
14641
16297
13278
15772
14947
14205
14714
15475
15424
14543
14721
14594
14263
15651
15585
15355
13762
14539
15648
13462
16459
15291
14897
13577
15428
15596
13684
15656
15012
15829
13671
15420
14954
12422
15313
15645
15685
13459
15608
14534
13335
16174
16220
15243
12745
15590
15018
14322
15430
15481
14489
13743
15377
15243
13801
14772
15310
15600
14540
15283
15884
12466
15305
15822
15465
13592
14897
14910
13811
15467
16289
14772
14291
14489
15054
14037
16624
14528
14714
14389
14944
16187
12636
14757
16188
15113
13995
14938
14155
16557
14675
16521
12976
16078
14540
14896
14141
14555
14723
14363
14551
14666
16462
12642
16570
13314
13784
16565
15088
16066
12439
15026
16116
13260
15833
14794
14892
13897
15424
15720
13193
14617
15787
14576
13193
15885
14971
12835
15770
16610
14626
14447
14549
15080
14006
15193
15949
14797
13155
15063
15369
14317
15465
14538
15062
13462
16280
15409
14020
15069
15707
15415
13965
15298
15518
13387
15650
14655
16507
13383
14542
15073
14028
15659
15460
14023
13061
15658
15403
13910
15194
15034
15361
14322
16058
15423
12464
15705
15355
16063
14256
14953
14477
14202
15296
15815
15299
13793
14951
15236
14442
15589
16614
14542
13503
15547
15643
13450
14826
15229
15994
14200
14905
15119
14128
14660
16490
14543
14532
14523
14545
12863
16180
14936
16218
12468
14945
16221
12754
16278
14534
16617
12479
16604
14552
14536
14533
15091
16062
14529
14552
14537
14530
14995
16166
15051
14276
14758
16167
13000
16170
15342
15691
13278
15771
15355
13751
15177
14538
15389
14028
15598
15013
12978
15761
15532
12800

==> figures/cdf_plot/raw_data/temporal_sharing/resnet50.csv <==
27030
31161
31152
31114
39491
35302
37593
45501
43679
43513
45719
43721
49863
53856
49860
54037
49824
53989
51924
51927
49881
53962
46048
51596
54010
49857
47716
43842
53773
49984
53885
51935
51907
50047
55917
49810
51919
51939
51951
49823
54234
49709
53938
50498
53316
50929
52981
50613
53183
50258
53615
50343
53504
50166
52755
50802
53067
50740
53110
51905
52184
51652
52889
51539
54025
49797
52609
51412
53853
51916
54096
50260
53520
50171
52336
51498
54038
50176
45441
53928
49827
54030
49839
53964
49891
53979
51055
52798
51905
52693
51174
52265
50986
52503
51958
53251
49851
54020
50013
53806
50998
52000
51288
54028
50439
53370
50535
45046
54473
49705
51598
51880
52088
51949
52726
49897
53210
49779
52217
51694
53924
49854
53066
50806
53977
50813
54026
50972
52195
49550
53984
50345
53763
51630
53449
50526
53642
51644
54002
50569
53821
49830
52115
49977
53934
51688
53990
49889
53962
51925
52432
51467
54027
49848
52888
47771
29083
30144
29608
29532
30202
21243
23307
22857
29642
27770
26218
25272
25463
24897
26138
29050
29105
29723
30487
29088
29780
30429
29097
29568
29102
31134
29096
24909
24920
29090
27000
23210
22464
21087
30830
29084
24901
24940
24902
25310
30785
29059
29298
24724
25513
24597
25484
24971
30256
29374
24632
25433
24639
25426
30413
29079
29542
24802
25480
24425
25524
24755
30311
29250
24813
25985
24912
24925
29201
29356
30742
29078
29086
30197
26795
25098
24871
26216
28199
29924
29762
29257
25042
23062
22216
24935
29071
31158
29072
29078
31159
29078
29415
29343
24677
26631
24926
29081
29238
29184
25560
24552
26553
24943
29155
29259
24763
25453
24546
25447
24781
30480
29355
24826
25446
24599
25275
30453
29053
29478
24686
25753
24425
25467
24965
30064
30076
28580
25588
24733
25200
24635
29069
30191
29357
25633
24908
25502
24910
25838
26083
24951
24905
24907
25083
29100
30950
29112
24966
25474
24407
25194
29281
30577
29057
29878
28870
26937
23170
22519
24914
29567
24437
25422
24479
25249
29119
30746
29065
24943
24919
24908
24908
24940
29673
29131
30488
29089
24916
24941
24919
25001
29023
25701
24259
25560
24151
31163
29035
29664
28762
25714
24444
25470
24922
29071
30033
29077
25319
24526
25436
24422
26045
29072
30027
29131
25979
24031
25814
24266
28928
26287
24956
24917
24903
24914
29082
29993
29048
26136
24903
24909

==> figures/cdf_plot/raw_data/temporal_sharing/vgg19.csv <==
82877
91095
83066
81023
78967
83100
80926
83093
81021
81016
81432
82663
85157
80976
83072
83092
79395
82605
83086
80994
83136
80975
81010
81002
80987
83104
79847
82598
81289
82362
81034
79843
82384
81174
82677
80995
83347
80995
80561
82986
81726
84365
81327
82767
81360
79440
83062
83114
82565
80999
80037
82750
81262
83325
81053
82645
80115
82382
81866
80403
83561
81043
82869
81011
80979
83080
81226
81262
80838
80878
83083
81035
80984
80998
82298
81051
81123
83723
80982
82051
79988
84536
81014
81006
83708
81006
82449
81580
81019
81177
82899
81279
82811
83126
80983
81980
65827
45868
47762
47613
55771
51776
47398
45711
45660
47775
45703
47770
45744
47707
45826
46038
47810
45672
45703
46290
47167
47786
45696
45736
47734
45663
45693
45712
47771
45702
45686
45716
47739
45682
45741
45690
47750
45100
46303
45077
47539
46090
47654
45704
47581
45702
47790
45703
48366
45991
47470
45910
48048
45802
47167
46271
45723
47161
46374
45598
45861
45649
47431
45753
45419
46092
47628
45749
45407
47773
45629
45737
45685
47803
45958
45472
45626
46741
45860
46553
47233
45654
47773
44496
51099
49808
50882
51665
49775
51220
50402
49875
50226
49954
51383
49895
51934
49815
49882
49806
49886
49817
51928
49921
50143
49974
49654
50267
51213
49834
49084
52023
49918
50458
49856
49860
50295
50506
49849
51930
50448
49823
49920
49936
50272
45117
22818
25005
29020
35310
38067
41348
39364
39430
39490
39429
39495
39440
39441
39488
39440
39497
39435
39495
39437
38292
38545
38229
38598
38122
38764
38224
38597
38227
38649
38234
38600
38171
38164
38291
38224
38232
38603
38219
38644
38216
38649
38232
38598
38221
38604
38166
39238
38219
38648
38120
38707
39465
38126
38710
39469
38122
38716
38171
39021
39432
39475
39439
39483
39436
38143
38736
39431
39491
39433
39485
38146
38705
38176
38649
38234
38612
38231
38599
38229
38668
38235
38603
38174
38652
38758
38120
38701
38216
38655
38463
38446
38327
38437
38123
38710
38224
38646
38129
39242
39457
39462
39462
39455
39468
39467
39465
38116
38706
39465
38124
38961
38080
38769
38105
38713
38182
38664
38185
38667
38137
38715
38133
38710
38370
38497
38337
38497
38326
38500
38338
38556
38341
38495
38336
38496
38336
38159
38173
38435
38182
38700
38179
38648
38121
38708
38128
38755
38066
38762
38202
39170
39484
39435
39072
38238
38567
38140
38726
38194
38675
38186
38662
38271
39039
39475
39461
39458
39454
39457
39451
39460
39512
39451
39454
38141
38713
38183
38653
38290
38545
38156
38697
38108
38755
38165
38701
38167
38316
38176
38257
38206
38531
38267
38605
38213
38619
38246
38624
38244
38607
38101
39296
38168
38702
38169
38698
39459
39444
38164
38699
39454
38117
38700
38282
38856
38164
38697
39449
38159
38701
39443
39455
39457
39497
38162
38650
38265
38617
38234
38604
38243
38610
38241
38602
38241
38611
38236
38611
38239
38192
38137
38443
38135
38759
38151
38668
38141
38676
38151
38742
38154
38680
38198
39245
39455
39451
39452
39457
39459
39461
39451
39512
39456
39456
39457
38140
38774
38196
38674
38192
38664
38295
38551
38342
38496
38126
38718
38293
38544
38492
38386
38442
38393
38448
38394
38443
38394
38443
38406
38439
38394
39047
38223
38591
38166
38697
38285
38546
38174
38707
38223
38595
38180
38656
38061
39256
39472
39470
39473
39475
39417
39477
39469
39457
39469
39477
39420
38191
38677

==> figures/fairness/throughput.csv <==
#model,Max-min,ST-FD,Temporal,God-Mode
"Alexnet",1320,1120,640,1280
"R-50",282,361,160,400
"V-19",160,161,160,165

==> figures/fairness/throughput_4.csv <==
#model,Max-min,ST-FD,Temporal,max-thpt
"Alexnet",880,851,160,1040
"Mobilenet",960,848,160,860
"ResNet-50",400,432,160,400
"VGG-19",160,163,80,160

==> figures/fairness/time_csv.csv <==
74,84,110
98,84,110
122,84,110
146,84,110
146,84,110
146,84,110
149,84,110
149,84,110
149,84,110
149,84,110
149,84,110
149,84,110
257,168,220
281,168,220
305,168,220
329,168,220
329,168,220
329,168,220
329,168,220
329,168,220
329,168,220
329,168,220
329,168,220
329,168,220
437,252,330
461,252,330
485,252,330
509,252,330
509,252,330
509,252,330
509,252,330
509,252,330
509,252,330
509,252,330
509,252,330
509,252,330
617,336,440
641,336,440
665,336,440
689,336,440
689,336,440
689,336,440
689,336,440
689,336,440
689,336,440
689,336,440
689,336,440
689,336,440
797,420,550
821,420,550
845,420,550
869,420,550
869,420,550
869,420,550
869,420,550
869,420,550
869,420,550
869,420,550
869,420,550
869,420,550
977,504,660
1001,504,660
1025,504,660
1049,504,660
1049,504,660
1049,504,660
1049,504,660
1049,504,660
1049,504,660
1049,504,660
1049,504,660
1049,504,660
1157,588,770
1181,588,770
1205,588,770
1229,588,770
1229,588,770
1229,588,770
1229,588,770
1229,588,770
1229,588,770
1229,588,770
1229,588,770
1229,588,770
1337,672,880
1361,672,880
1385,672,880
1409,672,880
1409,672,880
1409,672,880
1409,672,880
1409,672,880
1409,672,880
1409,672,880
1409,672,880
1409,672,880
1517,756,990
1541,756,990
1565,756,990
1589,756,990
1589,756,990
1589,756,990
1589,756,990
1589,756,990
1589,756,990
1589,756,990
1589,756,990
1589,756,990
1697,840,1100
1721,840,1100
1745,840,1100
1769,840,1100
1769,840,1100
1769,840,1100
1769,840,1100
1769,840,1100
1769,840,1100
1769,840,1100
1769,840,1100
1769,840,1100
1877,924,1210
1901,924,1210
1925,924,1210
1949,924,1210
1949,924,1210
1949,924,1210
1949,924,1210
1949,924,1210
1949,924,1210
1949,924,1210
1949,924,1210
1949,924,1210
2057,1008,1320
2081,1008,1320
2105,1008,1320
2129,1008,1320
2129,1008,1320
2129,1008,1320
2129,1008,1320
2129,1008,1320
2129,1008,1320
2129,1008,1320
2129,1008,1320
2129,1008,1320
2237,1092,1430
2261,1092,1430
2285,1092,1430
2309,1092,1430
2309,1092,1430
2309,1092,1430
2309,1092,1430
2309,1092,1430
2309,1092,1430
2309,1092,1430
2309,1092,1430
2309,1092,1430
2417,1176,1540
2441,1176,1540
2465,1176,1540
2489,1176,1540
2489,1176,1540
2489,1176,1540
2489,1176,1540
2489,1176,1540
2489,1176,1540
2489,1176,1540
2489,1176,1540
2489,1176,1540
2597,1260,1650
2621,1260,1650
2645,1260,1650
2669,1260,1650
2669,1260,1650
2669,1260,1650
2669,1260,1650
2669,1260,1650
2669,1260,1650
2669,1260,1650
2669,1260,1650
2669,1260,1650
2777,1344,1760
2801,1344,1760
2825,1344,1760
2849,1344,1760
2849,1344,1760
2849,1344,1760
2849,1344,1760
2849,1344,1760
2849,1344,1760
2849,1344,1760
2849,1344,1760
2849,1344,1760
2957,1428,1870
2981,1428,1870
3005,1428,1870
3029,1428,1870
3029,1428,1870
3029,1428,1870
3029,1428,1870
3029,1428,1870
3029,1428,1870
3029,1428,1870
3029,1428,1870
3029,1428,1870
3137,1512,1980
3161,1512,1980
3185,1512,1980
3209,1512,1980
3209,1512,1980
3209,1512,1980
3209,1512,1980
3209,1512,1980
3209,1512,1980
3209,1512,1980
3209,1512,1980
3209,1512,1980
3317,1596,2090
3341,1596,2090
3365,1596,2090
3389,1596,2090
3389,1596,2090
3389,1596,2090
3389,1596,2090
3389,1596,2090
3389,1596,2090
3389,1596,2090
3389,1596,2090
3389,1596,2090
3497,1680,2200
3521,1680,2200
3545,1680,2200
3569,1680,2200
3569,1680,2200
3569,1680,2200
3569,1680,2200
3569,1680,2200
3569,1680,2200
3569,1680,2200
3569,1680,2200
3569,1680,2200
3677,1764,2310
3701,1764,2310
3725,1764,2310
3749,1764,2310
3749,1764,2310
3749,1764,2310
3749,1764,2310
3749,1764,2310
3749,1764,2310
3749,1764,2310
3749,1764,2310
3749,1764,2310
3857,1848,2420
3881,1848,2420
3905,1848,2420
3929,1848,2420
3929,1848,2420
3929,1848,2420
3929,1848,2420
3929,1848,2420
3929,1848,2420
3929,1848,2420
3929,1848,2420
3929,1848,2420
4037,1932,2530
4061,1932,2530
4085,1932,2530
4109,1932,2530
4109,1932,2530
4109,1932,2530
4109,1932,2530
4109,1932,2530
4109,1932,2530
4109,1932,2530
4109,1932,2530
4109,1932,2530
4217,2016,2640
4241,2016,2640
4265,2016,2640
4289,2016,2640
4289,2016,2640
4289,2016,2640
4289,2016,2640
4289,2016,2640
4289,2016,2640
4289,2016,2640
4289,2016,2640
4289,2016,2640
4397,2100,2750
4421,2100,2750
4445,2100,2750
4469,2100,2750
4469,2100,2750
4469,2100,2750
4469,2100,2750
4469,2100,2750
4469,2100,2750
4469,2100,2750
4469,2100,2750
4469,2100,2750
4577,2184,2860
4601,2184,2860
4625,2184,2860
4649,2184,2860
4649,2184,2860
4649,2184,2860
4649,2184,2860
4649,2184,2860
4649,2184,2860
4649,2184,2860
4649,2184,2860
4649,2184,2860
4757,2268,2970
4781,2268,2970
4805,2268,2970
4829,2268,2970
4829,2268,2970
4829,2268,2970
4829,2268,2970
4829,2268,2970
4829,2268,2970
4829,2268,2970
4829,2268,2970
4829,2268,2970
4937,2352,3080
4961,2352,3080
4985,2352,3080
5009,2352,3080
5009,2352,3080
5009,2352,3080
5009,2352,3080
5009,2352,3080
5009,2352,3080
5009,2352,3080
5009,2352,3080
5009,2352,3080
5117,2436,3190
5141,2436,3190
5165,2436,3190
5189,2436,3190
5189,2436,3190
5189,2436,3190
5189,2436,3190
5189,2436,3190
5189,2436,3190
5189,2436,3190
5189,2436,3190
5189,2436,3190
5297,2520,3300
5321,2520,3300
5345,2520,3300
5369,2520,3300
5369,2520,3300
5369,2520,3300
5369,2520,3300
5369,2520,3300
5369,2520,3300
5369,2520,3300
5369,2520,3300
5369,2520,3300
5477,2604,3410
5501,2604,3410
5525,2604,3410
5549,2604,3410
5549,2604,3410
5549,2604,3410
5549,2604,3410
5549,2604,3410
5549,2604,3410
5549,2604,3410
5549,2604,3410
5549,2604,3410
5657,2688,3520
5681,2688,3520
5705,2688,3520
5729,2688,3520
5729,2688,3520
5729,2688,3520
5729,2688,3520
5729,2688,3520
5729,2688,3520
5729,2688,3520
5729,2688,3520
5729,2688,3520
5837,2772,3630
5861,2772,3630
5885,2772,3630
5909,2772,3630
5909,2772,3630
5909,2772,3630
5909,2772,3630
5909,2772,3630
5909,2772,3630
5909,2772,3630
5909,2772,3630
5909,2772,3630
6017,2856,3740
6041,2856,3740
6065,2856,3740
6089,2856,3740
6089,2856,3740
6089,2856,3740
6089,2856,3740
6089,2856,3740
6089,2856,3740
6089,2856,3740
6089,2856,3740
6089,2856,3740
6197,2940,3850
6221,2940,3850
6245,2940,3850
6269,2940,3850
6269,2940,3850
6269,2940,3850
6269,2940,3850
6269,2940,3850
6269,2940,3850
6269,2940,3850
6269,2940,3850
6269,2940,3850
6377,3024,3960
6401,3024,3960
6425,3024,3960
6449,3024,3960
6449,3024,3960
6449,3024,3960
6449,3024,3960
6449,3024,3960
6449,3024,3960
6449,3024,3960
6449,3024,3960
6449,3024,3960
6557,3108,4070
6581,3108,4070
6605,3108,4070
6629,3108,4070
6629,3108,4070
6629,3108,4070
6629,3108,4070
6629,3108,4070
6629,3108,4070
6629,3108,4070
6629,3108,4070
6629,3108,4070
6737,3192,4180
6761,3192,4180
6785,3192,4180
6809,3192,4180
6809,3192,4180
6809,3192,4180
6809,3192,4180
6809,3192,4180
6809,3192,4180
6809,3192,4180
6809,3192,4180
6809,3192,4180
6917,3276,4290
6941,3276,4290
6965,3276,4290
6989,3276,4290
6989,3276,4290
6989,3276,4290
6989,3276,4290
6989,3276,4290
6989,3276,4290
6989,3276,4290
6989,3276,4290
6989,3276,4290
7097,3360,4400
7121,3360,4400
7145,3360,4400
7169,3360,4400
7169,3360,4400
7169,3360,4400
7169,3360,4400
7169,3360,4400
7169,3360,4400
7169,3360,4400
7169,3360,4400
7169,3360,4400
7277,3444,4510
7301,3444,4510
7325,3444,4510
7349,3444,4510
7349,3444,4510
7349,3444,4510
7349,3444,4510
7349,3444,4510
7349,3444,4510
7349,3444,4510
7349,3444,4510
7349,3444,4510
7457,3528,4620
7481,3528,4620
7505,3528,4620
7529,3528,4620
7529,3528,4620
7529,3528,4620
7529,3528,4620
7529,3528,4620
7529,3528,4620
7529,3528,4620
7529,3528,4620
7529,3528,4620
7637,3612,4730
7661,3612,4730
7685,3612,4730
7709,3612,4730
7709,3612,4730
7709,3612,4730
7709,3612,4730
7709,3612,4730
7709,3612,4730
7709,3612,4730
7709,3612,4730
7709,3612,4730
7817,3696,4840
7841,3696,4840
7865,3696,4840
7889,3696,4840
7889,3696,4840
7889,3696,4840
7889,3696,4840
7889,3696,4840
7889,3696,4840
7889,3696,4840
7889,3696,4840
7889,3696,4840
7997,3780,4950
8021,3780,4950
8045,3780,4950
8069,3780,4950
8069,3780,4950
8069,3780,4950
8069,3780,4950
8069,3780,4950
8069,3780,4950
8069,3780,4950
8069,3780,4950
8069,3780,4950
8177,3864,5060
8201,3864,5060
8225,3864,5060
8249,3864,5060
8249,3864,5060
8249,3864,5060
8249,3864,5060
8249,3864,5060
8249,3864,5060
8249,3864,5060
8249,3864,5060
8249,3864,5060
8357,3948,5170
8381,3948,5170
8405,3948,5170
8429,3948,5170
8429,3948,5170
8429,3948,5170
8429,3948,5170
8429,3948,5170
8429,3948,5170
8429,3948,5170
8429,3948,5170
8429,3948,5170
8537,4032,5280
8561,4032,5280
8585,4032,5280
8609,4032,5280
8609,4032,5280
8609,4032,5280
8609,4032,5280
8609,4032,5280
8609,4032,5280
8609,4032,5280
8609,4032,5280
8609,4032,5280
8717,4116,5390
8741,4116,5390
8765,4116,5390
8789,4116,5390
8789,4116,5390
8789,4116,5390
8789,4116,5390
8789,4116,5390
8789,4116,5390
8789,4116,5390
8789,4116,5390
8789,4116,5390
8897,4200,5500
8921,4200,5500
8945,4200,5500
8969,4200,5500
8969,4200,5500
8969,4200,5500
8969,4200,5500
8969,4200,5500
8969,4200,5500
8969,4200,5500
8969,4200,5500
8969,4200,5500
9077,4284,5610
9101,4284,5610
9125,4284,5610
9149,4284,5610
9149,4284,5610
9149,4284,5610
9149,4284,5610
9149,4284,5610
9149,4284,5610
9149,4284,5610
9149,4284,5610
9149,4284,5610
9257,4368,5720
9281,4368,5720
9305,4368,5720
9329,4368,5720
9329,4368,5720
9329,4368,5720
9329,4368,5720
9329,4368,5720
9329,4368,5720
9329,4368,5720
9329,4368,5720
9329,4368,5720
9437,4452,5830
9461,4452,5830
9485,4452,5830
9509,4452,5830
9509,4452,5830
9509,4452,5830
9509,4452,5830
9509,4452,5830
9509,4452,5830
9509,4452,5830
9509,4452,5830
9509,4452,5830
9617,4536,5940
9641,4536,5940
9665,4536,5940
9689,4536,5940
9689,4536,5940
9689,4536,5940
9689,4536,5940
9689,4536,5940
9689,4536,5940
9689,4536,5940
9689,4536,5940
9689,4536,5940
9797,4620,6050
9821,4620,6050
9845,4620,6050
9869,4620,6050
9869,4620,6050
9869,4620,6050
9869,4620,6050
9869,4620,6050
9869,4620,6050
9869,4620,6050
9869,4620,6050
9869,4620,6050
9977,4704,6160
10001,4704,6160
10025,4704,6160
10049,4704,6160
10049,4704,6160
10049,4704,6160
10049,4704,6160
10049,4704,6160
10049,4704,6160
10049,4704,6160
10049,4704,6160
10049,4704,6160
10157,4788,6270
10181,4788,6270
10205,4788,6270
10229,4788,6270
10229,4788,6270
10229,4788,6270
10229,4788,6270
10229,4788,6270
10229,4788,6270
10229,4788,6270
10229,4788,6270
10229,4788,6270
10337,4872,6380
10361,4872,6380
10385,4872,6380
10409,4872,6380
10409,4872,6380
10409,4872,6380
10409,4872,6380
10409,4872,6380
10409,4872,6380
10409,4872,6380
10409,4872,6380
10409,4872,6380
10517,4956,6490
10541,4956,6490
10565,4956,6490
10589,4956,6490
10589,4956,6490
10589,4956,6490
10589,4956,6490
10589,4956,6490
10589,4956,6490
10589,4956,6490
10589,4956,6490
10589,4956,6490
10697,5040,6600
10721,5040,6600
10745,5040,6600
10769,5040,6600
10769,5040,6600
10769,5040,6600
10769,5040,6600
10769,5040,6600
10769,5040,6600
10769,5040,6600
10769,5040,6600
10769,5040,6600
10877,5124,6710
10901,5124,6710
10925,5124,6710
10949,5124,6710
10949,5124,6710
10949,5124,6710
10949,5124,6710
10949,5124,6710
10949,5124,6710
10949,5124,6710
10949,5124,6710
10949,5124,6710
11057,5208,6820
11081,5208,6820
11105,5208,6820
11129,5208,6820
11129,5208,6820
11129,5208,6820
11129,5208,6820
11129,5208,6820
11129,5208,6820
11129,5208,6820
11129,5208,6820
11129,5208,6820
11237,5292,6930
11261,5292,6930
11285,5292,6930
11309,5292,6930
11309,5292,6930
11309,5292,6930
11309,5292,6930
11309,5292,6930
11309,5292,6930
11309,5292,6930
11309,5292,6930
11309,5292,6930
11417,5376,7040
11441,5376,7040
11465,5376,7040
11489,5376,7040
11489,5376,7040
11489,5376,7040
11489,5376,7040
11489,5376,7040
11489,5376,7040
11489,5376,7040
11489,5376,7040
11489,5376,7040
11597,5460,7150
11621,5460,7150
11645,5460,7150
11669,5460,7150
11669,5460,7150
11669,5460,7150
11669,5460,7150
11669,5460,7150
11669,5460,7150
11669,5460,7150
11669,5460,7150
11669,5460,7150
11777,5544,7260
11801,5544,7260
11825,5544,7260
11849,5544,7260
11849,5544,7260
11849,5544,7260
11849,5544,7260
11849,5544,7260
11849,5544,7260
11849,5544,7260
11849,5544,7260
11849,5544,7260
11957,5628,7370
11981,5628,7370
12005,5628,7370
12029,5628,7370
12029,5628,7370
12029,5628,7370
12029,5628,7370
12029,5628,7370
12029,5628,7370
12029,5628,7370
12029,5628,7370
12029,5628,7370
12137,5712,7480
12161,5712,7480
12185,5712,7480
12209,5712,7480
12209,5712,7480
12209,5712,7480
12209,5712,7480
12209,5712,7480
12209,5712,7480
12209,5712,7480
12209,5712,7480
12209,5712,7480
12317,5796,7590
12341,5796,7590
12365,5796,7590
12389,5796,7590
12389,5796,7590
12389,5796,7590
12389,5796,7590
12389,5796,7590
12389,5796,7590
12389,5796,7590
12389,5796,7590
12389,5796,7590
12497,5880,7700
12521,5880,7700
12545,5880,7700
12569,5880,7700
12569,5880,7700
12569,5880,7700
12569,5880,7700
12569,5880,7700
12569,5880,7700
12569,5880,7700
12569,5880,7700
12569,5880,7700
12677,5964,7810
12701,5964,7810
12725,5964,7810
12749,5964,7810
12749,5964,7810
12749,5964,7810
12749,5964,7810
12749,5964,7810
12749,5964,7810
12749,5964,7810
12749,5964,7810
12749,5964,7810
12857,6048,7920
12881,6048,7920
12905,6048,7920
12929,6048,7920
12929,6048,7920
12929,6048,7920
12929,6048,7920
12929,6048,7920
12929,6048,7920
12929,6048,7920
12929,6048,7920
12929,6048,7920
13037,6132,8030
13061,6132,8030
13085,6132,8030
13109,6132,8030
13109,6132,8030
13109,6132,8030
13109,6132,8030
13109,6132,8030
13109,6132,8030
13109,6132,8030
13109,6132,8030
13109,6132,8030
13217,6216,8140
13241,6216,8140
13265,6216,8140
13289,6216,8140
13289,6216,8140
13289,6216,8140
13289,6216,8140
13289,6216,8140
13289,6216,8140
13289,6216,8140
13289,6216,8140
13289,6216,8140
13397,6300,8250
13421,6300,8250
13445,6300,8250
13469,6300,8250
13469,6300,8250
13469,6300,8250
13469,6300,8250
13469,6300,8250
13469,6300,8250
13469,6300,8250
13469,6300,8250
13469,6300,8250
13577,6384,8360
13601,6384,8360
13625,6384,8360
13649,6384,8360
13649,6384,8360
13649,6384,8360
13649,6384,8360
13649,6384,8360
13649,6384,8360
13649,6384,8360
13649,6384,8360
13649,6384,8360
13757,6468,8470
13781,6468,8470
13805,6468,8470
13829,6468,8470
13829,6468,8470
13829,6468,8470
13829,6468,8470
13829,6468,8470
13829,6468,8470
13829,6468,8470
13829,6468,8470
13829,6468,8470
13937,6552,8580
13961,6552,8580
13985,6552,8580
14009,6552,8580
14009,6552,8580
14009,6552,8580
14009,6552,8580
14009,6552,8580
14009,6552,8580
14009,6552,8580
14009,6552,8580
14009,6552,8580
14117,6636,8690
14141,6636,8690
14165,6636,8690
14189,6636,8690
14189,6636,8690
14189,6636,8690
14189,6636,8690
14189,6636,8690
14189,6636,8690
14189,6636,8690
14189,6636,8690
14189,6636,8690
14297,6720,8800
14321,6720,8800
14345,6720,8800
14369,6720,8800
14369,6720,8800
14369,6720,8800
14369,6720,8800
14369,6720,8800
14369,6720,8800
14369,6720,8800
14369,6720,8800
14369,6720,8800
14477,6804,8910
14501,6804,8910
14525,6804,8910
14549,6804,8910
14549,6804,8910
14549,6804,8910
14549,6804,8910
14549,6804,8910
14549,6804,8910
14549,6804,8910
14549,6804,8910
14549,6804,8910
14657,6888,9020
14681,6888,9020
14705,6888,9020
14729,6888,9020
14729,6888,9020
14729,6888,9020
14729,6888,9020
14729,6888,9020
14729,6888,9020
14729,6888,9020
14729,6888,9020
14729,6888,9020
14837,6972,9130
14861,6972,9130
14885,6972,9130
14909,6972,9130
14909,6972,9130
14909,6972,9130
14909,6972,9130
14909,6972,9130
14909,6972,9130
14909,6972,9130
14909,6972,9130
14909,6972,9130
15017,7056,9240
15041,7056,9240
15065,7056,9240
15089,7056,9240
15089,7056,9240
15089,7056,9240
15089,7056,9240
15089,7056,9240
15089,7056,9240
15089,7056,9240
15089,7056,9240
15089,7056,9240
15197,7140,9350
15221,7140,9350
15245,7140,9350
15269,7140,9350
15269,7140,9350
15269,7140,9350
15269,7140,9350
15269,7140,9350
15269,7140,9350
15269,7140,9350
15269,7140,9350
15269,7140,9350
15377,7224,9460
15401,7224,9460
15425,7224,9460
15449,7224,9460
15449,7224,9460
15449,7224,9460
15449,7224,9460
15449,7224,9460
15449,7224,9460
15449,7224,9460
15449,7224,9460
15449,7224,9460
15557,7308,9570
15581,7308,9570
15605,7308,9570
15629,7308,9570
15629,7308,9570
15629,7308,9570
15629,7308,9570
15629,7308,9570
15629,7308,9570
15629,7308,9570
15629,7308,9570
15629,7308,9570
15737,7392,9680
15761,7392,9680
15785,7392,9680
15809,7392,9680
15809,7392,9680
15809,7392,9680
15809,7392,9680
15809,7392,9680
15809,7392,9680
15809,7392,9680
15809,7392,9680
15809,7392,9680
15917,7476,9790
15941,7476,9790
15965,7476,9790
15989,7476,9790
15989,7476,9790
15989,7476,9790
15989,7476,9790
15989,7476,9790
15989,7476,9790
15989,7476,9790
15989,7476,9790
15989,7476,9790
16097,7560,9900
16121,7560,9900
16145,7560,9900
16169,7560,9900
16169,7560,9900
16169,7560,9900
16169,7560,9900
16169,7560,9900
16169,7560,9900
16169,7560,9900
16169,7560,9900
16169,7560,9900
16277,7644,10010
16301,7644,10010
16325,7644,10010
16349,7644,10010
16349,7644,10010
16349,7644,10010
16349,7644,10010
16349,7644,10010
16349,7644,10010
16349,7644,10010
16349,7644,10010
16349,7644,10010
16457,7728,10120
16481,7728,10120
16505,7728,10120
16529,7728,10120
16529,7728,10120
16529,7728,10120
16529,7728,10120
16529,7728,10120
16529,7728,10120
16529,7728,10120
16529,7728,10120
16529,7728,10120
16637,7812,10230
16661,7812,10230
16685,7812,10230
16709,7812,10230
16709,7812,10230
16709,7812,10230
16709,7812,10230
16709,7812,10230
16709,7812,10230
16709,7812,10230
16709,7812,10230
16709,7812,10230
16817,7896,10340
16841,7896,10340
16865,7896,10340
16889,7896,10340
16889,7896,10340
16889,7896,10340
16889,7896,10340
16889,7896,10340
16889,7896,10340
16889,7896,10340
16889,7896,10340
16889,7896,10340
16997,7980,10450
17021,7980,10450
17045,7980,10450
17069,7980,10450
17069,7980,10450
17069,7980,10450
17069,7980,10450
17069,7980,10450
17069,7980,10450
17069,7980,10450
17069,7980,10450
17069,7980,10450
17177,8064,10560
17201,8064,10560
17225,8064,10560
17249,8064,10560
17249,8064,10560
17249,8064,10560
17249,8064,10560
17249,8064,10560
17249,8064,10560
17249,8064,10560
17249,8064,10560
17249,8064,10560
17357,8148,10670
17381,8148,10670
17405,8148,10670
17429,8148,10670
17429,8148,10670
17429,8148,10670
17429,8148,10670
17429,8148,10670
17429,8148,10670
17429,8148,10670
17429,8148,10670
17429,8148,10670
17537,8232,10780
17561,8232,10780
17585,8232,10780
17609,8232,10780
17609,8232,10780
17609,8232,10780
17609,8232,10780
17609,8232,10780
17609,8232,10780
17609,8232,10780
17609,8232,10780
17609,8232,10780
17717,8316,10890
17741,8316,10890
17765,8316,10890
17789,8316,10890
17789,8316,10890
17789,8316,10890
17789,8316,10890
17789,8316,10890
17789,8316,10890
17789,8316,10890
17789,8316,10890
17789,8316,10890
17897,8400,11000
17921,8400,11000
17945,8400,11000
17969,8400,11000
17969,8400,11000
17969,8400,11000
17969,8400,11000
17969,8400,11000
17969,8400,11000
17969,8400,11000
17969,8400,11000
17969,8400,11000


==> figures/fairness/time_csv_balance_4.csv <==
#model,Max-min,ST-FD,Temporal,max-thpt
"Alexnet",610,619,160,700
"Mobilenet",700,618,160,610
"ResNet-50",550,621,200,550
"VGG-19",550,620,480,550

==> figures/fairness/time_csv_balanced.csv <==
155,119,110
155,119,110
155,119,110
155,119,110
155,119,110
155,137,146
155,137,146
155,137,146
155,137,146
155,137,146
248,237,274
256,253,274
256,253,274
256,253,274
256,253,274
256,253,274
256,253,274
256,253,274
256,253,274
256,253,274
256,253,274
358,353,402
358,353,402
358,353,402
358,353,402
358,353,402
358,353,402
358,353,402
358,353,402
358,353,402
358,353,402
358,353,402
460,453,530
460,453,530
460,453,530
460,453,530
460,453,530
460,453,530
460,453,530
460,453,530
460,453,530
460,453,530
460,453,530
562,553,658
562,553,658
562,553,658
562,553,658
562,553,658
562,553,658
562,553,658
562,553,658
562,553,658
562,553,658
562,553,658
664,653,786
664,653,786
664,653,786
664,653,786
664,653,786
664,653,786
664,653,786
664,653,786
664,653,786
664,653,786
664,653,786
766,753,914
766,753,914
766,753,914
766,753,914
766,753,914
766,753,914
766,753,914
766,753,914
766,753,914
766,753,914
766,753,914
868,853,1042
868,853,1042
868,853,1042
868,853,1042
868,853,1042
868,853,1042
868,853,1042
868,853,1042
868,853,1042
868,853,1042
868,853,1042
970,953,1170
970,953,1170
970,953,1170
970,953,1170
970,953,1170
970,953,1170
970,953,1170
970,953,1170
970,953,1170
970,953,1170
970,953,1170
1055,1053,1298
1055,1053,1298
1055,1053,1298
1055,1053,1298
1055,1053,1298
1055,1053,1298
1055,1053,1298
1055,1053,1298
1055,1053,1298
1055,1053,1298
1055,1053,1298
1157,1153,1426
1157,1153,1426
1157,1153,1426
1157,1153,1426
1157,1153,1426
1157,1153,1426
1157,1153,1426
1157,1153,1426
1157,1153,1426
1157,1153,1426
1157,1153,1426
1259,1253,1554
1259,1253,1554
1259,1253,1554
1259,1253,1554
1259,1253,1554
1259,1253,1554
1259,1253,1554
1259,1253,1554
1259,1253,1554
1259,1253,1554
1259,1253,1554
1361,1353,1682
1361,1353,1682
1361,1353,1682
1361,1353,1682
1361,1353,1682
1361,1353,1682
1361,1353,1682
1361,1353,1682
1361,1353,1682
1361,1353,1682
1361,1353,1682
1463,1453,1810
1463,1453,1810
1463,1453,1810
1463,1453,1810
1463,1453,1810
1463,1453,1810
1463,1453,1810
1463,1453,1810
1463,1453,1810
1463,1453,1810
1463,1453,1810
1565,1553,1938
1565,1553,1938
1565,1553,1938
1565,1553,1938
1565,1553,1938
1565,1553,1938
1565,1553,1938
1565,1553,1938
1565,1553,1938
1565,1553,1938
1565,1553,1938
1667,1653,2066
1667,1653,2066
1667,1653,2066
1667,1653,2066
1667,1653,2066
1667,1653,2066
1667,1653,2066
1667,1653,2066
1667,1653,2066
1667,1653,2066
1667,1653,2066
1769,1753,2194
1769,1753,2194
1769,1753,2194
1769,1753,2194
1769,1753,2194
1769,1753,2194
1769,1753,2194
1769,1753,2194
1769,1753,2194
1769,1753,2194
1769,1753,2194
1854,1853,2322
1854,1853,2322
1854,1853,2322
1854,1853,2322
1854,1853,2322
1854,1853,2322
1854,1853,2322
1854,1853,2322
1854,1853,2322
1854,1853,2322
1854,1853,2322
1956,1953,2450
1956,1953,2450
1956,1953,2450
1956,1953,2450
1956,1953,2450
1956,1953,2450
1956,1953,2450
1956,1953,2450
1956,1953,2450
1956,1953,2450
1956,1953,2450
2058,2053,2578
2058,2053,2578
2058,2053,2578
2058,2053,2578
2058,2053,2578
2058,2053,2578
2058,2053,2578
2058,2053,2578
2058,2053,2578
2058,2053,2578
2058,2053,2578
2160,2153,2706
2160,2153,2706
2160,2153,2706
2160,2153,2706
2160,2153,2706
2160,2153,2706
2160,2153,2706
2160,2153,2706
2160,2153,2706
2160,2153,2706
2160,2153,2706
2262,2253,2834
2262,2253,2834
2262,2253,2834
2262,2253,2834
2262,2253,2834
2262,2253,2834
2262,2253,2834
2262,2253,2834
2262,2253,2834
2262,2253,2834
2262,2253,2834
2364,2353,2962
2364,2353,2962
2364,2353,2962
2364,2353,2962
2364,2353,2962
2364,2353,2962
2364,2353,2962
2364,2353,2962
2364,2353,2962
2364,2353,2962
2364,2353,2962
2466,2453,3090
2466,2453,3090
2466,2453,3090
2466,2453,3090
2466,2453,3090
2466,2453,3090
2466,2453,3090
2466,2453,3090
2466,2453,3090
2466,2453,3090
2466,2453,3090
2568,2553,3218
2568,2553,3218
2568,2553,3218
2568,2553,3218
2568,2553,3218
2568,2553,3218
2568,2553,3218
2568,2553,3218
2568,2553,3218
2568,2553,3218
2568,2553,3218
2670,2653,3346
2670,2653,3346
2670,2653,3346
2670,2653,3346
2670,2653,3346
2670,2653,3346
2670,2653,3346
2670,2653,3346
2670,2653,3346
2670,2653,3346
2670,2653,3346
2755,2753,3474
2755,2753,3474
2755,2753,3474
2755,2753,3474
2755,2753,3474
2755,2753,3474
2755,2753,3474
2755,2753,3474
2755,2753,3474
2755,2753,3474
2755,2753,3474
2857,2853,3602
2857,2853,3602
2857,2853,3602
2857,2853,3602
2857,2853,3602
2857,2853,3602
2857,2853,3602
2857,2853,3602
2857,2853,3602
2857,2853,3602
2857,2853,3602
2959,2953,3730
2959,2953,3730
2959,2953,3730
2959,2953,3730
2959,2953,3730
2959,2953,3730
2959,2953,3730
2959,2953,3730
2959,2953,3730
2959,2953,3730
2959,2953,3730
3061,3053,3858
3061,3053,3858
3061,3053,3858
3061,3053,3858
3061,3053,3858
3061,3053,3858
3061,3053,3858
3061,3053,3858
3061,3053,3858
3061,3053,3858
3061,3053,3858
3163,3153,3986
3163,3153,3986
3163,3153,3986
3163,3153,3986
3163,3153,3986
3163,3153,3986
3163,3153,3986
3163,3153,3986
3163,3153,3986
3163,3153,3986
3163,3153,3986
3265,3253,4114
3265,3253,4114
3265,3253,4114
3265,3253,4114
3265,3253,4114
3265,3253,4114
3265,3253,4114
3265,3253,4114
3265,3253,4114
3265,3253,4114
3265,3253,4114
3367,3353,4242
3367,3353,4242
3367,3353,4242
3367,3353,4242
3367,3353,4242
3367,3353,4242
3367,3353,4242
3367,3353,4242
3367,3353,4242
3367,3353,4242
3367,3353,4242
3469,3453,4370
3469,3453,4370
3469,3453,4370
3469,3453,4370
3469,3453,4370
3469,3453,4370
3469,3453,4370
3469,3453,4370
3469,3453,4370
3469,3453,4370
3469,3453,4370
3554,3553,4498
3554,3553,4498
3554,3553,4498
3554,3553,4498
3554,3553,4498
3554,3553,4498
3554,3553,4498
3554,3553,4498
3554,3553,4498
3554,3553,4498
3554,3553,4498
3656,3653,4626
3656,3653,4626
3656,3653,4626
3656,3653,4626
3656,3653,4626
3656,3653,4626
3656,3653,4626
3656,3653,4626
3656,3653,4626
3656,3653,4626
3656,3653,4626
3758,3753,4754
3758,3753,4754
3758,3753,4754
3758,3753,4754
3758,3753,4754
3758,3753,4754
3758,3753,4754
3758,3753,4754
3758,3753,4754
3758,3753,4754
3758,3753,4754
3860,3853,4882
3860,3853,4882
3860,3853,4882
3860,3853,4882
3860,3853,4882
3860,3853,4882
3860,3853,4882
3860,3853,4882
3860,3853,4882
3860,3853,4882
3860,3853,4882
3962,3953,5010
3962,3953,5010
3962,3953,5010
3962,3953,5010
3962,3953,5010
3962,3953,5010
3962,3953,5010
3962,3953,5010
3962,3953,5010
3962,3953,5010
3962,3953,5010
4064,4053,5138
4064,4053,5138
4064,4053,5138
4064,4053,5138
4064,4053,5138
4064,4053,5138
4064,4053,5138
4064,4053,5138
4064,4053,5138
4064,4053,5138
4064,4053,5138
4166,4153,5266
4166,4153,5266
4166,4153,5266
4166,4153,5266
4166,4153,5266
4166,4153,5266
4166,4153,5266
4166,4153,5266
4166,4153,5266
4166,4153,5266
4166,4153,5266
4268,4253,5394
4268,4253,5394
4268,4253,5394
4268,4253,5394
4268,4253,5394
4268,4253,5394
4268,4253,5394
4268,4253,5394
4268,4253,5394
4268,4253,5394
4268,4253,5394
4370,4353,5522
4370,4353,5522
4370,4353,5522
4370,4353,5522
4370,4353,5522
4370,4353,5522
4370,4353,5522
4370,4353,5522
4370,4353,5522
4370,4353,5522
4370,4353,5522
4455,4453,5650
4455,4453,5650
4455,4453,5650
4455,4453,5650
4455,4453,5650
4455,4453,5650
4455,4453,5650
4455,4453,5650
4455,4453,5650
4455,4453,5650
4455,4453,5650
4557,4553,5778
4557,4553,5778
4557,4553,5778
4557,4553,5778
4557,4553,5778
4557,4553,5778
4557,4553,5778
4557,4553,5778
4557,4553,5778
4557,4553,5778
4557,4553,5778
4659,4653,5906
4659,4653,5906
4659,4653,5906
4659,4653,5906
4659,4653,5906
4659,4653,5906
4659,4653,5906
4659,4653,5906
4659,4653,5906
4659,4653,5906
4659,4653,5906
4761,4753,6034
4761,4753,6034
4761,4753,6034
4761,4753,6034
4761,4753,6034
4761,4753,6034
4761,4753,6034
4761,4753,6034
4761,4753,6034
4761,4753,6034
4761,4753,6034
4863,4853,6162
4863,4853,6162
4863,4853,6162
4863,4853,6162
4863,4853,6162
4863,4853,6162
4863,4853,6162
4863,4853,6162
4863,4853,6162
4863,4853,6162
4863,4853,6162
4965,4953,6290
4965,4953,6290
4965,4953,6290
4965,4953,6290
4965,4953,6290
4965,4953,6290
4965,4953,6290
4965,4953,6290
4965,4953,6290
4965,4953,6290
4965,4953,6290
5067,5053,6418
5067,5053,6418
5067,5053,6418
5067,5053,6418
5067,5053,6418
5067,5053,6418
5067,5053,6418
5067,5053,6418
5067,5053,6418
5067,5053,6418
5067,5053,6418
5169,5153,6546
5169,5153,6546
5169,5153,6546
5169,5153,6546
5169,5153,6546
5169,5153,6546
5169,5153,6546
5169,5153,6546
5169,5153,6546
5169,5153,6546
5169,5153,6546
5254,5253,6674
5254,5253,6674
5254,5253,6674
5254,5253,6674
5254,5253,6674
5254,5253,6674
5254,5253,6674
5254,5253,6674
5254,5253,6674
5254,5253,6674
5254,5253,6674
5356,5353,6802
5356,5353,6802
5356,5353,6802
5356,5353,6802
5356,5353,6802
5356,5353,6802
5356,5353,6802
5356,5353,6802
5356,5353,6802
5356,5353,6802
5356,5353,6802
5458,5453,6930
5458,5453,6930
5458,5453,6930
5458,5453,6930
5458,5453,6930
5458,5453,6930
5458,5453,6930
5458,5453,6930
5458,5453,6930
5458,5453,6930
5458,5453,6930
5560,5553,7058
5560,5553,7058
5560,5553,7058
5560,5553,7058
5560,5553,7058
5560,5553,7058
5560,5553,7058
5560,5553,7058
5560,5553,7058
5560,5553,7058
5560,5553,7058
5662,5653,7186
5662,5653,7186
5662,5653,7186
5662,5653,7186
5662,5653,7186
5662,5653,7186
5662,5653,7186
5662,5653,7186
5662,5653,7186
5662,5653,7186
5662,5653,7186
5764,5753,7314
5764,5753,7314
5764,5753,7314
5764,5753,7314
5764,5753,7314
5764,5753,7314
5764,5753,7314
5764,5753,7314
5764,5753,7314
5764,5753,7314
5764,5753,7314
5866,5853,7442
5866,5853,7442
5866,5853,7442
5866,5853,7442
5866,5853,7442
5866,5853,7442
5866,5853,7442
5866,5853,7442
5866,5853,7442
5866,5853,7442
5866,5853,7442
5968,5953,7570
5968,5953,7570
5968,5953,7570
5968,5953,7570
5968,5953,7570
5968,5953,7570
5968,5953,7570
5968,5953,7570
5968,5953,7570
5968,5953,7570
5968,5953,7570
6070,6053,7698
6070,6053,7698
6070,6053,7698
6070,6053,7698
6070,6053,7698
6070,6053,7698
6070,6053,7698
6070,6053,7698
6070,6053,7698
6070,6053,7698
6070,6053,7698
6155,6153,7826
6155,6153,7826
6155,6153,7826
6155,6153,7826
6155,6153,7826
6155,6153,7826
6155,6153,7826
6155,6153,7826
6155,6153,7826
6155,6153,7826
6155,6153,7826
6257,6253,7954
6257,6253,7954
6257,6253,7954
6257,6253,7954
6257,6253,7954
6257,6253,7954
6257,6253,7954
6257,6253,7954
6257,6253,7954
6257,6253,7954
6257,6253,7954
6359,6353,8082
6359,6353,8082
6359,6353,8082
6359,6353,8082
6359,6353,8082
6359,6353,8082
6359,6353,8082
6359,6353,8082
6359,6353,8082
6359,6353,8082
6359,6353,8082
6461,6453,8210
6461,6453,8210
6461,6453,8210
6461,6453,8210
6461,6453,8210
6461,6453,8210
6461,6453,8210
6461,6453,8210
6461,6453,8210
6461,6453,8210
6461,6453,8210
6563,6553,8338
6563,6553,8338
6563,6553,8338
6563,6553,8338
6563,6553,8338
6563,6553,8338
6563,6553,8338
6563,6553,8338
6563,6553,8338
6563,6553,8338
6563,6553,8338
6665,6653,8466
6665,6653,8466
6665,6653,8466
6665,6653,8466
6665,6653,8466
6665,6653,8466
6665,6653,8466
6665,6653,8466
6665,6653,8466
6665,6653,8466
6665,6653,8466
6767,6753,8594
6767,6753,8594
6767,6753,8594
6767,6753,8594
6767,6753,8594
6767,6753,8594
6767,6753,8594
6767,6753,8594
6767,6753,8594
6767,6753,8594
6767,6753,8594
6869,6853,8722
6869,6853,8722
6869,6853,8722
6869,6853,8722
6869,6853,8722
6869,6853,8722
6869,6853,8722
6869,6853,8722
6869,6853,8722
6869,6853,8722
6869,6853,8722
6954,6953,8850
6954,6953,8850
6954,6953,8850
6954,6953,8850
6954,6953,8850
6954,6953,8850
6954,6953,8850
6954,6953,8850
6954,6953,8850
6954,6953,8850
6954,6953,8850
7056,7053,8978
7056,7053,8978
7056,7053,8978
7056,7053,8978
7056,7053,8978
7056,7053,8978
7056,7053,8978
7056,7053,8978
7056,7053,8978
7056,7053,8978
7056,7053,8978
7158,7153,9106
7158,7153,9106
7158,7153,9106
7158,7153,9106
7158,7153,9106
7158,7153,9106
7158,7153,9106
7158,7153,9106
7158,7153,9106
7158,7153,9106
7158,7153,9106
7260,7253,9234
7260,7253,9234
7260,7253,9234
7260,7253,9234
7260,7253,9234
7260,7253,9234
7260,7253,9234
7260,7253,9234
7260,7253,9234
7260,7253,9234
7260,7253,9234
7362,7353,9362
7362,7353,9362
7362,7353,9362
7362,7353,9362
7362,7353,9362
7362,7353,9362
7362,7353,9362
7362,7353,9362
7362,7353,9362
7362,7353,9362
7362,7353,9362
7464,7453,9490
7464,7453,9490
7464,7453,9490
7464,7453,9490
7464,7453,9490
7464,7453,9490
7464,7453,9490
7464,7453,9490
7464,7453,9490
7464,7453,9490
7464,7453,9490
7566,7553,9618
7566,7553,9618
7566,7553,9618
7566,7553,9618
7566,7553,9618
7566,7553,9618
7566,7553,9618
7566,7553,9618
7566,7553,9618
7566,7553,9618
7566,7553,9618
7668,7653,9746
7668,7653,9746
7668,7653,9746
7668,7653,9746
7668,7653,9746
7668,7653,9746
7668,7653,9746
7668,7653,9746
7668,7653,9746
7668,7653,9746
7668,7653,9746
7770,7753,9874
7770,7753,9874
7770,7753,9874
7770,7753,9874
7770,7753,9874
7770,7753,9874
7770,7753,9874
7770,7753,9874
7770,7753,9874
7770,7753,9874
7770,7753,9874
7855,7853,10002
7855,7853,10002
7855,7853,10002
7855,7853,10002
7855,7853,10002
7855,7853,10002
7855,7853,10002
7855,7853,10002
7855,7853,10002
7855,7853,10002
7855,7853,10002
7957,7953,10130
7957,7953,10130
7957,7953,10130
7957,7953,10130
7957,7953,10130
7957,7953,10130
7957,7953,10130
7957,7953,10130
7957,7953,10130
7957,7953,10130
7957,7953,10130
8059,8053,10258
8059,8053,10258
8059,8053,10258
8059,8053,10258
8059,8053,10258
8059,8053,10258
8059,8053,10258
8059,8053,10258
8059,8053,10258
8059,8053,10258
8059,8053,10258
8161,8153,10386
8161,8153,10386
8161,8153,10386
8161,8153,10386
8161,8153,10386
8161,8153,10386
8161,8153,10386
8161,8153,10386
8161,8153,10386
8161,8153,10386
8161,8153,10386
8263,8253,10514
8263,8253,10514
8263,8253,10514
8263,8253,10514
8263,8253,10514
8263,8253,10514
8263,8253,10514
8263,8253,10514
8263,8253,10514
8263,8253,10514
8263,8253,10514
8365,8353,10642
8365,8353,10642
8365,8353,10642
8365,8353,10642
8365,8353,10642
8365,8353,10642
8365,8353,10642
8365,8353,10642
8365,8353,10642
8365,8353,10642
8365,8353,10642
8467,8453,10770
8467,8453,10770
8467,8453,10770
8467,8453,10770
8467,8453,10770
8467,8453,10770
8467,8453,10770
8467,8453,10770
8467,8453,10770
8467,8453,10770
8467,8453,10770
8569,8553,10898
8569,8553,10898
8569,8553,10898
8569,8553,10898
8569,8553,10898
8569,8553,10898
8569,8553,10898
8569,8553,10898
8569,8553,10898
8569,8553,10898
8569,8553,10898
8654,8653,11026
8654,8653,11026
8654,8653,11026
8654,8653,11026
8654,8653,11026
8654,8653,11026
8654,8653,11026
8654,8653,11026
8654,8653,11026
8654,8653,11026
8654,8653,11026
8756,8753,11154
8756,8753,11154
8756,8753,11154
8756,8753,11154
8756,8753,11154
8756,8753,11154
8756,8753,11154
8756,8753,11154
8756,8753,11154
8756,8753,11154
8756,8753,11154
8858,8853,11282
8858,8853,11282
8858,8853,11282
8858,8853,11282
8858,8853,11282
8858,8853,11282
8858,8853,11282
8858,8853,11282
8858,8853,11282
8858,8853,11282
8858,8853,11282
8960,8953,11410
8960,8953,11410
8960,8953,11410
8960,8953,11410
8960,8953,11410
8960,8953,11410
8960,8953,11410
8960,8953,11410
8960,8953,11410
8960,8953,11410
8960,8953,11410
9062,9053,11538
9062,9053,11538
9062,9053,11538
9062,9053,11538
9062,9053,11538
9062,9053,11538
9062,9053,11538
9062,9053,11538
9062,9053,11538
9062,9053,11538
9062,9053,11538
9164,9153,11666
9164,9153,11666
9164,9153,11666
9164,9153,11666
9164,9153,11666
9164,9153,11666
9164,9153,11666
9164,9153,11666
9164,9153,11666
9164,9153,11666
9164,9153,11666
9266,9253,11794
9266,9253,11794
9266,9253,11794
9266,9253,11794
9266,9253,11794
9266,9253,11794
9266,9253,11794
9266,9253,11794
9266,9253,11794
9266,9253,11794
9266,9253,11794
9368,9353,11922
9368,9353,11922
9368,9353,11922
9368,9353,11922
9368,9353,11922
9368,9353,11922
9368,9353,11922
9368,9353,11922
9368,9353,11922
9368,9353,11922
9368,9353,11922
9470,9453,12050
9470,9453,12050
9470,9453,12050
9470,9453,12050
9470,9453,12050
9470,9453,12050
9470,9453,12050
9470,9453,12050
9470,9453,12050
9470,9453,12050
9470,9453,12050
9555,9553,12178
9555,9553,12178
9555,9553,12178
9555,9553,12178
9555,9553,12178
9555,9553,12178
9555,9553,12178
9555,9553,12178
9555,9553,12178
9555,9553,12178
9555,9553,12178
9657,9653,12306
9657,9653,12306
9657,9653,12306
9657,9653,12306
9657,9653,12306
9657,9653,12306
9657,9653,12306
9657,9653,12306
9657,9653,12306
9657,9653,12306
9657,9653,12306
9759,9753,12434
9759,9753,12434
9759,9753,12434
9759,9753,12434
9759,9753,12434
9759,9753,12434
9759,9753,12434
9759,9753,12434
9759,9753,12434
9759,9753,12434
9759,9753,12434
9861,9853,12562
9861,9853,12562
9861,9853,12562
9861,9853,12562
9861,9853,12562
9861,9853,12562
9861,9853,12562
9861,9853,12562
9861,9853,12562
9861,9853,12562
9861,9853,12562
9963,9953,12690
9963,9953,12690
9963,9953,12690
9963,9953,12690
9963,9953,12690
9963,9953,12690
9963,9953,12690
9963,9953,12690
9963,9953,12690
9963,9953,12690
9963,9953,12690
10065,10053,12818
10065,10053,12818
10065,10053,12818
10065,10053,12818
10065,10053,12818
10065,10053,12818
10065,10053,12818
10065,10053,12818
10065,10053,12818
10065,10053,12818
10065,10053,12818


==> figures/fairness/total_time.csv <==
#model,Max-min,ST-FD,Temporal,God-Mode
"Alexnet",757,534,200,710
"R-50",330,531,200,561
"V-19",522,560,560,560

==> figures/ideal-schedule/throughput.csv <==
#ideal schedule data
#Name, Throughput1, Throughput2, Throughput3
"Temporal",2848,4096,2048
"GSLICE",5112,4096,2048
"D-STACK",8192,4096,4096
"Ideal",6144,6144,6144



==> figures/ideal-schedule/throughput2.csv <==
#ideal schedule data
#Name, Throughput1, Throughput2, Throughput3, Percentage based on 2500
"Temporal",2848,4096,2048,0
"Temporal",0,0,0,1330
"GSLICE",5112,4096,2048,0
"GSLICE",0,0,0,1637
"D-STACK",8192,4096,4096,0
"D-STACK",0,0,0,2100
"Ideal",6144,6144,6144,0
"Ideal",0,0,0,2377


==> figures/ideal-schedule/utilization.csv <==
#utilization numbers
#overall utilization
"Temporal",53.2
"GSLICE",65.5
"D-STACK",84
"Ideal",95.1


==> figures/lenet/lenet_20p.csv <==
#GPU%	Mod-Runtime
#5	0.016119664
10	0.00784265
#15	0.005237007
20	0.002866332
#25	0.0027
30	0.002545627
#35	0.002486245
40	0.002427141
#45	0.002307428
50	0.002288214
#55	0.002199
60	0.002049786
#65	0.002005726
70	0.001993589
#75	0.001982145
80	0.001972931
#85	0.001971372
90	0.001964504
#95	0.00194529
100	0.001940762

==> figures/lenet/lenet_30p.csv <==
GPU%	mod-runtime
#5	0.064555983
10	0.032474462
#15	0.021253368
20	0.016057893
#25	0.012306937
30	0.010355964
#35	0.00954373
40	0.009266329
#45	0.009151029
50	0.008465912
#55	0.008552591
60	0.007569919
#65	0.007179448
70	0.006989116
#75	0.006618494
80	0.006473108
#85	0.00625614
90	0.006124601
#95	0.005952146
100	0.005932359

==> figures/lenet/lenet_40p.csv <==
#GPU%	mod-runtime
#5	0.128208393
10	0.064317254
#15	0.043118173
20	0.032739452
#25	0.025722507
30	0.021577591
#35	0.018594242
40	0.015400423
#45	0.014014369
50	0.013594872
#55	0.013784068
60	0.01375904
#65	0.01311371
70	0.012954267
#75	0.012816077
80	0.01241369
#85	0.012114857
90	0.012116024
#95	0.012171905
100	0.012183573

==> figures/lenet/lenet_50p.csv <==
#GPU%	
#5	0.160373692
10	0.080733169
#15	0.053986212
20	0.040723192
#25	0.032804687
30	0.027016742
#35	0.023570907
40	0.020621381
#45	0.018490253
50	0.016832921
#55	0.015759734
60	0.014648133
#65	0.014023922
70	0.013837387
#75	0.013361854
80	0.013286558
#85	0.013362127
90	0.012883709
#95	0.012798368
100	0.012653754

==> figures/lenet/text-profile-4096/100p.csv <==
Name,Start Time(ns),Duration(ns),GridX,GridY,GridZ,BlockX,BlockY,BlockZ,Registers/Thread,Static Shared Memory,Dynamic Shared Memory
"void cudnn::winograd_nonfused::winogradForwardData9x9_5x5<float, float>(cudnn::winograd_nonfused::WinogradDataParams<float, float>)",8598890297,246164,2048,1,1,936,1,1,32,48672,0
"void cudnn::winograd_nonfused::winogradForwardFilter9x9_5x5<float, float>(cudnn::winograd_nonfused::WinogradFilterParams<float, float>)",8599137293,3520,1,16,1,64,13,1,40,16640,0
"void gemmSN_NN_kernel<float, int=128, int=2, int=4, int=8, int=4, int=4, cublasGemvTensorStridedBatched<float const >, cublasGemvTensorStridedBatched<float>>(cublasGemmSmallNParams<float const , cublasGemvTensorStridedBatched<float const >, float>)",8599141709,2235159,1024,4,169,128,1,1,72,10240,0
"void cudnn::winograd_nonfused::winogradForwardOutput9x9_5x5<float, float>(cudnn::winograd_nonfused::WinogradOutputParams<float, float>)",8601377924,2194521,2048,16,1,936,1,1,32,33696,0
"void at::native::unrolled_elementwise_kernel<at::native::AddFunctor<float>, at::detail::Array<char*, int=3>, OffsetCalculator<int=2, unsigned int>, OffsetCalculator<int=1, unsigned int>, at::native::memory::LoadWithoutCast, at::native::memory::StoreWithoutCast>(int, float, at::native::AddFunctor<float>, char*, int=3, at::detail::Array<char*, int=3>, int=2)",8603573501,504520,200704,1,1,64,1,1,22,0,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",8604078853,499688,200704,1,1,64,1,1,17,0,0
"void at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>(int, float const *, int, int, int, int, int, int, int, int, int, int, int, int, at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>*, int, bool, bool)",8604579693,594660,12544,1,1,1024,1,1,39,0,0
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",8605175441,174040,1,4096,1,256,1,1,40,0,9792
"void flip_filter<float, float>(float*, float const *, int, int, int, int)",8605332362,11615,8,16,1,5,5,1,18,0,0
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",8605344841,4832,1,8,1,256,1,1,40,0,9792
"compute_gemm_pointers(float2**, float2 const *, int, float2 const *, int, float2 const *, int, int)",8605351241,1472,144,1,1,1,1,1,16,0,0
"volta_cgemm_32x32_tn",8605353481,261396,1,128,144,64,1,1,98,9216,0
"void fft2d_c2r_16x16<float, bool=0>(float*, float2*, int, int, int, int, int, int, int, int, int, int, float, float, int, float*, float*)",8605616093,78236,2048,1,1,256,1,1,39,0,8704
"void at::native::unrolled_elementwise_kernel<at::native::AddFunctor<float>, at::detail::Array<char*, int=3>, OffsetCalculator<int=2, unsigned int>, OffsetCalculator<int=1, unsigned int>, at::native::memory::LoadWithoutCast, at::native::memory::StoreWithoutCast>(int, float, at::native::AddFunctor<float>, char*, int=3, at::detail::Array<char*, int=3>, int=2)",8605695513,36126,12800,1,1,64,1,1,22,0,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",8605732471,34047,12800,1,1,64,1,1,17,0,0
"void at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>(int, float const *, int, int, int, int, int, int, int, int, int, int, int, int, at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>*, int, bool, bool)",8605767382,38110,800,1,1,1024,1,1,39,0,0
"void flip_filter<float, float>(float*, float const *, int, int, int, int)",8605806420,2144,32,8,1,5,5,1,18,0,0
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",8605808212,57149,1,4096,1,256,1,1,40,0,9792
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",8605858449,7232,1,32,1,256,1,1,40,0,9792
"compute_gemm_pointers(float2**, float2 const *, int, float2 const *, int, float2 const *, int, int)",8605867249,1888,144,1,1,1,1,1,16,0,0
"volta_cgemm_32x32_tn",8605869937,251316,1,128,144,64,1,1,98,9216,0
"void fft2d_c2r_16x16<float, bool=0>(float*, float2*, int, int, int, int, int, int, int, int, int, int, float, float, int, float*, float*)",8606122053,200758,8192,1,1,256,1,1,39,0,8704
"void at::native::unrolled_elementwise_kernel<at::native::AddFunctor<float>, at::detail::Array<char*, int=3>, OffsetCalculator<int=2, unsigned int>, OffsetCalculator<int=1, unsigned int>, at::native::memory::LoadWithoutCast, at::native::memory::StoreWithoutCast>(int, float, at::native::AddFunctor<float>, char*, int=3, at::detail::Array<char*, int=3>, int=2)",8606323675,4928,512,1,1,64,1,1,22,0,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",8606329563,2688,512,1,1,64,1,1,17,0,0
"_ZN2at6native27unrolled_elementwise_kernelIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE0_clEvENKUlvE6_clEvEUlfE_NS_6detail5ArrayIPcLi2EEE16OffsetCalculatorILi1EjESC_NS0_6memory15LoadWithoutCastENSD_16StoreWithoutCastEEEviT_T0_T1_T2_T3_T4_",8606333435,6688,1344,1,1,64,1,1,22,0,0
"volta_sgemm_32x128_tn",8606341115,9087,3,32,1,256,1,1,55,16384,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",8606351034,3904,1344,1,1,64,1,1,17,0,0
"_ZN2at6native27unrolled_elementwise_kernelIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE0_clEvENKUlvE6_clEvEUlfE_NS_6detail5ArrayIPcLi2EEE16OffsetCalculatorILi1EjESC_NS0_6memory15LoadWithoutCastENSD_16StoreWithoutCastEEEviT_T0_T1_T2_T3_T4_",8606355706,3008,160,1,1,64,1,1,22,0,0
"volta_sgemm_32x32_sliced1x4_tn",8606359930,9759,1,128,1,128,1,1,86,32768,0
"void _GLOBAL__N__53_tmpxft_000022ec_00000000_9_SoftMax_compute_70_cpp1_ii_a3310042::softmax_warp_forward<float, float, float, int=4, bool=0>(float*, float const *, int, int, int)",8606370681,3168,256,1,1,16,8,1,19,0,0

==> figures/lenet/text-profile-4096/10p.csv <==
Name,Start Time(ns),Duration(ns),GridX,GridY,GridZ,BlockX,BlockY,BlockZ,Registers/Thread,Static Shared Memory,Dynamic Shared Memory
"void cudnn::winograd_nonfused::winogradForwardData9x9_5x5<float, float>(cudnn::winograd_nonfused::WinogradDataParams<float, float>)",14206516841,2168217,2048,1,1,936,1,1,32,48672,0
"void cudnn::winograd_nonfused::winogradForwardFilter9x9_5x5<float, float>(cudnn::winograd_nonfused::WinogradFilterParams<float, float>)",14208686369,5216,1,16,1,64,13,1,40,16640,0
"void gemmSN_NN_kernel<float, int=128, int=2, int=4, int=8, int=4, int=4, cublasGemvTensorStridedBatched<float const >, cublasGemvTensorStridedBatched<float>>(cublasGemmSmallNParams<float const , cublasGemvTensorStridedBatched<float const >, float>)",14208692865,21526750,1024,4,169,128,1,1,72,10240,0
"void cudnn::winograd_nonfused::winogradForwardOutput9x9_5x5<float, float>(cudnn::winograd_nonfused::WinogradOutputParams<float, float>)",14230220799,17993958,2048,16,1,936,1,1,32,33696,0
"void at::native::unrolled_elementwise_kernel<at::native::AddFunctor<float>, at::detail::Array<char*, int=3>, OffsetCalculator<int=2, unsigned int>, OffsetCalculator<int=1, unsigned int>, at::native::memory::LoadWithoutCast, at::native::memory::StoreWithoutCast>(int, float, at::native::AddFunctor<float>, char*, int=3, at::detail::Array<char*, int=3>, int=2)",14248216069,3826921,200704,1,1,64,1,1,22,0,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",14252044206,1470234,200704,1,1,64,1,1,17,0,0
"void at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>(int, float const *, int, int, int, int, int, int, int, int, int, int, int, int, at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>*, int, bool, bool)",14253515592,4835610,12544,1,1,1024,1,1,39,0,0
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",14258352226,1163496,1,4096,1,256,1,1,40,0,9792
"void flip_filter<float, float>(float*, float const *, int, int, int, int)",14259503435,8831,8,16,1,5,5,1,18,0,0
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",14259513258,5888,1,8,1,256,1,1,40,0,9792
"compute_gemm_pointers(float2**, float2 const *, int, float2 const *, int, float2 const *, int, int)",14259520906,2400,144,1,1,1,1,1,16,0,0
"volta_cgemm_64x64_tn",14259524490,4850136,1,64,144,256,1,1,90,17408,0
"void fft2d_c2r_16x16<float, bool=0>(float*, float2*, int, int, int, int, int, int, int, int, int, int, float, float, int, float*, float*)",14264375874,521864,2048,1,1,256,1,1,39,0,8704
"void at::native::unrolled_elementwise_kernel<at::native::AddFunctor<float>, at::detail::Array<char*, int=3>, OffsetCalculator<int=2, unsigned int>, OffsetCalculator<int=1, unsigned int>, at::native::memory::LoadWithoutCast, at::native::memory::StoreWithoutCast>(int, float, at::native::AddFunctor<float>, char*, int=3, at::detail::Array<char*, int=3>, int=2)",14264898793,246165,12800,1,1,64,1,1,22,0,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",14265146078,97563,12800,1,1,64,1,1,17,0,0
"void at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>(int, float const *, int, int, int, int, int, int, int, int, int, int, int, int, at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>*, int, bool, bool)",14265244441,297714,800,1,1,1024,1,1,39,0,0
"void flip_filter<float, float>(float*, float const *, int, int, int, int)",14265543179,3040,32,8,1,5,5,1,18,0,0
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",14265545771,473609,1,4096,1,256,1,1,40,0,9792
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",14266013652,8640,1,32,1,256,1,1,40,0,9792
"compute_gemm_pointers(float2**, float2 const *, int, float2 const *, int, float2 const *, int, int)",14266023956,2432,144,1,1,1,1,1,16,0,0
"volta_cgemm_64x64_tn",14266027284,3400542,1,64,144,256,1,1,90,17408,0
"void fft2d_c2r_16x16<float, bool=0>(float*, float2*, int, int, int, int, int, int, int, int, int, int, float, float, int, float*, float*)",14269428786,1776459,8192,1,1,256,1,1,39,0,8704
"void at::native::unrolled_elementwise_kernel<at::native::AddFunctor<float>, at::detail::Array<char*, int=3>, OffsetCalculator<int=2, unsigned int>, OffsetCalculator<int=1, unsigned int>, at::native::memory::LoadWithoutCast, at::native::memory::StoreWithoutCast>(int, float, at::native::AddFunctor<float>, char*, int=3, at::detail::Array<char*, int=3>, int=2)",14271206301,9887,512,1,1,64,1,1,22,0,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",14271217052,5632,512,1,1,64,1,1,17,0,0
"_ZN2at6native27unrolled_elementwise_kernelIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE0_clEvENKUlvE6_clEvEUlfE_NS_6detail5ArrayIPcLi2EEE16OffsetCalculatorILi1EjESC_NS0_6memory15LoadWithoutCastENSD_16StoreWithoutCastEEEviT_T0_T1_T2_T3_T4_",14271223868,21599,1344,1,1,64,1,1,22,0,0
"volta_sgemm_32x128_tn",14271246491,34494,3,32,1,256,1,1,55,16384,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",14271282009,11424,1344,1,1,64,1,1,17,0,0
"_ZN2at6native27unrolled_elementwise_kernelIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE0_clEvENKUlvE6_clEvEUlfE_NS_6detail5ArrayIPcLi2EEE16OffsetCalculatorILi1EjESC_NS0_6memory15LoadWithoutCastENSD_16StoreWithoutCastEEEviT_T0_T1_T2_T3_T4_",14271294361,4191,160,1,1,64,1,1,22,0,0
"volta_sgemm_32x128_tn",14271299384,23615,1,32,1,256,1,1,55,16384,0
"void _GLOBAL__N__53_tmpxft_000022ec_00000000_9_SoftMax_compute_70_cpp1_ii_a3310042::softmax_warp_forward<float, float, float, int=4, bool=0>(float*, float const *, int, int, int)",14271324279,5952,256,1,1,16,8,1,19,0,0

==> figures/lenet/text-profile-4096/20p.csv <==
Name,Start Time(ns),Duration(ns),GridX,GridY,GridZ,BlockX,BlockY,BlockZ,Registers/Thread,Static Shared Memory,Dynamic Shared Memory
"void cudnn::winograd_nonfused::winogradForwardData9x9_5x5<float, float>(cudnn::winograd_nonfused::WinogradDataParams<float, float>)",11066413346,1076813,2048,1,1,936,1,1,32,48672,0
"void cudnn::winograd_nonfused::winogradForwardFilter9x9_5x5<float, float>(cudnn::winograd_nonfused::WinogradFilterParams<float, float>)",11067491151,3552,1,16,1,64,13,1,40,16640,0
"void gemmSN_NN_kernel<float, int=128, int=2, int=4, int=8, int=4, int=4, cublasGemvTensorStridedBatched<float const >, cublasGemvTensorStridedBatched<float>>(cublasGemmSmallNParams<float const , cublasGemvTensorStridedBatched<float const >, float>)",11067495695,10789055,1024,4,169,128,1,1,72,10240,0
"void cudnn::winograd_nonfused::winogradForwardOutput9x9_5x5<float, float>(cudnn::winograd_nonfused::WinogradOutputParams<float, float>)",11078285741,9086480,2048,16,1,936,1,1,32,33696,0
"void at::native::unrolled_elementwise_kernel<at::native::AddFunctor<float>, at::detail::Array<char*, int=3>, OffsetCalculator<int=2, unsigned int>, OffsetCalculator<int=1, unsigned int>, at::native::memory::LoadWithoutCast, at::native::memory::StoreWithoutCast>(int, float, at::native::AddFunctor<float>, char*, int=3, at::detail::Array<char*, int=3>, int=2)",11087373053,1909413,200704,1,1,64,1,1,22,0,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",11089283650,764508,200704,1,1,64,1,1,17,0,0
"void at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>(int, float const *, int, int, int, int, int, int, int, int, int, int, int, int, at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>*, int, bool, bool)",11090049438,2442124,12544,1,1,1024,1,1,39,0,0
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",11092492522,576164,1,4096,1,256,1,1,40,0,9792
"void flip_filter<float, float>(float*, float const *, int, int, int, int)",11093056847,8543,8,16,1,5,5,1,18,0,0
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",11093066286,6528,1,8,1,256,1,1,40,0,9792
"compute_gemm_pointers(float2**, float2 const *, int, float2 const *, int, float2 const *, int, int)",11093074446,1728,144,1,1,1,1,1,16,0,0
"volta_cgemm_64x64_tn",11093077326,2427628,1,64,144,256,1,1,90,17408,0
"void fft2d_c2r_16x16<float, bool=0>(float*, float2*, int, int, int, int, int, int, int, int, int, int, float, float, int, float*, float*)",11095506074,263924,2048,1,1,256,1,1,39,0,8704
"void at::native::unrolled_elementwise_kernel<at::native::AddFunctor<float>, at::detail::Array<char*, int=3>, OffsetCalculator<int=2, unsigned int>, OffsetCalculator<int=1, unsigned int>, at::native::memory::LoadWithoutCast, at::native::memory::StoreWithoutCast>(int, float, at::native::AddFunctor<float>, char*, int=3, at::detail::Array<char*, int=3>, int=2)",11095770830,123866,12800,1,1,64,1,1,22,0,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",11095895688,52605,12800,1,1,64,1,1,17,0,0
"void at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>(int, float const *, int, int, int, int, int, int, int, int, int, int, int, int, at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>*, int, bool, bool)",11095949157,151065,800,1,1,1024,1,1,39,0,0
"void flip_filter<float, float>(float*, float const *, int, int, int, int)",11096101054,2720,32,8,1,5,5,1,18,0,0
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",11096103358,237172,1,4096,1,256,1,1,40,0,9792
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",11096334867,7519,1,32,1,256,1,1,40,0,9792
"compute_gemm_pointers(float2**, float2 const *, int, float2 const *, int, float2 const *, int, int)",11096344114,2016,144,1,1,1,1,1,16,0,0
"volta_cgemm_64x64_tn",11096346962,1704623,1,64,144,256,1,1,90,17408,0
"void fft2d_c2r_16x16<float, bool=0>(float*, float2*, int, int, int, int, int, int, int, int, int, int, float, float, int, float*, float*)",11098052417,888630,8192,1,1,256,1,1,39,0,8704
"void at::native::unrolled_elementwise_kernel<at::native::AddFunctor<float>, at::detail::Array<char*, int=3>, OffsetCalculator<int=2, unsigned int>, OffsetCalculator<int=1, unsigned int>, at::native::memory::LoadWithoutCast, at::native::memory::StoreWithoutCast>(int, float, at::native::AddFunctor<float>, char*, int=3, at::detail::Array<char*, int=3>, int=2)",11098941879,5983,512,1,1,64,1,1,22,0,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",11098948790,3584,512,1,1,64,1,1,17,0,0
"_ZN2at6native27unrolled_elementwise_kernelIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE0_clEvENKUlvE6_clEvEUlfE_NS_6detail5ArrayIPcLi2EEE16OffsetCalculatorILi1EjESC_NS0_6memory15LoadWithoutCastENSD_16StoreWithoutCastEEEviT_T0_T1_T2_T3_T4_",11098953270,12320,1344,1,1,64,1,1,22,0,0
"volta_sgemm_32x128_tn",11098966485,19264,3,32,1,256,1,1,55,16384,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",11098986773,6943,1344,1,1,64,1,1,17,0,0
"_ZN2at6native27unrolled_elementwise_kernelIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE0_clEvENKUlvE6_clEvEUlfE_NS_6detail5ArrayIPcLi2EEE16OffsetCalculatorILi1EjESC_NS0_6memory15LoadWithoutCastENSD_16StoreWithoutCastEEEviT_T0_T1_T2_T3_T4_",11098994612,3584,160,1,1,64,1,1,22,0,0
"volta_sgemm_32x128_tn",11098999124,13567,1,32,1,256,1,1,55,16384,0
"void _GLOBAL__N__53_tmpxft_000022ec_00000000_9_SoftMax_compute_70_cpp1_ii_a3310042::softmax_warp_forward<float, float, float, int=4, bool=0>(float*, float const *, int, int, int)",11099013907,4096,256,1,1,16,8,1,19,0,0

==> figures/lenet/text-profile-4096/30p.csv <==
Name,Start Time(ns),Duration(ns),GridX,GridY,GridZ,BlockX,BlockY,BlockZ,Registers/Thread,Static Shared Memory,Dynamic Shared Memory
"void cudnn::winograd_nonfused::winogradForwardData9x9_5x5<float, float>(cudnn::winograd_nonfused::WinogradDataParams<float, float>)",10014406956,727966,2048,1,1,936,1,1,32,48672,0
"void cudnn::winograd_nonfused::winogradForwardFilter9x9_5x5<float, float>(cudnn::winograd_nonfused::WinogradFilterParams<float, float>)",10015136042,3519,1,16,1,64,13,1,40,16640,0
"void gemmSN_NN_kernel<float, int=128, int=2, int=4, int=8, int=4, int=4, cublasGemvTensorStridedBatched<float const >, cublasGemvTensorStridedBatched<float>>(cublasGemmSmallNParams<float const , cublasGemvTensorStridedBatched<float const >, float>)",10015140457,7271399,1024,4,169,128,1,1,72,10240,0
"void cudnn::winograd_nonfused::winogradForwardOutput9x9_5x5<float, float>(cudnn::winograd_nonfused::WinogradOutputParams<float, float>)",10022412752,6183674,2048,16,1,936,1,1,32,33696,0
"void at::native::unrolled_elementwise_kernel<at::native::AddFunctor<float>, at::detail::Array<char*, int=3>, OffsetCalculator<int=2, unsigned int>, OffsetCalculator<int=1, unsigned int>, at::native::memory::LoadWithoutCast, at::native::memory::StoreWithoutCast>(int, float, at::native::AddFunctor<float>, char*, int=3, at::detail::Array<char*, int=3>, int=2)",10028597386,1280228,200704,1,1,64,1,1,22,0,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",10029878446,570405,200704,1,1,64,1,1,17,0,0
"void at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>(int, float const *, int, int, int, int, int, int, int, int, int, int, int, int, at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>*, int, bool, bool)",10030449970,1650738,12544,1,1,1024,1,1,39,0,0
"void flip_filter<float, float>(float*, float const *, int, int, int, int)",10032101636,1952,8,16,1,5,5,1,18,0,0
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",10032103172,385486,1,4096,1,256,1,1,40,0,9792
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",10032476978,12736,1,8,1,256,1,1,40,0,9792
"compute_gemm_pointers(float2**, float2 const *, int, float2 const *, int, float2 const *, int, int)",10032491442,2143,144,1,1,1,1,1,16,0,0
"volta_cgemm_64x32_tn",10032494641,1440892,1,128,144,128,1,1,94,13312,0
"void fft2d_c2r_16x16<float, bool=0>(float*, float2*, int, int, int, int, int, int, int, int, int, int, float, float, int, float*, float*)",10033936781,179447,2048,1,1,256,1,1,39,0,8704
"void at::native::unrolled_elementwise_kernel<at::native::AddFunctor<float>, at::detail::Array<char*, int=3>, OffsetCalculator<int=2, unsigned int>, OffsetCalculator<int=1, unsigned int>, at::native::memory::LoadWithoutCast, at::native::memory::StoreWithoutCast>(int, float, at::native::AddFunctor<float>, char*, int=3, at::detail::Array<char*, int=3>, int=2)",10034117028,84188,12800,1,1,64,1,1,22,0,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",10034201984,39326,12800,1,1,64,1,1,17,0,0
"void at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>(int, float const *, int, int, int, int, int, int, int, int, int, int, int, int, at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>*, int, bool, bool)",10034242174,103228,800,1,1,1024,1,1,39,0,0
"void flip_filter<float, float>(float*, float const *, int, int, int, int)",10034346298,2431,32,8,1,5,5,1,18,0,0
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",10034348313,159993,1,4096,1,256,1,1,40,0,9792
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",10034502770,6624,1,32,1,256,1,1,40,0,9792
"compute_gemm_pointers(float2**, float2 const *, int, float2 const *, int, float2 const *, int, int)",10034511122,1824,144,1,1,1,1,1,16,0,0
"volta_cgemm_64x32_tn",10034513778,919732,1,128,144,128,1,1,94,13312,0
"void fft2d_c2r_16x16<float, bool=0>(float*, float2*, int, int, int, int, int, int, int, int, int, int, float, float, int, float*, float*)",10035434278,597699,8192,1,1,256,1,1,39,0,8704
"void at::native::unrolled_elementwise_kernel<at::native::AddFunctor<float>, at::detail::Array<char*, int=3>, OffsetCalculator<int=2, unsigned int>, OffsetCalculator<int=1, unsigned int>, at::native::memory::LoadWithoutCast, at::native::memory::StoreWithoutCast>(int, float, at::native::AddFunctor<float>, char*, int=3, at::detail::Array<char*, int=3>, int=2)",10036032809,5376,512,1,1,64,1,1,22,0,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",10036039145,3232,512,1,1,64,1,1,17,0,0
"_ZN2at6native27unrolled_elementwise_kernelIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE0_clEvENKUlvE6_clEvEUlfE_NS_6detail5ArrayIPcLi2EEE16OffsetCalculatorILi1EjESC_NS0_6memory15LoadWithoutCastENSD_16StoreWithoutCastEEEviT_T0_T1_T2_T3_T4_",10036043369,9152,1344,1,1,64,1,1,22,0,0
"volta_sgemm_32x128_tn",10036053320,13824,3,32,1,256,1,1,55,16384,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",10036067912,5280,1344,1,1,64,1,1,17,0,0
"_ZN2at6native27unrolled_elementwise_kernelIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE0_clEvENKUlvE6_clEvEUlfE_NS_6detail5ArrayIPcLi2EEE16OffsetCalculatorILi1EjESC_NS0_6memory15LoadWithoutCastENSD_16StoreWithoutCastEEEviT_T0_T1_T2_T3_T4_",10036073959,3328,160,1,1,64,1,1,22,0,0
"volta_sgemm_32x128_tn",10036078087,13408,1,32,1,256,1,1,55,16384,0
"void _GLOBAL__N__53_tmpxft_000022ec_00000000_9_SoftMax_compute_70_cpp1_ii_a3310042::softmax_warp_forward<float, float, float, int=4, bool=0>(float*, float const *, int, int, int)",10036092647,3039,256,1,1,16,8,1,19,0,0

==> figures/lenet/text-profile-4096/40p.csv <==
Name,Start Time(ns),Duration(ns),GridX,GridY,GridZ,BlockX,BlockY,BlockZ,Registers/Thread,Static Shared Memory,Dynamic Shared Memory
"void cudnn::winograd_nonfused::winogradForwardData9x9_5x5<float, float>(cudnn::winograd_nonfused::WinogradDataParams<float, float>)",9425492296,552838,2048,1,1,936,1,1,32,48672,0
"void cudnn::winograd_nonfused::winogradForwardFilter9x9_5x5<float, float>(cudnn::winograd_nonfused::WinogradFilterParams<float, float>)",9426046158,3775,1,16,1,64,13,1,40,16640,0
"void gemmSN_NN_kernel<float, int=128, int=2, int=4, int=8, int=4, int=4, cublasGemvTensorStridedBatched<float const >, cublasGemvTensorStridedBatched<float>>(cublasGemmSmallNParams<float const , cublasGemvTensorStridedBatched<float const >, float>)",9426051085,5490748,1024,4,169,128,1,1,72,10240,0
"void cudnn::winograd_nonfused::winogradForwardOutput9x9_5x5<float, float>(cudnn::winograd_nonfused::WinogradOutputParams<float, float>)",9431543113,4680418,2048,16,1,936,1,1,32,33696,0
"void at::native::unrolled_elementwise_kernel<at::native::AddFunctor<float>, at::detail::Array<char*, int=3>, OffsetCalculator<int=2, unsigned int>, OffsetCalculator<int=1, unsigned int>, at::native::memory::LoadWithoutCast, at::native::memory::StoreWithoutCast>(int, float, at::native::AddFunctor<float>, char*, int=3, at::detail::Array<char*, int=3>, int=2)",9436224427,961299,200704,1,1,64,1,1,22,0,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",9437186718,520039,200704,1,1,64,1,1,17,0,0
"void at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>(int, float const *, int, int, int, int, int, int, int, int, int, int, int, int, at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>*, int, bool, bool)",9437708037,1252356,12544,1,1,1024,1,1,39,0,0
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",9438961673,291315,1,4096,1,256,1,1,40,0,9792
"void flip_filter<float, float>(float*, float const *, int, int, int, int)",9439241244,7648,8,16,1,5,5,1,18,0,0
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",9439249916,6623,1,8,1,256,1,1,40,0,9792
"compute_gemm_pointers(float2**, float2 const *, int, float2 const *, int, float2 const *, int, int)",9439258267,1760,144,1,1,1,1,1,16,0,0
"volta_cgemm_64x32_tn",9439261211,1081901,1,128,144,128,1,1,94,13312,0
"void fft2d_c2r_16x16<float, bool=0>(float*, float2*, int, int, int, int, int, int, int, int, int, int, float, float, int, float*, float*)",9440344232,137497,2048,1,1,256,1,1,39,0,8704
"void at::native::unrolled_elementwise_kernel<at::native::AddFunctor<float>, at::detail::Array<char*, int=3>, OffsetCalculator<int=2, unsigned int>, OffsetCalculator<int=1, unsigned int>, at::native::memory::LoadWithoutCast, at::native::memory::StoreWithoutCast>(int, float, at::native::AddFunctor<float>, char*, int=3, at::detail::Array<char*, int=3>, int=2)",9440482561,63773,12800,1,1,64,1,1,22,0,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",9440547550,35679,12800,1,1,64,1,1,17,0,0
"void at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>(int, float const *, int, int, int, int, int, int, int, int, int, int, int, int, at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>*, int, bool, bool)",9440584093,79004,800,1,1,1024,1,1,39,0,0
"void flip_filter<float, float>(float*, float const *, int, int, int, int)",9440664313,2208,32,8,1,5,5,1,18,0,0
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",9440666137,121242,1,4096,1,256,1,1,40,0,9792
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",9440781555,6144,1,32,1,256,1,1,40,0,9792
"compute_gemm_pointers(float2**, float2 const *, int, float2 const *, int, float2 const *, int, int)",9440789491,1760,144,1,1,1,1,1,16,0,0
"volta_cgemm_64x32_tn",9440792211,692031,1,128,144,128,1,1,94,13312,0
"void fft2d_c2r_16x16<float, bool=0>(float*, float2*, int, int, int, int, int, int, int, int, int, int, float, float, int, float*, float*)",9441485138,450826,8192,1,1,256,1,1,39,0,8704
"void at::native::unrolled_elementwise_kernel<at::native::AddFunctor<float>, at::detail::Array<char*, int=3>, OffsetCalculator<int=2, unsigned int>, OffsetCalculator<int=1, unsigned int>, at::native::memory::LoadWithoutCast, at::native::memory::StoreWithoutCast>(int, float, at::native::AddFunctor<float>, char*, int=3, at::detail::Array<char*, int=3>, int=2)",9441936988,5120,512,1,1,64,1,1,22,0,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",9441943004,3072,512,1,1,64,1,1,17,0,0
"_ZN2at6native27unrolled_elementwise_kernelIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE0_clEvENKUlvE6_clEvEUlfE_NS_6detail5ArrayIPcLi2EEE16OffsetCalculatorILi1EjESC_NS0_6memory15LoadWithoutCastENSD_16StoreWithoutCastEEEviT_T0_T1_T2_T3_T4_",9441947036,7680,1344,1,1,64,1,1,22,0,0
"volta_sgemm_32x128_tn",9441955996,11167,3,32,1,256,1,1,55,16384,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",9441967995,4672,1344,1,1,64,1,1,17,0,0
"_ZN2at6native27unrolled_elementwise_kernelIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE0_clEvENKUlvE6_clEvEUlfE_NS_6detail5ArrayIPcLi2EEE16OffsetCalculatorILi1EjESC_NS0_6memory15LoadWithoutCastENSD_16StoreWithoutCastEEEviT_T0_T1_T2_T3_T4_",9441973627,3136,160,1,1,64,1,1,22,0,0
"volta_sgemm_32x128_tn",9441977690,9504,1,32,1,256,1,1,55,16384,0
"void _GLOBAL__N__53_tmpxft_000022ec_00000000_9_SoftMax_compute_70_cpp1_ii_a3310042::softmax_warp_forward<float, float, float, int=4, bool=0>(float*, float const *, int, int, int)",9441988218,2880,256,1,1,16,8,1,19,0,0

==> figures/lenet/text-profile-4096/50p.csv <==
Name,Start Time(ns),Duration(ns),GridX,GridY,GridZ,BlockX,BlockY,BlockZ,Registers/Thread,Static Shared Memory,Dynamic Shared Memory
"void cudnn::winograd_nonfused::winogradForwardData9x9_5x5<float, float>(cudnn::winograd_nonfused::WinogradDataParams<float, float>)",9070963176,444683,2048,1,1,936,1,1,32,48672,0
"void cudnn::winograd_nonfused::winogradForwardFilter9x9_5x5<float, float>(cudnn::winograd_nonfused::WinogradFilterParams<float, float>)",9071408818,3360,1,16,1,64,13,1,40,16640,0
"void gemmSN_NN_kernel<float, int=128, int=2, int=4, int=8, int=4, int=4, cublasGemvTensorStridedBatched<float const >, cublasGemvTensorStridedBatched<float>>(cublasGemmSmallNParams<float const , cublasGemvTensorStridedBatched<float const >, float>)",9071413010,4407056,1024,4,169,128,1,1,72,10240,0
"void cudnn::winograd_nonfused::winogradForwardOutput9x9_5x5<float, float>(cudnn::winograd_nonfused::WinogradOutputParams<float, float>)",9075821282,3804140,2048,16,1,936,1,1,32,33696,0
"void at::native::unrolled_elementwise_kernel<at::native::AddFunctor<float>, at::detail::Array<char*, int=3>, OffsetCalculator<int=2, unsigned int>, OffsetCalculator<int=1, unsigned int>, at::native::memory::LoadWithoutCast, at::native::memory::StoreWithoutCast>(int, float, at::native::AddFunctor<float>, char*, int=3, at::detail::Array<char*, int=3>, int=2)",9079626190,770747,200704,1,1,64,1,1,22,0,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",9080397737,515176,200704,1,1,64,1,1,17,0,0
"void at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>(int, float const *, int, int, int, int, int, int, int, int, int, int, int, int, at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>*, int, bool, bool)",9080913681,1017232,12544,1,1,1024,1,1,39,0,0
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",9081931937,236116,1,4096,1,256,1,1,40,0,9792
"void flip_filter<float, float>(float*, float const *, int, int, int, int)",9082155318,8896,8,16,1,5,5,1,18,0,0
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",9082164950,6367,1,8,1,256,1,1,40,0,9792
"compute_gemm_pointers(float2**, float2 const *, int, float2 const *, int, float2 const *, int, int)",9082172917,1696,144,1,1,1,1,1,16,0,0
"volta_cgemm_32x32_tn",9082175573,472650,1,128,144,64,1,1,98,9216,0
"void fft2d_c2r_16x16<float, bool=0>(float*, float2*, int, int, int, int, int, int, int, int, int, int, float, float, int, float*, float*)",9082649279,114010,2048,1,1,256,1,1,39,0,8704
"void at::native::unrolled_elementwise_kernel<at::native::AddFunctor<float>, at::detail::Array<char*, int=3>, OffsetCalculator<int=2, unsigned int>, OffsetCalculator<int=1, unsigned int>, at::native::memory::LoadWithoutCast, at::native::memory::StoreWithoutCast>(int, float, at::native::AddFunctor<float>, char*, int=3, at::detail::Array<char*, int=3>, int=2)",9082764217,51966,12800,1,1,64,1,1,22,0,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",9082816983,34942,12800,1,1,64,1,1,17,0,0
"void at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>(int, float const *, int, int, int, int, int, int, int, int, int, int, int, int, at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>*, int, bool, bool)",9082852757,64669,800,1,1,1024,1,1,39,0,0
"void flip_filter<float, float>(float*, float const *, int, int, int, int)",9082918290,2240,32,8,1,5,5,1,18,0,0
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",9082920146,97755,1,4096,1,256,1,1,40,0,9792
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",9083012301,5920,1,32,1,256,1,1,40,0,9792
"compute_gemm_pointers(float2**, float2 const *, int, float2 const *, int, float2 const *, int, int)",9083019757,1728,144,1,1,1,1,1,16,0,0
"volta_cgemm_32x32_tn",9083022413,344688,1,128,144,64,1,1,98,9216,0
"void fft2d_c2r_16x16<float, bool=0>(float*, float2*, int, int, int, int, int, int, int, int, int, int, float, float, int, float*, float*)",9083367869,363374,8192,1,1,256,1,1,39,0,8704
"void at::native::unrolled_elementwise_kernel<at::native::AddFunctor<float>, at::detail::Array<char*, int=3>, OffsetCalculator<int=2, unsigned int>, OffsetCalculator<int=1, unsigned int>, at::native::memory::LoadWithoutCast, at::native::memory::StoreWithoutCast>(int, float, at::native::AddFunctor<float>, char*, int=3, at::detail::Array<char*, int=3>, int=2)",9083732011,5184,512,1,1,64,1,1,22,0,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",9083737995,2816,512,1,1,64,1,1,17,0,0
"_ZN2at6native27unrolled_elementwise_kernelIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE0_clEvENKUlvE6_clEvEUlfE_NS_6detail5ArrayIPcLi2EEE16OffsetCalculatorILi1EjESC_NS0_6memory15LoadWithoutCastENSD_16StoreWithoutCastEEEviT_T0_T1_T2_T3_T4_",9083741739,7360,1344,1,1,64,1,1,22,0,0
"volta_sgemm_32x128_tn",9083750314,11520,3,32,1,256,1,1,55,16384,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",9083762634,4160,1344,1,1,64,1,1,17,0,0
"_ZN2at6native27unrolled_elementwise_kernelIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE0_clEvENKUlvE6_clEvEUlfE_NS_6detail5ArrayIPcLi2EEE16OffsetCalculatorILi1EjESC_NS0_6memory15LoadWithoutCastENSD_16StoreWithoutCastEEEviT_T0_T1_T2_T3_T4_",9083767626,3168,160,1,1,64,1,1,22,0,0
"volta_sgemm_32x32_sliced1x4_tn",9083771721,15520,1,128,1,128,1,1,86,32768,0
"void _GLOBAL__N__53_tmpxft_000022ec_00000000_9_SoftMax_compute_70_cpp1_ii_a3310042::softmax_warp_forward<float, float, float, int=4, bool=0>(float*, float const *, int, int, int)",9083788521,2944,256,1,1,16,8,1,19,0,0

==> figures/lenet/text-profile-4096/60p.csv <==
Name,Start Time(ns),Duration(ns),GridX,GridY,GridZ,BlockX,BlockY,BlockZ,Registers/Thread,Static Shared Memory,Dynamic Shared Memory
"void cudnn::winograd_nonfused::winogradForwardData9x9_5x5<float, float>(cudnn::winograd_nonfused::WinogradDataParams<float, float>)",8915451207,372846,2048,1,1,936,1,1,32,48672,0
"void cudnn::winograd_nonfused::winogradForwardFilter9x9_5x5<float, float>(cudnn::winograd_nonfused::WinogradFilterParams<float, float>)",8915825301,3456,1,16,1,64,13,1,40,16640,0
"void gemmSN_NN_kernel<float, int=128, int=2, int=4, int=8, int=4, int=4, cublasGemvTensorStridedBatched<float const >, cublasGemvTensorStridedBatched<float>>(cublasGemmSmallNParams<float const , cublasGemvTensorStridedBatched<float const >, float>)",8915829621,3689266,1024,4,169,128,1,1,72,10240,0
"void cudnn::winograd_nonfused::winogradForwardOutput9x9_5x5<float, float>(cudnn::winograd_nonfused::WinogradOutputParams<float, float>)",8919519687,3250182,2048,16,1,936,1,1,32,33696,0
"void at::native::unrolled_elementwise_kernel<at::native::AddFunctor<float>, at::detail::Array<char*, int=3>, OffsetCalculator<int=2, unsigned int>, OffsetCalculator<int=1, unsigned int>, at::native::memory::LoadWithoutCast, at::native::memory::StoreWithoutCast>(int, float, at::native::AddFunctor<float>, char*, int=3, at::detail::Array<char*, int=3>, int=2)",8922770797,641090,200704,1,1,64,1,1,22,0,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",8923413167,510696,200704,1,1,64,1,1,17,0,0
"void at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>(int, float const *, int, int, int, int, int, int, int, int, int, int, int, int, at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>*, int, bool, bool)",8923925015,858391,12544,1,1,1024,1,1,39,0,0
"void flip_filter<float, float>(float*, float const *, int, int, int, int)",8924784494,1728,8,16,1,5,5,1,18,0,0
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",8924785998,196503,1,4096,1,256,1,1,40,0,9792
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",8924969829,12032,1,8,1,256,1,1,40,0,9792
"compute_gemm_pointers(float2**, float2 const *, int, float2 const *, int, float2 const *, int, int)",8924983717,2015,144,1,1,1,1,1,16,0,0
"volta_cgemm_32x32_tn",8924986788,398190,1,128,144,64,1,1,98,9216,0
"void fft2d_c2r_16x16<float, bool=0>(float*, float2*, int, int, int, int, int, int, int, int, int, int, float, float, int, float*, float*)",8925385906,97691,2048,1,1,256,1,1,39,0,8704
"void at::native::unrolled_elementwise_kernel<at::native::AddFunctor<float>, at::detail::Array<char*, int=3>, OffsetCalculator<int=2, unsigned int>, OffsetCalculator<int=1, unsigned int>, at::native::memory::LoadWithoutCast, at::native::memory::StoreWithoutCast>(int, float, at::native::AddFunctor<float>, char*, int=3, at::detail::Array<char*, int=3>, int=2)",8925484397,43678,12800,1,1,64,1,1,22,0,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",8925529099,34622,12800,1,1,64,1,1,17,0,0
"void at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>(int, float const *, int, int, int, int, int, int, int, int, int, int, int, int, at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>*, int, bool, bool)",8925564617,54942,800,1,1,1024,1,1,39,0,0
"void flip_filter<float, float>(float*, float const *, int, int, int, int)",8925620454,2240,32,8,1,5,5,1,18,0,0
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",8925622310,81757,1,4096,1,256,1,1,40,0,9792
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",8925698371,6015,1,32,1,256,1,1,40,0,9792
"compute_gemm_pointers(float2**, float2 const *, int, float2 const *, int, float2 const *, int, int)",8925706018,1760,144,1,1,1,1,1,16,0,0
"volta_cgemm_32x32_tn",8925708610,294578,1,128,144,64,1,1,98,9216,0
"void fft2d_c2r_16x16<float, bool=0>(float*, float2*, int, int, int, int, int, int, int, int, int, int, float, float, int, float*, float*)",8926004084,304402,8192,1,1,256,1,1,39,0,8704
"void at::native::unrolled_elementwise_kernel<at::native::AddFunctor<float>, at::detail::Array<char*, int=3>, OffsetCalculator<int=2, unsigned int>, OffsetCalculator<int=1, unsigned int>, at::native::memory::LoadWithoutCast, at::native::memory::StoreWithoutCast>(int, float, at::native::AddFunctor<float>, char*, int=3, at::detail::Array<char*, int=3>, int=2)",8926309446,4864,512,1,1,64,1,1,22,0,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",8926315174,2911,512,1,1,64,1,1,17,0,0
"_ZN2at6native27unrolled_elementwise_kernelIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE0_clEvENKUlvE6_clEvEUlfE_NS_6detail5ArrayIPcLi2EEE16OffsetCalculatorILi1EjESC_NS0_6memory15LoadWithoutCastENSD_16StoreWithoutCastEEEviT_T0_T1_T2_T3_T4_",8926319205,6432,1344,1,1,64,1,1,22,0,0
"volta_sgemm_32x128_tn",8926326469,9088,3,32,1,256,1,1,55,16384,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",8926336421,4287,1344,1,1,64,1,1,17,0,0
"_ZN2at6native27unrolled_elementwise_kernelIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE0_clEvENKUlvE6_clEvEUlfE_NS_6detail5ArrayIPcLi2EEE16OffsetCalculatorILi1EjESC_NS0_6memory15LoadWithoutCastENSD_16StoreWithoutCastEEEviT_T0_T1_T2_T3_T4_",8926341508,3040,160,1,1,64,1,1,22,0,0
"volta_sgemm_32x128_tn",8926345572,9408,1,32,1,256,1,1,55,16384,0
"void _GLOBAL__N__53_tmpxft_000022ec_00000000_9_SoftMax_compute_70_cpp1_ii_a3310042::softmax_warp_forward<float, float, float, int=4, bool=0>(float*, float const *, int, int, int)",8926356132,2720,256,1,1,16,8,1,19,0,0

==> figures/lenet/text-profile-4096/70p.csv <==
Name,Start Time(ns),Duration(ns),GridX,GridY,GridZ,BlockX,BlockY,BlockZ,Registers/Thread,Static Shared Memory,Dynamic Shared Memory
"void cudnn::winograd_nonfused::winogradForwardData9x9_5x5<float, float>(cudnn::winograd_nonfused::WinogradDataParams<float, float>)",8751663288,329296,2048,1,1,936,1,1,32,48672,0
"void cudnn::winograd_nonfused::winogradForwardFilter9x9_5x5<float, float>(cudnn::winograd_nonfused::WinogradFilterParams<float, float>)",8751993512,3232,1,16,1,64,13,1,40,16640,0
"void gemmSN_NN_kernel<float, int=128, int=2, int=4, int=8, int=4, int=4, cublasGemvTensorStridedBatched<float const >, cublasGemvTensorStridedBatched<float>>(cublasGemmSmallNParams<float const , cublasGemvTensorStridedBatched<float const >, float>)",8751997832,3190249,1024,4,169,128,1,1,72,10240,0
"void cudnn::winograd_nonfused::winogradForwardOutput9x9_5x5<float, float>(cudnn::winograd_nonfused::WinogradOutputParams<float, float>)",8755189265,2861369,2048,16,1,936,1,1,32,33696,0
"void at::native::unrolled_elementwise_kernel<at::native::AddFunctor<float>, at::detail::Array<char*, int=3>, OffsetCalculator<int=2, unsigned int>, OffsetCalculator<int=1, unsigned int>, at::native::memory::LoadWithoutCast, at::native::memory::StoreWithoutCast>(int, float, at::native::AddFunctor<float>, char*, int=3, at::detail::Array<char*, int=3>, int=2)",8758051562,554438,200704,1,1,64,1,1,22,0,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",8758607184,505480,200704,1,1,64,1,1,17,0,0
"void at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>(int, float const *, int, int, int, int, int, int, int, int, int, int, int, int, at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>*, int, bool, bool)",8759113912,756540,12544,1,1,1024,1,1,39,0,0
"void flip_filter<float, float>(float*, float const *, int, int, int, int)",8759871572,2112,8,16,1,5,5,1,18,0,0
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",8759873524,174776,1,4096,1,256,1,1,40,0,9792
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",8760036012,12256,1,8,1,256,1,1,40,0,9792
"compute_gemm_pointers(float2**, float2 const *, int, float2 const *, int, float2 const *, int, int)",8760050092,2016,144,1,1,1,1,1,16,0,0
"volta_cgemm_32x32_tn",8760052939,349808,1,128,144,64,1,1,98,9216,0
"void fft2d_c2r_16x16<float, bool=0>(float*, float2*, int, int, int, int, int, int, int, int, int, int, float, float, int, float*, float*)",8760403995,89692,2048,1,1,256,1,1,39,0,8704
"void at::native::unrolled_elementwise_kernel<at::native::AddFunctor<float>, at::detail::Array<char*, int=3>, OffsetCalculator<int=2, unsigned int>, OffsetCalculator<int=1, unsigned int>, at::native::memory::LoadWithoutCast, at::native::memory::StoreWithoutCast>(int, float, at::native::AddFunctor<float>, char*, int=3, at::detail::Array<char*, int=3>, int=2)",8760494679,38654,12800,1,1,64,1,1,22,0,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",8760534293,34846,12800,1,1,64,1,1,17,0,0
"void at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>(int, float const *, int, int, int, int, int, int, int, int, int, int, int, int, at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>*, int, bool, bool)",8760569971,49182,800,1,1,1024,1,1,39,0,0
"void flip_filter<float, float>(float*, float const *, int, int, int, int)",8760620049,2176,32,8,1,5,5,1,18,0,0
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",8760622129,71036,1,4096,1,256,1,1,40,0,9792
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",8760687726,6047,1,32,1,256,1,1,40,0,9792
"compute_gemm_pointers(float2**, float2 const *, int, float2 const *, int, float2 const *, int, int)",8760695501,1696,144,1,1,1,1,1,16,0,0
"volta_cgemm_32x32_tn",8760698093,269683,1,128,144,64,1,1,98,9216,0
"void fft2d_c2r_16x16<float, bool=0>(float*, float2*, int, int, int, int, int, int, int, int, int, int, float, float, int, float*, float*)",8760968736,264852,8192,1,1,256,1,1,39,0,8704
"void at::native::unrolled_elementwise_kernel<at::native::AddFunctor<float>, at::detail::Array<char*, int=3>, OffsetCalculator<int=2, unsigned int>, OffsetCalculator<int=1, unsigned int>, at::native::memory::LoadWithoutCast, at::native::memory::StoreWithoutCast>(int, float, at::native::AddFunctor<float>, char*, int=3, at::detail::Array<char*, int=3>, int=2)",8761234452,4671,512,1,1,64,1,1,22,0,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",8761240179,2816,512,1,1,64,1,1,17,0,0
"_ZN2at6native27unrolled_elementwise_kernelIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE0_clEvENKUlvE6_clEvEUlfE_NS_6detail5ArrayIPcLi2EEE16OffsetCalculatorILi1EjESC_NS0_6memory15LoadWithoutCastENSD_16StoreWithoutCastEEEviT_T0_T1_T2_T3_T4_",8761243923,6944,1344,1,1,64,1,1,22,0,0
"volta_sgemm_32x128_tn",8761251667,8384,3,32,1,256,1,1,55,16384,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",8761260946,3904,1344,1,1,64,1,1,17,0,0
"_ZN2at6native27unrolled_elementwise_kernelIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE0_clEvENKUlvE6_clEvEUlfE_NS_6detail5ArrayIPcLi2EEE16OffsetCalculatorILi1EjESC_NS0_6memory15LoadWithoutCastENSD_16StoreWithoutCastEEEviT_T0_T1_T2_T3_T4_",8761265746,3104,160,1,1,64,1,1,22,0,0
"volta_sgemm_32x128_tn",8761269874,9536,1,32,1,256,1,1,55,16384,0
"void _GLOBAL__N__53_tmpxft_000022ec_00000000_9_SoftMax_compute_70_cpp1_ii_a3310042::softmax_warp_forward<float, float, float, int=4, bool=0>(float*, float const *, int, int, int)",8761280594,2815,256,1,1,16,8,1,19,0,0

==> figures/lenet/text-profile-4096/80p.csv <==
Name,Start Time(ns),Duration(ns),GridX,GridY,GridZ,BlockX,BlockY,BlockZ,Registers/Thread,Static Shared Memory,Dynamic Shared Memory
"void cudnn::winograd_nonfused::winogradForwardData9x9_5x5<float, float>(cudnn::winograd_nonfused::WinogradDataParams<float, float>)",8623749775,286643,2048,1,1,936,1,1,32,48672,0
"void cudnn::winograd_nonfused::winogradForwardFilter9x9_5x5<float, float>(cudnn::winograd_nonfused::WinogradFilterParams<float, float>)",8624037410,3168,1,16,1,64,13,1,40,16640,0
"void gemmSN_NN_kernel<float, int=128, int=2, int=4, int=8, int=4, int=4, cublasGemvTensorStridedBatched<float const >, cublasGemvTensorStridedBatched<float>>(cublasGemmSmallNParams<float const , cublasGemvTensorStridedBatched<float const >, float>)",8624041762,2827738,1024,4,169,128,1,1,72,10240,0
"void cudnn::winograd_nonfused::winogradForwardOutput9x9_5x5<float, float>(cudnn::winograd_nonfused::WinogradOutputParams<float, float>)",8626870588,2581222,2048,16,1,936,1,1,32,33696,0
"void at::native::unrolled_elementwise_kernel<at::native::AddFunctor<float>, at::detail::Array<char*, int=3>, OffsetCalculator<int=2, unsigned int>, OffsetCalculator<int=1, unsigned int>, at::native::memory::LoadWithoutCast, at::native::memory::StoreWithoutCast>(int, float, at::native::AddFunctor<float>, char*, int=3, at::detail::Array<char*, int=3>, int=2)",8629452706,508936,200704,1,1,64,1,1,22,0,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",8629962570,502409,200704,1,1,64,1,1,17,0,0
"void at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>(int, float const *, int, int, int, int, int, int, int, int, int, int, int, int, at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>*, int, bool, bool)",8630465971,691615,12544,1,1,1024,1,1,39,0,0
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",8631158386,170008,1,4096,1,256,1,1,40,0,9792
"void flip_filter<float, float>(float*, float const *, int, int, int, int)",8631315787,8831,8,16,1,5,5,1,18,0,0
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",8631325610,4768,1,8,1,256,1,1,40,0,9792
"compute_gemm_pointers(float2**, float2 const *, int, float2 const *, int, float2 const *, int, int)",8631332426,1664,144,1,1,1,1,1,16,0,0
"volta_cgemm_32x32_tn",8631335050,311441,1,128,144,64,1,1,98,9216,0
"void fft2d_c2r_16x16<float, bool=0>(float*, float2*, int, int, int, int, int, int, int, int, int, int, float, float, int, float*, float*)",8631647515,82012,2048,1,1,256,1,1,39,0,8704
"void at::native::unrolled_elementwise_kernel<at::native::AddFunctor<float>, at::detail::Array<char*, int=3>, OffsetCalculator<int=2, unsigned int>, OffsetCalculator<int=1, unsigned int>, at::native::memory::LoadWithoutCast, at::native::memory::StoreWithoutCast>(int, float, at::native::AddFunctor<float>, char*, int=3, at::detail::Array<char*, int=3>, int=2)",8631730487,36830,12800,1,1,64,1,1,22,0,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",8631768149,34239,12800,1,1,64,1,1,17,0,0
"void at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>(int, float const *, int, int, int, int, int, int, int, int, int, int, int, int, at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>*, int, bool, bool)",8631803220,45437,800,1,1,1024,1,1,39,0,0
"void flip_filter<float, float>(float*, float const *, int, int, int, int)",8631849585,3040,32,8,1,5,5,1,18,0,0
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",8631851409,62397,1,4096,1,256,1,1,40,0,9792
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",8631908463,5983,1,32,1,256,1,1,40,0,9792
"compute_gemm_pointers(float2**, float2 const *, int, float2 const *, int, float2 const *, int, int)",8631916238,1696,144,1,1,1,1,1,16,0,0
"volta_cgemm_32x32_tn",8631918894,255764,1,128,144,64,1,1,98,9216,0
"void fft2d_c2r_16x16<float, bool=0>(float*, float2*, int, int, int, int, int, int, int, int, int, int, float, float, int, float*, float*)",8632175554,232245,8192,1,1,256,1,1,39,0,8704
"void at::native::unrolled_elementwise_kernel<at::native::AddFunctor<float>, at::detail::Array<char*, int=3>, OffsetCalculator<int=2, unsigned int>, OffsetCalculator<int=1, unsigned int>, at::native::memory::LoadWithoutCast, at::native::memory::StoreWithoutCast>(int, float, at::native::AddFunctor<float>, char*, int=3, at::detail::Array<char*, int=3>, int=2)",8632408663,5024,512,1,1,64,1,1,22,0,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",8632414519,2784,512,1,1,64,1,1,17,0,0
"_ZN2at6native27unrolled_elementwise_kernelIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE0_clEvENKUlvE6_clEvEUlfE_NS_6detail5ArrayIPcLi2EEE16OffsetCalculatorILi1EjESC_NS0_6memory15LoadWithoutCastENSD_16StoreWithoutCastEEEviT_T0_T1_T2_T3_T4_",8632418423,6303,1344,1,1,64,1,1,22,0,0
"volta_sgemm_32x128_tn",8632425558,8576,3,32,1,256,1,1,55,16384,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",8632434966,3936,1344,1,1,64,1,1,17,0,0
"_ZN2at6native27unrolled_elementwise_kernelIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE0_clEvENKUlvE6_clEvEUlfE_NS_6detail5ArrayIPcLi2EEE16OffsetCalculatorILi1EjESC_NS0_6memory15LoadWithoutCastENSD_16StoreWithoutCastEEEviT_T0_T1_T2_T3_T4_",8632439702,2975,160,1,1,64,1,1,22,0,0
"volta_sgemm_32x128_tn",8632443733,9696,1,32,1,256,1,1,55,16384,0
"void _GLOBAL__N__53_tmpxft_000022ec_00000000_9_SoftMax_compute_70_cpp1_ii_a3310042::softmax_warp_forward<float, float, float, int=4, bool=0>(float*, float const *, int, int, int)",8632454325,2848,256,1,1,16,8,1,19,0,0

==> figures/lenet/text-profile-4096/90p.csv <==
Name,Start Time(ns),Duration(ns),GridX,GridY,GridZ,BlockX,BlockY,BlockZ,Registers/Thread,Static Shared Memory,Dynamic Shared Memory
"void cudnn::winograd_nonfused::winogradForwardData9x9_5x5<float, float>(cudnn::winograd_nonfused::WinogradDataParams<float, float>)",8533224161,259923,2048,1,1,936,1,1,32,48672,0
"void cudnn::winograd_nonfused::winogradForwardFilter9x9_5x5<float, float>(cudnn::winograd_nonfused::WinogradFilterParams<float, float>)",8533485524,3616,1,16,1,64,13,1,40,16640,0
"void gemmSN_NN_kernel<float, int=128, int=2, int=4, int=8, int=4, int=4, cublasGemvTensorStridedBatched<float const >, cublasGemvTensorStridedBatched<float>>(cublasGemmSmallNParams<float const , cublasGemvTensorStridedBatched<float const >, float>)",8533490292,2507914,1024,4,169,128,1,1,72,10240,0
"void cudnn::winograd_nonfused::winogradForwardOutput9x9_5x5<float, float>(cudnn::winograd_nonfused::WinogradOutputParams<float, float>)",8535999422,2390863,2048,16,1,936,1,1,32,33696,0
"void at::native::unrolled_elementwise_kernel<at::native::AddFunctor<float>, at::detail::Array<char*, int=3>, OffsetCalculator<int=2, unsigned int>, OffsetCalculator<int=1, unsigned int>, at::native::memory::LoadWithoutCast, at::native::memory::StoreWithoutCast>(int, float, at::native::AddFunctor<float>, char*, int=3, at::detail::Array<char*, int=3>, int=2)",8538391117,505576,200704,1,1,64,1,1,22,0,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",8538897525,501192,200704,1,1,64,1,1,17,0,0
"void at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>(int, float const *, int, int, int, int, int, int, int, int, int, int, int, int, at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>*, int, bool, bool)",8539399965,603492,12544,1,1,1024,1,1,39,0,0
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",8540004737,173080,1,4096,1,256,1,1,40,0,9792
"void flip_filter<float, float>(float*, float const *, int, int, int, int)",8540163257,8768,8,16,1,5,5,1,18,0,0
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",8540173337,4672,1,8,1,256,1,1,40,0,9792
"compute_gemm_pointers(float2**, float2 const *, int, float2 const *, int, float2 const *, int, int)",8540179993,1792,144,1,1,1,1,1,16,0,0
"volta_cgemm_32x32_tn",8540182904,284435,1,128,144,64,1,1,98,9216,0
"void fft2d_c2r_16x16<float, bool=0>(float*, float2*, int, int, int, int, int, int, int, int, int, int, float, float, int, float*, float*)",8540468395,81212,2048,1,1,256,1,1,39,0,8704
"void at::native::unrolled_elementwise_kernel<at::native::AddFunctor<float>, at::detail::Array<char*, int=3>, OffsetCalculator<int=2, unsigned int>, OffsetCalculator<int=1, unsigned int>, at::native::memory::LoadWithoutCast, at::native::memory::StoreWithoutCast>(int, float, at::native::AddFunctor<float>, char*, int=3, at::detail::Array<char*, int=3>, int=2)",8540550503,35998,12800,1,1,64,1,1,22,0,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",8540587493,34079,12800,1,1,64,1,1,17,0,0
"void at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>(int, float const *, int, int, int, int, int, int, int, int, int, int, int, int, at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>*, int, bool, bool)",8540622564,39870,800,1,1,1024,1,1,39,0,0
"void flip_filter<float, float>(float*, float const *, int, int, int, int)",8540663362,2176,32,8,1,5,5,1,18,0,0
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",8540665154,58589,1,4096,1,256,1,1,40,0,9792
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",8540717343,6592,1,32,1,256,1,1,40,0,9792
"compute_gemm_pointers(float2**, float2 const *, int, float2 const *, int, float2 const *, int, int)",8540725663,1664,144,1,1,1,1,1,16,0,0
"volta_cgemm_32x32_tn",8540728255,252820,1,128,144,64,1,1,98,9216,0
"void fft2d_c2r_16x16<float, bool=0>(float*, float2*, int, int, int, int, int, int, int, int, int, int, float, float, int, float*, float*)",8540982067,209014,8192,1,1,256,1,1,39,0,8704
"void at::native::unrolled_elementwise_kernel<at::native::AddFunctor<float>, at::detail::Array<char*, int=3>, OffsetCalculator<int=2, unsigned int>, OffsetCalculator<int=1, unsigned int>, at::native::memory::LoadWithoutCast, at::native::memory::StoreWithoutCast>(int, float, at::native::AddFunctor<float>, char*, int=3, at::detail::Array<char*, int=3>, int=2)",8541191945,4608,512,1,1,64,1,1,22,0,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",8541197449,2720,512,1,1,64,1,1,17,0,0
"_ZN2at6native27unrolled_elementwise_kernelIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE0_clEvENKUlvE6_clEvEUlfE_NS_6detail5ArrayIPcLi2EEE16OffsetCalculatorILi1EjESC_NS0_6memory15LoadWithoutCastENSD_16StoreWithoutCastEEEviT_T0_T1_T2_T3_T4_",8541201288,7456,1344,1,1,64,1,1,22,0,0
"volta_sgemm_32x128_tn",8541209960,9408,3,32,1,256,1,1,55,16384,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",8541220232,4031,1344,1,1,64,1,1,17,0,0
"_ZN2at6native27unrolled_elementwise_kernelIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE0_clEvENKUlvE6_clEvEUlfE_NS_6detail5ArrayIPcLi2EEE16OffsetCalculatorILi1EjESC_NS0_6memory15LoadWithoutCastENSD_16StoreWithoutCastEEEviT_T0_T1_T2_T3_T4_",8541225095,2976,160,1,1,64,1,1,22,0,0
"volta_sgemm_32x32_sliced1x4_tn",8541229255,10720,1,128,1,128,1,1,86,32768,0
"void _GLOBAL__N__53_tmpxft_000022ec_00000000_9_SoftMax_compute_70_cpp1_ii_a3310042::softmax_warp_forward<float, float, float, int=4, bool=0>(float*, float const *, int, int, int)",8541240935,2687,256,1,1,16,8,1,19,0,0

==> figures/lenet/text-profile-5012/100p.csv <==
Name,Start Time(ns),Duration(ns),GridX,GridY,GridZ,BlockX,BlockY,BlockZ,Registers/Thread,Static Shared Memory,Dynamic Shared Memory
"void cudnn::winograd_nonfused::winogradForwardData9x9_5x5<float, float>(cudnn::winograd_nonfused::WinogradDataParams<float, float>)",8804326226,308113,2560,1,1,936,1,1,32,48672,0
"void cudnn::winograd_nonfused::winogradForwardFilter9x9_5x5<float, float>(cudnn::winograd_nonfused::WinogradFilterParams<float, float>)",8804635523,3392,1,16,1,64,13,1,40,16640,0
"void gemmSN_NN_kernel<float, int=128, int=2, int=4, int=8, int=4, int=4, cublasGemvTensorStridedBatched<float const >, cublasGemvTensorStridedBatched<float>>(cublasGemmSmallNParams<float const , cublasGemvTensorStridedBatched<float const >, float>)",8804639779,2816539,1280,4,169,128,1,1,72,10240,0
"void cudnn::winograd_nonfused::winogradForwardOutput9x9_5x5<float, float>(cudnn::winograd_nonfused::WinogradOutputParams<float, float>)",8807457662,2850298,2560,16,1,936,1,1,32,33696,0
"void at::native::unrolled_elementwise_kernel<at::native::AddFunctor<float>, at::detail::Array<char*, int=3>, OffsetCalculator<int=2, unsigned int>, OffsetCalculator<int=1, unsigned int>, at::native::memory::LoadWithoutCast, at::native::memory::StoreWithoutCast>(int, float, at::native::AddFunctor<float>, char*, int=3, at::detail::Array<char*, int=3>, int=2)",8810308952,626755,250880,1,1,64,1,1,22,0,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",8810936667,624258,250880,1,1,64,1,1,17,0,0
"void at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>(int, float const *, int, int, int, int, int, int, int, int, int, int, int, int, at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>*, int, bool, bool)",8811561917,740510,15680,1,1,1024,1,1,39,0,0
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",8812303259,219317,1,5120,1,256,1,1,40,0,9792
"void flip_filter<float, float>(float*, float const *, int, int, int, int)",8812508625,10687,8,16,1,5,5,1,18,0,0
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",8812520208,4704,1,8,1,256,1,1,40,0,9792
"compute_gemm_pointers(float2**, float2 const *, int, float2 const *, int, float2 const *, int, int)",8812526736,1792,144,1,1,1,1,1,16,0,0
"volta_cgemm_32x32_tn",8812529360,324369,1,160,144,64,1,1,98,9216,0
"void fft2d_c2r_16x16<float, bool=0>(float*, float2*, int, int, int, int, int, int, int, int, int, int, float, float, int, float*, float*)",8812855041,96603,2560,1,1,256,1,1,39,0,8704
"void at::native::unrolled_elementwise_kernel<at::native::AddFunctor<float>, at::detail::Array<char*, int=3>, OffsetCalculator<int=2, unsigned int>, OffsetCalculator<int=1, unsigned int>, at::native::memory::LoadWithoutCast, at::native::memory::StoreWithoutCast>(int, float, at::native::AddFunctor<float>, char*, int=3, at::detail::Array<char*, int=3>, int=2)",8812952668,44606,16000,1,1,64,1,1,22,0,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",8812998138,41758,16000,1,1,64,1,1,17,0,0
"void at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>(int, float const *, int, int, int, int, int, int, int, int, int, int, int, int, at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>*, int, bool, bool)",8813040888,44958,1000,1,1,1024,1,1,39,0,0
"void flip_filter<float, float>(float*, float const *, int, int, int, int)",8813086742,2176,32,8,1,5,5,1,18,0,0
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",8813088566,70972,1,5120,1,256,1,1,40,0,9792
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",8813152723,7135,1,32,1,256,1,1,40,0,9792
"compute_gemm_pointers(float2**, float2 const *, int, float2 const *, int, float2 const *, int, int)",8813161490,1664,144,1,1,1,1,1,16,0,0
"volta_cgemm_32x32_tn",8813164082,312913,1,160,144,64,1,1,98,9216,0
"void fft2d_c2r_16x16<float, bool=0>(float*, float2*, int, int, int, int, int, int, int, int, int, int, float, float, int, float*, float*)",8813477923,262420,10240,1,1,256,1,1,39,0,8704
"void at::native::unrolled_elementwise_kernel<at::native::AddFunctor<float>, at::detail::Array<char*, int=3>, OffsetCalculator<int=2, unsigned int>, OffsetCalculator<int=1, unsigned int>, at::native::memory::LoadWithoutCast, at::native::memory::StoreWithoutCast>(int, float, at::native::AddFunctor<float>, char*, int=3, at::detail::Array<char*, int=3>, int=2)",8813741303,4960,640,1,1,64,1,1,22,0,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",8813747223,2911,640,1,1,64,1,1,17,0,0
"_ZN2at6native27unrolled_elementwise_kernelIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE0_clEvENKUlvE6_clEvEUlfE_NS_6detail5ArrayIPcLi2EEE16OffsetCalculatorILi1EjESC_NS0_6memory15LoadWithoutCastENSD_16StoreWithoutCastEEEviT_T0_T1_T2_T3_T4_",8813750998,7904,1680,1,1,64,1,1,22,0,0
"volta_sgemm_32x128_tn",8813760118,9408,3,40,1,256,1,1,55,16384,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",8813770550,4671,1680,1,1,64,1,1,17,0,0
"_ZN2at6native27unrolled_elementwise_kernelIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE0_clEvENKUlvE6_clEvEUlfE_NS_6detail5ArrayIPcLi2EEE16OffsetCalculatorILi1EjESC_NS0_6memory15LoadWithoutCastENSD_16StoreWithoutCastEEEviT_T0_T1_T2_T3_T4_",8813776181,3072,200,1,1,64,1,1,22,0,0
"volta_sgemm_32x128_tn",8813780245,9280,1,40,1,256,1,1,55,16384,0
"void _GLOBAL__N__53_tmpxft_000022ec_00000000_9_SoftMax_compute_70_cpp1_ii_a3310042::softmax_warp_forward<float, float, float, int=4, bool=0>(float*, float const *, int, int, int)",8813790421,3263,320,1,1,16,8,1,19,0,0

==> figures/lenet/text-profile-5012/10p.csv <==
Name,Start Time(ns),Duration(ns),GridX,GridY,GridZ,BlockX,BlockY,BlockZ,Registers/Thread,Static Shared Memory,Dynamic Shared Memory
"void cudnn::winograd_nonfused::winogradForwardData9x9_5x5<float, float>(cudnn::winograd_nonfused::WinogradDataParams<float, float>)",16002391846,2683776,2560,1,1,936,1,1,32,48672,0
"void cudnn::winograd_nonfused::winogradForwardFilter9x9_5x5<float, float>(cudnn::winograd_nonfused::WinogradFilterParams<float, float>)",16005076742,5248,1,16,1,64,13,1,40,16640,0
"void gemmSN_NN_kernel<float, int=128, int=2, int=4, int=8, int=4, int=4, cublasGemvTensorStridedBatched<float const >, cublasGemvTensorStridedBatched<float>>(cublasGemmSmallNParams<float const , cublasGemvTensorStridedBatched<float const >, float>)",16005083142,26877277,1280,4,169,128,1,1,72,10240,0
"void cudnn::winograd_nonfused::winogradForwardOutput9x9_5x5<float, float>(cudnn::winograd_nonfused::WinogradOutputParams<float, float>)",16031961411,22762050,2560,16,1,936,1,1,32,33696,0
"void at::native::unrolled_elementwise_kernel<at::native::AddFunctor<float>, at::detail::Array<char*, int=3>, OffsetCalculator<int=2, unsigned int>, OffsetCalculator<int=1, unsigned int>, at::native::memory::LoadWithoutCast, at::native::memory::StoreWithoutCast>(int, float, at::native::AddFunctor<float>, char*, int=3, at::detail::Array<char*, int=3>, int=2)",16054724453,4783259,250880,1,1,64,1,1,22,0,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",16059508704,1827337,250880,1,1,64,1,1,17,0,0
"void at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>(int, float const *, int, int, int, int, int, int, int, int, int, int, int, int, at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>*, int, bool, bool)",16061337289,6043776,15680,1,1,1024,1,1,39,0,0
"void flip_filter<float, float>(float*, float const *, int, int, int, int)",16067381897,2176,8,16,1,5,5,1,18,0,0
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",16067383721,1438619,1,5120,1,256,1,1,40,0,9792
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",16068810341,12319,1,8,1,256,1,1,40,0,9792
"compute_gemm_pointers(float2**, float2 const *, int, float2 const *, int, float2 const *, int, int)",16068824388,2400,144,1,1,1,1,1,16,0,0
"volta_cgemm_64x64_tn",16068827780,6068606,1,80,144,256,1,1,90,17408,0
"void fft2d_c2r_16x16<float, bool=0>(float*, float2*, int, int, int, int, int, int, int, int, int, int, float, float, int, float*, float*)",16074897378,650657,2560,1,1,256,1,1,39,0,8704
"void at::native::unrolled_elementwise_kernel<at::native::AddFunctor<float>, at::detail::Array<char*, int=3>, OffsetCalculator<int=2, unsigned int>, OffsetCalculator<int=1, unsigned int>, at::native::memory::LoadWithoutCast, at::native::memory::StoreWithoutCast>(int, float, at::native::AddFunctor<float>, char*, int=3, at::detail::Array<char*, int=3>, int=2)",16075549027,307121,16000,1,1,64,1,1,22,0,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",16075857044,120378,16000,1,1,64,1,1,17,0,0
"void at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>(int, float const *, int, int, int, int, int, int, int, int, int, int, int, int, at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>*, int, bool, bool)",16075978350,370415,1000,1,1,1024,1,1,39,0,0
"void flip_filter<float, float>(float*, float const *, int, int, int, int)",16076349629,3104,32,8,1,5,5,1,18,0,0
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",16076352253,591907,1,5120,1,256,1,1,40,0,9792
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",16076938369,9247,1,32,1,256,1,1,40,0,9792
"compute_gemm_pointers(float2**, float2 const *, int, float2 const *, int, float2 const *, int, int)",16076949376,2432,144,1,1,1,1,1,16,0,0
"volta_cgemm_64x64_tn",16076952608,4240694,1,80,144,256,1,1,90,17408,0
"void fft2d_c2r_16x16<float, bool=0>(float*, float2*, int, int, int, int, int, int, int, int, int, int, float, float, int, float*, float*)",16081194325,2221174,10240,1,1,256,1,1,39,0,8704
"void at::native::unrolled_elementwise_kernel<at::native::AddFunctor<float>, at::detail::Array<char*, int=3>, OffsetCalculator<int=2, unsigned int>, OffsetCalculator<int=1, unsigned int>, at::native::memory::LoadWithoutCast, at::native::memory::StoreWithoutCast>(int, float, at::native::AddFunctor<float>, char*, int=3, at::detail::Array<char*, int=3>, int=2)",16083416459,11936,640,1,1,64,1,1,22,0,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",16083429323,6656,640,1,1,64,1,1,17,0,0
"_ZN2at6native27unrolled_elementwise_kernelIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE0_clEvENKUlvE6_clEvEUlfE_NS_6detail5ArrayIPcLi2EEE16OffsetCalculatorILi1EjESC_NS0_6memory15LoadWithoutCastENSD_16StoreWithoutCastEEEviT_T0_T1_T2_T3_T4_",16083437162,25471,1680,1,1,64,1,1,22,0,0
"volta_sgemm_32x128_tn",16083463753,41758,3,40,1,256,1,1,55,16384,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",16083506439,13951,1680,1,1,64,1,1,17,0,0
"_ZN2at6native27unrolled_elementwise_kernelIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE0_clEvENKUlvE6_clEvEUlfE_NS_6detail5ArrayIPcLi2EEE16OffsetCalculatorILi1EjESC_NS0_6memory15LoadWithoutCastENSD_16StoreWithoutCastEEEviT_T0_T1_T2_T3_T4_",16083521414,4384,200,1,1,64,1,1,22,0,0
"volta_sgemm_32x128_tn",16083526790,28639,1,40,1,256,1,1,55,16384,0
"void _GLOBAL__N__53_tmpxft_000022ec_00000000_9_SoftMax_compute_70_cpp1_ii_a3310042::softmax_warp_forward<float, float, float, int=4, bool=0>(float*, float const *, int, int, int)",16083556325,7167,320,1,1,16,8,1,19,0,0

==> figures/lenet/text-profile-5012/20p.csv <==
Name,Start Time(ns),Duration(ns),GridX,GridY,GridZ,BlockX,BlockY,BlockZ,Registers/Thread,Static Shared Memory,Dynamic Shared Memory
"void cudnn::winograd_nonfused::winogradForwardData9x9_5x5<float, float>(cudnn::winograd_nonfused::WinogradDataParams<float, float>)",12103415926,1356736,2560,1,1,936,1,1,32,48672,0
"void cudnn::winograd_nonfused::winogradForwardFilter9x9_5x5<float, float>(cudnn::winograd_nonfused::WinogradFilterParams<float, float>)",12104773558,3360,1,16,1,64,13,1,40,16640,0
"void gemmSN_NN_kernel<float, int=128, int=2, int=4, int=8, int=4, int=4, cublasGemvTensorStridedBatched<float const >, cublasGemvTensorStridedBatched<float>>(cublasGemmSmallNParams<float const , cublasGemvTensorStridedBatched<float const >, float>)",12104778070,13527292,1280,4,169,128,1,1,72,10240,0
"void cudnn::winograd_nonfused::winogradForwardOutput9x9_5x5<float, float>(cudnn::winograd_nonfused::WinogradOutputParams<float, float>)",12118306578,11592697,2560,16,1,936,1,1,32,33696,0
"void at::native::unrolled_elementwise_kernel<at::native::AddFunctor<float>, at::detail::Array<char*, int=3>, OffsetCalculator<int=2, unsigned int>, OffsetCalculator<int=1, unsigned int>, at::native::memory::LoadWithoutCast, at::native::memory::StoreWithoutCast>(int, float, at::native::AddFunctor<float>, char*, int=3, at::detail::Array<char*, int=3>, int=2)",12129900043,2395950,250880,1,1,64,1,1,22,0,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",12132296953,980721,250880,1,1,64,1,1,17,0,0
"void at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>(int, float const *, int, int, int, int, int, int, int, int, int, int, int, int, at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>*, int, bool, bool)",12133278602,3059662,15680,1,1,1024,1,1,39,0,0
"void flip_filter<float, float>(float*, float const *, int, int, int, int)",12136339352,2144,8,16,1,5,5,1,18,0,0
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",12136341400,722174,1,5120,1,256,1,1,40,0,9792
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",12137050615,13151,1,8,1,256,1,1,40,0,9792
"compute_gemm_pointers(float2**, float2 const *, int, float2 const *, int, float2 const *, int, int)",12137065622,2304,144,1,1,1,1,1,16,0,0
"volta_cgemm_64x64_tn",12137068886,3036143,1,80,144,256,1,1,90,17408,0
"void fft2d_c2r_16x16<float, bool=0>(float*, float2*, int, int, int, int, int, int, int, int, int, int, float, float, int, float*, float*)",12140106149,328657,2560,1,1,256,1,1,39,0,8704
"void at::native::unrolled_elementwise_kernel<at::native::AddFunctor<float>, at::detail::Array<char*, int=3>, OffsetCalculator<int=2, unsigned int>, OffsetCalculator<int=1, unsigned int>, at::native::memory::LoadWithoutCast, at::native::memory::StoreWithoutCast>(int, float, at::native::AddFunctor<float>, char*, int=3, at::detail::Array<char*, int=3>, int=2)",12140435605,154905,16000,1,1,64,1,1,22,0,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",12140591470,66365,16000,1,1,64,1,1,17,0,0
"void at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>(int, float const *, int, int, int, int, int, int, int, int, int, int, int, int, at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>*, int, bool, bool)",12140658763,188215,1000,1,1,1024,1,1,39,0,0
"void flip_filter<float, float>(float*, float const *, int, int, int, int)",12140847842,2656,32,8,1,5,5,1,18,0,0
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",12140850050,298578,1,5120,1,256,1,1,40,0,9792
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",12141142932,7168,1,32,1,256,1,1,40,0,9792
"compute_gemm_pointers(float2**, float2 const *, int, float2 const *, int, float2 const *, int, int)",12141151731,2016,144,1,1,1,1,1,16,0,0
"volta_cgemm_64x64_tn",12141154611,2138395,1,80,144,256,1,1,90,17408,0
"void fft2d_c2r_16x16<float, bool=0>(float*, float2*, int, int, int, int, int, int, int, int, int, int, float, float, int, float*, float*)",12143293902,1114699,10240,1,1,256,1,1,39,0,8704
"void at::native::unrolled_elementwise_kernel<at::native::AddFunctor<float>, at::detail::Array<char*, int=3>, OffsetCalculator<int=2, unsigned int>, OffsetCalculator<int=1, unsigned int>, at::native::memory::LoadWithoutCast, at::native::memory::StoreWithoutCast>(int, float, at::native::AddFunctor<float>, char*, int=3, at::detail::Array<char*, int=3>, int=2)",12144409560,7072,640,1,1,64,1,1,22,0,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",12144417528,4288,640,1,1,64,1,1,17,0,0
"_ZN2at6native27unrolled_elementwise_kernelIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE0_clEvENKUlvE6_clEvEUlfE_NS_6detail5ArrayIPcLi2EEE16OffsetCalculatorILi1EjESC_NS0_6memory15LoadWithoutCastENSD_16StoreWithoutCastEEEviT_T0_T1_T2_T3_T4_",12144423096,14335,1680,1,1,64,1,1,22,0,0
"volta_sgemm_32x128_tn",12144438583,24191,3,40,1,256,1,1,55,16384,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",12144463606,8096,1680,1,1,64,1,1,17,0,0
"_ZN2at6native27unrolled_elementwise_kernelIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE0_clEvENKUlvE6_clEvEUlfE_NS_6detail5ArrayIPcLi2EEE16OffsetCalculatorILi1EjESC_NS0_6memory15LoadWithoutCastENSD_16StoreWithoutCastEEEviT_T0_T1_T2_T3_T4_",12144472597,3936,200,1,1,64,1,1,22,0,0
"volta_sgemm_32x128_tn",12144477461,18527,1,40,1,256,1,1,55,16384,0
"void _GLOBAL__N__53_tmpxft_000022ec_00000000_9_SoftMax_compute_70_cpp1_ii_a3310042::softmax_warp_forward<float, float, float, int=4, bool=0>(float*, float const *, int, int, int)",12144496788,4448,320,1,1,16,8,1,19,0,0

==> figures/lenet/text-profile-5012/30p.csv <==
Name,Start Time(ns),Duration(ns),GridX,GridY,GridZ,BlockX,BlockY,BlockZ,Registers/Thread,Static Shared Memory,Dynamic Shared Memory
"void cudnn::winograd_nonfused::winogradForwardData9x9_5x5<float, float>(cudnn::winograd_nonfused::WinogradDataParams<float, float>)",10574647371,911477,2560,1,1,936,1,1,32,48672,0
"void cudnn::winograd_nonfused::winogradForwardFilter9x9_5x5<float, float>(cudnn::winograd_nonfused::WinogradFilterParams<float, float>)",10575559680,3808,1,16,1,64,13,1,40,16640,0
"void gemmSN_NN_kernel<float, int=128, int=2, int=4, int=8, int=4, int=4, cublasGemvTensorStridedBatched<float const >, cublasGemvTensorStridedBatched<float>>(cublasGemmSmallNParams<float const , cublasGemvTensorStridedBatched<float const >, float>)",10575564704,9074097,1280,4,169,128,1,1,72,10240,0
"void cudnn::winograd_nonfused::winogradForwardOutput9x9_5x5<float, float>(cudnn::winograd_nonfused::WinogradOutputParams<float, float>)",10584640017,7855243,2560,16,1,936,1,1,32,33696,0
"void at::native::unrolled_elementwise_kernel<at::native::AddFunctor<float>, at::detail::Array<char*, int=3>, OffsetCalculator<int=2, unsigned int>, OffsetCalculator<int=1, unsigned int>, at::native::memory::LoadWithoutCast, at::native::memory::StoreWithoutCast>(int, float, at::native::AddFunctor<float>, char*, int=3, at::detail::Array<char*, int=3>, int=2)",10592496220,1599284,250880,1,1,64,1,1,22,0,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",10594096304,719646,250880,1,1,64,1,1,17,0,0
"void at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>(int, float const *, int, int, int, int, int, int, int, int, int, int, int, int, at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>*, int, bool, bool)",10594817070,2062974,15680,1,1,1024,1,1,39,0,0
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",10596880972,483209,1,5120,1,256,1,1,40,0,9792
"void flip_filter<float, float>(float*, float const *, int, int, int, int)",10597352022,8000,8,16,1,5,5,1,18,0,0
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",10597360949,4416,1,8,1,256,1,1,40,0,9792
"compute_gemm_pointers(float2**, float2 const *, int, float2 const *, int, float2 const *, int, int)",10597367381,1824,144,1,1,1,1,1,16,0,0
"volta_cgemm_64x32_tn",10597370389,1800619,1,160,144,128,1,1,94,13312,0
"void fft2d_c2r_16x16<float, bool=0>(float*, float2*, int, int, int, int, int, int, int, int, int, int, float, float, int, float*, float*)",10599172256,223989,2560,1,1,256,1,1,39,0,8704
"void at::native::unrolled_elementwise_kernel<at::native::AddFunctor<float>, at::detail::Array<char*, int=3>, OffsetCalculator<int=2, unsigned int>, OffsetCalculator<int=1, unsigned int>, at::native::memory::LoadWithoutCast, at::native::memory::StoreWithoutCast>(int, float, at::native::AddFunctor<float>, char*, int=3, at::detail::Array<char*, int=3>, int=2)",10599397173,104411,16000,1,1,64,1,1,22,0,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",10599502384,48862,16000,1,1,64,1,1,17,0,0
"void at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>(int, float const *, int, int, int, int, int, int, int, int, int, int, int, int, at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>*, int, bool, bool)",10599552045,128282,1000,1,1,1024,1,1,39,0,0
"void flip_filter<float, float>(float*, float const *, int, int, int, int)",10599681191,2464,32,8,1,5,5,1,18,0,0
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",10599683271,200183,1,5120,1,256,1,1,40,0,9792
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",10599877982,6464,1,32,1,256,1,1,40,0,9792
"compute_gemm_pointers(float2**, float2 const *, int, float2 const *, int, float2 const *, int, int)",10599886174,1856,144,1,1,1,1,1,16,0,0
"volta_cgemm_64x32_tn",10599888926,1153001,1,160,144,128,1,1,94,13312,0
"void fft2d_c2r_16x16<float, bool=0>(float*, float2*, int, int, int, int, int, int, int, int, int, int, float, float, int, float*, float*)",10601042823,746044,10240,1,1,256,1,1,39,0,8704
"void at::native::unrolled_elementwise_kernel<at::native::AddFunctor<float>, at::detail::Array<char*, int=3>, OffsetCalculator<int=2, unsigned int>, OffsetCalculator<int=1, unsigned int>, at::native::memory::LoadWithoutCast, at::native::memory::StoreWithoutCast>(int, float, at::native::AddFunctor<float>, char*, int=3, at::detail::Array<char*, int=3>, int=2)",10601789699,5760,640,1,1,64,1,1,22,0,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",10601796419,3456,640,1,1,64,1,1,17,0,0
"_ZN2at6native27unrolled_elementwise_kernelIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE0_clEvENKUlvE6_clEvEUlfE_NS_6detail5ArrayIPcLi2EEE16OffsetCalculatorILi1EjESC_NS0_6memory15LoadWithoutCastENSD_16StoreWithoutCastEEEviT_T0_T1_T2_T3_T4_",10601800771,10047,1680,1,1,64,1,1,22,0,0
"volta_sgemm_64x64_tn",10601812130,24255,2,80,1,64,1,1,126,8704,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",10601837249,6304,1680,1,1,64,1,1,17,0,0
"_ZN2at6native27unrolled_elementwise_kernelIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE0_clEvENKUlvE6_clEvEUlfE_NS_6detail5ArrayIPcLi2EEE16OffsetCalculatorILi1EjESC_NS0_6memory15LoadWithoutCastENSD_16StoreWithoutCastEEEviT_T0_T1_T2_T3_T4_",10601844513,3520,200,1,1,64,1,1,22,0,0
"volta_sgemm_32x128_tn",10601849216,14752,1,40,1,256,1,1,55,16384,0
"void _GLOBAL__N__53_tmpxft_000022ec_00000000_9_SoftMax_compute_70_cpp1_ii_a3310042::softmax_warp_forward<float, float, float, int=4, bool=0>(float*, float const *, int, int, int)",10601864800,3616,320,1,1,16,8,1,19,0,0

==> figures/lenet/text-profile-5012/40p.csv <==
Name,Start Time(ns),Duration(ns),GridX,GridY,GridZ,BlockX,BlockY,BlockZ,Registers/Thread,Static Shared Memory,Dynamic Shared Memory
"void cudnn::winograd_nonfused::winogradForwardData9x9_5x5<float, float>(cudnn::winograd_nonfused::WinogradDataParams<float, float>)",9923530481,688479,2560,1,1,936,1,1,32,48672,0
"void cudnn::winograd_nonfused::winogradForwardFilter9x9_5x5<float, float>(cudnn::winograd_nonfused::WinogradFilterParams<float, float>)",9924220272,3424,1,16,1,64,13,1,40,16640,0
"void gemmSN_NN_kernel<float, int=128, int=2, int=4, int=8, int=4, int=4, cublasGemvTensorStridedBatched<float const >, cublasGemvTensorStridedBatched<float>>(cublasGemmSmallNParams<float const , cublasGemvTensorStridedBatched<float const >, float>)",9924224912,6883226,1280,4,169,128,1,1,72,10240,0
"void cudnn::winograd_nonfused::winogradForwardOutput9x9_5x5<float, float>(cudnn::winograd_nonfused::WinogradOutputParams<float, float>)",9931109386,5992324,2560,16,1,936,1,1,32,33696,0
"void at::native::unrolled_elementwise_kernel<at::native::AddFunctor<float>, at::detail::Array<char*, int=3>, OffsetCalculator<int=2, unsigned int>, OffsetCalculator<int=1, unsigned int>, at::native::memory::LoadWithoutCast, at::native::memory::StoreWithoutCast>(int, float, at::native::AddFunctor<float>, char*, int=3, at::detail::Array<char*, int=3>, int=2)",9937102606,1199783,250880,1,1,64,1,1,22,0,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",9938303317,649921,250880,1,1,64,1,1,17,0,0
"void at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>(int, float const *, int, int, int, int, int, int, int, int, int, int, int, int, at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>*, int, bool, bool)",9938954518,1566262,15680,1,1,1024,1,1,39,0,0
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",9940521708,365263,1,5120,1,256,1,1,40,0,9792
"void flip_filter<float, float>(float*, float const *, int, int, int, int)",9940875003,8224,8,16,1,5,5,1,18,0,0
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",9940884219,6208,1,8,1,256,1,1,40,0,9792
"compute_gemm_pointers(float2**, float2 const *, int, float2 const *, int, float2 const *, int, int)",9940892538,1472,144,1,1,1,1,1,16,0,0
"volta_cgemm_64x32_tn",9940895130,1351264,1,160,144,128,1,1,94,13312,0
"void fft2d_c2r_16x16<float, bool=0>(float*, float2*, int, int, int, int, int, int, int, int, int, int, float, float, int, float*, float*)",9942247834,170936,2560,1,1,256,1,1,39,0,8704
"void at::native::unrolled_elementwise_kernel<at::native::AddFunctor<float>, at::detail::Array<char*, int=3>, OffsetCalculator<int=2, unsigned int>, OffsetCalculator<int=1, unsigned int>, at::native::memory::LoadWithoutCast, at::native::memory::StoreWithoutCast>(int, float, at::native::AddFunctor<float>, char*, int=3, at::detail::Array<char*, int=3>, int=2)",9942419698,79164,16000,1,1,64,1,1,22,0,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",9942499886,43902,16000,1,1,64,1,1,17,0,0
"void at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>(int, float const *, int, int, int, int, int, int, int, int, int, int, int, int, at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>*, int, bool, bool)",9942544652,97468,1000,1,1,1024,1,1,39,0,0
"void flip_filter<float, float>(float*, float const *, int, int, int, int)",9942643080,2335,32,8,1,5,5,1,18,0,0
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",9942645063,151193,1,5120,1,256,1,1,40,0,9792
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",9942790625,6271,1,32,1,256,1,1,40,0,9792
"compute_gemm_pointers(float2**, float2 const *, int, float2 const *, int, float2 const *, int, int)",9942798624,1792,144,1,1,1,1,1,16,0,0
"volta_cgemm_64x32_tn",9942801248,866391,1,160,144,128,1,1,94,13312,0
"void fft2d_c2r_16x16<float, bool=0>(float*, float2*, int, int, int, int, int, int, int, int, int, int, float, float, int, float*, float*)",9943668567,562245,10240,1,1,256,1,1,39,0,8704
"void at::native::unrolled_elementwise_kernel<at::native::AddFunctor<float>, at::detail::Array<char*, int=3>, OffsetCalculator<int=2, unsigned int>, OffsetCalculator<int=1, unsigned int>, at::native::memory::LoadWithoutCast, at::native::memory::StoreWithoutCast>(int, float, at::native::AddFunctor<float>, char*, int=3, at::detail::Array<char*, int=3>, int=2)",9944231868,5248,640,1,1,64,1,1,22,0,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",9944238108,3296,640,1,1,64,1,1,17,0,0
"_ZN2at6native27unrolled_elementwise_kernelIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE0_clEvENKUlvE6_clEvEUlfE_NS_6detail5ArrayIPcLi2EEE16OffsetCalculatorILi1EjESC_NS0_6memory15LoadWithoutCastENSD_16StoreWithoutCastEEEviT_T0_T1_T2_T3_T4_",9944242428,9151,1680,1,1,64,1,1,22,0,0
"volta_sgemm_32x128_tn",9944252795,13888,3,40,1,256,1,1,55,16384,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",9944267515,5311,1680,1,1,64,1,1,17,0,0
"_ZN2at6native27unrolled_elementwise_kernelIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE0_clEvENKUlvE6_clEvEUlfE_NS_6detail5ArrayIPcLi2EEE16OffsetCalculatorILi1EjESC_NS0_6memory15LoadWithoutCastENSD_16StoreWithoutCastEEEviT_T0_T1_T2_T3_T4_",9944273754,3360,200,1,1,64,1,1,22,0,0
"volta_sgemm_32x128_tn",9944278074,13632,1,40,1,256,1,1,55,16384,0
"void _GLOBAL__N__53_tmpxft_000022ec_00000000_9_SoftMax_compute_70_cpp1_ii_a3310042::softmax_warp_forward<float, float, float, int=4, bool=0>(float*, float const *, int, int, int)",9944292985,3296,320,1,1,16,8,1,19,0,0

==> figures/lenet/text-profile-5012/50p.csv <==
Name,Start Time(ns),Duration(ns),GridX,GridY,GridZ,BlockX,BlockY,BlockZ,Registers/Thread,Static Shared Memory,Dynamic Shared Memory
"void cudnn::winograd_nonfused::winogradForwardData9x9_5x5<float, float>(cudnn::winograd_nonfused::WinogradDataParams<float, float>)",9573196458,558470,2560,1,1,936,1,1,32,48672,0
"void cudnn::winograd_nonfused::winogradForwardFilter9x9_5x5<float, float>(cudnn::winograd_nonfused::WinogradFilterParams<float, float>)",9573756144,3135,1,16,1,64,13,1,40,16640,0
"void gemmSN_NN_kernel<float, int=128, int=2, int=4, int=8, int=4, int=4, cublasGemvTensorStridedBatched<float const >, cublasGemvTensorStridedBatched<float>>(cublasGemmSmallNParams<float const , cublasGemvTensorStridedBatched<float const >, float>)",9573760079,5534043,1280,4,169,128,1,1,72,10240,0
"void cudnn::winograd_nonfused::winogradForwardOutput9x9_5x5<float, float>(cudnn::winograd_nonfused::WinogradOutputParams<float, float>)",9579295210,4934742,2560,16,1,936,1,1,32,33696,0
"void at::native::unrolled_elementwise_kernel<at::native::AddFunctor<float>, at::detail::Array<char*, int=3>, OffsetCalculator<int=2, unsigned int>, OffsetCalculator<int=1, unsigned int>, at::native::memory::LoadWithoutCast, at::native::memory::StoreWithoutCast>(int, float, at::native::AddFunctor<float>, char*, int=3, at::detail::Array<char*, int=3>, int=2)",9584230816,962899,250880,1,1,64,1,1,22,0,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",9585194707,644417,250880,1,1,64,1,1,17,0,0
"void at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>(int, float const *, int, int, int, int, int, int, int, int, int, int, int, int, at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>*, int, bool, bool)",9585840020,1268868,15680,1,1,1024,1,1,39,0,0
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",9587109752,295122,1,5120,1,256,1,1,40,0,9792
"void flip_filter<float, float>(float*, float const *, int, int, int, int)",9587392459,8511,8,16,1,5,5,1,18,0,0
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",9587402250,4480,1,8,1,256,1,1,40,0,9792
"compute_gemm_pointers(float2**, float2 const *, int, float2 const *, int, float2 const *, int, int)",9587408682,1696,144,1,1,1,1,1,16,0,0
"volta_cgemm_64x32_tn",9587411690,1085068,1,160,144,128,1,1,94,13312,0
"void fft2d_c2r_16x16<float, bool=0>(float*, float2*, int, int, int, int, int, int, int, int, int, int, float, float, int, float*, float*)",9588497686,139546,2560,1,1,256,1,1,39,0,8704
"void at::native::unrolled_elementwise_kernel<at::native::AddFunctor<float>, at::detail::Array<char*, int=3>, OffsetCalculator<int=2, unsigned int>, OffsetCalculator<int=1, unsigned int>, at::native::memory::LoadWithoutCast, at::native::memory::StoreWithoutCast>(int, float, at::native::AddFunctor<float>, char*, int=3, at::detail::Array<char*, int=3>, int=2)",9588638096,64125,16000,1,1,64,1,1,22,0,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",9588703053,43774,16000,1,1,64,1,1,17,0,0
"void at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>(int, float const *, int, int, int, int, int, int, int, int, int, int, int, int, at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>*, int, bool, bool)",9588747627,79868,1000,1,1,1024,1,1,39,0,0
"void flip_filter<float, float>(float*, float const *, int, int, int, int)",9588828359,2464,32,8,1,5,5,1,18,0,0
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",9588830311,122042,1,5120,1,256,1,1,40,0,9792
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",9588946657,6336,1,32,1,256,1,1,40,0,9792
"compute_gemm_pointers(float2**, float2 const *, int, float2 const *, int, float2 const *, int, int)",9588954625,1760,144,1,1,1,1,1,16,0,0
"volta_cgemm_64x32_tn",9588957377,699935,1,160,144,128,1,1,94,13312,0
"void fft2d_c2r_16x16<float, bool=0>(float*, float2*, int, int, int, int, int, int, int, int, int, int, float, float, int, float*, float*)",9589658144,452298,10240,1,1,256,1,1,39,0,8704
"void at::native::unrolled_elementwise_kernel<at::native::AddFunctor<float>, at::detail::Array<char*, int=3>, OffsetCalculator<int=2, unsigned int>, OffsetCalculator<int=1, unsigned int>, at::native::memory::LoadWithoutCast, at::native::memory::StoreWithoutCast>(int, float, at::native::AddFunctor<float>, char*, int=3, at::detail::Array<char*, int=3>, int=2)",9590111402,5344,640,1,1,64,1,1,22,0,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",9590117578,3040,640,1,1,64,1,1,17,0,0
"_ZN2at6native27unrolled_elementwise_kernelIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE0_clEvENKUlvE6_clEvEUlfE_NS_6detail5ArrayIPcLi2EEE16OffsetCalculatorILi1EjESC_NS0_6memory15LoadWithoutCastENSD_16StoreWithoutCastEEEviT_T0_T1_T2_T3_T4_",9590121450,8575,1680,1,1,64,1,1,22,0,0
"volta_sgemm_32x128_tn",9590130825,11264,3,40,1,256,1,1,55,16384,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",9590142921,4735,1680,1,1,64,1,1,17,0,0
"_ZN2at6native27unrolled_elementwise_kernelIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE0_clEvENKUlvE6_clEvEUlfE_NS_6detail5ArrayIPcLi2EEE16OffsetCalculatorILi1EjESC_NS0_6memory15LoadWithoutCastENSD_16StoreWithoutCastEEEviT_T0_T1_T2_T3_T4_",9590148424,3200,200,1,1,64,1,1,22,0,0
"volta_sgemm_32x128_tn",9590152552,9472,1,40,1,256,1,1,55,16384,0
"void _GLOBAL__N__53_tmpxft_000022ec_00000000_9_SoftMax_compute_70_cpp1_ii_a3310042::softmax_warp_forward<float, float, float, int=4, bool=0>(float*, float const *, int, int, int)",9590163240,3615,320,1,1,16,8,1,19,0,0

==> figures/lenet/text-profile-5012/60p.csv <==
Name,Start Time(ns),Duration(ns),GridX,GridY,GridZ,BlockX,BlockY,BlockZ,Registers/Thread,Static Shared Memory,Dynamic Shared Memory
"void cudnn::winograd_nonfused::winogradForwardData9x9_5x5<float, float>(cudnn::winograd_nonfused::WinogradDataParams<float, float>)",9275211015,467914,2560,1,1,936,1,1,32,48672,0
"void cudnn::winograd_nonfused::winogradForwardFilter9x9_5x5<float, float>(cudnn::winograd_nonfused::WinogradFilterParams<float, float>)",9275680177,3712,1,16,1,64,13,1,40,16640,0
"void gemmSN_NN_kernel<float, int=128, int=2, int=4, int=8, int=4, int=4, cublasGemvTensorStridedBatched<float const >, cublasGemvTensorStridedBatched<float>>(cublasGemmSmallNParams<float const , cublasGemvTensorStridedBatched<float const >, float>)",9275684785,4566376,1280,4,169,128,1,1,72,10240,0
"void cudnn::winograd_nonfused::winogradForwardOutput9x9_5x5<float, float>(cudnn::winograd_nonfused::WinogradOutputParams<float, float>)",9280252249,4211129,2560,16,1,936,1,1,32,33696,0
"void at::native::unrolled_elementwise_kernel<at::native::AddFunctor<float>, at::detail::Array<char*, int=3>, OffsetCalculator<int=2, unsigned int>, OffsetCalculator<int=1, unsigned int>, at::native::memory::LoadWithoutCast, at::native::memory::StoreWithoutCast>(int, float, at::native::AddFunctor<float>, char*, int=3, at::detail::Array<char*, int=3>, int=2)",9284464338,800794,250880,1,1,64,1,1,22,0,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",9285266380,637762,250880,1,1,64,1,1,17,0,0
"void at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>(int, float const *, int, int, int, int, int, int, int, int, int, int, int, int, at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>*, int, bool, bool)",9285905070,1068494,15680,1,1,1024,1,1,39,0,0
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",9286974396,245076,1,5120,1,256,1,1,40,0,9792
"void flip_filter<float, float>(float*, float const *, int, int, int, int)",9287207185,7711,8,16,1,5,5,1,18,0,0
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",9287215696,4800,1,8,1,256,1,1,40,0,9792
"compute_gemm_pointers(float2**, float2 const *, int, float2 const *, int, float2 const *, int, int)",9287222480,1664,144,1,1,1,1,1,16,0,0
"volta_cgemm_32x32_tn",9287225360,496360,1,160,144,64,1,1,98,9216,0
"void fft2d_c2r_16x16<float, bool=0>(float*, float2*, int, int, int, int, int, int, int, int, int, int, float, float, int, float*, float*)",9287722904,118971,2560,1,1,256,1,1,39,0,8704
"void at::native::unrolled_elementwise_kernel<at::native::AddFunctor<float>, at::detail::Array<char*, int=3>, OffsetCalculator<int=2, unsigned int>, OffsetCalculator<int=1, unsigned int>, at::native::memory::LoadWithoutCast, at::native::memory::StoreWithoutCast>(int, float, at::native::AddFunctor<float>, char*, int=3, at::detail::Array<char*, int=3>, int=2)",9287842707,53917,16000,1,1,64,1,1,22,0,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",9287897584,42654,16000,1,1,64,1,1,17,0,0
"void at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>(int, float const *, int, int, int, int, int, int, int, int, int, int, int, int, at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>*, int, bool, bool)",9287941134,67645,1000,1,1,1024,1,1,39,0,0
"void flip_filter<float, float>(float*, float const *, int, int, int, int)",9288009611,2208,32,8,1,5,5,1,18,0,0
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",9288011467,102043,1,5120,1,256,1,1,40,0,9792
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",9288107878,5824,1,32,1,256,1,1,40,0,9792
"compute_gemm_pointers(float2**, float2 const *, int, float2 const *, int, float2 const *, int, int)",9288115462,1728,144,1,1,1,1,1,16,0,0
"volta_cgemm_32x32_tn",9288118022,363054,1,160,144,64,1,1,98,9216,0
"void fft2d_c2r_16x16<float, bool=0>(float*, float2*, int, int, int, int, int, int, int, int, int, int, float, float, int, float*, float*)",9288481844,379406,10240,1,1,256,1,1,39,0,8704
"void at::native::unrolled_elementwise_kernel<at::native::AddFunctor<float>, at::detail::Array<char*, int=3>, OffsetCalculator<int=2, unsigned int>, OffsetCalculator<int=1, unsigned int>, at::native::memory::LoadWithoutCast, at::native::memory::StoreWithoutCast>(int, float, at::native::AddFunctor<float>, char*, int=3, at::detail::Array<char*, int=3>, int=2)",9288862242,5344,640,1,1,64,1,1,22,0,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",9288868578,3072,640,1,1,64,1,1,17,0,0
"_ZN2at6native27unrolled_elementwise_kernelIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE0_clEvENKUlvE6_clEvEUlfE_NS_6detail5ArrayIPcLi2EEE16OffsetCalculatorILi1EjESC_NS0_6memory15LoadWithoutCastENSD_16StoreWithoutCastEEEviT_T0_T1_T2_T3_T4_",9288872514,8416,1680,1,1,64,1,1,22,0,0
"volta_sgemm_32x128_tn",9288882241,11616,3,40,1,256,1,1,55,16384,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",9288894849,4736,1680,1,1,64,1,1,17,0,0
"_ZN2at6native27unrolled_elementwise_kernelIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE0_clEvENKUlvE6_clEvEUlfE_NS_6detail5ArrayIPcLi2EEE16OffsetCalculatorILi1EjESC_NS0_6memory15LoadWithoutCastENSD_16StoreWithoutCastEEEviT_T0_T1_T2_T3_T4_",9288900449,3167,200,1,1,64,1,1,22,0,0
"volta_sgemm_32x32_sliced1x4_tn",9288904512,16032,1,160,1,128,1,1,86,32768,0
"void _GLOBAL__N__53_tmpxft_000022ec_00000000_9_SoftMax_compute_70_cpp1_ii_a3310042::softmax_warp_forward<float, float, float, int=4, bool=0>(float*, float const *, int, int, int)",9288921696,2911,320,1,1,16,8,1,19,0,0

==> figures/lenet/text-profile-5012/70p.csv <==
Name,Start Time(ns),Duration(ns),GridX,GridY,GridZ,BlockX,BlockY,BlockZ,Registers/Thread,Static Shared Memory,Dynamic Shared Memory
"void cudnn::winograd_nonfused::winogradForwardData9x9_5x5<float, float>(cudnn::winograd_nonfused::WinogradDataParams<float, float>)",9132524906,403565,2560,1,1,936,1,1,32,48672,0
"void cudnn::winograd_nonfused::winogradForwardFilter9x9_5x5<float, float>(cudnn::winograd_nonfused::WinogradFilterParams<float, float>)",9132929303,3520,1,16,1,64,13,1,40,16640,0
"void gemmSN_NN_kernel<float, int=128, int=2, int=4, int=8, int=4, int=4, cublasGemvTensorStridedBatched<float const >, cublasGemvTensorStridedBatched<float>>(cublasGemmSmallNParams<float const , cublasGemvTensorStridedBatched<float const >, float>)",9132934071,3963237,1280,4,169,128,1,1,72,10240,0
"void cudnn::winograd_nonfused::winogradForwardOutput9x9_5x5<float, float>(cudnn::winograd_nonfused::WinogradOutputParams<float, float>)",9136898716,3724784,2560,16,1,936,1,1,32,33696,0
"void at::native::unrolled_elementwise_kernel<at::native::AddFunctor<float>, at::detail::Array<char*, int=3>, OffsetCalculator<int=2, unsigned int>, OffsetCalculator<int=1, unsigned int>, at::native::memory::LoadWithoutCast, at::native::memory::StoreWithoutCast>(int, float, at::native::AddFunctor<float>, char*, int=3, at::detail::Array<char*, int=3>, int=2)",9140624300,687488,250880,1,1,64,1,1,22,0,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",9141312652,631234,250880,1,1,64,1,1,17,0,0
"void at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>(int, float const *, int, int, int, int, int, int, int, int, int, int, int, int, at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>*, int, bool, bool)",9141945038,946612,15680,1,1,1024,1,1,39,0,0
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",9142892513,219190,1,5120,1,256,1,1,40,0,9792
"void flip_filter<float, float>(float*, float const *, int, int, int, int)",9143099448,7071,8,16,1,5,5,1,18,0,0
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",9143107959,4768,1,8,1,256,1,1,40,0,9792
"compute_gemm_pointers(float2**, float2 const *, int, float2 const *, int, float2 const *, int, int)",9143114359,1824,144,1,1,1,1,1,16,0,0
"volta_cgemm_32x32_tn",9143117303,432779,1,160,144,64,1,1,98,9216,0
"void fft2d_c2r_16x16<float, bool=0>(float*, float2*, int, int, int, int, int, int, int, int, int, int, float, float, int, float*, float*)",9143551330,108251,2560,1,1,256,1,1,39,0,8704
"void at::native::unrolled_elementwise_kernel<at::native::AddFunctor<float>, at::detail::Array<char*, int=3>, OffsetCalculator<int=2, unsigned int>, OffsetCalculator<int=1, unsigned int>, at::native::memory::LoadWithoutCast, at::native::memory::StoreWithoutCast>(int, float, at::native::AddFunctor<float>, char*, int=3, at::detail::Array<char*, int=3>, int=2)",9143660541,47422,16000,1,1,64,1,1,22,0,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",9143708795,42558,16000,1,1,64,1,1,17,0,0
"void at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>(int, float const *, int, int, int, int, int, int, int, int, int, int, int, int, at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>*, int, bool, bool)",9143752313,59965,1000,1,1,1024,1,1,39,0,0
"void flip_filter<float, float>(float*, float const *, int, int, int, int)",9143813302,2176,32,8,1,5,5,1,18,0,0
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",9143815126,88732,1,5120,1,256,1,1,40,0,9792
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",9143897874,6176,1,32,1,256,1,1,40,0,9792
"compute_gemm_pointers(float2**, float2 const *, int, float2 const *, int, float2 const *, int, int)",9143905874,1792,144,1,1,1,1,1,16,0,0
"volta_cgemm_32x32_tn",9143908530,327312,1,160,144,64,1,1,98,9216,0
"void fft2d_c2r_16x16<float, bool=0>(float*, float2*, int, int, int, int, int, int, int, int, int, int, float, float, int, float*, float*)",9144236866,328369,10240,1,1,256,1,1,39,0,8704
"void at::native::unrolled_elementwise_kernel<at::native::AddFunctor<float>, at::detail::Array<char*, int=3>, OffsetCalculator<int=2, unsigned int>, OffsetCalculator<int=1, unsigned int>, at::native::memory::LoadWithoutCast, at::native::memory::StoreWithoutCast>(int, float, at::native::AddFunctor<float>, char*, int=3, at::detail::Array<char*, int=3>, int=2)",9144566131,5119,640,1,1,64,1,1,22,0,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",9144572242,2976,640,1,1,64,1,1,17,0,0
"_ZN2at6native27unrolled_elementwise_kernelIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE0_clEvENKUlvE6_clEvEUlfE_NS_6detail5ArrayIPcLi2EEE16OffsetCalculatorILi1EjESC_NS0_6memory15LoadWithoutCastENSD_16StoreWithoutCastEEEviT_T0_T1_T2_T3_T4_",9144576370,8000,1680,1,1,64,1,1,22,0,0
"volta_sgemm_32x128_tn",9144585490,11423,3,40,1,256,1,1,55,16384,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",9144597777,4864,1680,1,1,64,1,1,17,0,0
"_ZN2at6native27unrolled_elementwise_kernelIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE0_clEvENKUlvE6_clEvEUlfE_NS_6detail5ArrayIPcLi2EEE16OffsetCalculatorILi1EjESC_NS0_6memory15LoadWithoutCastENSD_16StoreWithoutCastEEEviT_T0_T1_T2_T3_T4_",9144603537,3072,200,1,1,64,1,1,22,0,0
"volta_sgemm_32x32_sliced1x4_tn",9144607889,11199,1,160,1,128,1,1,86,32768,0
"void _GLOBAL__N__53_tmpxft_000022ec_00000000_9_SoftMax_compute_70_cpp1_ii_a3310042::softmax_warp_forward<float, float, float, int=4, bool=0>(float*, float const *, int, int, int)",9144619984,2912,320,1,1,16,8,1,19,0,0

==> figures/lenet/text-profile-5012/80p.csv <==
Name,Start Time(ns),Duration(ns),GridX,GridY,GridZ,BlockX,BlockY,BlockZ,Registers/Thread,Static Shared Memory,Dynamic Shared Memory
"void cudnn::winograd_nonfused::winogradForwardData9x9_5x5<float, float>(cudnn::winograd_nonfused::WinogradDataParams<float, float>)",9007260083,357231,2560,1,1,936,1,1,32,48672,0
"void cudnn::winograd_nonfused::winogradForwardFilter9x9_5x5<float, float>(cudnn::winograd_nonfused::WinogradFilterParams<float, float>)",9007618210,3520,1,16,1,64,13,1,40,16640,0
"void gemmSN_NN_kernel<float, int=128, int=2, int=4, int=8, int=4, int=4, cublasGemvTensorStridedBatched<float const >, cublasGemvTensorStridedBatched<float>>(cublasGemmSmallNParams<float const , cublasGemvTensorStridedBatched<float const >, float>)",9007622594,3451549,1280,4,169,128,1,1,72,10240,0
"void cudnn::winograd_nonfused::winogradForwardOutput9x9_5x5<float, float>(cudnn::winograd_nonfused::WinogradOutputParams<float, float>)",9011075327,3342627,2560,16,1,936,1,1,32,33696,0
"void at::native::unrolled_elementwise_kernel<at::native::AddFunctor<float>, at::detail::Array<char*, int=3>, OffsetCalculator<int=2, unsigned int>, OffsetCalculator<int=1, unsigned int>, at::native::memory::LoadWithoutCast, at::native::memory::StoreWithoutCast>(int, float, at::native::AddFunctor<float>, char*, int=3, at::detail::Array<char*, int=3>, int=2)",9014418946,634530,250880,1,1,64,1,1,22,0,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",9015054372,627330,250880,1,1,64,1,1,17,0,0
"void at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>(int, float const *, int, int, int, int, int, int, int, int, int, int, int, int, at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>*, int, bool, bool)",9015682918,860280,15680,1,1,1024,1,1,39,0,0
"void flip_filter<float, float>(float*, float const *, int, int, int, int)",9016543998,1952,8,16,1,5,5,1,18,0,0
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",9016545502,214454,1,5120,1,256,1,1,40,0,9792
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",9016747700,11936,1,8,1,256,1,1,40,0,9792
"compute_gemm_pointers(float2**, float2 const *, int, float2 const *, int, float2 const *, int, int)",9016761715,1952,144,1,1,1,1,1,16,0,0
"volta_cgemm_32x32_tn",9016764819,384334,1,160,144,64,1,1,98,9216,0
"void fft2d_c2r_16x16<float, bool=0>(float*, float2*, int, int, int, int, int, int, int, int, int, int, float, float, int, float*, float*)",9017150529,102491,2560,1,1,256,1,1,39,0,8704
"void at::native::unrolled_elementwise_kernel<at::native::AddFunctor<float>, at::detail::Array<char*, int=3>, OffsetCalculator<int=2, unsigned int>, OffsetCalculator<int=1, unsigned int>, at::native::memory::LoadWithoutCast, at::native::memory::StoreWithoutCast>(int, float, at::native::AddFunctor<float>, char*, int=3, at::detail::Array<char*, int=3>, int=2)",9017254012,46142,16000,1,1,64,1,1,22,0,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",9017301210,42494,16000,1,1,64,1,1,17,0,0
"void at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>(int, float const *, int, int, int, int, int, int, int, int, int, int, int, int, at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>*, int, bool, bool)",9017344600,53885,1000,1,1,1024,1,1,39,0,0
"void flip_filter<float, float>(float*, float const *, int, int, int, int)",9017399317,2496,32,8,1,5,5,1,18,0,0
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",9017401269,77981,1,5120,1,256,1,1,40,0,9792
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",9017473650,6176,1,32,1,256,1,1,40,0,9792
"compute_gemm_pointers(float2**, float2 const *, int, float2 const *, int, float2 const *, int, int)",9017481490,1695,144,1,1,1,1,1,16,0,0
"volta_cgemm_32x32_tn",9017484081,317937,1,160,144,64,1,1,98,9216,0
"void fft2d_c2r_16x16<float, bool=0>(float*, float2*, int, int, int, int, int, int, int, int, int, int, float, float, int, float*, float*)",9017802818,291123,10240,1,1,256,1,1,39,0,8704
"void at::native::unrolled_elementwise_kernel<at::native::AddFunctor<float>, at::detail::Array<char*, int=3>, OffsetCalculator<int=2, unsigned int>, OffsetCalculator<int=1, unsigned int>, at::native::memory::LoadWithoutCast, at::native::memory::StoreWithoutCast>(int, float, at::native::AddFunctor<float>, char*, int=3, at::detail::Array<char*, int=3>, int=2)",9018094837,5183,640,1,1,64,1,1,22,0,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",9018101044,3008,640,1,1,64,1,1,17,0,0
"_ZN2at6native27unrolled_elementwise_kernelIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE0_clEvENKUlvE6_clEvEUlfE_NS_6detail5ArrayIPcLi2EEE16OffsetCalculatorILi1EjESC_NS0_6memory15LoadWithoutCastENSD_16StoreWithoutCastEEEviT_T0_T1_T2_T3_T4_",9018105332,7904,1680,1,1,64,1,1,22,0,0
"volta_sgemm_32x128_tn",9018114452,9503,3,40,1,256,1,1,55,16384,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",9018124883,4704,1680,1,1,64,1,1,17,0,0
"_ZN2at6native27unrolled_elementwise_kernelIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE0_clEvENKUlvE6_clEvEUlfE_NS_6detail5ArrayIPcLi2EEE16OffsetCalculatorILi1EjESC_NS0_6memory15LoadWithoutCastENSD_16StoreWithoutCastEEEviT_T0_T1_T2_T3_T4_",9018130483,3072,200,1,1,64,1,1,22,0,0
"volta_sgemm_32x128_tn",9018134387,9375,1,40,1,256,1,1,55,16384,0
"void _GLOBAL__N__53_tmpxft_000022ec_00000000_9_SoftMax_compute_70_cpp1_ii_a3310042::softmax_warp_forward<float, float, float, int=4, bool=0>(float*, float const *, int, int, int)",9018144786,2976,320,1,1,16,8,1,19,0,0

==> figures/lenet/text-profile-5012/90p.csv <==
Name,Start Time(ns),Duration(ns),GridX,GridY,GridZ,BlockX,BlockY,BlockZ,Registers/Thread,Static Shared Memory,Dynamic Shared Memory
"void cudnn::winograd_nonfused::winogradForwardData9x9_5x5<float, float>(cudnn::winograd_nonfused::WinogradDataParams<float, float>)",8868751463,326865,2560,1,1,936,1,1,32,48672,0
"void cudnn::winograd_nonfused::winogradForwardFilter9x9_5x5<float, float>(cudnn::winograd_nonfused::WinogradFilterParams<float, float>)",8869079448,3264,1,16,1,64,13,1,40,16640,0
"void gemmSN_NN_kernel<float, int=128, int=2, int=4, int=8, int=4, int=4, cublasGemvTensorStridedBatched<float const >, cublasGemvTensorStridedBatched<float>>(cublasGemmSmallNParams<float const , cublasGemvTensorStridedBatched<float const >, float>)",8869083992,3154475,1280,4,169,128,1,1,72,10240,0
"void cudnn::winograd_nonfused::winogradForwardOutput9x9_5x5<float, float>(cudnn::winograd_nonfused::WinogradOutputParams<float, float>)",8872239331,3081839,2560,16,1,936,1,1,32,33696,0
"void at::native::unrolled_elementwise_kernel<at::native::AddFunctor<float>, at::detail::Array<char*, int=3>, OffsetCalculator<int=2, unsigned int>, OffsetCalculator<int=1, unsigned int>, at::native::memory::LoadWithoutCast, at::native::memory::StoreWithoutCast>(int, float, at::native::AddFunctor<float>, char*, int=3, at::detail::Array<char*, int=3>, int=2)",8875322002,630114,250880,1,1,64,1,1,22,0,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",8875952980,625283,250880,1,1,64,1,1,17,0,0
"void at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>(int, float const *, int, int, int, int, int, int, int, int, int, int, int, int, at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>*, int, bool, bool)",8876579543,771676,15680,1,1,1024,1,1,39,0,0
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",8877352243,219477,1,5120,1,256,1,1,40,0,9792
"void flip_filter<float, float>(float*, float const *, int, int, int, int)",8877554921,10175,8,16,1,5,5,1,18,0,0
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",8877566024,4768,1,8,1,256,1,1,40,0,9792
"compute_gemm_pointers(float2**, float2 const *, int, float2 const *, int, float2 const *, int, int)",8877573000,1344,144,1,1,1,1,1,16,0,0
"volta_cgemm_32x32_tn",8877575624,352399,1,160,144,64,1,1,98,9216,0
"void fft2d_c2r_16x16<float, bool=0>(float*, float2*, int, int, int, int, int, int, int, int, int, int, float, float, int, float*, float*)",8877928951,94460,2560,1,1,256,1,1,39,0,8704
"void at::native::unrolled_elementwise_kernel<at::native::AddFunctor<float>, at::detail::Array<char*, int=3>, OffsetCalculator<int=2, unsigned int>, OffsetCalculator<int=1, unsigned int>, at::native::memory::LoadWithoutCast, at::native::memory::StoreWithoutCast>(int, float, at::native::AddFunctor<float>, char*, int=3, at::detail::Array<char*, int=3>, int=2)",8878024243,44350,16000,1,1,64,1,1,22,0,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",8878069457,42174,16000,1,1,64,1,1,17,0,0
"void at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>(int, float const *, int, int, int, int, int, int, int, int, int, int, int, int, at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>*, int, bool, bool)",8878112463,48701,1000,1,1,1024,1,1,39,0,0
"void flip_filter<float, float>(float*, float const *, int, int, int, int)",8878161964,2432,32,8,1,5,5,1,18,0,0
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",8878163788,72093,1,5120,1,256,1,1,40,0,9792
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",8878229897,6176,1,32,1,256,1,1,40,0,9792
"compute_gemm_pointers(float2**, float2 const *, int, float2 const *, int, float2 const *, int, int)",8878237705,1664,144,1,1,1,1,1,16,0,0
"volta_cgemm_32x32_tn",8878240297,313457,1,160,144,64,1,1,98,9216,0
"void fft2d_c2r_16x16<float, bool=0>(float*, float2*, int, int, int, int, int, int, int, int, int, int, float, float, int, float*, float*)",8878554682,261460,10240,1,1,256,1,1,39,0,8704
"void at::native::unrolled_elementwise_kernel<at::native::AddFunctor<float>, at::detail::Array<char*, int=3>, OffsetCalculator<int=2, unsigned int>, OffsetCalculator<int=1, unsigned int>, at::native::memory::LoadWithoutCast, at::native::memory::StoreWithoutCast>(int, float, at::native::AddFunctor<float>, char*, int=3, at::detail::Array<char*, int=3>, int=2)",8878816974,5247,640,1,1,64,1,1,22,0,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",8878823149,2912,640,1,1,64,1,1,17,0,0
"_ZN2at6native27unrolled_elementwise_kernelIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE0_clEvENKUlvE6_clEvEUlfE_NS_6detail5ArrayIPcLi2EEE16OffsetCalculatorILi1EjESC_NS0_6memory15LoadWithoutCastENSD_16StoreWithoutCastEEEviT_T0_T1_T2_T3_T4_",8878827181,7392,1680,1,1,64,1,1,22,0,0
"volta_sgemm_32x128_tn",8878835725,8703,3,40,1,256,1,1,55,16384,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",8878845452,4576,1680,1,1,64,1,1,17,0,0
"_ZN2at6native27unrolled_elementwise_kernelIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE0_clEvENKUlvE6_clEvEUlfE_NS_6detail5ArrayIPcLi2EEE16OffsetCalculatorILi1EjESC_NS0_6memory15LoadWithoutCastENSD_16StoreWithoutCastEEEviT_T0_T1_T2_T3_T4_",8878850860,3008,200,1,1,64,1,1,22,0,0
"volta_sgemm_32x128_tn",8878854668,9247,1,40,1,256,1,1,55,16384,0
"void _GLOBAL__N__53_tmpxft_000022ec_00000000_9_SoftMax_compute_70_cpp1_ii_a3310042::softmax_warp_forward<float, float, float, int=4, bool=0>(float*, float const *, int, int, int)",8878864811,3072,320,1,1,16,8,1,19,0,0

==> figures/lenet/text-profile/2048_100p.csv <==
Name,Start Time(ns),Duration(ns),GridX,GridY,GridZ,BlockX,BlockY,BlockZ,Registers/Thread,Static Shared Memory,Dynamic Shared Memory
"void cudnn::winograd_nonfused::winogradForwardData9x9_5x5<float, float>(cudnn::winograd_nonfused::WinogradDataParams<float, float>)",8002659521,134394,1024,1,1,936,1,1,32,48672,0
"void cudnn::winograd_nonfused::winogradForwardFilter9x9_5x5<float, float>(cudnn::winograd_nonfused::WinogradFilterParams<float, float>)",8002795003,3648,1,16,1,64,13,1,40,16640,0
"void gemmSN_NN_kernel<float, int=128, int=2, int=4, int=8, int=4, int=4, cublasGemvTensorStridedBatched<float const >, cublasGemvTensorStridedBatched<float>>(cublasGemmSmallNParams<float const , cublasGemvTensorStridedBatched<float const >, float>)",8002799771,1130282,512,4,169,128,1,1,72,10240,0
"void cudnn::winograd_nonfused::winogradForwardOutput9x9_5x5<float, float>(cudnn::winograd_nonfused::WinogradOutputParams<float, float>)",8003930853,1107500,1024,16,1,936,1,1,32,33696,0
"void at::native::unrolled_elementwise_kernel<at::native::AddFunctor<float>, at::detail::Array<char*, int=3>, OffsetCalculator<int=2, unsigned int>, OffsetCalculator<int=1, unsigned int>, at::native::memory::LoadWithoutCast, at::native::memory::StoreWithoutCast>(int, float, at::native::AddFunctor<float>, char*, int=3, at::detail::Array<char*, int=3>, int=2)",8005039249,254100,100352,1,1,64,1,1,22,0,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",8005294245,251220,100352,1,1,64,1,1,17,0,0
"void at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>(int, float const *, int, int, int, int, int, int, int, int, int, int, int, int, at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>*, int, bool, bool)",8005546521,299570,6272,1,1,1024,1,1,39,0,0
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",8005847179,89788,1,2048,1,256,1,1,40,0,9792
"void flip_filter<float, float>(float*, float const *, int, int, int, int)",8005922631,10592,8,16,1,5,5,1,18,0,0
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",8005934055,4383,1,8,1,256,1,1,40,0,9792
"compute_gemm_pointers(float2**, float2 const *, int, float2 const *, int, float2 const *, int, int)",8005940070,1504,144,1,1,1,1,1,16,0,0
"volta_cgemm_32x32_tn",8005942630,134874,1,64,144,64,1,1,98,9216,0
"void fft2d_c2r_16x16<float, bool=0>(float*, float2*, int, int, int, int, int, int, int, int, int, int, float, float, int, float*, float*)",8006078560,47838,1024,1,1,256,1,1,39,0,8704
"void at::native::unrolled_elementwise_kernel<at::native::AddFunctor<float>, at::detail::Array<char*, int=3>, OffsetCalculator<int=2, unsigned int>, OffsetCalculator<int=1, unsigned int>, at::native::memory::LoadWithoutCast, at::native::memory::StoreWithoutCast>(int, float, at::native::AddFunctor<float>, char*, int=3, at::detail::Array<char*, int=3>, int=2)",8006127390,17343,6400,1,1,64,1,1,22,0,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",8006145693,16703,6400,1,1,64,1,1,17,0,0
"void at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>(int, float const *, int, int, int, int, int, int, int, int, int, int, int, int, at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>*, int, bool, bool)",8006163324,21279,400,1,1,1024,1,1,39,0,0
"void flip_filter<float, float>(float*, float const *, int, int, int, int)",8006185403,2112,32,8,1,5,5,1,18,0,0
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",8006187163,29886,1,2048,1,256,1,1,40,0,9792
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",8006210010,7327,1,32,1,256,1,1,40,0,9792
"compute_gemm_pointers(float2**, float2 const *, int, float2 const *, int, float2 const *, int, int)",8006218969,1664,144,1,1,1,1,1,16,0,0
"volta_cgemm_32x32_tn",8006221465,128442,1,64,144,64,1,1,98,9216,0
"void fft2d_c2r_16x16<float, bool=0>(float*, float2*, int, int, int, int, int, int, int, int, int, int, float, float, int, float*, float*)",8006350771,109211,4096,1,1,256,1,1,39,0,8704
"void at::native::unrolled_elementwise_kernel<at::native::AddFunctor<float>, at::detail::Array<char*, int=3>, OffsetCalculator<int=2, unsigned int>, OffsetCalculator<int=1, unsigned int>, at::native::memory::LoadWithoutCast, at::native::memory::StoreWithoutCast>(int, float, at::native::AddFunctor<float>, char*, int=3, at::detail::Array<char*, int=3>, int=2)",8006460846,4480,256,1,1,64,1,1,22,0,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",8006466254,2303,256,1,1,64,1,1,17,0,0
"_ZN2at6native27unrolled_elementwise_kernelIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE0_clEvENKUlvE6_clEvEUlfE_NS_6detail5ArrayIPcLi2EEE16OffsetCalculatorILi1EjESC_NS0_6memory15LoadWithoutCastENSD_16StoreWithoutCastEEEviT_T0_T1_T2_T3_T4_",8006469645,5984,672,1,1,64,1,1,22,0,0
"volta_sgemm_32x128_tn",8006476493,8352,3,16,1,256,1,1,55,16384,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",8006485645,2751,672,1,1,64,1,1,17,0,0
"_ZN2at6native27unrolled_elementwise_kernelIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE0_clEvENKUlvE6_clEvEUlfE_NS_6detail5ArrayIPcLi2EEE16OffsetCalculatorILi1EjESC_NS0_6memory15LoadWithoutCastENSD_16StoreWithoutCastEEEviT_T0_T1_T2_T3_T4_",8006489324,2880,80,1,1,64,1,1,22,0,0
"volta_sgemm_32x32_sliced1x4_tn",8006493324,9280,1,64,1,128,1,1,86,32768,0
"void _GLOBAL__N__53_tmpxft_000022ec_00000000_9_SoftMax_compute_70_cpp1_ii_a3310042::softmax_warp_forward<float, float, float, int=4, bool=0>(float*, float const *, int, int, int)",8006503788,3104,128,1,1,16,8,1,19,0,0

==> figures/lenet/text-profile/2048_10p.csv <==
Name,Start Time(ns),Duration(ns),GridX,GridY,GridZ,BlockX,BlockY,BlockZ,Registers/Thread,Static Shared Memory,Dynamic Shared Memory
"void cudnn::winograd_nonfused::winogradForwardData9x9_5x5<float, float>(cudnn::winograd_nonfused::WinogradDataParams<float, float>)",10981703666,1080140,1024,1,1,936,1,1,32,48672,0
"void cudnn::winograd_nonfused::winogradForwardFilter9x9_5x5<float, float>(cudnn::winograd_nonfused::WinogradFilterParams<float, float>)",10982784958,5152,1,16,1,64,13,1,40,16640,0
"void gemmSN_NN_kernel<float, int=128, int=2, int=4, int=8, int=4, int=4, cublasGemvTensorStridedBatched<float const >, cublasGemvTensorStridedBatched<float>>(cublasGemmSmallNParams<float const , cublasGemvTensorStridedBatched<float const >, float>)",10982791422,10801980,512,4,169,128,1,1,72,10240,0
"void cudnn::winograd_nonfused::winogradForwardOutput9x9_5x5<float, float>(cudnn::winograd_nonfused::WinogradOutputParams<float, float>)",10993594202,8999859,1024,16,1,936,1,1,32,33696,0
"void at::native::unrolled_elementwise_kernel<at::native::AddFunctor<float>, at::detail::Array<char*, int=3>, OffsetCalculator<int=2, unsigned int>, OffsetCalculator<int=1, unsigned int>, at::native::memory::LoadWithoutCast, at::native::memory::StoreWithoutCast>(int, float, at::native::AddFunctor<float>, char*, int=3, at::detail::Array<char*, int=3>, int=2)",11002595021,1916196,100352,1,1,64,1,1,22,0,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",11004512081,737917,100352,1,1,64,1,1,17,0,0
"void at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>(int, float const *, int, int, int, int, int, int, int, int, int, int, int, int, at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>*, int, bool, bool)",11005250894,2419789,6272,1,1,1024,1,1,39,0,0
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",11007671962,580261,1,2048,1,256,1,1,40,0,9792
"void flip_filter<float, float>(float*, float const *, int, int, int, int)",11008240799,8064,8,16,1,5,5,1,18,0,0
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",11008249663,5920,1,8,1,256,1,1,40,0,9792
"compute_gemm_pointers(float2**, float2 const *, int, float2 const *, int, float2 const *, int, int)",11008257502,2144,144,1,1,1,1,1,16,0,0
"volta_cgemm_64x64_tn",11008260574,2428428,1,32,144,256,1,1,90,17408,0
"void fft2d_c2r_16x16<float, bool=0>(float*, float2*, int, int, int, int, int, int, int, int, int, int, float, float, int, float*, float*)",11010689962,263892,1024,1,1,256,1,1,39,0,8704
"void at::native::unrolled_elementwise_kernel<at::native::AddFunctor<float>, at::detail::Array<char*, int=3>, OffsetCalculator<int=2, unsigned int>, OffsetCalculator<int=1, unsigned int>, at::native::memory::LoadWithoutCast, at::native::memory::StoreWithoutCast>(int, float, at::native::AddFunctor<float>, char*, int=3, at::detail::Array<char*, int=3>, int=2)",11010954782,124410,6400,1,1,64,1,1,22,0,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",11011080120,49789,6400,1,1,64,1,1,17,0,0
"void at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>(int, float const *, int, int, int, int, int, int, int, int, int, int, int, int, at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>*, int, bool, bool)",11011130869,151097,400,1,1,1024,1,1,39,0,0
"void flip_filter<float, float>(float*, float const *, int, int, int, int)",11011282798,3296,32,8,1,5,5,1,18,0,0
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",11011285678,238485,1,2048,1,256,1,1,40,0,9792
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",11011518371,8831,1,32,1,256,1,1,40,0,9792
"compute_gemm_pointers(float2**, float2 const *, int, float2 const *, int, float2 const *, int, int)",11011529058,2528,144,1,1,1,1,1,16,0,0
"volta_cgemm_64x64_tn",11011532482,1703695,1,32,144,256,1,1,90,17408,0
"void fft2d_c2r_16x16<float, bool=0>(float*, float2*, int, int, int, int, int, int, int, int, int, int, float, float, int, float*, float*)",11013237041,891477,4096,1,1,256,1,1,39,0,8704
"void at::native::unrolled_elementwise_kernel<at::native::AddFunctor<float>, at::detail::Array<char*, int=3>, OffsetCalculator<int=2, unsigned int>, OffsetCalculator<int=1, unsigned int>, at::native::memory::LoadWithoutCast, at::native::memory::StoreWithoutCast>(int, float, at::native::AddFunctor<float>, char*, int=3, at::detail::Array<char*, int=3>, int=2)",11014129414,6016,256,1,1,64,1,1,22,0,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",11014136294,3584,256,1,1,64,1,1,17,0,0
"_ZN2at6native27unrolled_elementwise_kernelIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE0_clEvENKUlvE6_clEvEUlfE_NS_6detail5ArrayIPcLi2EEE16OffsetCalculatorILi1EjESC_NS0_6memory15LoadWithoutCastENSD_16StoreWithoutCastEEEviT_T0_T1_T2_T3_T4_",11014140774,11967,672,1,1,64,1,1,22,0,0
"volta_sgemm_32x128_tn",11014153605,19423,3,16,1,256,1,1,55,16384,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",11014173892,6816,672,1,1,64,1,1,17,0,0
"_ZN2at6native27unrolled_elementwise_kernelIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE0_clEvENKUlvE6_clEvEUlfE_NS_6detail5ArrayIPcLi2EEE16OffsetCalculatorILi1EjESC_NS0_6memory15LoadWithoutCastENSD_16StoreWithoutCastEEEviT_T0_T1_T2_T3_T4_",11014181636,3616,80,1,1,64,1,1,22,0,0
"volta_sgemm_32x128_tn",11014186276,13503,1,16,1,256,1,1,55,16384,0
"void _GLOBAL__N__53_tmpxft_000022ec_00000000_9_SoftMax_compute_70_cpp1_ii_a3310042::softmax_warp_forward<float, float, float, int=4, bool=0>(float*, float const *, int, int, int)",11014201027,3712,128,1,1,16,8,1,19,0,0

==> figures/lenet/text-profile/2048_50p.csv <==
Name,Start Time(ns),Duration(ns),GridX,GridY,GridZ,BlockX,BlockY,BlockZ,Registers/Thread,Static Shared Memory,Dynamic Shared Memory
"void cudnn::winograd_nonfused::winogradForwardData9x9_5x5<float, float>(cudnn::winograd_nonfused::WinogradDataParams<float, float>)",8205584254,226805,1024,1,1,936,1,1,32,48672,0
"void cudnn::winograd_nonfused::winogradForwardFilter9x9_5x5<float, float>(cudnn::winograd_nonfused::WinogradFilterParams<float, float>)",8205812211,3232,1,16,1,64,13,1,40,16640,0
"void gemmSN_NN_kernel<float, int=128, int=2, int=4, int=8, int=4, int=4, cublasGemvTensorStridedBatched<float const >, cublasGemvTensorStridedBatched<float>>(cublasGemmSmallNParams<float const , cublasGemvTensorStridedBatched<float const >, float>)",8205816627,2202167,512,4,169,128,1,1,72,10240,0
"void cudnn::winograd_nonfused::winogradForwardOutput9x9_5x5<float, float>(cudnn::winograd_nonfused::WinogradOutputParams<float, float>)",8208020138,1903942,1024,16,1,936,1,1,32,33696,0
"void at::native::unrolled_elementwise_kernel<at::native::AddFunctor<float>, at::detail::Array<char*, int=3>, OffsetCalculator<int=2, unsigned int>, OffsetCalculator<int=1, unsigned int>, at::native::memory::LoadWithoutCast, at::native::memory::StoreWithoutCast>(int, float, at::native::AddFunctor<float>, char*, int=3, at::detail::Array<char*, int=3>, int=2)",8209924880,385390,100352,1,1,64,1,1,22,0,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",8210311230,258579,100352,1,1,64,1,1,17,0,0
"void at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>(int, float const *, int, int, int, int, int, int, int, int, int, int, int, int, at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>*, int, bool, bool)",8210571057,513128,6272,1,1,1024,1,1,39,0,0
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",8211085369,122234,1,2048,1,256,1,1,40,0,9792
"void flip_filter<float, float>(float*, float const *, int, int, int, int)",8211195540,7455,8,16,1,5,5,1,18,0,0
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",8211203955,6400,1,8,1,256,1,1,40,0,9792
"compute_gemm_pointers(float2**, float2 const *, int, float2 const *, int, float2 const *, int, int)",8211212339,1824,144,1,1,1,1,1,16,0,0
"volta_cgemm_32x32_tn",8211215379,242708,1,64,144,64,1,1,98,9216,0
"void fft2d_c2r_16x16<float, bool=0>(float*, float2*, int, int, int, int, int, int, int, int, int, int, float, float, int, float*, float*)",8211459303,61853,1024,1,1,256,1,1,39,0,8704
"void at::native::unrolled_elementwise_kernel<at::native::AddFunctor<float>, at::detail::Array<char*, int=3>, OffsetCalculator<int=2, unsigned int>, OffsetCalculator<int=1, unsigned int>, at::native::memory::LoadWithoutCast, at::native::memory::StoreWithoutCast>(int, float, at::native::AddFunctor<float>, char*, int=3, at::detail::Array<char*, int=3>, int=2)",8211522116,27231,6400,1,1,64,1,1,22,0,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",8211550147,18239,6400,1,1,64,1,1,17,0,0
"void at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>(int, float const *, int, int, int, int, int, int, int, int, int, int, int, int, at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>*, int, bool, bool)",8211569346,33886,400,1,1,1024,1,1,39,0,0
"void flip_filter<float, float>(float*, float const *, int, int, int, int)",8211604096,2496,32,8,1,5,5,1,18,0,0
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",8211606048,50398,1,2048,1,256,1,1,40,0,9792
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",8211651006,6080,1,32,1,256,1,1,40,0,9792
"compute_gemm_pointers(float2**, float2 const *, int, float2 const *, int, float2 const *, int, int)",8211658750,1760,144,1,1,1,1,1,16,0,0
"volta_cgemm_32x32_tn",8211661470,178839,1,64,144,64,1,1,98,9216,0
"void fft2d_c2r_16x16<float, bool=0>(float*, float2*, int, int, int, int, int, int, int, int, int, int, float, float, int, float*, float*)",8211841109,184919,4096,1,1,256,1,1,39,0,8704
"void at::native::unrolled_elementwise_kernel<at::native::AddFunctor<float>, at::detail::Array<char*, int=3>, OffsetCalculator<int=2, unsigned int>, OffsetCalculator<int=1, unsigned int>, at::native::memory::LoadWithoutCast, at::native::memory::StoreWithoutCast>(int, float, at::native::AddFunctor<float>, char*, int=3, at::detail::Array<char*, int=3>, int=2)",8212027020,4288,256,1,1,64,1,1,22,0,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",8212032108,2464,256,1,1,64,1,1,17,0,0
"_ZN2at6native27unrolled_elementwise_kernelIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE0_clEvENKUlvE6_clEvEUlfE_NS_6detail5ArrayIPcLi2EEE16OffsetCalculatorILi1EjESC_NS0_6memory15LoadWithoutCastENSD_16StoreWithoutCastEEEviT_T0_T1_T2_T3_T4_",8212035692,6112,672,1,1,64,1,1,22,0,0
"volta_sgemm_32x128_tn",8212043020,9119,3,16,1,256,1,1,55,16384,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",8212052971,2912,672,1,1,64,1,1,17,0,0
"_ZN2at6native27unrolled_elementwise_kernelIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE0_clEvENKUlvE6_clEvEUlfE_NS_6detail5ArrayIPcLi2EEE16OffsetCalculatorILi1EjESC_NS0_6memory15LoadWithoutCastENSD_16StoreWithoutCastEEEviT_T0_T1_T2_T3_T4_",8212056875,2944,80,1,1,64,1,1,22,0,0
"volta_sgemm_32x32_sliced1x4_tn",8212060715,9823,1,64,1,128,1,1,86,32768,0
"void _GLOBAL__N__53_tmpxft_000022ec_00000000_9_SoftMax_compute_70_cpp1_ii_a3310042::softmax_warp_forward<float, float, float, int=4, bool=0>(float*, float const *, int, int, int)",8212071370,2496,128,1,1,16,8,1,19,0,0

==> figures/lenet/text-profile/2048_60p.csv <==
Name,Start Time(ns),Duration(ns),GridX,GridY,GridZ,BlockX,BlockY,BlockZ,Registers/Thread,Static Shared Memory,Dynamic Shared Memory
"void cudnn::winograd_nonfused::winogradForwardData9x9_5x5<float, float>(cudnn::winograd_nonfused::WinogradDataParams<float, float>)",8170987531,193815,1024,1,1,936,1,1,32,48672,0
"void cudnn::winograd_nonfused::winogradForwardFilter9x9_5x5<float, float>(cudnn::winograd_nonfused::WinogradFilterParams<float, float>)",8171182626,3520,1,16,1,64,13,1,40,16640,0
"void gemmSN_NN_kernel<float, int=128, int=2, int=4, int=8, int=4, int=4, cublasGemvTensorStridedBatched<float const >, cublasGemvTensorStridedBatched<float>>(cublasGemmSmallNParams<float const , cublasGemvTensorStridedBatched<float const >, float>)",8171187042,1910053,512,4,169,128,1,1,72,10240,0
"void cudnn::winograd_nonfused::winogradForwardOutput9x9_5x5<float, float>(cudnn::winograd_nonfused::WinogradOutputParams<float, float>)",8173097959,1620595,1024,16,1,936,1,1,32,33696,0
"void at::native::unrolled_elementwise_kernel<at::native::AddFunctor<float>, at::detail::Array<char*, int=3>, OffsetCalculator<int=2, unsigned int>, OffsetCalculator<int=1, unsigned int>, at::native::memory::LoadWithoutCast, at::native::memory::StoreWithoutCast>(int, float, at::native::AddFunctor<float>, char*, int=3, at::detail::Array<char*, int=3>, int=2)",8174719738,322449,100352,1,1,64,1,1,22,0,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",8175043019,256020,100352,1,1,64,1,1,17,0,0
"void at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>(int, float const *, int, int, int, int, int, int, int, int, int, int, int, int, at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>*, int, bool, bool)",8175300191,432555,6272,1,1,1024,1,1,39,0,0
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",8175733930,102139,1,2048,1,256,1,1,40,0,9792
"void flip_filter<float, float>(float*, float const *, int, int, int, int)",8175824166,9216,8,16,1,5,5,1,18,0,0
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",8175834534,4607,1,8,1,256,1,1,40,0,9792
"compute_gemm_pointers(float2**, float2 const *, int, float2 const *, int, float2 const *, int, int)",8175841093,1664,144,1,1,1,1,1,16,0,0
"volta_cgemm_32x32_tn",8175844037,203862,1,64,144,64,1,1,98,9216,0
"void fft2d_c2r_16x16<float, bool=0>(float*, float2*, int, int, int, int, int, int, int, int, int, int, float, float, int, float*, float*)",8176049115,55710,1024,1,1,256,1,1,39,0,8704
"void at::native::unrolled_elementwise_kernel<at::native::AddFunctor<float>, at::detail::Array<char*, int=3>, OffsetCalculator<int=2, unsigned int>, OffsetCalculator<int=1, unsigned int>, at::native::memory::LoadWithoutCast, at::native::memory::StoreWithoutCast>(int, float, at::native::AddFunctor<float>, char*, int=3, at::detail::Array<char*, int=3>, int=2)",8176105657,23359,6400,1,1,64,1,1,22,0,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",8176129880,18495,6400,1,1,64,1,1,17,0,0
"void at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>(int, float const *, int, int, int, int, int, int, int, int, int, int, int, int, at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>*, int, bool, bool)",8176149207,29854,400,1,1,1024,1,1,39,0,0
"void flip_filter<float, float>(float*, float const *, int, int, int, int)",8176179925,2112,32,8,1,5,5,1,18,0,0
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",8176181557,42590,1,2048,1,256,1,1,40,0,9792
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",8176218643,5824,1,32,1,256,1,1,40,0,9792
"compute_gemm_pointers(float2**, float2 const *, int, float2 const *, int, float2 const *, int, int)",8176226163,1696,144,1,1,1,1,1,16,0,0
"volta_cgemm_32x32_tn",8176228819,152121,1,64,144,64,1,1,98,9216,0
"void fft2d_c2r_16x16<float, bool=0>(float*, float2*, int, int, int, int, int, int, int, int, int, int, float, float, int, float*, float*)",8176381708,156152,4096,1,1,256,1,1,39,0,8704
"void at::native::unrolled_elementwise_kernel<at::native::AddFunctor<float>, at::detail::Array<char*, int=3>, OffsetCalculator<int=2, unsigned int>, OffsetCalculator<int=1, unsigned int>, at::native::memory::LoadWithoutCast, at::native::memory::StoreWithoutCast>(int, float, at::native::AddFunctor<float>, char*, int=3, at::detail::Array<char*, int=3>, int=2)",8176538820,4192,256,1,1,64,1,1,22,0,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",8176543908,2432,256,1,1,64,1,1,17,0,0
"_ZN2at6native27unrolled_elementwise_kernelIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE0_clEvENKUlvE6_clEvEUlfE_NS_6detail5ArrayIPcLi2EEE16OffsetCalculatorILi1EjESC_NS0_6memory15LoadWithoutCastENSD_16StoreWithoutCastEEEviT_T0_T1_T2_T3_T4_",8176547428,6527,672,1,1,64,1,1,22,0,0
"volta_sgemm_32x128_tn",8176554915,8384,3,16,1,256,1,1,55,16384,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",8176564131,2976,672,1,1,64,1,1,17,0,0
"_ZN2at6native27unrolled_elementwise_kernelIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE0_clEvENKUlvE6_clEvEUlfE_NS_6detail5ArrayIPcLi2EEE16OffsetCalculatorILi1EjESC_NS0_6memory15LoadWithoutCastENSD_16StoreWithoutCastEEEviT_T0_T1_T2_T3_T4_",8176568003,2880,80,1,1,64,1,1,22,0,0
"volta_sgemm_32x32_sliced1x4_tn",8176572099,9023,1,64,1,128,1,1,86,32768,0
"void _GLOBAL__N__53_tmpxft_000022ec_00000000_9_SoftMax_compute_70_cpp1_ii_a3310042::softmax_warp_forward<float, float, float, int=4, bool=0>(float*, float const *, int, int, int)",8176582082,2592,128,1,1,16,8,1,19,0,0

==> figures/lenet/text-profile/2048_70p.csv <==
Name,Start Time(ns),Duration(ns),GridX,GridY,GridZ,BlockX,BlockY,BlockZ,Registers/Thread,Static Shared Memory,Dynamic Shared Memory
"void cudnn::winograd_nonfused::winogradForwardData9x9_5x5<float, float>(cudnn::winograd_nonfused::WinogradDataParams<float, float>)",8169476479,166424,1024,1,1,936,1,1,32,48672,0
"void cudnn::winograd_nonfused::winogradForwardFilter9x9_5x5<float, float>(cudnn::winograd_nonfused::WinogradFilterParams<float, float>)",8169644215,3200,1,16,1,64,13,1,40,16640,0
"void gemmSN_NN_kernel<float, int=128, int=2, int=4, int=8, int=4, int=4, cublasGemvTensorStridedBatched<float const >, cublasGemvTensorStridedBatched<float>>(cublasGemmSmallNParams<float const , cublasGemvTensorStridedBatched<float const >, float>)",8169648439,1620051,512,4,169,128,1,1,72,10240,0
"void cudnn::winograd_nonfused::winogradForwardOutput9x9_5x5<float, float>(cudnn::winograd_nonfused::WinogradOutputParams<float, float>)",8171269674,1433692,1024,16,1,936,1,1,32,33696,0
"void at::native::unrolled_elementwise_kernel<at::native::AddFunctor<float>, at::detail::Array<char*, int=3>, OffsetCalculator<int=2, unsigned int>, OffsetCalculator<int=1, unsigned int>, at::native::memory::LoadWithoutCast, at::native::memory::StoreWithoutCast>(int, float, at::native::AddFunctor<float>, char*, int=3, at::detail::Array<char*, int=3>, int=2)",8172704294,277491,100352,1,1,64,1,1,22,0,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",8172982585,253844,100352,1,1,64,1,1,17,0,0
"void at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>(int, float const *, int, int, int, int, int, int, int, int, int, int, int, int, at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>*, int, bool, bool)",8173237677,384430,6272,1,1,1024,1,1,39,0,0
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",8173623034,91516,1,2048,1,256,1,1,40,0,9792
"void flip_filter<float, float>(float*, float const *, int, int, int, int)",8173701783,9343,8,16,1,5,5,1,18,0,0
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",8173711958,4704,1,8,1,256,1,1,40,0,9792
"compute_gemm_pointers(float2**, float2 const *, int, float2 const *, int, float2 const *, int, int)",8173718294,1536,144,1,1,1,1,1,16,0,0
"volta_cgemm_32x32_tn",8173720950,179191,1,64,144,64,1,1,98,9216,0
"void fft2d_c2r_16x16<float, bool=0>(float*, float2*, int, int, int, int, int, int, int, int, int, int, float, float, int, float*, float*)",8173901293,51294,1024,1,1,256,1,1,39,0,8704
"void at::native::unrolled_elementwise_kernel<at::native::AddFunctor<float>, at::detail::Array<char*, int=3>, OffsetCalculator<int=2, unsigned int>, OffsetCalculator<int=1, unsigned int>, at::native::memory::LoadWithoutCast, at::native::memory::StoreWithoutCast>(int, float, at::native::AddFunctor<float>, char*, int=3, at::detail::Array<char*, int=3>, int=2)",8173953419,20383,6400,1,1,64,1,1,22,0,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",8173974794,18239,6400,1,1,64,1,1,17,0,0
"void at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>(int, float const *, int, int, int, int, int, int, int, int, int, int, int, int, at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>*, int, bool, bool)",8173994025,26815,400,1,1,1024,1,1,39,0,0
"void flip_filter<float, float>(float*, float const *, int, int, int, int)",8174021704,2144,32,8,1,5,5,1,18,0,0
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",8174023336,37502,1,2048,1,256,1,1,40,0,9792
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",8174055174,5984,1,32,1,256,1,1,40,0,9792
"compute_gemm_pointers(float2**, float2 const *, int, float2 const *, int, float2 const *, int, int)",8174062822,1696,144,1,1,1,1,1,16,0,0
"volta_cgemm_32x32_tn",8174065350,137113,1,64,144,64,1,1,98,9216,0
"void fft2d_c2r_16x16<float, bool=0>(float*, float2*, int, int, int, int, int, int, int, int, int, int, float, float, int, float*, float*)",8174203359,137114,4096,1,1,256,1,1,39,0,8704
"void at::native::unrolled_elementwise_kernel<at::native::AddFunctor<float>, at::detail::Array<char*, int=3>, OffsetCalculator<int=2, unsigned int>, OffsetCalculator<int=1, unsigned int>, at::native::memory::LoadWithoutCast, at::native::memory::StoreWithoutCast>(int, float, at::native::AddFunctor<float>, char*, int=3, at::detail::Array<char*, int=3>, int=2)",8174341336,4096,256,1,1,64,1,1,22,0,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",8174346456,2336,256,1,1,64,1,1,17,0,0
"_ZN2at6native27unrolled_elementwise_kernelIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE0_clEvENKUlvE6_clEvEUlfE_NS_6detail5ArrayIPcLi2EEE16OffsetCalculatorILi1EjESC_NS0_6memory15LoadWithoutCastENSD_16StoreWithoutCastEEEviT_T0_T1_T2_T3_T4_",8174350040,5824,672,1,1,64,1,1,22,0,0
"volta_sgemm_32x128_tn",8174356728,8831,3,16,1,256,1,1,55,16384,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",8174366551,2816,672,1,1,64,1,1,17,0,0
"_ZN2at6native27unrolled_elementwise_kernelIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE0_clEvENKUlvE6_clEvEUlfE_NS_6detail5ArrayIPcLi2EEE16OffsetCalculatorILi1EjESC_NS0_6memory15LoadWithoutCastENSD_16StoreWithoutCastEEEviT_T0_T1_T2_T3_T4_",8174370359,2880,80,1,1,64,1,1,22,0,0
"volta_sgemm_32x32_sliced1x4_tn",8174374423,9247,1,64,1,128,1,1,86,32768,0
"void _GLOBAL__N__53_tmpxft_000022ec_00000000_9_SoftMax_compute_70_cpp1_ii_a3310042::softmax_warp_forward<float, float, float, int=4, bool=0>(float*, float const *, int, int, int)",8174384822,2688,128,1,1,16,8,1,19,0,0

==> figures/lenet/text-profile/2048_80p.csv <==
Name,Start Time(ns),Duration(ns),GridX,GridY,GridZ,BlockX,BlockY,BlockZ,Registers/Thread,Static Shared Memory,Dynamic Shared Memory
"void cudnn::winograd_nonfused::winogradForwardData9x9_5x5<float, float>(cudnn::winograd_nonfused::WinogradDataParams<float, float>)",8138879648,151001,1024,1,1,936,1,1,32,48672,0
"void cudnn::winograd_nonfused::winogradForwardFilter9x9_5x5<float, float>(cudnn::winograd_nonfused::WinogradFilterParams<float, float>)",8139031801,3520,1,16,1,64,13,1,40,16640,0
"void gemmSN_NN_kernel<float, int=128, int=2, int=4, int=8, int=4, int=4, cublasGemvTensorStridedBatched<float const >, cublasGemvTensorStridedBatched<float>>(cublasGemmSmallNParams<float const , cublasGemvTensorStridedBatched<float const >, float>)",8139036569,1406141,512,4,169,128,1,1,72,10240,0
"void cudnn::winograd_nonfused::winogradForwardOutput9x9_5x5<float, float>(cudnn::winograd_nonfused::WinogradOutputParams<float, float>)",8140443446,1292259,1024,16,1,936,1,1,32,33696,0
"void at::native::unrolled_elementwise_kernel<at::native::AddFunctor<float>, at::detail::Array<char*, int=3>, OffsetCalculator<int=2, unsigned int>, OffsetCalculator<int=1, unsigned int>, at::native::memory::LoadWithoutCast, at::native::memory::StoreWithoutCast>(int, float, at::native::AddFunctor<float>, char*, int=3, at::detail::Array<char*, int=3>, int=2)",8141736569,256596,100352,1,1,64,1,1,22,0,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",8141994029,253108,100352,1,1,64,1,1,17,0,0
"void at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>(int, float const *, int, int, int, int, int, int, int, int, int, int, int, int, at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>*, int, bool, bool)",8142248225,340144,6272,1,1,1024,1,1,39,0,0
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",8142589329,89307,1,2048,1,256,1,1,40,0,9792
"void flip_filter<float, float>(float*, float const *, int, int, int, int)",8142663885,10976,8,16,1,5,5,1,18,0,0
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",8142675661,4575,1,8,1,256,1,1,40,0,9792
"compute_gemm_pointers(float2**, float2 const *, int, float2 const *, int, float2 const *, int, int)",8142682124,1600,144,1,1,1,1,1,16,0,0
"volta_cgemm_32x32_tn",8142684492,161465,1,64,144,64,1,1,98,9216,0
"void fft2d_c2r_16x16<float, bool=0>(float*, float2*, int, int, int, int, int, int, int, int, int, int, float, float, int, float*, float*)",8142847108,50110,1024,1,1,256,1,1,39,0,8704
"void at::native::unrolled_elementwise_kernel<at::native::AddFunctor<float>, at::detail::Array<char*, int=3>, OffsetCalculator<int=2, unsigned int>, OffsetCalculator<int=1, unsigned int>, at::native::memory::LoadWithoutCast, at::native::memory::StoreWithoutCast>(int, float, at::native::AddFunctor<float>, char*, int=3, at::detail::Array<char*, int=3>, int=2)",8142898178,19135,6400,1,1,64,1,1,22,0,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",8142918273,17247,6400,1,1,64,1,1,17,0,0
"void at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>(int, float const *, int, int, int, int, int, int, int, int, int, int, int, int, at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>*, int, bool, bool)",8142936384,24703,400,1,1,1024,1,1,39,0,0
"void flip_filter<float, float>(float*, float const *, int, int, int, int)",8142961855,2208,32,8,1,5,5,1,18,0,0
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",8142963743,33406,1,2048,1,256,1,1,40,0,9792
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",8142991262,6495,1,32,1,256,1,1,40,0,9792
"compute_gemm_pointers(float2**, float2 const *, int, float2 const *, int, float2 const *, int, int)",8142999325,1664,144,1,1,1,1,1,16,0,0
"volta_cgemm_32x32_tn",8143001789,130746,1,64,144,64,1,1,98,9216,0
"void fft2d_c2r_16x16<float, bool=0>(float*, float2*, int, int, int, int, int, int, int, int, int, int, float, float, int, float*, float*)",8143133495,122490,4096,1,1,256,1,1,39,0,8704
"void at::native::unrolled_elementwise_kernel<at::native::AddFunctor<float>, at::detail::Array<char*, int=3>, OffsetCalculator<int=2, unsigned int>, OffsetCalculator<int=1, unsigned int>, at::native::memory::LoadWithoutCast, at::native::memory::StoreWithoutCast>(int, float, at::native::AddFunctor<float>, char*, int=3, at::detail::Array<char*, int=3>, int=2)",8143256913,4416,256,1,1,64,1,1,22,0,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",8143262289,2368,256,1,1,64,1,1,17,0,0
"_ZN2at6native27unrolled_elementwise_kernelIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE0_clEvENKUlvE6_clEvEUlfE_NS_6detail5ArrayIPcLi2EEE16OffsetCalculatorILi1EjESC_NS0_6memory15LoadWithoutCastENSD_16StoreWithoutCastEEEviT_T0_T1_T2_T3_T4_",8143265521,5631,672,1,1,64,1,1,22,0,0
"volta_sgemm_32x128_tn",8143272368,7552,3,16,1,256,1,1,55,16384,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",8143280816,2880,672,1,1,64,1,1,17,0,0
"_ZN2at6native27unrolled_elementwise_kernelIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE0_clEvENKUlvE6_clEvEUlfE_NS_6detail5ArrayIPcLi2EEE16OffsetCalculatorILi1EjESC_NS0_6memory15LoadWithoutCastENSD_16StoreWithoutCastEEEviT_T0_T1_T2_T3_T4_",8143284656,2880,80,1,1,64,1,1,22,0,0
"volta_sgemm_32x32_sliced1x4_tn",8143288720,7903,1,64,1,128,1,1,86,32768,0
"void _GLOBAL__N__53_tmpxft_000022ec_00000000_9_SoftMax_compute_70_cpp1_ii_a3310042::softmax_warp_forward<float, float, float, int=4, bool=0>(float*, float const *, int, int, int)",8143297679,2336,128,1,1,16,8,1,19,0,0

==> figures/lenet/text-profile/2048_90p.csv <==
Name,Start Time(ns),Duration(ns),GridX,GridY,GridZ,BlockX,BlockY,BlockZ,Registers/Thread,Static Shared Memory,Dynamic Shared Memory
"void cudnn::winograd_nonfused::winogradForwardData9x9_5x5<float, float>(cudnn::winograd_nonfused::WinogradDataParams<float, float>)",7993096208,138778,1024,1,1,936,1,1,32,48672,0
"void cudnn::winograd_nonfused::winogradForwardFilter9x9_5x5<float, float>(cudnn::winograd_nonfused::WinogradFilterParams<float, float>)",7993236234,3775,1,16,1,64,13,1,40,16640,0
"void gemmSN_NN_kernel<float, int=128, int=2, int=4, int=8, int=4, int=4, cublasGemvTensorStridedBatched<float const >, cublasGemvTensorStridedBatched<float>>(cublasGemmSmallNParams<float const , cublasGemvTensorStridedBatched<float const >, float>)",7993241321,1296803,512,4,169,128,1,1,72,10240,0
"void cudnn::winograd_nonfused::winogradForwardOutput9x9_5x5<float, float>(cudnn::winograd_nonfused::WinogradOutputParams<float, float>)",7994539212,1189160,1024,16,1,936,1,1,32,33696,0
"void at::native::unrolled_elementwise_kernel<at::native::AddFunctor<float>, at::detail::Array<char*, int=3>, OffsetCalculator<int=2, unsigned int>, OffsetCalculator<int=1, unsigned int>, at::native::memory::LoadWithoutCast, at::native::memory::StoreWithoutCast>(int, float, at::native::AddFunctor<float>, char*, int=3, at::detail::Array<char*, int=3>, int=2)",7995729236,255476,100352,1,1,64,1,1,22,0,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",7995985672,251604,100352,1,1,64,1,1,17,0,0
"void at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>(int, float const *, int, int, int, int, int, int, int, int, int, int, int, int, at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>*, int, bool, bool)",7996238204,312625,6272,1,1,1024,1,1,39,0,0
"void flip_filter<float, float>(float*, float const *, int, int, int, int)",7996551661,2080,8,16,1,5,5,1,18,0,0
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",7996553709,88444,1,2048,1,256,1,1,40,0,9792
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",7996629193,12928,1,8,1,256,1,1,40,0,9792
"compute_gemm_pointers(float2**, float2 const *, int, float2 const *, int, float2 const *, int, int)",7996644040,2016,144,1,1,1,1,1,16,0,0
"volta_cgemm_32x32_tn",7996647144,147065,1,64,144,64,1,1,98,9216,0
"void fft2d_c2r_16x16<float, bool=0>(float*, float2*, int, int, int, int, int, int, int, int, int, int, float, float, int, float*, float*)",7996795201,48798,1024,1,1,256,1,1,39,0,8704
"void at::native::unrolled_elementwise_kernel<at::native::AddFunctor<float>, at::detail::Array<char*, int=3>, OffsetCalculator<int=2, unsigned int>, OffsetCalculator<int=1, unsigned int>, at::native::memory::LoadWithoutCast, at::native::memory::StoreWithoutCast>(int, float, at::native::AddFunctor<float>, char*, int=3, at::detail::Array<char*, int=3>, int=2)",7996844959,17567,6400,1,1,64,1,1,22,0,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",7996863390,17919,6400,1,1,64,1,1,17,0,0
"void at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>(int, float const *, int, int, int, int, int, int, int, int, int, int, int, int, at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>*, int, bool, bool)",7996882237,22655,400,1,1,1024,1,1,39,0,0
"void flip_filter<float, float>(float*, float const *, int, int, int, int)",7996905852,2144,32,8,1,5,5,1,18,0,0
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",7996907644,30431,1,2048,1,256,1,1,40,0,9792
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",7996931931,6432,1,32,1,256,1,1,40,0,9792
"compute_gemm_pointers(float2**, float2 const *, int, float2 const *, int, float2 const *, int, int)",7996940058,1760,144,1,1,1,1,1,16,0,0
"volta_cgemm_32x32_tn",7996942618,127802,1,64,144,64,1,1,98,9216,0
"void fft2d_c2r_16x16<float, bool=0>(float*, float2*, int, int, int, int, int, int, int, int, int, int, float, float, int, float*, float*)",7997071220,112123,4096,1,1,256,1,1,39,0,8704
"void at::native::unrolled_elementwise_kernel<at::native::AddFunctor<float>, at::detail::Array<char*, int=3>, OffsetCalculator<int=2, unsigned int>, OffsetCalculator<int=1, unsigned int>, at::native::memory::LoadWithoutCast, at::native::memory::StoreWithoutCast>(int, float, at::native::AddFunctor<float>, char*, int=3, at::detail::Array<char*, int=3>, int=2)",7997184303,4320,256,1,1,64,1,1,22,0,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",7997189487,2336,256,1,1,64,1,1,17,0,0
"_ZN2at6native27unrolled_elementwise_kernelIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE0_clEvENKUlvE6_clEvEUlfE_NS_6detail5ArrayIPcLi2EEE16OffsetCalculatorILi1EjESC_NS0_6memory15LoadWithoutCastENSD_16StoreWithoutCastEEEviT_T0_T1_T2_T3_T4_",7997193038,6528,672,1,1,64,1,1,22,0,0
"volta_sgemm_32x128_tn",7997200750,9216,3,16,1,256,1,1,55,16384,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",7997210798,2783,672,1,1,64,1,1,17,0,0
"_ZN2at6native27unrolled_elementwise_kernelIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE0_clEvENKUlvE6_clEvEUlfE_NS_6detail5ArrayIPcLi2EEE16OffsetCalculatorILi1EjESC_NS0_6memory15LoadWithoutCastENSD_16StoreWithoutCastEEEviT_T0_T1_T2_T3_T4_",7997214509,2976,80,1,1,64,1,1,22,0,0
"volta_sgemm_32x32_sliced1x4_tn",7997218573,9920,1,64,1,128,1,1,86,32768,0
"void _GLOBAL__N__53_tmpxft_000022ec_00000000_9_SoftMax_compute_70_cpp1_ii_a3310042::softmax_warp_forward<float, float, float, int=4, bool=0>(float*, float const *, int, int, int)",7997229517,2496,128,1,1,16,8,1,19,0,0

==> figures/lenet/text-profile/20p.csv <==
Name,Start Time(ns),Duration(ns),GridX,GridY,GridZ,BlockX,BlockY,BlockZ,Registers/Thread,Static Shared Memory,Dynamic Shared Memory
"void cudnn::winograd_nonfused::winogradForwardData9x9_5x5<float, float>(cudnn::winograd_nonfused::WinogradDataParams<float, float>)",9424850794,551366,1024,1,1,936,1,1,32,48672,0
"void cudnn::winograd_nonfused::winogradForwardFilter9x9_5x5<float, float>(cudnn::winograd_nonfused::WinogradFilterParams<float, float>)",9425403344,3328,1,16,1,64,13,1,40,16640,0
"void gemmSN_NN_kernel<float, int=128, int=2, int=4, int=8, int=4, int=4, cublasGemvTensorStridedBatched<float const >, cublasGemvTensorStridedBatched<float>>(cublasGemmSmallNParams<float const , cublasGemvTensorStridedBatched<float const >, float>)",9425407632,5467643,512,4,169,128,1,1,72,10240,0
"void cudnn::winograd_nonfused::winogradForwardOutput9x9_5x5<float, float>(cudnn::winograd_nonfused::WinogradOutputParams<float, float>)",9430876459,4564167,1024,16,1,936,1,1,32,33696,0
"void at::native::unrolled_elementwise_kernel<at::native::AddFunctor<float>, at::detail::Array<char*, int=3>, OffsetCalculator<int=2, unsigned int>, OffsetCalculator<int=1, unsigned int>, at::native::memory::LoadWithoutCast, at::native::memory::StoreWithoutCast>(int, float, at::native::AddFunctor<float>, char*, int=3, at::detail::Array<char*, int=3>, int=2)",9435441810,959730,100352,1,1,64,1,1,22,0,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",9436402532,387437,100352,1,1,64,1,1,17,0,0
"void at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>(int, float const *, int, int, int, int, int, int, int, int, int, int, int, int, at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>*, int, bool, bool)",9436791153,1228454,6272,1,1,1024,1,1,39,0,0
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",9438020535,292498,1,2048,1,256,1,1,40,0,9792
"void flip_filter<float, float>(float*, float const *, int, int, int, int)",9438301577,7872,8,16,1,5,5,1,18,0,0
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",9438311017,4800,1,8,1,256,1,1,40,0,9792
"compute_gemm_pointers(float2**, float2 const *, int, float2 const *, int, float2 const *, int, int)",9438317513,1727,144,1,1,1,1,1,16,0,0
"volta_cgemm_64x32_tn",9438320136,1081901,1,64,144,128,1,1,94,13312,0
"void fft2d_c2r_16x16<float, bool=0>(float*, float2*, int, int, int, int, int, int, int, int, int, int, float, float, int, float*, float*)",9439402933,134937,1024,1,1,256,1,1,39,0,8704
"void at::native::unrolled_elementwise_kernel<at::native::AddFunctor<float>, at::detail::Array<char*, int=3>, OffsetCalculator<int=2, unsigned int>, OffsetCalculator<int=1, unsigned int>, at::native::memory::LoadWithoutCast, at::native::memory::StoreWithoutCast>(int, float, at::native::AddFunctor<float>, char*, int=3, at::detail::Array<char*, int=3>, int=2)",9439538862,63293,6400,1,1,64,1,1,22,0,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",9439603051,29279,6400,1,1,64,1,1,17,0,0
"void at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>(int, float const *, int, int, int, int, int, int, int, int, int, int, int, int, at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>*, int, bool, bool)",9439633322,77052,400,1,1,1024,1,1,39,0,0
"void flip_filter<float, float>(float*, float const *, int, int, int, int)",9439711302,2656,32,8,1,5,5,1,18,0,0
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",9439713510,120826,1,2048,1,256,1,1,40,0,9792
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",9439828865,7167,1,32,1,256,1,1,40,0,9792
"compute_gemm_pointers(float2**, float2 const *, int, float2 const *, int, float2 const *, int, int)",9439837856,2048,144,1,1,1,1,1,16,0,0
"volta_cgemm_64x32_tn",9439840736,688415,1,64,144,128,1,1,94,13312,0
"void fft2d_c2r_16x16<float, bool=0>(float*, float2*, int, int, int, int, int, int, int, int, int, int, float, float, int, float*, float*)",9440530175,449099,4096,1,1,256,1,1,39,0,8704
"void at::native::unrolled_elementwise_kernel<at::native::AddFunctor<float>, at::detail::Array<char*, int=3>, OffsetCalculator<int=2, unsigned int>, OffsetCalculator<int=1, unsigned int>, at::native::memory::LoadWithoutCast, at::native::memory::StoreWithoutCast>(int, float, at::native::AddFunctor<float>, char*, int=3, at::detail::Array<char*, int=3>, int=2)",9440980234,5183,256,1,1,64,1,1,22,0,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",9440986249,2912,256,1,1,64,1,1,17,0,0
"_ZN2at6native27unrolled_elementwise_kernelIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE0_clEvENKUlvE6_clEvEUlfE_NS_6detail5ArrayIPcLi2EEE16OffsetCalculatorILi1EjESC_NS0_6memory15LoadWithoutCastENSD_16StoreWithoutCastEEEviT_T0_T1_T2_T3_T4_",9440990281,8128,672,1,1,64,1,1,22,0,0
"volta_sgemm_32x128_tn",9440999657,10751,3,16,1,256,1,1,55,16384,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",9441011240,4128,672,1,1,64,1,1,17,0,0
"_ZN2at6native27unrolled_elementwise_kernelIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE0_clEvENKUlvE6_clEvEUlfE_NS_6detail5ArrayIPcLi2EEE16OffsetCalculatorILi1EjESC_NS0_6memory15LoadWithoutCastENSD_16StoreWithoutCastEEEviT_T0_T1_T2_T3_T4_",9441016264,3136,80,1,1,64,1,1,22,0,0
"volta_sgemm_32x128_tn",9441020392,9119,1,16,1,256,1,1,55,16384,0
"void _GLOBAL__N__53_tmpxft_000022ec_00000000_9_SoftMax_compute_70_cpp1_ii_a3310042::softmax_warp_forward<float, float, float, int=4, bool=0>(float*, float const *, int, int, int)",9441030727,2752,128,1,1,16,8,1,19,0,0

==> figures/lenet/text-profile/30p.csv <==
Name,Start Time(ns),Duration(ns),GridX,GridY,GridZ,BlockX,BlockY,BlockZ,Registers/Thread,Static Shared Memory,Dynamic Shared Memory
"void cudnn::winograd_nonfused::winogradForwardData9x9_5x5<float, float>(cudnn::winograd_nonfused::WinogradDataParams<float, float>)",8665168770,367535,1024,1,1,936,1,1,32,48672,0
"void cudnn::winograd_nonfused::winogradForwardFilter9x9_5x5<float, float>(cudnn::winograd_nonfused::WinogradFilterParams<float, float>)",8665537329,3167,1,16,1,64,13,1,40,16640,0
"void gemmSN_NN_kernel<float, int=128, int=2, int=4, int=8, int=4, int=4, cublasGemvTensorStridedBatched<float const >, cublasGemvTensorStridedBatched<float>>(cublasGemmSmallNParams<float const , cublasGemvTensorStridedBatched<float const >, float>)",8665541808,3659378,512,4,169,128,1,1,72,10240,0
"void cudnn::winograd_nonfused::winogradForwardOutput9x9_5x5<float, float>(cudnn::winograd_nonfused::WinogradOutputParams<float, float>)",8669202114,3074414,1024,16,1,936,1,1,32,33696,0
"void at::native::unrolled_elementwise_kernel<at::native::AddFunctor<float>, at::detail::Array<char*, int=3>, OffsetCalculator<int=2, unsigned int>, OffsetCalculator<int=1, unsigned int>, at::native::memory::LoadWithoutCast, at::native::memory::StoreWithoutCast>(int, float, at::native::AddFunctor<float>, char*, int=3, at::detail::Array<char*, int=3>, int=2)",8672277424,638434,100352,1,1,64,1,1,22,0,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",8672916882,288658,100352,1,1,64,1,1,17,0,0
"void at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>(int, float const *, int, int, int, int, int, int, int, int, int, int, int, int, at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>*, int, bool, bool)",8673206692,827224,6272,1,1,1024,1,1,39,0,0
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",8674035196,195479,1,2048,1,256,1,1,40,0,9792
"void flip_filter<float, float>(float*, float const *, int, int, int, int)",8674218548,8511,8,16,1,5,5,1,18,0,0
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",8674228339,4672,1,8,1,256,1,1,40,0,9792
"compute_gemm_pointers(float2**, float2 const *, int, float2 const *, int, float2 const *, int, int)",8674234867,1792,144,1,1,1,1,1,16,0,0
"volta_cgemm_32x32_tn",8674237811,389197,1,64,144,64,1,1,98,9216,0
"void fft2d_c2r_16x16<float, bool=0>(float*, float2*, int, int, int, int, int, int, int, int, int, int, float, float, int, float*, float*)",8674628192,93596,1024,1,1,256,1,1,39,0,8704
"void at::native::unrolled_elementwise_kernel<at::native::AddFunctor<float>, at::detail::Array<char*, int=3>, OffsetCalculator<int=2, unsigned int>, OffsetCalculator<int=1, unsigned int>, at::native::memory::LoadWithoutCast, at::native::memory::StoreWithoutCast>(int, float, at::native::AddFunctor<float>, char*, int=3, at::detail::Array<char*, int=3>, int=2)",8674722780,43166,6400,1,1,64,1,1,22,0,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",8674766746,21439,6400,1,1,64,1,1,17,0,0
"void at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>(int, float const *, int, int, int, int, int, int, int, int, int, int, int, int, at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>*, int, bool, bool)",8674789145,53597,400,1,1,1024,1,1,39,0,0
"void flip_filter<float, float>(float*, float const *, int, int, int, int)",8674843574,2432,32,8,1,5,5,1,18,0,0
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",8674845558,81660,1,2048,1,256,1,1,40,0,9792
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",8674921650,6528,1,32,1,256,1,1,40,0,9792
"compute_gemm_pointers(float2**, float2 const *, int, float2 const *, int, float2 const *, int, int)",8674929874,1824,144,1,1,1,1,1,16,0,0
"volta_cgemm_32x32_tn",8674932754,276563,1,64,144,64,1,1,98,9216,0
"void fft2d_c2r_16x16<float, bool=0>(float*, float2*, int, int, int, int, int, int, int, int, int, int, float, float, int, float*, float*)",8675210500,300562,4096,1,1,256,1,1,39,0,8704
"void at::native::unrolled_elementwise_kernel<at::native::AddFunctor<float>, at::detail::Array<char*, int=3>, OffsetCalculator<int=2, unsigned int>, OffsetCalculator<int=1, unsigned int>, at::native::memory::LoadWithoutCast, at::native::memory::StoreWithoutCast>(int, float, at::native::AddFunctor<float>, char*, int=3, at::detail::Array<char*, int=3>, int=2)",8675511958,4832,256,1,1,64,1,1,22,0,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",8675517686,2688,256,1,1,64,1,1,17,0,0
"_ZN2at6native27unrolled_elementwise_kernelIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE0_clEvENKUlvE6_clEvEUlfE_NS_6detail5ArrayIPcLi2EEE16OffsetCalculatorILi1EjESC_NS0_6memory15LoadWithoutCastENSD_16StoreWithoutCastEEEviT_T0_T1_T2_T3_T4_",8675521558,5503,672,1,1,64,1,1,22,0,0
"volta_sgemm_32x128_tn",8675527989,9216,3,16,1,256,1,1,55,16384,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",8675538133,3360,672,1,1,64,1,1,17,0,0
"_ZN2at6native27unrolled_elementwise_kernelIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE0_clEvENKUlvE6_clEvEUlfE_NS_6detail5ArrayIPcLi2EEE16OffsetCalculatorILi1EjESC_NS0_6memory15LoadWithoutCastENSD_16StoreWithoutCastEEEviT_T0_T1_T2_T3_T4_",8675542325,3008,80,1,1,64,1,1,22,0,0
"volta_sgemm_32x128_tn",8675546293,9439,1,16,1,256,1,1,55,16384,0
"void _GLOBAL__N__53_tmpxft_000022ec_00000000_9_SoftMax_compute_70_cpp1_ii_a3310042::softmax_warp_forward<float, float, float, int=4, bool=0>(float*, float const *, int, int, int)",8675556916,2656,128,1,1,16,8,1,19,0,0

==> figures/lenet/text-profile/40p.csv <==
Name,Start Time(ns),Duration(ns),GridX,GridY,GridZ,BlockX,BlockY,BlockZ,Registers/Thread,Static Shared Memory,Dynamic Shared Memory
"void cudnn::winograd_nonfused::winogradForwardData9x9_5x5<float, float>(cudnn::winograd_nonfused::WinogradDataParams<float, float>)",8443318195,281875,1024,1,1,936,1,1,32,48672,0
"void cudnn::winograd_nonfused::winogradForwardFilter9x9_5x5<float, float>(cudnn::winograd_nonfused::WinogradFilterParams<float, float>)",8443601318,3296,1,16,1,64,13,1,40,16640,0
"void gemmSN_NN_kernel<float, int=128, int=2, int=4, int=8, int=4, int=4, cublasGemvTensorStridedBatched<float const >, cublasGemvTensorStridedBatched<float>>(cublasGemmSmallNParams<float const , cublasGemvTensorStridedBatched<float const >, float>)",8443605702,2803994,512,4,169,128,1,1,72,10240,0
"void cudnn::winograd_nonfused::winogradForwardOutput9x9_5x5<float, float>(cudnn::winograd_nonfused::WinogradOutputParams<float, float>)",8446410720,2337617,1024,16,1,936,1,1,32,33696,0
"void at::native::unrolled_elementwise_kernel<at::native::AddFunctor<float>, at::detail::Array<char*, int=3>, OffsetCalculator<int=2, unsigned int>, OffsetCalculator<int=1, unsigned int>, at::native::memory::LoadWithoutCast, at::native::memory::StoreWithoutCast>(int, float, at::native::AddFunctor<float>, char*, int=3, at::detail::Array<char*, int=3>, int=2)",8448749137,479721,100352,1,1,64,1,1,22,0,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",8449229786,261300,100352,1,1,64,1,1,17,0,0
"void at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>(int, float const *, int, int, int, int, int, int, int, int, int, int, int, int, at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>*, int, bool, bool)",8449492238,627554,6272,1,1,1024,1,1,39,0,0
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",8450121072,150777,1,2048,1,256,1,1,40,0,9792
"void flip_filter<float, float>(float*, float const *, int, int, int, int)",8450259241,8960,8,16,1,5,5,1,18,0,0
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",8450269577,4672,1,8,1,256,1,1,40,0,9792
"compute_gemm_pointers(float2**, float2 const *, int, float2 const *, int, float2 const *, int, int)",8450275817,1472,144,1,1,1,1,1,16,0,0
"volta_cgemm_32x32_tn",8450278057,297969,1,64,144,64,1,1,98,9216,0
"void fft2d_c2r_16x16<float, bool=0>(float*, float2*, int, int, int, int, int, int, int, int, int, int, float, float, int, float*, float*)",8450576858,73725,1024,1,1,256,1,1,39,0,8704
"void at::native::unrolled_elementwise_kernel<at::native::AddFunctor<float>, at::detail::Array<char*, int=3>, OffsetCalculator<int=2, unsigned int>, OffsetCalculator<int=1, unsigned int>, at::native::memory::LoadWithoutCast, at::native::memory::StoreWithoutCast>(int, float, at::native::AddFunctor<float>, char*, int=3, at::detail::Array<char*, int=3>, int=2)",8450651447,32862,6400,1,1,64,1,1,22,0,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",8450685141,19455,6400,1,1,64,1,1,17,0,0
"void at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>(int, float const *, int, int, int, int, int, int, int, int, int, int, int, int, at::native::_GLOBAL__N__59_tmpxft_00001293_00000000_9_AveragePool2d_compute_70_cpp1_ii_3bc0c910::avg_pool2d_out_cuda_frame<float, float>*, int, bool, bool)",8450705396,41438,400,1,1,1024,1,1,39,0,0
"void flip_filter<float, float>(float*, float const *, int, int, int, int)",8450747634,2464,32,8,1,5,5,1,18,0,0
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",8450749362,62045,1,2048,1,256,1,1,40,0,9792
"void fft2d_r2c_16x16<float>(float2*, float const *, int, int, int, int, int, int, int, int)",8450805776,6303,1,32,1,256,1,1,40,0,9792
"compute_gemm_pointers(float2**, float2 const *, int, float2 const *, int, float2 const *, int, int)",8450813711,1760,144,1,1,1,1,1,16,0,0
"volta_cgemm_32x32_tn",8450816399,224405,1,64,144,64,1,1,98,9216,0
"void fft2d_c2r_16x16<float, bool=0>(float*, float2*, int, int, int, int, int, int, int, int, int, int, float, float, int, float*, float*)",8451041572,227765,4096,1,1,256,1,1,39,0,8704
"void at::native::unrolled_elementwise_kernel<at::native::AddFunctor<float>, at::detail::Array<char*, int=3>, OffsetCalculator<int=2, unsigned int>, OffsetCalculator<int=1, unsigned int>, at::native::memory::LoadWithoutCast, at::native::memory::StoreWithoutCast>(int, float, at::native::AddFunctor<float>, char*, int=3, at::detail::Array<char*, int=3>, int=2)",8451270233,4448,256,1,1,64,1,1,22,0,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",8451275577,2528,256,1,1,64,1,1,17,0,0
"_ZN2at6native27unrolled_elementwise_kernelIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE0_clEvENKUlvE6_clEvEUlfE_NS_6detail5ArrayIPcLi2EEE16OffsetCalculatorILi1EjESC_NS0_6memory15LoadWithoutCastENSD_16StoreWithoutCastEEEviT_T0_T1_T2_T3_T4_",8451278937,5504,672,1,1,64,1,1,22,0,0
"volta_sgemm_32x128_tn",8451285337,8511,3,16,1,256,1,1,55,16384,0
"_ZN2at6native29vectorized_elementwise_kernelILi4EZZZNS0_16tanh_kernel_cudaERNS_14TensorIteratorEENKUlvE_clEvENKUlvE2_clEvEUlfE_NS_6detail5ArrayIPcLi2EEEEEviT0_T1_",8451294840,3040,672,1,1,64,1,1,17,0,0
"_ZN2at6native27unrolled_elementwise_kernelIZZZNS0_21copy_device_to_deviceERNS_14TensorIteratorEbENKUlvE0_clEvENKUlvE6_clEvEUlfE_NS_6detail5ArrayIPcLi2EEE16OffsetCalculatorILi1EjESC_NS0_6memory15LoadWithoutCastENSD_16StoreWithoutCastEEEviT_T0_T1_T2_T3_T4_",8451298744,2976,80,1,1,64,1,1,22,0,0
"volta_sgemm_32x128_tn",8451302680,9119,1,16,1,256,1,1,55,16384,0
"void _GLOBAL__N__53_tmpxft_000022ec_00000000_9_SoftMax_compute_70_cpp1_ii_a3310042::softmax_warp_forward<float, float, float, int=4, bool=0>(float*, float const *, int, int, int)",8451312791,2816,128,1,1,16,8,1,19,0,0

==> figures/limits_to_parallelism/basic_latency_batch_2_3_4.csv <==
#	#2	3	4
# latency	N_p = 40, serial = 10 no. layers = 50	
1	57000	109500	226000
2	29000	55500	114000
3	19666.66667	37500	76666.66667
4	15000	28500	58000
5	12200	23100	46800
6	10333.33333	19500	39333.33333
7	9000	16928.57143	34000
8	8000	15000	30000
9	7222.222222	13500	26888.88889
10	6600	12300	24400
11	6090.909091	11318.18182	22363.63636
12	5666.666667	10500	20666.66667
13	5307.692308	9807.692308	19230.76923
14	5000	9214.285714	18000
15	4733.333333	8700	16933.33333
16	4500	8250	16000
17	4294.117647	7852.941176	15176.47059
18	4111.111111	7500	14444.44444
19	3947.368421	7184.210526	13789.47368
20	3800	6900	13200
21	3666.666667	6642.857143	12666.66667
22	3545.454545	6409.090909	12181.81818
23	3434.782609	6195.652174	11739.13043
24	3333.333333	6000	11333.33333
25	3240	5820	10960
26	3153.846154	5653.846154	10615.38462
27	3074.074074	5500	10296.2963
28	3000	5357.142857	10000
29	2931.034483	5224.137931	9724.137931
30	2866.666667	5100	9466.666667
31	2806.451613	4983.870968	9225.806452
32	2750	4875	9000
33	2696.969697	4772.727273	8787.878788
34	2647.058824	4676.470588	8588.235294
35	2600	4585.714286	8400
36	2555.555556	4500	8222.222222
37	2513.513514	4420	8054.054054
38	2473.684211	4344.210526	7894.736842
39	2435.897436	4272.307692	7743.589744
40	2400	4204	7600
41	2400	4139.02439	7463.414634
42	2400	4077.142857	7333.333333
43	2400	4019.069767	7209.302326
44	2400	3963.636364	7090.909091
45	2400	3910.666667	6977.777778
46	2400	3860	6869.565217
47	2400	3811.489362	6765.957447
48	2400	3765	6666.666667
49	2400	3721.22449	6571.428571
50	2400	3679.2	6480
51	2400	3638.823529	6392.156863
52	2400	3600	6307.692308
53	2400	3562.641509	6226.415094
54	2400	3526.666667	6148.148148
55	2400	3492.727273	6072.727273
56	2400	3460	6000
57	2400	3428.421053	5929.824561
58	2400	3397.931034	5862.068966
59	2400	3368.474576	5796.610169
60	2400	3340	5733.333333

==> figures/limits_to_parallelism/basic_latency_profile.csv <==
#NUM OF THREADS	Time to Completion ( all Layers)			
1	28500	18500	8900	36500
2	14500	9500	4720	18500
3	9833.333333	6500	3340	12500
4	7500	5000	2660	9500
5	6100	4100	2260	7700
6	5166.666667	3500	2000	6500
7	4500	3077.142857	1820	5642.857143
8	4000	2765	1690	5000
9	3611.111111	2526.666667	1593.333333	4500
10	3300	2340	1520	4100
11	3045.454545	2190.909091	1463.636364	3772.727273
12	2833.333333	2070	1420	3500
13	2653.846154	1970.769231	1386.153846	3269.230769
14	2500	1888.571429	1360	3071.428571
15	2366.666667	1820	1340	2900
16	2250	1762.5	1325	2750
17	2149.411765	1714.117647	1314.117647	2617.647059
18	2062.222222	1673.333333	1306.666667	2500
19	1986.315789	1638.947368	1302.105263	2394.736842
20	1920	1610	1300	2300
21	1861.904762	1585.714286	1300	2214.285714
22	1810.909091	1565.454545	1300	2136.363636
23	1766.086957	1548.695652	1300	2065.217391
24	1726.666667	1535	1300	2000
25	1692	1524	1300	1940
26	1661.538462	1515.384615	1300	1884.615385
27	1634.814815	1508.888889	1300	1833.333333
28	1611.428571	1504.285714	1300	1785.714286
29	1591.034483	1501.37931	1300	1741.37931
30	1573.333333	1500	1300	1700
31	1558.064516	1500	1300	1661.290323
32	1545	1500	1300	1625
33	1533.939394	1500	1300	1590.909091
34	1524.705882	1500	1300	1558.823529
35	1517.142857	1500	1300	1528.571429
36	1511.111111	1500	1300	1500
37	1506.486486	1500	1300	1472.972973
38	1503.157895	1500	1300	1447.368421
39	1501.025641	1500	1300	1423.076923
40	1500	1500	1300	1400
41	1500	1500	1300	1378.04878
42	1500	1500	1300	1357.142857
43	1500	1500	1300	1337.209302
44	1500	1500	1300	1318.181818
45	1500	1500	1300	1300
46	1500	1500	1300	1282.608696
47	1500	1500	1300	1265.957447
48	1500	1500	1300	1250
49	1500	1500	1300	1234.693878
50	1500	1500	1300	1220

==> figures/limits_to_parallelism/basic_latency_profile_60.csv <==
#NUM OF THREADS	Time to Completion ( all Layers)			60
1	28500	28500	8900	36500
2	14500	14500	4720	18500
3	9833.333333	9833.333333	3340	12500
4	7500	7500	2660	9500
5	6100	6100	2260	7700
6	5166.666667	5166.666667	2000	6500
7	4500	4500	1820	5642.857143
8	4000	4000	1690	5000
9	3611.111111	3611.111111	1593.333333	4500
10	3300	3300	1520	4100
11	3045.454545	3045.454545	1463.636364	3772.727273
12	2833.333333	2833.333333	1420	3500
13	2653.846154	2653.846154	1386.153846	3272.307692
14	2500	2500	1360	3077.142857
15	2366.666667	2366.666667	1340	2910.666667
16	2250	2250	1325	2765
17	2149.411765	2149.411765	1314.117647	2638.823529
18	2062.222222	2062.222222	1306.666667	2526.666667
19	1986.315789	1986.315789	1302.105263	2428.421053
20	1920	1920	1300	2340
21	1861.904762	1861.904762	1300	2261.904762
22	1810.909091	1810.909091	1300	2190.909091
23	1766.086957	1766.086957	1300	2127.826087
24	1726.666667	1726.666667	1300	2070
25	1692	1692	1300	2018.4
26	1661.538462	1661.538462	1300	1970.769231
27	1634.814815	1634.814815	1300	1928.148148
28	1611.428571	1611.428571	1300	1888.571429
29	1591.034483	1591.034483	1300	1853.103448
30	1573.333333	1573.333333	1300	1820
31	1558.064516	1558.064516	1300	1790.322581
32	1545	1545	1300	1762.5
33	1533.939394	1533.939394	1300	1737.575758
34	1524.705882	1524.705882	1300	1714.117647
35	1517.142857	1517.142857	1300	1693.142857
36	1511.111111	1511.111111	1300	1673.333333
37	1506.486486	1506.486486	1300	1655.675676
38	1503.157895	1503.157895	1300	1638.947368
39	1501.025641	1501.025641	1300	1624.102564
40	1500	1500	1300	1610
41	1500	1500	1300	1597.560976
42	1500	1500	1300	1585.714286
43	1500	1500	1300	1575.348837
44	1500	1500	1300	1565.454545
45	1500	1500	1300	1556.888889
46	1500	1500	1300	1548.695652
47	1500	1500	1300	1541.702128
48	1500	1500	1300	1535
49	1500	1500	1300	1529.387755
50	1500	1500	1300	1524
51	1500	1500	1300	1519.607843
52	1500	1500	1300	1515.384615
53	1500	1500	1300	1512.075472
54	1500	1500	1300	1508.888889
55	1500	1500	1300	1506.545455
56	1500	1500	1300	1504.285714
57	1500	1500	1300	1502.807018
58	1500	1500	1300	1501.37931
59	1500	1500	1300	1500.677966
60	1500	1500	1300	1500

==> figures/limits_to_parallelism/changing_batch_size.csv <==
#	#2	3	4
#	#d/dx(1/latency*K)		
1	8.59986E-10	1.71547E-10	5.4546E-11
2	1.67062E-09	3.36451E-10	1.07498E-10
3	2.43505E-09	4.94999E-10	1.58909E-10
4	3.15617E-09	6.47463E-10	2.08828E-10
5	3.83668E-09	7.94102E-10	2.57303E-10
6	4.47908E-09	9.35161E-10	3.04381E-10
7	5.08569E-09	1.07087E-09	3.50106E-10
8	5.65867E-09	1.20146E-09	3.94521E-10
9	6.20001E-09	1.32714E-09	4.37667E-10
10	6.71159E-09	1.4481E-09	4.79585E-10
11	7.19514E-09	1.56454E-09	5.20312E-10
12	7.65228E-09	1.67664E-09	5.59885E-10
13	8.08453E-09	1.78458E-09	5.9834E-10
14	8.49329E-09	1.88852E-09	6.35712E-10
15	8.87989E-09	1.98862E-09	6.72032E-10
16	9.24556E-09	2.08503E-09	7.07334E-10
17	9.59146E-09	2.17789E-09	7.41647E-10
18	9.91867E-09	2.26734E-09	7.75002E-10
19	1.02282E-08	2.35352E-09	8.07426E-10
20	1.0521E-08	2.43654E-09	8.38949E-10
21	1.0798E-08	2.51653E-09	8.69595E-10
22	1.10599E-08	2.5936E-09	8.99392E-10
23	1.13077E-08	2.66787E-09	9.28364E-10
24	1.1542E-08	2.73943E-09	9.56535E-10
25	1.17635E-08	2.80838E-09	9.83928E-10
26	1.1973E-08	2.87483E-09	1.01057E-09
27	1.21709E-08	2.93886E-09	1.03647E-09
28	1.23579E-08	3.00057E-09	1.06166E-09
29	1.25345E-08	3.06003E-09	1.08616E-09
30	1.27013E-08	3.11733E-09	1.10999E-09
31	1.28587E-08	3.17255E-09	1.13316E-09
32	1.30073E-08	3.22575E-09	1.1557E-09
33	1.31474E-08	3.27702E-09	1.17761E-09
34	1.32794E-08	3.32642E-09	1.19893E-09
35	1.34037E-08	3.37401E-09	1.21967E-09
36	1.35208E-08	3.41986E-09	1.23983E-09
37	1.3631E-08	3.46402E-09	1.25945E-09
38	1.37345E-08	3.50657E-09	1.27852E-09
39	1.38317E-08	3.54754E-09	1.29708E-09
40	1.39229E-08	3.58701E-09	1.31512E-09
41	1.35833E-08	3.62501E-09	1.33268E-09
42	1.32599E-08	3.6616E-09	1.34975E-09
43	1.29516E-08	3.69682E-09	1.36635E-09
44	1.26572E-08	3.73072E-09	1.38249E-09
45	1.23759E-08	3.76335E-09	1.39819E-09
46	1.21069E-08	3.79475E-09	1.41346E-09
47	1.18493E-08	3.82496E-09	1.42831E-09
48	1.16024E-08	3.85401E-09	1.44275E-09
49	1.13657E-08	3.88195E-09	1.45679E-09
50	1.11383E-08	3.90881E-09	1.47044E-09

==> figures/limits_to_parallelism/changing_batch_size_derivative.csv <==
#	#2	3	4
#	#d/dx(1/latency*K)		
1	8.59986E-10	1.71547E-10	5.4546E-11
2	1.67062E-09	3.36451E-10	1.07498E-10
3	2.43505E-09	4.94999E-10	1.58909E-10
4	3.15617E-09	6.47463E-10	2.08828E-10
5	3.82819E-09	7.94102E-10	2.57303E-10
6	4.45957E-09	9.35161E-10	3.04381E-10
7	5.05295E-09	1.07087E-09	3.50106E-10
8	5.61082E-09	1.20146E-09	3.94521E-10
9	6.12263E-09	1.32714E-09	4.37667E-10
10	6.60168E-09	1.4467E-09	4.79585E-10
11	7.05015E-09	1.56156E-09	5.20312E-10
12	7.47009E-09	1.6719E-09	5.59885E-10
13	7.84792E-09	1.77791E-09	5.9834E-10
14	8.19988E-09	1.87978E-09	6.35712E-10
15	8.52775E-09	1.97767E-09	6.72032E-10
16	8.83317E-09	2.07176E-09	7.07334E-10
17	9.1008E-09	2.1622E-09	7.41255E-10
18	9.34844E-09	2.24913E-09	7.74189E-10
19	9.57752E-09	2.33064E-09	8.06165E-10
20	9.78933E-09	2.40881E-09	8.37213E-10
21	9.96768E-09	2.4838E-09	8.67361E-10
22	1.0131E-08	2.55572E-09	8.96638E-10
23	1.02803E-08	2.62472E-09	9.2507E-10
24	1.04167E-08	2.69091E-09	9.52682E-10
25	1.05237E-08	2.7544E-09	9.79499E-10
26	1.06197E-08	2.81531E-09	1.00554E-09
27	1.07056E-08	2.87374E-09	1.03084E-09
28	1.0782E-08	2.92739E-09	1.05541E-09
29	1.08329E-08	2.97871E-09	1.07928E-09
30	1.08761E-08	3.02779E-09	1.10246E-09
31	1.09121E-08	3.07474E-09	1.12498E-09
32	1.09415E-08	3.11963E-09	1.14686E-09
33	1.09489E-08	3.16255E-09	1.16755E-09
34	1.09511E-08	3.20358E-09	1.18762E-09
35	1.09485E-08	3.2428E-09	1.20709E-09
36	1.09417E-08	3.28028E-09	1.22598E-09
37	1.09158E-08	3.31359E-09	1.2443E-09
38	1.08869E-08	3.34528E-09	1.26207E-09
39	1.0855E-08	3.37543E-09	1.27931E-09
40	1.08206E-08	3.40409E-09	1.29603E-09
41	1.07699E-08	3.43134E-09	1.31225E-09
42	1.07177E-08	3.45723E-09	1.32798E-09
43	1.0664E-08	3.48182E-09	1.34323E-09
44	1.06092E-08	3.50515E-09	1.35802E-09
45	1.05403E-08	3.52728E-09	1.37237E-09
46	1.04711E-08	3.54577E-09	1.38628E-09
47	1.04016E-08	3.56316E-09	1.39977E-09
48	1.03319E-08	3.57951E-09	1.41285E-09
49	1.02503E-08	3.59486E-09	1.42492E-09
50	1.01692E-08	3.60925E-09	1.43659E-09

==> figures/limits_to_parallelism/circle_plot/mobilenet_model/circles_legends.csv <==
#circle legends
163	250		1000
163	1000	5000
163	5000	10000
163	50000	50000
163	1500000	100000


==> figures/limits_to_parallelism/circle_plot/mobilenet_model/runtime_only.csv <==
Name,Invocations,Avg. Duration(ns),Registers/Thread,Static Shared Memory,Avg. Dynamic Shared Memory
"memset (0)",0,0,0,0,0
"cudnn::gemm::computeOffsetsKernel(cudnn::gemm::ComputeOffsetsParams)",5,1664,16,0,0
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE0_EEviT1_",10,1715,16,0,0
"void kernelPointwiseApply1<hardtanhupdateOutput_functor<float>, float, unsigned int, int=1>(OffsetInfo<hardtanhupdateOutput_functor<float>, float, unsigned int>, float, float)",35,2381,16,0,0
"void cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>(float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>, cudnnTensorStruct, float const *, float, cudnnTensorStruct*, float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const *, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>)",52,3993,18,0,0
"void at::native::reduce_kernel<int=512, at::native::ReduceOp<float, at::native::MeanOps<float, float>, unsigned int, float, int=4>>(float)",1,4832,32,16,0
"void spatialDepthwiseConvolutionUpdateOutput<float, float, unsigned int, int=3>(THCDeviceTensor<float, int=4, int, DefaultPtrTraits>, THCDeviceTensor<float, int=4, int, DefaultPtrTraits>, THCDeviceTensor<float, int=4, int, DefaultPtrTraits>, THCDeviceTensor<float, int=1, int, DefaultPtrTraits>, bool, unsigned int, int, int, int, int, int, int, int, int, int, int, int, int, int, int)",17,5582,32,0,0
"volta_scudnn_128x64_relu_interior_nn_v1",3,17279,128,16384,0
"volta_scudnn_128x32_relu_small_nn_v1",1,17599,128,5376,0
"volta_scudnn_128x128_relu_interior_nn_v1",1,17599,128,32768,0
"void cudnn::detail::implicit_convolve_sgemm<float, float, int=1024, int=5, int=5, int=3, int=3, int=3, int=1, bool=1, bool=0, bool=1>(int, int, int, float const *, int, float*, cudnn::detail::implicit_convolve_sgemm<float, float, int=1024, int=5, int=5, int=3, int=3, int=3, int=1, bool=1, bool=0, bool=1>*, kernel_conv_params, int, float, float, int, float, float, int, int)",30,23761,63,2304,0
"volta_sgemm_64x32_sliced1x4_tn",1,26111,82,26624,0

==> figures/limits_to_parallelism/circle_plot/mobilenet_model/summary_info_mobilenet.csv <==
#		Start Time(ns)	Duration(ns)	GridX	GridY	GridZ	BlockX	BlockY	BlockZ	Registers/Thread	Static Shared Memory	Dynamic Shared Memory	Size(bytes)	Throughput(bytes/sec)	
#	#N/A	9484862037	79325										0	7590444374	0
1	1	9485045261	1760	99	1	1	128	1	1	16	0	0	12672		12672
2	8	9485063629	17599	98	1	1	64	1	1	128	5376	0	6272		6272
3	4	9485130666	8639	32	1	1	512	1	1	18	0	0	16384		16384
4	3	9485161160	3552	784	1	1	512	1	1	16	0	0	401408		401408
5	6	9485205031	10879	392	1	1	1024	1	1	32	0	0	401408		401408
6	4	9485261572	8256	32	1	1	512	1	1	18	0	0	16384		16384
7	3	9485285891	3360	784	1	1	512	1	1	16	0	0	401408		401408
8	10	9485356672	10367	392	1	1	8	8	1	63	2304	0	25088		25088
9	4	9485418237	8064	16	1	1	512	1	1	18	0	0	8192		8192
10	1	9485499194	1760	99	1	1	128	1	1	16	0	0	12672		12672
11	9	9485510265	17599	98	1	1	256	1	1	128	32768	0	25088		25088
12	4	9485565847	17791	96	1	1	512	1	1	18	0	0	49152		49152
13	3	9485594518	10111	2352	1	1	512	1	1	16	0	0	1204224		1204224
14	6	9485633652	9407	294	1	1	1024	1	1	32	0	0	301056		301056
15	4	9485685042	4639	96	1	1	512	1	1	18	0	0	49152		49152
16	3	9485709201	3359	588	1	1	512	1	1	16	0	0	301056		301056
17	10	9485778542	14015	98	1	1	8	8	1	63	2304	0	6272		6272
18	4	9485836235	3776	24	1	1	512	1	1	18	0	0	12288		12288
19	1	9485903976	1600	25	1	1	128	1	1	16	0	0	3200		3200
20	7	9485917384	14783	25	3	1	128	1	1	128	16384	0	9600		9600
21	4	9485971397	4800	144	1	1	512	1	1	18	0	0	73728		73728
22	3	9485997092	3680	882	1	1	512	1	1	16	0	0	451584		451584
23	6	9486033666	12352	441	1	1	1024	1	1	32	0	0	451584		451584
24	4	9486087840	4448	144	1	1	512	1	1	18	0	0	73728		73728
25	3	9486111487	3744	882	1	1	512	1	1	16	0	0	451584		451584
26	10	9486179196	18719	98	1	1	8	8	1	63	2304	0	6272		6272
27	4	9486239642	3551	24	1	1	512	1	1	18	0	0	12288		12288
28	2	9486270616	2400	147	1	1	512	1	1	16	0	0	75264		75264
29	1	9486339797	1600	25	1	1	128	1	1	16	0	0	3200		3200
30	7	9486350325	12159	25	3	1	128	1	1	128	16384	0	9600		9600
31	4	9486407346	4480	144	1	1	512	1	1	18	0	0	73728		73728
32	3	9486434449	3872	882	1	1	512	1	1	16	0	0	451584		451584
33	6	9486472207	5728	111	1	1	1024	1	1	32	0	0	113664		113664
34	4	9486524237	3104	144	1	1	256	1	1	18	0	0	36864		36864
35	3	9486550252	1952	221	1	1	512	1	1	16	0	0	113152		113152
36	1	9486609257	1600	7	1	1	128	1	1	16	0	0	896		896
37	7	9486618921	24895	7	1	1	128	1	1	128	16384	0	896		896
38	4	9486674087	2719	32	1	1	256	1	1	18	0	0	8192		8192
39	10	9486749987	8288	25	6	1	8	8	1	63	2304	0	9600		9600
40	4	9486811041	3168	192	1	1	256	1	1	18	0	0	49152		49152
41	3	9486838303	2016	294	1	1	512	1	1	16	0	0	150528		150528
42	6	9486877502	5472	147	1	1	1024	1	1	32	0	0	150528		150528
43	4	9486930395	3264	192	1	1	256	1	1	18	0	0	49152		49152
44	3	9486954330	2112	294	1	1	512	1	1	16	0	0	150528		150528
45	10	9487023607	16704	25	1	1	8	8	1	63	2304	0	1600		1600
46	4	9487080021	2784	32	1	1	256	1	1	18	0	0	8192		8192
47	2	9487109076	1696	49	1	1	512	1	1	16	0	0	25088		25088
48	10	9487184784	8512	25	6	1	8	8	1	63	2304	0	9600		9600
49	4	9487240302	3200	192	1	1	256	1	1	18	0	0	49152		49152
50	3	9487266541	2048	294	1	1	512	1	1	16	0	0	150528		150528
51	6	9487303659	5216	147	1	1	1024	1	1	32	0	0	150528		150528
52	4	9487357577	3456	192	1	1	256	1	1	18	0	0	49152		49152
53	3	9487381640	2144	294	1	1	512	1	1	16	0	0	150528		150528
54	10	9487447685	16831	25	1	1	8	8	1	63	2304	0	1600		1600
55	4	9487506018	2912	32	1	1	256	1	1	18	0	0	8192		8192
56	2	9487534145	1664	49	1	1	512	1	1	16	0	0	25088		25088
57	10	9487606206	8544	25	6	1	8	8	1	63	2304	0	9600		9600
58	4	9487663164	3231	192	1	1	256	1	1	18	0	0	49152		49152
59	3	9487689242	2080	294	1	1	512	1	1	16	0	0	150528		150528
60	6	9487726393	4384	37	1	1	1024	1	1	32	0	0	37888		37888
61	4	9487777367	3263	192	1	1	64	1	1	18	0	0	12288		12288
62	3	9487803349	1664	74	1	1	512	1	1	16	0	0	37888		37888
63	10	9487869363	16415	7	2	1	8	8	1	63	2304	0	896		896
64	4	9487925616	2912	64	1	1	64	1	1	18	0	0	4096		4096
65	10	9488001229	11679	7	12	1	8	8	1	63	2304	0	5376		5376
66	4	9488056810	3264	384	1	1	64	1	1	18	0	0	24576		24576
67	3	9488083753	1760	147	1	1	512	1	1	16	0	0	75264		75264
68	6	9488123016	4063	74	1	1	1024	1	1	32	0	0	75776		75776
69	4	9488175269	3424	384	1	1	64	1	1	18	0	0	24576		24576
70	3	9488199908	1824	147	1	1	512	1	1	16	0	0	75264		75264
71	10	9488266913	27839	7	2	1	8	8	1	63	2304	0	896		896
72	4	9488323327	2848	64	1	1	64	1	1	18	0	0	4096		4096
73	2	9488351678	1664	25	1	1	512	1	1	16	0	0	12800		12800
74	10	9488425818	11232	7	12	1	8	8	1	63	2304	0	5376		5376
75	4	9488482040	3552	384	1	1	64	1	1	18	0	0	24576		24576
76	3	9488508855	1792	147	1	1	512	1	1	16	0	0	75264		75264
77	6	9488545941	3776	74	1	1	1024	1	1	32	0	0	75776		75776
78	4	9488599923	3424	384	1	1	64	1	1	18	0	0	24576		24576
79	3	9488624402	1824	147	1	1	512	1	1	16	0	0	75264		75264
80	10	9488689551	28319	7	2	1	8	8	1	63	2304	0	896		896
81	4	9488748172	3072	64	1	1	64	1	1	18	0	0	4096		4096
82	2	9488776619	1632	25	1	1	512	1	1	16	0	0	12800		12800
83	10	9488848744	11647	7	12	1	8	8	1	63	2304	0	5376		5376
84	4	9488907621	3424	384	1	1	64	1	1	18	0	0	24576		24576
85	3	9488934244	1792	147	1	1	512	1	1	16	0	0	75264		75264
86	6	9488972259	3775	74	1	1	1024	1	1	32	0	0	75776		75776
87	4	9489024288	3328	384	1	1	64	1	1	18	0	0	24576		24576
88	3	9489050271	1824	147	1	1	512	1	1	16	0	0	75264		75264
89	10	9489115932	28063	7	2	1	8	8	1	63	2304	0	896		896
90	4	9489172730	2912	64	1	1	64	1	1	18	0	0	4096		4096
91	2	9489203097	1631	25	1	1	512	1	1	16	0	0	12800		12800
92	10	9489276469	11200	7	12	1	8	8	1	63	2304	0	5376		5376
93	4	9489331923	3392	384	1	1	64	1	1	18	0	0	24576		24576
94	3	9489361010	1824	147	1	1	512	1	1	16	0	0	75264		75264
95	6	9489398544	3744	74	1	1	1024	1	1	32	0	0	75776		75776
96	4	9489449582	3392	384	1	1	64	1	1	18	0	0	24576		24576
97	3	9489482796	1856	147	1	1	512	1	1	16	0	0	75264		75264
98	10	9489551689	28447	7	3	1	8	8	1	63	2304	0	1344		1344
99	4	9489609319	2944	96	1	1	64	1	1	18	0	0	6144		6144
100	10	9489684644	14847	7	18	1	8	8	1	63	2304	0	8064		8064
101	4	9489739553	3808	576	1	1	64	1	1	18	0	0	36864		36864
102	3	9489765920	1952	221	1	1	512	1	1	16	0	0	113152		113152
103	6	9489802782	5152	111	1	1	1024	1	1	32	0	0	113664		113664
104	4	9489856220	3872	576	1	1	64	1	1	18	0	0	36864		36864
105	3	9489880955	1920	221	1	1	512	1	1	16	0	0	113152		113152
106	10	9489946232	39966	7	3	1	8	8	1	63	2304	0	1344		1344
107	4	9490003542	2976	96	1	1	64	1	1	18	0	0	6144		6144
108	2	9490032340	1664	37	1	1	512	1	1	16	0	0	18944		18944
109	10	9490104785	15296	7	18	1	8	8	1	63	2304	0	8064		8064
110	4	9490162415	3776	576	1	1	64	1	1	18	0	0	36864		36864
111	3	9490189806	1888	221	1	1	512	1	1	16	0	0	113152		113152
112	6	9490226956	5088	111	1	1	1024	1	1	32	0	0	113664		113664
113	4	9490283114	3807	576	1	1	64	1	1	18	0	0	36864		36864
114	3	9490309832	1920	221	1	1	512	1	1	16	0	0	113152		113152
115	10	9490376326	40126	7	3	1	8	8	1	63	2304	0	1344		1344
116	4	9490432739	3008	96	1	1	64	1	1	18	0	0	6144		6144
117	2	9490462850	1632	37	1	1	512	1	1	16	0	0	18944		18944
118	10	9490535999	14783	7	18	1	8	8	1	63	2304	0	8064		8064
119	4	9490591100	3840	576	1	1	64	1	1	18	0	0	36864		36864
120	3	9490619931	1984	221	1	1	512	1	1	16	0	0	113152		113152
121	6	9491152004	4256	28	1	1	1024	1	1	32	0	0	28672		28672
122	4	9491207425	3072	576	1	1	64	1	1	18	0	0	36864		36864
123	3	9491232864	1632	56	1	1	512	1	1	16	0	0	28672		28672
124	10	9491304701	40798	2	5	1	8	8	1	63	2304	0	640		640
125	4	9491362715	2367	160	1	1	64	1	1	18	0	0	10240		10240
126	10	9491439607	15968	2	30	1	8	8	1	63	2304	0	3840		3840
127	4	9491494133	3904	960	1	1	64	1	1	18	0	0	61440		61440
128	3	9491520596	1696	92	1	1	512	1	1	16	0	0	47104		47104
129	6	9491558002	3936	46	1	1	1024	1	1	32	0	0	47104		47104
130	4	9491611376	4000	960	1	1	64	1	1	18	0	0	61440		61440
131	3	9491635503	1696	92	1	1	512	1	1	16	0	0	47104		47104
132	10	9491700812	65725	2	5	1	8	8	1	63	2304	0	640		640
133	4	9491767529	2336	160	1	1	64	1	1	18	0	0	10240		10240
134	2	9491788328	1568	16	1	1	512	1	1	16	0	0	8192		8192
135	10	9491868517	15711	2	30	1	8	8	1	63	2304	0	3840		3840
136	4	9491928738	3776	960	1	1	64	1	1	18	0	0	61440		61440
137	3	9491955809	1696	92	1	1	512	1	1	16	0	0	47104		47104
138	6	9491993791	3968	46	1	1	1024	1	1	32	0	0	47104		47104
139	4	9492045693	4096	960	1	1	64	1	1	18	0	0	61440		61440
140	3	9492071836	1696	92	1	1	512	1	1	16	0	0	47104		47104
141	10	9492138873	63453	2	5	1	8	8	1	63	2304	0	640		640
142	4	9492203222	2432	160	1	1	64	1	1	18	0	0	10240		10240
143	2	9492225685	1600	16	1	1	512	1	1	16	0	0	8192		8192
144	10	9492298354	15807	2	30	1	8	8	1	63	2304	0	3840		3840
145	4	9492354127	4064	960	1	1	64	1	1	18	0	0	61440		61440
146	3	9492382542	1664	92	1	1	512	1	1	16	0	0	47104		47104
147	6	9492420045	3711	46	1	1	1024	1	1	32	0	0	47104		47104
148	4	9492472138	4000	960	1	1	64	1	1	18	0	0	61440		61440
149	3	9492495689	1696	92	1	1	512	1	1	16	0	0	47104		47104
150	10	9492563622	66909	2	10	1	8	8	1	63	2304	0	1280		1280
151	4	9492631555	2656	320	1	1	64	1	1	18	0	0	20480		20480
152	10	9492693025	26623	2	40	1	8	8	1	63	2304	0	5120		5120
153	4	9492747806	4416	1280	1	1	64	1	1	18	0	0	81920		81920
154	3	9492774141	1728	123	1	1	512	1	1	16	0	0	62976		62976
155	5	9492807036	4832	80	1	1	32	16	1	32	16	0	40960		40960
#156	#N/A	9492869593	1888										0	4237288134	0
#157	#N/A	9492889528	1120										0	57142857	0
156	11	9492898776	26111	16	1	4	256	1	1	82	26624	0	16384		16384
#159	#N/A	9493263912	1792										0	2232142857	0
#160	#N/A	9493302694	1600										0	2500000000	0

==> figures/limits_to_parallelism/circle_plot/mobilenet_model/summary_info_mobilenet2.csv <==
#,,Start Time(ns),Duration(ns),GridX,GridY,GridZ,BlockX,BlockY,BlockZ,Registers/Thread,Static Shared Memory,Dynamic Shared Memory,Size(bytes),Throughput(bytes/sec),,,,,
#,#N/A,9484862037,79325,,,,,,,,,,0,7590444374,0,,,,
1,1,9485045261,1760,99,1,1,128,1,1,16,0,0,12672,,12672,6.1875,7,0.0875,0.09
2,8,9485063629,17599,98,1,1,64,1,1,128,5376,0,6272,,6272,3.0625,4,0.05,0.05
3,4,9485130666,8639,32,1,1,512,1,1,18,0,0,16384,,16384,8,8,0.1,0.1
4,3,9485161160,3552,784,1,1,512,1,1,16,0,0,401408,,401408,196,196,2.45,2.45
5,6,9485205031,10879,392,1,1,1024,1,1,32,0,0,401408,,401408,196,196,2.45,2.45
6,4,9485261572,8256,32,1,1,512,1,1,18,0,0,16384,,16384,8,8,0.1,0.1
7,3,9485285891,3360,784,1,1,512,1,1,16,0,0,401408,,401408,196,196,2.45,2.45
8,10,9485356672,10367,392,1,1,8,8,1,63,2304,0,25088,,25088,12.25,13,0.1625,0.17
9,4,9485418237,8064,16,1,1,512,1,1,18,0,0,8192,,8192,4,4,0.05,0.05
10,1,9485499194,1760,99,1,1,128,1,1,16,0,0,12672,,12672,6.1875,7,0.0875,0.09
11,9,9485510265,17599,98,1,1,256,1,1,128,32768,0,25088,,25088,12.25,13,0.1625,0.17
12,4,9485565847,17791,96,1,1,512,1,1,18,0,0,49152,,49152,24,24,0.3,0.3
13,3,9485594518,10111,2352,1,1,512,1,1,16,0,0,1204224,,1204224,588,588,7.35,7.35
14,6,9485633652,9407,294,1,1,1024,1,1,32,0,0,301056,,301056,147,147,1.8375,1.84
15,4,9485685042,4639,96,1,1,512,1,1,18,0,0,49152,,49152,24,24,0.3,0.3
16,3,9485709201,3359,588,1,1,512,1,1,16,0,0,301056,,301056,147,147,1.8375,1.84
17,10,9485778542,14015,98,1,1,8,8,1,63,2304,0,6272,,6272,3.0625,4,0.05,0.05
18,4,9485836235,3776,24,1,1,512,1,1,18,0,0,12288,,12288,6,6,0.075,0.08
19,1,9485903976,1600,25,1,1,128,1,1,16,0,0,3200,,3200,1.5625,2,0.025,0.03
20,7,9485917384,14783,25,3,1,128,1,1,128,16384,0,9600,,9600,4.6875,5,0.0625,0.07
21,4,9485971397,4800,144,1,1,512,1,1,18,0,0,73728,,73728,36,36,0.45,0.45
22,3,9485997092,3680,882,1,1,512,1,1,16,0,0,451584,,451584,220.5,221,2.7625,2.77
23,6,9486033666,12352,441,1,1,1024,1,1,32,0,0,451584,,451584,220.5,221,2.7625,2.77
24,4,9486087840,4448,144,1,1,512,1,1,18,0,0,73728,,73728,36,36,0.45,0.45
25,3,9486111487,3744,882,1,1,512,1,1,16,0,0,451584,,451584,220.5,221,2.7625,2.77
26,10,9486179196,18719,98,1,1,8,8,1,63,2304,0,6272,,6272,3.0625,4,0.05,0.05
27,4,9486239642,3551,24,1,1,512,1,1,18,0,0,12288,,12288,6,6,0.075,0.08
28,2,9486270616,2400,147,1,1,512,1,1,16,0,0,75264,,75264,36.75,37,0.4625,0.47
29,1,9486339797,1600,25,1,1,128,1,1,16,0,0,3200,,3200,1.5625,2,0.025,0.03
30,7,9486350325,12159,25,3,1,128,1,1,128,16384,0,9600,,9600,4.6875,5,0.0625,0.07
31,4,9486407346,4480,144,1,1,512,1,1,18,0,0,73728,,73728,36,36,0.45,0.45
32,3,9486434449,3872,882,1,1,512,1,1,16,0,0,451584,,451584,220.5,221,2.7625,2.77
33,6,9486472207,5728,111,1,1,1024,1,1,32,0,0,113664,,113664,55.5,56,0.7,0.7
34,4,9486524237,3104,144,1,1,256,1,1,18,0,0,36864,,36864,18,18,0.225,0.23
35,3,9486550252,1952,221,1,1,512,1,1,16,0,0,113152,,113152,55.25,56,0.7,0.7
36,1,9486609257,1600,7,1,1,128,1,1,16,0,0,896,,896,0.4375,1,0.0125,0.02
37,7,9486618921,24895,7,1,1,128,1,1,128,16384,0,896,,896,0.4375,1,0.0125,0.02
38,4,9486674087,2719,32,1,1,256,1,1,18,0,0,8192,,8192,4,4,0.05,0.05
39,10,9486749987,8288,25,6,1,8,8,1,63,2304,0,9600,,9600,4.6875,5,0.0625,0.07
40,4,9486811041,3168,192,1,1,256,1,1,18,0,0,49152,,49152,24,24,0.3,0.3
41,3,9486838303,2016,294,1,1,512,1,1,16,0,0,150528,,150528,73.5,74,0.925,0.93
42,6,9486877502,5472,147,1,1,1024,1,1,32,0,0,150528,,150528,73.5,74,0.925,0.93
43,4,9486930395,3264,192,1,1,256,1,1,18,0,0,49152,,49152,24,24,0.3,0.3
44,3,9486954330,2112,294,1,1,512,1,1,16,0,0,150528,,150528,73.5,74,0.925,0.93
45,10,9487023607,16704,25,1,1,8,8,1,63,2304,0,1600,,1600,0.78125,1,0.0125,0.02
46,4,9487080021,2784,32,1,1,256,1,1,18,0,0,8192,,8192,4,4,0.05,0.05
47,2,9487109076,1696,49,1,1,512,1,1,16,0,0,25088,,25088,12.25,13,0.1625,0.17
48,10,9487184784,8512,25,6,1,8,8,1,63,2304,0,9600,,9600,4.6875,5,0.0625,0.07
49,4,9487240302,3200,192,1,1,256,1,1,18,0,0,49152,,49152,24,24,0.3,0.3
50,3,9487266541,2048,294,1,1,512,1,1,16,0,0,150528,,150528,73.5,74,0.925,0.93
51,6,9487303659,5216,147,1,1,1024,1,1,32,0,0,150528,,150528,73.5,74,0.925,0.93
52,4,9487357577,3456,192,1,1,256,1,1,18,0,0,49152,,49152,24,24,0.3,0.3
53,3,9487381640,2144,294,1,1,512,1,1,16,0,0,150528,,150528,73.5,74,0.925,0.93
54,10,9487447685,16831,25,1,1,8,8,1,63,2304,0,1600,,1600,0.78125,1,0.0125,0.02
55,4,9487506018,2912,32,1,1,256,1,1,18,0,0,8192,,8192,4,4,0.05,0.05
56,2,9487534145,1664,49,1,1,512,1,1,16,0,0,25088,,25088,12.25,13,0.1625,0.17
57,10,9487606206,8544,25,6,1,8,8,1,63,2304,0,9600,,9600,4.6875,5,0.0625,0.07
58,4,9487663164,3231,192,1,1,256,1,1,18,0,0,49152,,49152,24,24,0.3,0.3
59,3,9487689242,2080,294,1,1,512,1,1,16,0,0,150528,,150528,73.5,74,0.925,0.93
60,6,9487726393,4384,37,1,1,1024,1,1,32,0,0,37888,,37888,18.5,19,0.2375,0.24
61,4,9487777367,3263,192,1,1,64,1,1,18,0,0,12288,,12288,6,6,0.075,0.08
62,3,9487803349,1664,74,1,1,512,1,1,16,0,0,37888,,37888,18.5,19,0.2375,0.24
63,10,9487869363,16415,7,2,1,8,8,1,63,2304,0,896,,896,0.4375,1,0.0125,0.02
64,4,9487925616,2912,64,1,1,64,1,1,18,0,0,4096,,4096,2,2,0.025,0.03
65,10,9488001229,11679,7,12,1,8,8,1,63,2304,0,5376,,5376,2.625,3,0.0375,0.04
66,4,9488056810,3264,384,1,1,64,1,1,18,0,0,24576,,24576,12,12,0.15,0.15
67,3,9488083753,1760,147,1,1,512,1,1,16,0,0,75264,,75264,36.75,37,0.4625,0.47
68,6,9488123016,4063,74,1,1,1024,1,1,32,0,0,75776,,75776,37,37,0.4625,0.47
69,4,9488175269,3424,384,1,1,64,1,1,18,0,0,24576,,24576,12,12,0.15,0.15
70,3,9488199908,1824,147,1,1,512,1,1,16,0,0,75264,,75264,36.75,37,0.4625,0.47
71,10,9488266913,27839,7,2,1,8,8,1,63,2304,0,896,,896,0.4375,1,0.0125,0.02
72,4,9488323327,2848,64,1,1,64,1,1,18,0,0,4096,,4096,2,2,0.025,0.03
73,2,9488351678,1664,25,1,1,512,1,1,16,0,0,12800,,12800,6.25,7,0.0875,0.09
74,10,9488425818,11232,7,12,1,8,8,1,63,2304,0,5376,,5376,2.625,3,0.0375,0.04
75,4,9488482040,3552,384,1,1,64,1,1,18,0,0,24576,,24576,12,12,0.15,0.15
76,3,9488508855,1792,147,1,1,512,1,1,16,0,0,75264,,75264,36.75,37,0.4625,0.47
77,6,9488545941,3776,74,1,1,1024,1,1,32,0,0,75776,,75776,37,37,0.4625,0.47
78,4,9488599923,3424,384,1,1,64,1,1,18,0,0,24576,,24576,12,12,0.15,0.15
79,3,9488624402,1824,147,1,1,512,1,1,16,0,0,75264,,75264,36.75,37,0.4625,0.47
80,10,9488689551,28319,7,2,1,8,8,1,63,2304,0,896,,896,0.4375,1,0.0125,0.02
81,4,9488748172,3072,64,1,1,64,1,1,18,0,0,4096,,4096,2,2,0.025,0.03
82,2,9488776619,1632,25,1,1,512,1,1,16,0,0,12800,,12800,6.25,7,0.0875,0.09
83,10,9488848744,11647,7,12,1,8,8,1,63,2304,0,5376,,5376,2.625,3,0.0375,0.04
84,4,9488907621,3424,384,1,1,64,1,1,18,0,0,24576,,24576,12,12,0.15,0.15
85,3,9488934244,1792,147,1,1,512,1,1,16,0,0,75264,,75264,36.75,37,0.4625,0.47
86,6,9488972259,3775,74,1,1,1024,1,1,32,0,0,75776,,75776,37,37,0.4625,0.47
87,4,9489024288,3328,384,1,1,64,1,1,18,0,0,24576,,24576,12,12,0.15,0.15
88,3,9489050271,1824,147,1,1,512,1,1,16,0,0,75264,,75264,36.75,37,0.4625,0.47
89,10,9489115932,28063,7,2,1,8,8,1,63,2304,0,896,,896,0.4375,1,0.0125,0.02
90,4,9489172730,2912,64,1,1,64,1,1,18,0,0,4096,,4096,2,2,0.025,0.03
91,2,9489203097,1631,25,1,1,512,1,1,16,0,0,12800,,12800,6.25,7,0.0875,0.09
92,10,9489276469,11200,7,12,1,8,8,1,63,2304,0,5376,,5376,2.625,3,0.0375,0.04
93,4,9489331923,3392,384,1,1,64,1,1,18,0,0,24576,,24576,12,12,0.15,0.15
94,3,9489361010,1824,147,1,1,512,1,1,16,0,0,75264,,75264,36.75,37,0.4625,0.47
95,6,9489398544,3744,74,1,1,1024,1,1,32,0,0,75776,,75776,37,37,0.4625,0.47
96,4,9489449582,3392,384,1,1,64,1,1,18,0,0,24576,,24576,12,12,0.15,0.15
97,3,9489482796,1856,147,1,1,512,1,1,16,0,0,75264,,75264,36.75,37,0.4625,0.47
98,10,9489551689,28447,7,3,1,8,8,1,63,2304,0,1344,,1344,0.65625,1,0.0125,0.02
99,4,9489609319,2944,96,1,1,64,1,1,18,0,0,6144,,6144,3,3,0.0375,0.04
100,10,9489684644,14847,7,18,1,8,8,1,63,2304,0,8064,,8064,3.9375,4,0.05,0.05
101,4,9489739553,3808,576,1,1,64,1,1,18,0,0,36864,,36864,18,18,0.225,0.23
102,3,9489765920,1952,221,1,1,512,1,1,16,0,0,113152,,113152,55.25,56,0.7,0.7
103,6,9489802782,5152,111,1,1,1024,1,1,32,0,0,113664,,113664,55.5,56,0.7,0.7
104,4,9489856220,3872,576,1,1,64,1,1,18,0,0,36864,,36864,18,18,0.225,0.23
105,3,9489880955,1920,221,1,1,512,1,1,16,0,0,113152,,113152,55.25,56,0.7,0.7
106,10,9489946232,39966,7,3,1,8,8,1,63,2304,0,1344,,1344,0.65625,1,0.0125,0.02
107,4,9490003542,2976,96,1,1,64,1,1,18,0,0,6144,,6144,3,3,0.0375,0.04
108,2,9490032340,1664,37,1,1,512,1,1,16,0,0,18944,,18944,9.25,10,0.125,0.13
109,10,9490104785,15296,7,18,1,8,8,1,63,2304,0,8064,,8064,3.9375,4,0.05,0.05
110,4,9490162415,3776,576,1,1,64,1,1,18,0,0,36864,,36864,18,18,0.225,0.23
111,3,9490189806,1888,221,1,1,512,1,1,16,0,0,113152,,113152,55.25,56,0.7,0.7
112,6,9490226956,5088,111,1,1,1024,1,1,32,0,0,113664,,113664,55.5,56,0.7,0.7
113,4,9490283114,3807,576,1,1,64,1,1,18,0,0,36864,,36864,18,18,0.225,0.23
114,3,9490309832,1920,221,1,1,512,1,1,16,0,0,113152,,113152,55.25,56,0.7,0.7
115,10,9490376326,40126,7,3,1,8,8,1,63,2304,0,1344,,1344,0.65625,1,0.0125,0.02
116,4,9490432739,3008,96,1,1,64,1,1,18,0,0,6144,,6144,3,3,0.0375,0.04
117,2,9490462850,1632,37,1,1,512,1,1,16,0,0,18944,,18944,9.25,10,0.125,0.13
118,10,9490535999,14783,7,18,1,8,8,1,63,2304,0,8064,,8064,3.9375,4,0.05,0.05
119,4,9490591100,3840,576,1,1,64,1,1,18,0,0,36864,,36864,18,18,0.225,0.23
120,3,9490619931,1984,221,1,1,512,1,1,16,0,0,113152,,113152,55.25,56,0.7,0.7
121,6,9491152004,4256,28,1,1,1024,1,1,32,0,0,28672,,28672,14,14,0.175,0.18
122,4,9491207425,3072,576,1,1,64,1,1,18,0,0,36864,,36864,18,18,0.225,0.23
123,3,9491232864,1632,56,1,1,512,1,1,16,0,0,28672,,28672,14,14,0.175,0.18
124,10,9491304701,40798,2,5,1,8,8,1,63,2304,0,640,,640,0.3125,1,0.0125,0.02
125,4,9491362715,2367,160,1,1,64,1,1,18,0,0,10240,,10240,5,5,0.0625,0.07
126,10,9491439607,15968,2,30,1,8,8,1,63,2304,0,3840,,3840,1.875,2,0.025,0.03
127,4,9491494133,3904,960,1,1,64,1,1,18,0,0,61440,,61440,30,30,0.375,0.38
128,3,9491520596,1696,92,1,1,512,1,1,16,0,0,47104,,47104,23,23,0.2875,0.29
129,6,9491558002,3936,46,1,1,1024,1,1,32,0,0,47104,,47104,23,23,0.2875,0.29
130,4,9491611376,4000,960,1,1,64,1,1,18,0,0,61440,,61440,30,30,0.375,0.38
131,3,9491635503,1696,92,1,1,512,1,1,16,0,0,47104,,47104,23,23,0.2875,0.29
132,10,9491700812,65725,2,5,1,8,8,1,63,2304,0,640,,640,0.3125,1,0.0125,0.02
133,4,9491767529,2336,160,1,1,64,1,1,18,0,0,10240,,10240,5,5,0.0625,0.07
134,2,9491788328,1568,16,1,1,512,1,1,16,0,0,8192,,8192,4,4,0.05,0.05
135,10,9491868517,15711,2,30,1,8,8,1,63,2304,0,3840,,3840,1.875,2,0.025,0.03
136,4,9491928738,3776,960,1,1,64,1,1,18,0,0,61440,,61440,30,30,0.375,0.38
137,3,9491955809,1696,92,1,1,512,1,1,16,0,0,47104,,47104,23,23,0.2875,0.29
138,6,9491993791,3968,46,1,1,1024,1,1,32,0,0,47104,,47104,23,23,0.2875,0.29
139,4,9492045693,4096,960,1,1,64,1,1,18,0,0,61440,,61440,30,30,0.375,0.38
140,3,9492071836,1696,92,1,1,512,1,1,16,0,0,47104,,47104,23,23,0.2875,0.29
141,10,9492138873,63453,2,5,1,8,8,1,63,2304,0,640,,640,0.3125,1,0.0125,0.02
142,4,9492203222,2432,160,1,1,64,1,1,18,0,0,10240,,10240,5,5,0.0625,0.07
143,2,9492225685,1600,16,1,1,512,1,1,16,0,0,8192,,8192,4,4,0.05,0.05
144,10,9492298354,15807,2,30,1,8,8,1,63,2304,0,3840,,3840,1.875,2,0.025,0.03
145,4,9492354127,4064,960,1,1,64,1,1,18,0,0,61440,,61440,30,30,0.375,0.38
146,3,9492382542,1664,92,1,1,512,1,1,16,0,0,47104,,47104,23,23,0.2875,0.29
147,6,9492420045,3711,46,1,1,1024,1,1,32,0,0,47104,,47104,23,23,0.2875,0.29
148,4,9492472138,4000,960,1,1,64,1,1,18,0,0,61440,,61440,30,30,0.375,0.38
149,3,9492495689,1696,92,1,1,512,1,1,16,0,0,47104,,47104,23,23,0.2875,0.29
150,10,9492563622,66909,2,10,1,8,8,1,63,2304,0,1280,,1280,0.625,1,0.0125,0.02
151,4,9492631555,2656,320,1,1,64,1,1,18,0,0,20480,,20480,10,10,0.125,0.13
152,10,9492693025,26623,2,40,1,8,8,1,63,2304,0,5120,,5120,2.5,3,0.0375,0.04
153,4,9492747806,4416,1280,1,1,64,1,1,18,0,0,81920,,81920,40,40,0.5,0.5
154,3,9492774141,1728,123,1,1,512,1,1,16,0,0,62976,,62976,30.75,31,0.3875,0.39
155,5,9492807036,4832,80,1,1,32,16,1,32,16,0,40960,,40960,20,20,0.25,0.25
#156,#N/A,9492869593,1888,,,,,,,,,,0,4237288134,0,0,0,0,0
#157,#N/A,9492889528,1120,,,,,,,,,,0,57142857,0,0,0,0,0
156,11,9492898776,26111,16,1,4,256,1,1,82,26624,0,16384,,16384,8,8,0.1,0.1
#159,#N/A,9493263912,1792,,,,,,,,,,0,2232142857,0,0,0,0,0
#160,#N/A,9493302694,1600,,,,,,,,,,0,2500000000,0,0,0,0,0

==> figures/limits_to_parallelism/circle_plot/mobilenet_model/thread_count_mobilent.csv <==
Name,Start Time(ns),Duration(ns),GridX,GridY,GridZ,BlockX,BlockY,BlockZ,Registers/Thread,Static Shared Memory,Dynamic Shared Memory,Size(bytes),Throughput(bytes/sec)
"Memcpy HtoD [async]",9484862037,79325,,,,,,,,,,602112,7590444374
"cudnn::gemm::computeOffsetsKernel(cudnn::gemm::ComputeOffsetsParams)",9485045261,1760,99,1,1,128,1,1,16,0,0,,
"volta_scudnn_128x32_relu_small_nn_v1",9485063629,17599,98,1,1,64,1,1,128,5376,0,,
"void cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>(float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>, cudnnTensorStruct, float const *, float, cudnnTensorStruct*, float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const *, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>)",9485130666,8639,32,1,1,512,1,1,18,0,0,,
"void kernelPointwiseApply1<hardtanhupdateOutput_functor<float>, float, unsigned int, int=1>(OffsetInfo<hardtanhupdateOutput_functor<float>, float, unsigned int>, float, float)",9485161160,3552,784,1,1,512,1,1,16,0,0,,
"void spatialDepthwiseConvolutionUpdateOutput<float, float, unsigned int, int=3>(THCDeviceTensor<float, int=4, int, DefaultPtrTraits>, THCDeviceTensor<float, int=4, int, DefaultPtrTraits>, THCDeviceTensor<float, int=4, int, DefaultPtrTraits>, THCDeviceTensor<float, int=1, int, DefaultPtrTraits>, bool, unsigned int, int, int, int, int, int, int, int, int, int, int, int, int, int, int)",9485205031,10879,392,1,1,1024,1,1,32,0,0,,
"void cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>(float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>, cudnnTensorStruct, float const *, float, cudnnTensorStruct*, float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const *, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>)",9485261572,8256,32,1,1,512,1,1,18,0,0,,
"void kernelPointwiseApply1<hardtanhupdateOutput_functor<float>, float, unsigned int, int=1>(OffsetInfo<hardtanhupdateOutput_functor<float>, float, unsigned int>, float, float)",9485285891,3360,784,1,1,512,1,1,16,0,0,,
"void cudnn::detail::implicit_convolve_sgemm<float, float, int=1024, int=5, int=5, int=3, int=3, int=3, int=1, bool=1, bool=0, bool=1>(int, int, int, float const *, int, float*, cudnn::detail::implicit_convolve_sgemm<float, float, int=1024, int=5, int=5, int=3, int=3, int=3, int=1, bool=1, bool=0, bool=1>*, kernel_conv_params, int, float, float, int, float, float, int, int)",9485356672,10367,392,1,1,8,8,1,63,2304,0,,
"void cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>(float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>, cudnnTensorStruct, float const *, float, cudnnTensorStruct*, float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const *, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>)",9485418237,8064,16,1,1,512,1,1,18,0,0,,
"cudnn::gemm::computeOffsetsKernel(cudnn::gemm::ComputeOffsetsParams)",9485499194,1760,99,1,1,128,1,1,16,0,0,,
"volta_scudnn_128x128_relu_interior_nn_v1",9485510265,17599,98,1,1,256,1,1,128,32768,0,,
"void cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>(float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>, cudnnTensorStruct, float const *, float, cudnnTensorStruct*, float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const *, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>)",9485565847,17791,96,1,1,512,1,1,18,0,0,,
"void kernelPointwiseApply1<hardtanhupdateOutput_functor<float>, float, unsigned int, int=1>(OffsetInfo<hardtanhupdateOutput_functor<float>, float, unsigned int>, float, float)",9485594518,10111,2352,1,1,512,1,1,16,0,0,,
"void spatialDepthwiseConvolutionUpdateOutput<float, float, unsigned int, int=3>(THCDeviceTensor<float, int=4, int, DefaultPtrTraits>, THCDeviceTensor<float, int=4, int, DefaultPtrTraits>, THCDeviceTensor<float, int=4, int, DefaultPtrTraits>, THCDeviceTensor<float, int=1, int, DefaultPtrTraits>, bool, unsigned int, int, int, int, int, int, int, int, int, int, int, int, int, int, int)",9485633652,9407,294,1,1,1024,1,1,32,0,0,,
"void cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>(float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>, cudnnTensorStruct, float const *, float, cudnnTensorStruct*, float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const *, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>)",9485685042,4639,96,1,1,512,1,1,18,0,0,,
"void kernelPointwiseApply1<hardtanhupdateOutput_functor<float>, float, unsigned int, int=1>(OffsetInfo<hardtanhupdateOutput_functor<float>, float, unsigned int>, float, float)",9485709201,3359,588,1,1,512,1,1,16,0,0,,
"void cudnn::detail::implicit_convolve_sgemm<float, float, int=1024, int=5, int=5, int=3, int=3, int=3, int=1, bool=1, bool=0, bool=1>(int, int, int, float const *, int, float*, cudnn::detail::implicit_convolve_sgemm<float, float, int=1024, int=5, int=5, int=3, int=3, int=3, int=1, bool=1, bool=0, bool=1>*, kernel_conv_params, int, float, float, int, float, float, int, int)",9485778542,14015,98,1,1,8,8,1,63,2304,0,,
"void cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>(float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>, cudnnTensorStruct, float const *, float, cudnnTensorStruct*, float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const *, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>)",9485836235,3776,24,1,1,512,1,1,18,0,0,,
"cudnn::gemm::computeOffsetsKernel(cudnn::gemm::ComputeOffsetsParams)",9485903976,1600,25,1,1,128,1,1,16,0,0,,
"volta_scudnn_128x64_relu_interior_nn_v1",9485917384,14783,25,3,1,128,1,1,128,16384,0,,
"void cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>(float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>, cudnnTensorStruct, float const *, float, cudnnTensorStruct*, float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const *, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>)",9485971397,4800,144,1,1,512,1,1,18,0,0,,
"void kernelPointwiseApply1<hardtanhupdateOutput_functor<float>, float, unsigned int, int=1>(OffsetInfo<hardtanhupdateOutput_functor<float>, float, unsigned int>, float, float)",9485997092,3680,882,1,1,512,1,1,16,0,0,,
"void spatialDepthwiseConvolutionUpdateOutput<float, float, unsigned int, int=3>(THCDeviceTensor<float, int=4, int, DefaultPtrTraits>, THCDeviceTensor<float, int=4, int, DefaultPtrTraits>, THCDeviceTensor<float, int=4, int, DefaultPtrTraits>, THCDeviceTensor<float, int=1, int, DefaultPtrTraits>, bool, unsigned int, int, int, int, int, int, int, int, int, int, int, int, int, int, int)",9486033666,12352,441,1,1,1024,1,1,32,0,0,,
"void cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>(float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>, cudnnTensorStruct, float const *, float, cudnnTensorStruct*, float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const *, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>)",9486087840,4448,144,1,1,512,1,1,18,0,0,,
"void kernelPointwiseApply1<hardtanhupdateOutput_functor<float>, float, unsigned int, int=1>(OffsetInfo<hardtanhupdateOutput_functor<float>, float, unsigned int>, float, float)",9486111487,3744,882,1,1,512,1,1,16,0,0,,
"void cudnn::detail::implicit_convolve_sgemm<float, float, int=1024, int=5, int=5, int=3, int=3, int=3, int=1, bool=1, bool=0, bool=1>(int, int, int, float const *, int, float*, cudnn::detail::implicit_convolve_sgemm<float, float, int=1024, int=5, int=5, int=3, int=3, int=3, int=1, bool=1, bool=0, bool=1>*, kernel_conv_params, int, float, float, int, float, float, int, int)",9486179196,18719,98,1,1,8,8,1,63,2304,0,,
"void cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>(float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>, cudnnTensorStruct, float const *, float, cudnnTensorStruct*, float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const *, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>)",9486239642,3551,24,1,1,512,1,1,18,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE0_EEviT1_",9486270616,2400,147,1,1,512,1,1,16,0,0,,
"cudnn::gemm::computeOffsetsKernel(cudnn::gemm::ComputeOffsetsParams)",9486339797,1600,25,1,1,128,1,1,16,0,0,,
"volta_scudnn_128x64_relu_interior_nn_v1",9486350325,12159,25,3,1,128,1,1,128,16384,0,,
"void cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>(float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>, cudnnTensorStruct, float const *, float, cudnnTensorStruct*, float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const *, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>)",9486407346,4480,144,1,1,512,1,1,18,0,0,,
"void kernelPointwiseApply1<hardtanhupdateOutput_functor<float>, float, unsigned int, int=1>(OffsetInfo<hardtanhupdateOutput_functor<float>, float, unsigned int>, float, float)",9486434449,3872,882,1,1,512,1,1,16,0,0,,
"void spatialDepthwiseConvolutionUpdateOutput<float, float, unsigned int, int=3>(THCDeviceTensor<float, int=4, int, DefaultPtrTraits>, THCDeviceTensor<float, int=4, int, DefaultPtrTraits>, THCDeviceTensor<float, int=4, int, DefaultPtrTraits>, THCDeviceTensor<float, int=1, int, DefaultPtrTraits>, bool, unsigned int, int, int, int, int, int, int, int, int, int, int, int, int, int, int)",9486472207,5728,111,1,1,1024,1,1,32,0,0,,
"void cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>(float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>, cudnnTensorStruct, float const *, float, cudnnTensorStruct*, float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const *, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>)",9486524237,3104,144,1,1,256,1,1,18,0,0,,
"void kernelPointwiseApply1<hardtanhupdateOutput_functor<float>, float, unsigned int, int=1>(OffsetInfo<hardtanhupdateOutput_functor<float>, float, unsigned int>, float, float)",9486550252,1952,221,1,1,512,1,1,16,0,0,,
"cudnn::gemm::computeOffsetsKernel(cudnn::gemm::ComputeOffsetsParams)",9486609257,1600,7,1,1,128,1,1,16,0,0,,
"volta_scudnn_128x64_relu_interior_nn_v1",9486618921,24895,7,1,1,128,1,1,128,16384,0,,
"void cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>(float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>, cudnnTensorStruct, float const *, float, cudnnTensorStruct*, float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const *, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>)",9486674087,2719,32,1,1,256,1,1,18,0,0,,
"void cudnn::detail::implicit_convolve_sgemm<float, float, int=1024, int=5, int=5, int=3, int=3, int=3, int=1, bool=1, bool=0, bool=1>(int, int, int, float const *, int, float*, cudnn::detail::implicit_convolve_sgemm<float, float, int=1024, int=5, int=5, int=3, int=3, int=3, int=1, bool=1, bool=0, bool=1>*, kernel_conv_params, int, float, float, int, float, float, int, int)",9486749987,8288,25,6,1,8,8,1,63,2304,0,,
"void cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>(float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>, cudnnTensorStruct, float const *, float, cudnnTensorStruct*, float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const *, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>)",9486811041,3168,192,1,1,256,1,1,18,0,0,,
"void kernelPointwiseApply1<hardtanhupdateOutput_functor<float>, float, unsigned int, int=1>(OffsetInfo<hardtanhupdateOutput_functor<float>, float, unsigned int>, float, float)",9486838303,2016,294,1,1,512,1,1,16,0,0,,
"void spatialDepthwiseConvolutionUpdateOutput<float, float, unsigned int, int=3>(THCDeviceTensor<float, int=4, int, DefaultPtrTraits>, THCDeviceTensor<float, int=4, int, DefaultPtrTraits>, THCDeviceTensor<float, int=4, int, DefaultPtrTraits>, THCDeviceTensor<float, int=1, int, DefaultPtrTraits>, bool, unsigned int, int, int, int, int, int, int, int, int, int, int, int, int, int, int)",9486877502,5472,147,1,1,1024,1,1,32,0,0,,
"void cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>(float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>, cudnnTensorStruct, float const *, float, cudnnTensorStruct*, float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const *, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>)",9486930395,3264,192,1,1,256,1,1,18,0,0,,
"void kernelPointwiseApply1<hardtanhupdateOutput_functor<float>, float, unsigned int, int=1>(OffsetInfo<hardtanhupdateOutput_functor<float>, float, unsigned int>, float, float)",9486954330,2112,294,1,1,512,1,1,16,0,0,,
"void cudnn::detail::implicit_convolve_sgemm<float, float, int=1024, int=5, int=5, int=3, int=3, int=3, int=1, bool=1, bool=0, bool=1>(int, int, int, float const *, int, float*, cudnn::detail::implicit_convolve_sgemm<float, float, int=1024, int=5, int=5, int=3, int=3, int=3, int=1, bool=1, bool=0, bool=1>*, kernel_conv_params, int, float, float, int, float, float, int, int)",9487023607,16704,25,1,1,8,8,1,63,2304,0,,
"void cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>(float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>, cudnnTensorStruct, float const *, float, cudnnTensorStruct*, float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const *, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>)",9487080021,2784,32,1,1,256,1,1,18,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE0_EEviT1_",9487109076,1696,49,1,1,512,1,1,16,0,0,,
"void cudnn::detail::implicit_convolve_sgemm<float, float, int=1024, int=5, int=5, int=3, int=3, int=3, int=1, bool=1, bool=0, bool=1>(int, int, int, float const *, int, float*, cudnn::detail::implicit_convolve_sgemm<float, float, int=1024, int=5, int=5, int=3, int=3, int=3, int=1, bool=1, bool=0, bool=1>*, kernel_conv_params, int, float, float, int, float, float, int, int)",9487184784,8512,25,6,1,8,8,1,63,2304,0,,
"void cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>(float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>, cudnnTensorStruct, float const *, float, cudnnTensorStruct*, float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const *, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>)",9487240302,3200,192,1,1,256,1,1,18,0,0,,
"void kernelPointwiseApply1<hardtanhupdateOutput_functor<float>, float, unsigned int, int=1>(OffsetInfo<hardtanhupdateOutput_functor<float>, float, unsigned int>, float, float)",9487266541,2048,294,1,1,512,1,1,16,0,0,,
"void spatialDepthwiseConvolutionUpdateOutput<float, float, unsigned int, int=3>(THCDeviceTensor<float, int=4, int, DefaultPtrTraits>, THCDeviceTensor<float, int=4, int, DefaultPtrTraits>, THCDeviceTensor<float, int=4, int, DefaultPtrTraits>, THCDeviceTensor<float, int=1, int, DefaultPtrTraits>, bool, unsigned int, int, int, int, int, int, int, int, int, int, int, int, int, int, int)",9487303659,5216,147,1,1,1024,1,1,32,0,0,,
"void cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>(float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>, cudnnTensorStruct, float const *, float, cudnnTensorStruct*, float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const *, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>)",9487357577,3456,192,1,1,256,1,1,18,0,0,,
"void kernelPointwiseApply1<hardtanhupdateOutput_functor<float>, float, unsigned int, int=1>(OffsetInfo<hardtanhupdateOutput_functor<float>, float, unsigned int>, float, float)",9487381640,2144,294,1,1,512,1,1,16,0,0,,
"void cudnn::detail::implicit_convolve_sgemm<float, float, int=1024, int=5, int=5, int=3, int=3, int=3, int=1, bool=1, bool=0, bool=1>(int, int, int, float const *, int, float*, cudnn::detail::implicit_convolve_sgemm<float, float, int=1024, int=5, int=5, int=3, int=3, int=3, int=1, bool=1, bool=0, bool=1>*, kernel_conv_params, int, float, float, int, float, float, int, int)",9487447685,16831,25,1,1,8,8,1,63,2304,0,,
"void cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>(float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>, cudnnTensorStruct, float const *, float, cudnnTensorStruct*, float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const *, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>)",9487506018,2912,32,1,1,256,1,1,18,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE0_EEviT1_",9487534145,1664,49,1,1,512,1,1,16,0,0,,
"void cudnn::detail::implicit_convolve_sgemm<float, float, int=1024, int=5, int=5, int=3, int=3, int=3, int=1, bool=1, bool=0, bool=1>(int, int, int, float const *, int, float*, cudnn::detail::implicit_convolve_sgemm<float, float, int=1024, int=5, int=5, int=3, int=3, int=3, int=1, bool=1, bool=0, bool=1>*, kernel_conv_params, int, float, float, int, float, float, int, int)",9487606206,8544,25,6,1,8,8,1,63,2304,0,,
"void cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>(float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>, cudnnTensorStruct, float const *, float, cudnnTensorStruct*, float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const *, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>)",9487663164,3231,192,1,1,256,1,1,18,0,0,,
"void kernelPointwiseApply1<hardtanhupdateOutput_functor<float>, float, unsigned int, int=1>(OffsetInfo<hardtanhupdateOutput_functor<float>, float, unsigned int>, float, float)",9487689242,2080,294,1,1,512,1,1,16,0,0,,
"void spatialDepthwiseConvolutionUpdateOutput<float, float, unsigned int, int=3>(THCDeviceTensor<float, int=4, int, DefaultPtrTraits>, THCDeviceTensor<float, int=4, int, DefaultPtrTraits>, THCDeviceTensor<float, int=4, int, DefaultPtrTraits>, THCDeviceTensor<float, int=1, int, DefaultPtrTraits>, bool, unsigned int, int, int, int, int, int, int, int, int, int, int, int, int, int, int)",9487726393,4384,37,1,1,1024,1,1,32,0,0,,
"void cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>(float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>, cudnnTensorStruct, float const *, float, cudnnTensorStruct*, float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const *, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>)",9487777367,3263,192,1,1,64,1,1,18,0,0,,
"void kernelPointwiseApply1<hardtanhupdateOutput_functor<float>, float, unsigned int, int=1>(OffsetInfo<hardtanhupdateOutput_functor<float>, float, unsigned int>, float, float)",9487803349,1664,74,1,1,512,1,1,16,0,0,,
"void cudnn::detail::implicit_convolve_sgemm<float, float, int=1024, int=5, int=5, int=3, int=3, int=3, int=1, bool=1, bool=0, bool=1>(int, int, int, float const *, int, float*, cudnn::detail::implicit_convolve_sgemm<float, float, int=1024, int=5, int=5, int=3, int=3, int=3, int=1, bool=1, bool=0, bool=1>*, kernel_conv_params, int, float, float, int, float, float, int, int)",9487869363,16415,7,2,1,8,8,1,63,2304,0,,
"void cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>(float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>, cudnnTensorStruct, float const *, float, cudnnTensorStruct*, float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const *, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>)",9487925616,2912,64,1,1,64,1,1,18,0,0,,
"void cudnn::detail::implicit_convolve_sgemm<float, float, int=1024, int=5, int=5, int=3, int=3, int=3, int=1, bool=1, bool=0, bool=1>(int, int, int, float const *, int, float*, cudnn::detail::implicit_convolve_sgemm<float, float, int=1024, int=5, int=5, int=3, int=3, int=3, int=1, bool=1, bool=0, bool=1>*, kernel_conv_params, int, float, float, int, float, float, int, int)",9488001229,11679,7,12,1,8,8,1,63,2304,0,,
"void cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>(float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>, cudnnTensorStruct, float const *, float, cudnnTensorStruct*, float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const *, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>)",9488056810,3264,384,1,1,64,1,1,18,0,0,,
"void kernelPointwiseApply1<hardtanhupdateOutput_functor<float>, float, unsigned int, int=1>(OffsetInfo<hardtanhupdateOutput_functor<float>, float, unsigned int>, float, float)",9488083753,1760,147,1,1,512,1,1,16,0,0,,
"void spatialDepthwiseConvolutionUpdateOutput<float, float, unsigned int, int=3>(THCDeviceTensor<float, int=4, int, DefaultPtrTraits>, THCDeviceTensor<float, int=4, int, DefaultPtrTraits>, THCDeviceTensor<float, int=4, int, DefaultPtrTraits>, THCDeviceTensor<float, int=1, int, DefaultPtrTraits>, bool, unsigned int, int, int, int, int, int, int, int, int, int, int, int, int, int, int)",9488123016,4063,74,1,1,1024,1,1,32,0,0,,
"void cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>(float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>, cudnnTensorStruct, float const *, float, cudnnTensorStruct*, float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const *, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>)",9488175269,3424,384,1,1,64,1,1,18,0,0,,
"void kernelPointwiseApply1<hardtanhupdateOutput_functor<float>, float, unsigned int, int=1>(OffsetInfo<hardtanhupdateOutput_functor<float>, float, unsigned int>, float, float)",9488199908,1824,147,1,1,512,1,1,16,0,0,,
"void cudnn::detail::implicit_convolve_sgemm<float, float, int=1024, int=5, int=5, int=3, int=3, int=3, int=1, bool=1, bool=0, bool=1>(int, int, int, float const *, int, float*, cudnn::detail::implicit_convolve_sgemm<float, float, int=1024, int=5, int=5, int=3, int=3, int=3, int=1, bool=1, bool=0, bool=1>*, kernel_conv_params, int, float, float, int, float, float, int, int)",9488266913,27839,7,2,1,8,8,1,63,2304,0,,
"void cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>(float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>, cudnnTensorStruct, float const *, float, cudnnTensorStruct*, float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const *, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>)",9488323327,2848,64,1,1,64,1,1,18,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE0_EEviT1_",9488351678,1664,25,1,1,512,1,1,16,0,0,,
"void cudnn::detail::implicit_convolve_sgemm<float, float, int=1024, int=5, int=5, int=3, int=3, int=3, int=1, bool=1, bool=0, bool=1>(int, int, int, float const *, int, float*, cudnn::detail::implicit_convolve_sgemm<float, float, int=1024, int=5, int=5, int=3, int=3, int=3, int=1, bool=1, bool=0, bool=1>*, kernel_conv_params, int, float, float, int, float, float, int, int)",9488425818,11232,7,12,1,8,8,1,63,2304,0,,
"void cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>(float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>, cudnnTensorStruct, float const *, float, cudnnTensorStruct*, float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const *, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>)",9488482040,3552,384,1,1,64,1,1,18,0,0,,
"void kernelPointwiseApply1<hardtanhupdateOutput_functor<float>, float, unsigned int, int=1>(OffsetInfo<hardtanhupdateOutput_functor<float>, float, unsigned int>, float, float)",9488508855,1792,147,1,1,512,1,1,16,0,0,,
"void spatialDepthwiseConvolutionUpdateOutput<float, float, unsigned int, int=3>(THCDeviceTensor<float, int=4, int, DefaultPtrTraits>, THCDeviceTensor<float, int=4, int, DefaultPtrTraits>, THCDeviceTensor<float, int=4, int, DefaultPtrTraits>, THCDeviceTensor<float, int=1, int, DefaultPtrTraits>, bool, unsigned int, int, int, int, int, int, int, int, int, int, int, int, int, int, int)",9488545941,3776,74,1,1,1024,1,1,32,0,0,,
"void cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>(float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>, cudnnTensorStruct, float const *, float, cudnnTensorStruct*, float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const *, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>)",9488599923,3424,384,1,1,64,1,1,18,0,0,,
"void kernelPointwiseApply1<hardtanhupdateOutput_functor<float>, float, unsigned int, int=1>(OffsetInfo<hardtanhupdateOutput_functor<float>, float, unsigned int>, float, float)",9488624402,1824,147,1,1,512,1,1,16,0,0,,
"void cudnn::detail::implicit_convolve_sgemm<float, float, int=1024, int=5, int=5, int=3, int=3, int=3, int=1, bool=1, bool=0, bool=1>(int, int, int, float const *, int, float*, cudnn::detail::implicit_convolve_sgemm<float, float, int=1024, int=5, int=5, int=3, int=3, int=3, int=1, bool=1, bool=0, bool=1>*, kernel_conv_params, int, float, float, int, float, float, int, int)",9488689551,28319,7,2,1,8,8,1,63,2304,0,,
"void cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>(float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>, cudnnTensorStruct, float const *, float, cudnnTensorStruct*, float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const *, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>)",9488748172,3072,64,1,1,64,1,1,18,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE0_EEviT1_",9488776619,1632,25,1,1,512,1,1,16,0,0,,
"void cudnn::detail::implicit_convolve_sgemm<float, float, int=1024, int=5, int=5, int=3, int=3, int=3, int=1, bool=1, bool=0, bool=1>(int, int, int, float const *, int, float*, cudnn::detail::implicit_convolve_sgemm<float, float, int=1024, int=5, int=5, int=3, int=3, int=3, int=1, bool=1, bool=0, bool=1>*, kernel_conv_params, int, float, float, int, float, float, int, int)",9488848744,11647,7,12,1,8,8,1,63,2304,0,,
"void cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>(float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>, cudnnTensorStruct, float const *, float, cudnnTensorStruct*, float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const *, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>)",9488907621,3424,384,1,1,64,1,1,18,0,0,,
"void kernelPointwiseApply1<hardtanhupdateOutput_functor<float>, float, unsigned int, int=1>(OffsetInfo<hardtanhupdateOutput_functor<float>, float, unsigned int>, float, float)",9488934244,1792,147,1,1,512,1,1,16,0,0,,
"void spatialDepthwiseConvolutionUpdateOutput<float, float, unsigned int, int=3>(THCDeviceTensor<float, int=4, int, DefaultPtrTraits>, THCDeviceTensor<float, int=4, int, DefaultPtrTraits>, THCDeviceTensor<float, int=4, int, DefaultPtrTraits>, THCDeviceTensor<float, int=1, int, DefaultPtrTraits>, bool, unsigned int, int, int, int, int, int, int, int, int, int, int, int, int, int, int)",9488972259,3775,74,1,1,1024,1,1,32,0,0,,
"void cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>(float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>, cudnnTensorStruct, float const *, float, cudnnTensorStruct*, float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const *, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>)",9489024288,3328,384,1,1,64,1,1,18,0,0,,
"void kernelPointwiseApply1<hardtanhupdateOutput_functor<float>, float, unsigned int, int=1>(OffsetInfo<hardtanhupdateOutput_functor<float>, float, unsigned int>, float, float)",9489050271,1824,147,1,1,512,1,1,16,0,0,,
"void cudnn::detail::implicit_convolve_sgemm<float, float, int=1024, int=5, int=5, int=3, int=3, int=3, int=1, bool=1, bool=0, bool=1>(int, int, int, float const *, int, float*, cudnn::detail::implicit_convolve_sgemm<float, float, int=1024, int=5, int=5, int=3, int=3, int=3, int=1, bool=1, bool=0, bool=1>*, kernel_conv_params, int, float, float, int, float, float, int, int)",9489115932,28063,7,2,1,8,8,1,63,2304,0,,
"void cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>(float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>, cudnnTensorStruct, float const *, float, cudnnTensorStruct*, float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const *, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>)",9489172730,2912,64,1,1,64,1,1,18,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE0_EEviT1_",9489203097,1631,25,1,1,512,1,1,16,0,0,,
"void cudnn::detail::implicit_convolve_sgemm<float, float, int=1024, int=5, int=5, int=3, int=3, int=3, int=1, bool=1, bool=0, bool=1>(int, int, int, float const *, int, float*, cudnn::detail::implicit_convolve_sgemm<float, float, int=1024, int=5, int=5, int=3, int=3, int=3, int=1, bool=1, bool=0, bool=1>*, kernel_conv_params, int, float, float, int, float, float, int, int)",9489276469,11200,7,12,1,8,8,1,63,2304,0,,
"void cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>(float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>, cudnnTensorStruct, float const *, float, cudnnTensorStruct*, float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const *, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>)",9489331923,3392,384,1,1,64,1,1,18,0,0,,
"void kernelPointwiseApply1<hardtanhupdateOutput_functor<float>, float, unsigned int, int=1>(OffsetInfo<hardtanhupdateOutput_functor<float>, float, unsigned int>, float, float)",9489361010,1824,147,1,1,512,1,1,16,0,0,,
"void spatialDepthwiseConvolutionUpdateOutput<float, float, unsigned int, int=3>(THCDeviceTensor<float, int=4, int, DefaultPtrTraits>, THCDeviceTensor<float, int=4, int, DefaultPtrTraits>, THCDeviceTensor<float, int=4, int, DefaultPtrTraits>, THCDeviceTensor<float, int=1, int, DefaultPtrTraits>, bool, unsigned int, int, int, int, int, int, int, int, int, int, int, int, int, int, int)",9489398544,3744,74,1,1,1024,1,1,32,0,0,,
"void cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>(float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>, cudnnTensorStruct, float const *, float, cudnnTensorStruct*, float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const *, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>)",9489449582,3392,384,1,1,64,1,1,18,0,0,,
"void kernelPointwiseApply1<hardtanhupdateOutput_functor<float>, float, unsigned int, int=1>(OffsetInfo<hardtanhupdateOutput_functor<float>, float, unsigned int>, float, float)",9489482796,1856,147,1,1,512,1,1,16,0,0,,
"void cudnn::detail::implicit_convolve_sgemm<float, float, int=1024, int=5, int=5, int=3, int=3, int=3, int=1, bool=1, bool=0, bool=1>(int, int, int, float const *, int, float*, cudnn::detail::implicit_convolve_sgemm<float, float, int=1024, int=5, int=5, int=3, int=3, int=3, int=1, bool=1, bool=0, bool=1>*, kernel_conv_params, int, float, float, int, float, float, int, int)",9489551689,28447,7,3,1,8,8,1,63,2304,0,,
"void cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>(float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>, cudnnTensorStruct, float const *, float, cudnnTensorStruct*, float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const *, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>)",9489609319,2944,96,1,1,64,1,1,18,0,0,,
"void cudnn::detail::implicit_convolve_sgemm<float, float, int=1024, int=5, int=5, int=3, int=3, int=3, int=1, bool=1, bool=0, bool=1>(int, int, int, float const *, int, float*, cudnn::detail::implicit_convolve_sgemm<float, float, int=1024, int=5, int=5, int=3, int=3, int=3, int=1, bool=1, bool=0, bool=1>*, kernel_conv_params, int, float, float, int, float, float, int, int)",9489684644,14847,7,18,1,8,8,1,63,2304,0,,
"void cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>(float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>, cudnnTensorStruct, float const *, float, cudnnTensorStruct*, float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const *, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>)",9489739553,3808,576,1,1,64,1,1,18,0,0,,
"void kernelPointwiseApply1<hardtanhupdateOutput_functor<float>, float, unsigned int, int=1>(OffsetInfo<hardtanhupdateOutput_functor<float>, float, unsigned int>, float, float)",9489765920,1952,221,1,1,512,1,1,16,0,0,,
"void spatialDepthwiseConvolutionUpdateOutput<float, float, unsigned int, int=3>(THCDeviceTensor<float, int=4, int, DefaultPtrTraits>, THCDeviceTensor<float, int=4, int, DefaultPtrTraits>, THCDeviceTensor<float, int=4, int, DefaultPtrTraits>, THCDeviceTensor<float, int=1, int, DefaultPtrTraits>, bool, unsigned int, int, int, int, int, int, int, int, int, int, int, int, int, int, int)",9489802782,5152,111,1,1,1024,1,1,32,0,0,,
"void cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>(float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>, cudnnTensorStruct, float const *, float, cudnnTensorStruct*, float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const *, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>)",9489856220,3872,576,1,1,64,1,1,18,0,0,,
"void kernelPointwiseApply1<hardtanhupdateOutput_functor<float>, float, unsigned int, int=1>(OffsetInfo<hardtanhupdateOutput_functor<float>, float, unsigned int>, float, float)",9489880955,1920,221,1,1,512,1,1,16,0,0,,
"void cudnn::detail::implicit_convolve_sgemm<float, float, int=1024, int=5, int=5, int=3, int=3, int=3, int=1, bool=1, bool=0, bool=1>(int, int, int, float const *, int, float*, cudnn::detail::implicit_convolve_sgemm<float, float, int=1024, int=5, int=5, int=3, int=3, int=3, int=1, bool=1, bool=0, bool=1>*, kernel_conv_params, int, float, float, int, float, float, int, int)",9489946232,39966,7,3,1,8,8,1,63,2304,0,,
"void cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>(float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>, cudnnTensorStruct, float const *, float, cudnnTensorStruct*, float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const *, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>)",9490003542,2976,96,1,1,64,1,1,18,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE0_EEviT1_",9490032340,1664,37,1,1,512,1,1,16,0,0,,
"void cudnn::detail::implicit_convolve_sgemm<float, float, int=1024, int=5, int=5, int=3, int=3, int=3, int=1, bool=1, bool=0, bool=1>(int, int, int, float const *, int, float*, cudnn::detail::implicit_convolve_sgemm<float, float, int=1024, int=5, int=5, int=3, int=3, int=3, int=1, bool=1, bool=0, bool=1>*, kernel_conv_params, int, float, float, int, float, float, int, int)",9490104785,15296,7,18,1,8,8,1,63,2304,0,,
"void cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>(float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>, cudnnTensorStruct, float const *, float, cudnnTensorStruct*, float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const *, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>)",9490162415,3776,576,1,1,64,1,1,18,0,0,,
"void kernelPointwiseApply1<hardtanhupdateOutput_functor<float>, float, unsigned int, int=1>(OffsetInfo<hardtanhupdateOutput_functor<float>, float, unsigned int>, float, float)",9490189806,1888,221,1,1,512,1,1,16,0,0,,
"void spatialDepthwiseConvolutionUpdateOutput<float, float, unsigned int, int=3>(THCDeviceTensor<float, int=4, int, DefaultPtrTraits>, THCDeviceTensor<float, int=4, int, DefaultPtrTraits>, THCDeviceTensor<float, int=4, int, DefaultPtrTraits>, THCDeviceTensor<float, int=1, int, DefaultPtrTraits>, bool, unsigned int, int, int, int, int, int, int, int, int, int, int, int, int, int, int)",9490226956,5088,111,1,1,1024,1,1,32,0,0,,
"void cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>(float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>, cudnnTensorStruct, float const *, float, cudnnTensorStruct*, float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const *, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>)",9490283114,3807,576,1,1,64,1,1,18,0,0,,
"void kernelPointwiseApply1<hardtanhupdateOutput_functor<float>, float, unsigned int, int=1>(OffsetInfo<hardtanhupdateOutput_functor<float>, float, unsigned int>, float, float)",9490309832,1920,221,1,1,512,1,1,16,0,0,,
"void cudnn::detail::implicit_convolve_sgemm<float, float, int=1024, int=5, int=5, int=3, int=3, int=3, int=1, bool=1, bool=0, bool=1>(int, int, int, float const *, int, float*, cudnn::detail::implicit_convolve_sgemm<float, float, int=1024, int=5, int=5, int=3, int=3, int=3, int=1, bool=1, bool=0, bool=1>*, kernel_conv_params, int, float, float, int, float, float, int, int)",9490376326,40126,7,3,1,8,8,1,63,2304,0,,
"void cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>(float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>, cudnnTensorStruct, float const *, float, cudnnTensorStruct*, float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const *, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>)",9490432739,3008,96,1,1,64,1,1,18,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE0_EEviT1_",9490462850,1632,37,1,1,512,1,1,16,0,0,,
"void cudnn::detail::implicit_convolve_sgemm<float, float, int=1024, int=5, int=5, int=3, int=3, int=3, int=1, bool=1, bool=0, bool=1>(int, int, int, float const *, int, float*, cudnn::detail::implicit_convolve_sgemm<float, float, int=1024, int=5, int=5, int=3, int=3, int=3, int=1, bool=1, bool=0, bool=1>*, kernel_conv_params, int, float, float, int, float, float, int, int)",9490535999,14783,7,18,1,8,8,1,63,2304,0,,
"void cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>(float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>, cudnnTensorStruct, float const *, float, cudnnTensorStruct*, float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const *, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>)",9490591100,3840,576,1,1,64,1,1,18,0,0,,
"void kernelPointwiseApply1<hardtanhupdateOutput_functor<float>, float, unsigned int, int=1>(OffsetInfo<hardtanhupdateOutput_functor<float>, float, unsigned int>, float, float)",9490619931,1984,221,1,1,512,1,1,16,0,0,,
"void spatialDepthwiseConvolutionUpdateOutput<float, float, unsigned int, int=3>(THCDeviceTensor<float, int=4, int, DefaultPtrTraits>, THCDeviceTensor<float, int=4, int, DefaultPtrTraits>, THCDeviceTensor<float, int=4, int, DefaultPtrTraits>, THCDeviceTensor<float, int=1, int, DefaultPtrTraits>, bool, unsigned int, int, int, int, int, int, int, int, int, int, int, int, int, int, int)",9491152004,4256,28,1,1,1024,1,1,32,0,0,,
"void cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>(float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>, cudnnTensorStruct, float const *, float, cudnnTensorStruct*, float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const *, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>)",9491207425,3072,576,1,1,64,1,1,18,0,0,,
"void kernelPointwiseApply1<hardtanhupdateOutput_functor<float>, float, unsigned int, int=1>(OffsetInfo<hardtanhupdateOutput_functor<float>, float, unsigned int>, float, float)",9491232864,1632,56,1,1,512,1,1,16,0,0,,
"void cudnn::detail::implicit_convolve_sgemm<float, float, int=1024, int=5, int=5, int=3, int=3, int=3, int=1, bool=1, bool=0, bool=1>(int, int, int, float const *, int, float*, cudnn::detail::implicit_convolve_sgemm<float, float, int=1024, int=5, int=5, int=3, int=3, int=3, int=1, bool=1, bool=0, bool=1>*, kernel_conv_params, int, float, float, int, float, float, int, int)",9491304701,40798,2,5,1,8,8,1,63,2304,0,,
"void cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>(float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>, cudnnTensorStruct, float const *, float, cudnnTensorStruct*, float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const *, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>)",9491362715,2367,160,1,1,64,1,1,18,0,0,,
"void cudnn::detail::implicit_convolve_sgemm<float, float, int=1024, int=5, int=5, int=3, int=3, int=3, int=1, bool=1, bool=0, bool=1>(int, int, int, float const *, int, float*, cudnn::detail::implicit_convolve_sgemm<float, float, int=1024, int=5, int=5, int=3, int=3, int=3, int=1, bool=1, bool=0, bool=1>*, kernel_conv_params, int, float, float, int, float, float, int, int)",9491439607,15968,2,30,1,8,8,1,63,2304,0,,
"void cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>(float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>, cudnnTensorStruct, float const *, float, cudnnTensorStruct*, float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const *, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>)",9491494133,3904,960,1,1,64,1,1,18,0,0,,
"void kernelPointwiseApply1<hardtanhupdateOutput_functor<float>, float, unsigned int, int=1>(OffsetInfo<hardtanhupdateOutput_functor<float>, float, unsigned int>, float, float)",9491520596,1696,92,1,1,512,1,1,16,0,0,,
"void spatialDepthwiseConvolutionUpdateOutput<float, float, unsigned int, int=3>(THCDeviceTensor<float, int=4, int, DefaultPtrTraits>, THCDeviceTensor<float, int=4, int, DefaultPtrTraits>, THCDeviceTensor<float, int=4, int, DefaultPtrTraits>, THCDeviceTensor<float, int=1, int, DefaultPtrTraits>, bool, unsigned int, int, int, int, int, int, int, int, int, int, int, int, int, int, int)",9491558002,3936,46,1,1,1024,1,1,32,0,0,,
"void cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>(float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>, cudnnTensorStruct, float const *, float, cudnnTensorStruct*, float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const *, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>)",9491611376,4000,960,1,1,64,1,1,18,0,0,,
"void kernelPointwiseApply1<hardtanhupdateOutput_functor<float>, float, unsigned int, int=1>(OffsetInfo<hardtanhupdateOutput_functor<float>, float, unsigned int>, float, float)",9491635503,1696,92,1,1,512,1,1,16,0,0,,
"void cudnn::detail::implicit_convolve_sgemm<float, float, int=1024, int=5, int=5, int=3, int=3, int=3, int=1, bool=1, bool=0, bool=1>(int, int, int, float const *, int, float*, cudnn::detail::implicit_convolve_sgemm<float, float, int=1024, int=5, int=5, int=3, int=3, int=3, int=1, bool=1, bool=0, bool=1>*, kernel_conv_params, int, float, float, int, float, float, int, int)",9491700812,65725,2,5,1,8,8,1,63,2304,0,,
"void cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>(float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>, cudnnTensorStruct, float const *, float, cudnnTensorStruct*, float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const *, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>)",9491767529,2336,160,1,1,64,1,1,18,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE0_EEviT1_",9491788328,1568,16,1,1,512,1,1,16,0,0,,
"void cudnn::detail::implicit_convolve_sgemm<float, float, int=1024, int=5, int=5, int=3, int=3, int=3, int=1, bool=1, bool=0, bool=1>(int, int, int, float const *, int, float*, cudnn::detail::implicit_convolve_sgemm<float, float, int=1024, int=5, int=5, int=3, int=3, int=3, int=1, bool=1, bool=0, bool=1>*, kernel_conv_params, int, float, float, int, float, float, int, int)",9491868517,15711,2,30,1,8,8,1,63,2304,0,,
"void cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>(float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>, cudnnTensorStruct, float const *, float, cudnnTensorStruct*, float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const *, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>)",9491928738,3776,960,1,1,64,1,1,18,0,0,,
"void kernelPointwiseApply1<hardtanhupdateOutput_functor<float>, float, unsigned int, int=1>(OffsetInfo<hardtanhupdateOutput_functor<float>, float, unsigned int>, float, float)",9491955809,1696,92,1,1,512,1,1,16,0,0,,
"void spatialDepthwiseConvolutionUpdateOutput<float, float, unsigned int, int=3>(THCDeviceTensor<float, int=4, int, DefaultPtrTraits>, THCDeviceTensor<float, int=4, int, DefaultPtrTraits>, THCDeviceTensor<float, int=4, int, DefaultPtrTraits>, THCDeviceTensor<float, int=1, int, DefaultPtrTraits>, bool, unsigned int, int, int, int, int, int, int, int, int, int, int, int, int, int, int)",9491993791,3968,46,1,1,1024,1,1,32,0,0,,
"void cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>(float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>, cudnnTensorStruct, float const *, float, cudnnTensorStruct*, float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const *, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>)",9492045693,4096,960,1,1,64,1,1,18,0,0,,
"void kernelPointwiseApply1<hardtanhupdateOutput_functor<float>, float, unsigned int, int=1>(OffsetInfo<hardtanhupdateOutput_functor<float>, float, unsigned int>, float, float)",9492071836,1696,92,1,1,512,1,1,16,0,0,,
"void cudnn::detail::implicit_convolve_sgemm<float, float, int=1024, int=5, int=5, int=3, int=3, int=3, int=1, bool=1, bool=0, bool=1>(int, int, int, float const *, int, float*, cudnn::detail::implicit_convolve_sgemm<float, float, int=1024, int=5, int=5, int=3, int=3, int=3, int=1, bool=1, bool=0, bool=1>*, kernel_conv_params, int, float, float, int, float, float, int, int)",9492138873,63453,2,5,1,8,8,1,63,2304,0,,
"void cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>(float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>, cudnnTensorStruct, float const *, float, cudnnTensorStruct*, float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const *, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>)",9492203222,2432,160,1,1,64,1,1,18,0,0,,
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE0_EEviT1_",9492225685,1600,16,1,1,512,1,1,16,0,0,,
"void cudnn::detail::implicit_convolve_sgemm<float, float, int=1024, int=5, int=5, int=3, int=3, int=3, int=1, bool=1, bool=0, bool=1>(int, int, int, float const *, int, float*, cudnn::detail::implicit_convolve_sgemm<float, float, int=1024, int=5, int=5, int=3, int=3, int=3, int=1, bool=1, bool=0, bool=1>*, kernel_conv_params, int, float, float, int, float, float, int, int)",9492298354,15807,2,30,1,8,8,1,63,2304,0,,
"void cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>(float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>, cudnnTensorStruct, float const *, float, cudnnTensorStruct*, float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const *, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>)",9492354127,4064,960,1,1,64,1,1,18,0,0,,
"void kernelPointwiseApply1<hardtanhupdateOutput_functor<float>, float, unsigned int, int=1>(OffsetInfo<hardtanhupdateOutput_functor<float>, float, unsigned int>, float, float)",9492382542,1664,92,1,1,512,1,1,16,0,0,,
"void spatialDepthwiseConvolutionUpdateOutput<float, float, unsigned int, int=3>(THCDeviceTensor<float, int=4, int, DefaultPtrTraits>, THCDeviceTensor<float, int=4, int, DefaultPtrTraits>, THCDeviceTensor<float, int=4, int, DefaultPtrTraits>, THCDeviceTensor<float, int=1, int, DefaultPtrTraits>, bool, unsigned int, int, int, int, int, int, int, int, int, int, int, int, int, int, int)",9492420045,3711,46,1,1,1024,1,1,32,0,0,,
"void cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>(float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>, cudnnTensorStruct, float const *, float, cudnnTensorStruct*, float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const *, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>)",9492472138,4000,960,1,1,64,1,1,18,0,0,,
"void kernelPointwiseApply1<hardtanhupdateOutput_functor<float>, float, unsigned int, int=1>(OffsetInfo<hardtanhupdateOutput_functor<float>, float, unsigned int>, float, float)",9492495689,1696,92,1,1,512,1,1,16,0,0,,
"void cudnn::detail::implicit_convolve_sgemm<float, float, int=1024, int=5, int=5, int=3, int=3, int=3, int=1, bool=1, bool=0, bool=1>(int, int, int, float const *, int, float*, cudnn::detail::implicit_convolve_sgemm<float, float, int=1024, int=5, int=5, int=3, int=3, int=3, int=1, bool=1, bool=0, bool=1>*, kernel_conv_params, int, float, float, int, float, float, int, int)",9492563622,66909,2,10,1,8,8,1,63,2304,0,,
"void cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>(float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>, cudnnTensorStruct, float const *, float, cudnnTensorStruct*, float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const *, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>)",9492631555,2656,320,1,1,64,1,1,18,0,0,,
"void cudnn::detail::implicit_convolve_sgemm<float, float, int=1024, int=5, int=5, int=3, int=3, int=3, int=1, bool=1, bool=0, bool=1>(int, int, int, float const *, int, float*, cudnn::detail::implicit_convolve_sgemm<float, float, int=1024, int=5, int=5, int=3, int=3, int=3, int=1, bool=1, bool=0, bool=1>*, kernel_conv_params, int, float, float, int, float, float, int, int)",9492693025,26623,2,40,1,8,8,1,63,2304,0,,
"void cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>(float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>, cudnnTensorStruct, float const *, float, cudnnTensorStruct*, float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const *, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>)",9492747806,4416,1280,1,1,64,1,1,18,0,0,,
"void kernelPointwiseApply1<hardtanhupdateOutput_functor<float>, float, unsigned int, int=1>(OffsetInfo<hardtanhupdateOutput_functor<float>, float, unsigned int>, float, float)",9492774141,1728,123,1,1,512,1,1,16,0,0,,
"void at::native::reduce_kernel<int=512, at::native::ReduceOp<float, at::native::MeanOps<float, float>, unsigned int, float, int=4>>(float)",9492807036,4832,80,1,1,32,16,1,32,16,0,,
"Memcpy DtoD [async]",9492869593,1888,,,,,,,,,,4000,4237288134
"memset [async] (0)",9492889528,1120,,,,,,,,,,64,57142857
"volta_sgemm_64x32_sliced1x4_tn",9492898776,26111,16,1,4,256,1,1,82,26624,0,,
"Memcpy DtoH [async]",9493263912,1792,,,,,,,,,,4000,2232142857
"Memcpy DtoH [async]",9493302694,1600,,,,,,,,,,4000,2500000000

==> figures/limits_to_parallelism/circle_plot/resnet18_pytorch/100p_runtime.csv <==
Name,Invocations,Avg. Duration(ns),Registers/Thread,Static Shared Memory,Avg. Dynamic Shared Memory
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE0_EEviT1_",8,1915,16,0,0
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_21threshold_kernel_implIfEEvRNS_14TensorIteratorET_S6_EUlffE_EEvS5_RKS6_EUliE0_EEviT1_",17,2002,16,0,0
"cudnn::gemm::computeOffsetsKernel(cudnn::gemm::ComputeOffsetsParams)",1,2048,16,0,0
"void cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>(float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>, cudnnTensorStruct, float const *, float, cudnnTensorStruct*, float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const *, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>)",20,3457,18,0,0
"void at::native::reduce_kernel<int=512, at::native::ReduceOp<float, at::native::MeanOps<float, float>, unsigned int, float, int=4>>(float)",1,4064,32,16,0
"void gemv2T_kernel_val<float, float, float, int=128, int=16, int=2, int=4, bool=0, cublasGemvParams<cublasGemvTensor<float const >, cublasGemvTensor<float>, float>>(float, float, float const )",1,7168,32,1536,0
"void at::native::_GLOBAL__N__63_tmpxft_0000739f_00000000_11_DilatedMaxPool2d_compute_75_cpp1_ii_db999de0::max_pool_forward_nchw<float, float>(int, float const *, int, int, int, int, int, int, int, int, int, int, int, int, int, int, at::native::_GLOBAL__N__63_tmpxft_0000739f_00000000_11_DilatedMaxPool2d_compute_75_cpp1_ii_db999de0::max_pool_forward_nchw<float, float>*, long*)",1,7520,28,0,0
"void cudnn::winograd::generateWinogradTilesKernel<int=0, float, float>(cudnn::winograd::GenerateWinogradTilesParams<float, float>)",13,11428,39,8704,0
"volta_scudnn_128x64_relu_medium_nn_v1",1,42910,128,16384,0
"void cudnn::detail::implicit_convolve_sgemm<float, float, int=1024, int=5, int=5, int=3, int=3, int=3, int=1, bool=1, bool=0, bool=1>(int, int, int, float const *, int, float*, cudnn::detail::implicit_convolve_sgemm<float, float, int=1024, int=5, int=5, int=3, int=3, int=3, int=1, bool=1, bool=0, bool=1>*, kernel_conv_params, int, float, float, int, float, float, int, int)",6,53821,63,2304,0
"volta_scudnn_winograd_128x128_ldg1_ldg4_relu_tile148t_nt_v1",13,54114,126,49152,0

==> figures/limits_to_parallelism/circle_plot/resnet18_pytorch/100p_threads.csv <==
Name,Start Time(ns),Duration(ns),GridX,GridY,GridZ,BlockX,BlockY,BlockZ,Registers/Thread,Static Shared Memory,Dynamic Shared Memory,Size(bytes),Throughput(bytes/sec)
Memcpy HtoD [async],9058290348,78844,,,,,,,,,,602112,7636751052
cudnn::gemm::computeOffsetsKernel(cudnn::gemm::ComputeOffsetsParams),9058463876,2048,99,1,1,128,1,1,16,0,0,,
volta_scudnn_128x64_relu_medium_nn_v1,9058483268,42910,98,1,1,128,1,1,128,16384,0,,
"void cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>(float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>, cudnnTensorStruct, float const *, float, cudnnTensorStruct*, float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const *, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>)",9058551873,10783,64,1,1,512,1,1,18,0,0,,
_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_21threshold_kernel_implIfEEvRNS_14TensorIteratorET_S6_EUlffE_EEvS5_RKS6_EUliE0_EEviT1_,9058582687,5152,1568,1,1,512,1,1,16,0,0,,
"void at::native::_GLOBAL__N__63_tmpxft_0000739f_00000000_11_DilatedMaxPool2d_compute_75_cpp1_ii_db999de0::max_pool_forward_nchw<float, float>(int, float const *, int, int, int, int, int, int, int, int, int, int, int, int, int, int, at::native::_GLOBAL__N__63_tmpxft_0000739f_00000000_11_DilatedMaxPool2d_compute_75_cpp1_ii_db999de0::max_pool_forward_nchw<float, float>*, long*)",9058623069,7520,784,1,1,256,1,1,28,0,0,,
"void cudnn::winograd::generateWinogradTilesKernel<int=0, float, float>(cudnn::winograd::GenerateWinogradTilesParams<float, float>)",9058702170,4288,2,16,1,32,4,1,39,8704,0,,
volta_scudnn_winograd_128x128_ldg1_ldg4_relu_tile148t_nt_v1,9058712378,21727,2,7,4,256,1,1,126,49152,0,,
"void cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>(float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>, cudnnTensorStruct, float const *, float, cudnnTensorStruct*, float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const *, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>)",9058773399,3808,64,1,1,512,1,1,18,0,0,,
_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_21threshold_kernel_implIfEEvRNS_14TensorIteratorET_S6_EUlffE_EEvS5_RKS6_EUliE0_EEviT1_,9058802166,2336,392,1,1,512,1,1,16,0,0,,
"void cudnn::winograd::generateWinogradTilesKernel<int=0, float, float>(cudnn::winograd::GenerateWinogradTilesParams<float, float>)",9058864051,2560,2,16,1,32,4,1,39,8704,0,,
volta_scudnn_winograd_128x128_ldg1_ldg4_relu_tile148t_nt_v1,9058873075,19359,2,7,4,256,1,1,126,49152,0,,
"void cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>(float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>, cudnnTensorStruct, float const *, float, cudnnTensorStruct*, float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const *, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>)",9058934096,3648,64,1,1,512,1,1,18,0,0,,
_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE0_EEviT1_,9058958415,2496,392,1,1,512,1,1,16,0,0,,
_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_21threshold_kernel_implIfEEvRNS_14TensorIteratorET_S6_EUlffE_EEvS5_RKS6_EUliE0_EEviT1_,9058980558,2432,392,1,1,512,1,1,16,0,0,,
"void cudnn::winograd::generateWinogradTilesKernel<int=0, float, float>(cudnn::winograd::GenerateWinogradTilesParams<float, float>)",9059044747,2496,2,16,1,32,4,1,39,8704,0,,
volta_scudnn_winograd_128x128_ldg1_ldg4_relu_tile148t_nt_v1,9059053579,19359,2,7,4,256,1,1,126,49152,0,,
"void cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>(float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>, cudnnTensorStruct, float const *, float, cudnnTensorStruct*, float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const *, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>)",9059112360,3616,64,1,1,512,1,1,18,0,0,,
_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_21threshold_kernel_implIfEEvRNS_14TensorIteratorET_S6_EUlffE_EEvS5_RKS6_EUliE0_EEviT1_,9059139591,2336,392,1,1,512,1,1,16,0,0,,
"void cudnn::winograd::generateWinogradTilesKernel<int=0, float, float>(cudnn::winograd::GenerateWinogradTilesParams<float, float>)",9059200196,2528,2,16,1,32,4,1,39,8704,0,,
volta_scudnn_winograd_128x128_ldg1_ldg4_relu_tile148t_nt_v1,9059208548,19359,2,7,4,256,1,1,126,49152,0,,
"void cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>(float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>, cudnnTensorStruct, float const *, float, cudnnTensorStruct*, float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const *, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>)",9059267330,3423,64,1,1,512,1,1,18,0,0,,
_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE0_EEviT1_,9059290145,2239,392,1,1,512,1,1,16,0,0,,
_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_21threshold_kernel_implIfEEvRNS_14TensorIteratorET_S6_EUlffE_EEvS5_RKS6_EUliE0_EEviT1_,9059313152,2399,392,1,1,512,1,1,16,0,0,,
"void cudnn::detail::implicit_convolve_sgemm<float, float, int=1024, int=5, int=5, int=3, int=3, int=3, int=1, bool=1, bool=0, bool=1>(int, int, int, float const *, int, float*, cudnn::detail::implicit_convolve_sgemm<float, float, int=1024, int=5, int=5, int=3, int=3, int=3, int=1, bool=1, bool=0, bool=1>*, kernel_conv_params, int, float, float, int, float, float, int, int)",9059393308,52286,25,4,1,8,8,1,63,2304,0,,
"void cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>(float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>, cudnnTensorStruct, float const *, float, cudnnTensorStruct*, float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const *, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>)",9059454297,3008,128,1,1,256,1,1,18,0,0,,
_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_21threshold_kernel_implIfEEvRNS_14TensorIteratorET_S6_EUlffE_EEvS5_RKS6_EUliE0_EEviT1_,9059481656,1728,196,1,1,512,1,1,16,0,0,,
"void cudnn::winograd::generateWinogradTilesKernel<int=0, float, float>(cudnn::winograd::GenerateWinogradTilesParams<float, float>)",9059545526,3647,4,32,1,32,4,1,39,8704,0,,
volta_scudnn_winograd_128x128_ldg1_ldg4_relu_tile148t_nt_v1,9059553973,32671,4,4,2,256,1,1,126,49152,0,,
"void cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>(float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>, cudnnTensorStruct, float const *, float, cudnnTensorStruct*, float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const *, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>)",9059613267,2847,128,1,1,256,1,1,18,0,0,,
"void cudnn::detail::implicit_convolve_sgemm<float, float, int=1024, int=5, int=5, int=3, int=3, int=3, int=1, bool=1, bool=0, bool=1>(int, int, int, float const *, int, float*, cudnn::detail::implicit_convolve_sgemm<float, float, int=1024, int=5, int=5, int=3, int=3, int=3, int=1, bool=1, bool=0, bool=1>*, kernel_conv_params, int, float, float, int, float, float, int, int)",9059687087,9952,25,4,1,8,8,1,63,2304,0,,
"void cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>(float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>, cudnnTensorStruct, float const *, float, cudnnTensorStruct*, float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const *, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>)",9059745581,2784,128,1,1,256,1,1,18,0,0,,
_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE0_EEviT1_,9059770700,2080,196,1,1,512,1,1,16,0,0,,
_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_21threshold_kernel_implIfEEvRNS_14TensorIteratorET_S6_EUlffE_EEvS5_RKS6_EUliE0_EEviT1_,9059794507,1792,196,1,1,512,1,1,16,0,0,,
"void cudnn::winograd::generateWinogradTilesKernel<int=0, float, float>(cudnn::winograd::GenerateWinogradTilesParams<float, float>)",9059864200,3296,4,32,1,32,4,1,39,8704,0,,
volta_scudnn_winograd_128x128_ldg1_ldg4_relu_tile148t_nt_v1,9059872551,32959,4,4,2,256,1,1,126,49152,0,,
"void cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>(float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>, cudnnTensorStruct, float const *, float, cudnnTensorStruct*, float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const *, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>)",9059931429,2784,128,1,1,256,1,1,18,0,0,,
_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_21threshold_kernel_implIfEEvRNS_14TensorIteratorET_S6_EUlffE_EEvS5_RKS6_EUliE0_EEviT1_,9059959812,1792,196,1,1,512,1,1,16,0,0,,
"void cudnn::winograd::generateWinogradTilesKernel<int=0, float, float>(cudnn::winograd::GenerateWinogradTilesParams<float, float>)",9060026465,3648,4,32,1,32,4,1,39,8704,0,,
volta_scudnn_winograd_128x128_ldg1_ldg4_relu_tile148t_nt_v1,9060035488,32543,4,4,2,256,1,1,126,49152,0,,
"void cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>(float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>, cudnnTensorStruct, float const *, float, cudnnTensorStruct*, float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const *, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>)",9060094334,2816,128,1,1,256,1,1,18,0,0,,
_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE0_EEviT1_,9060118845,1856,196,1,1,512,1,1,16,0,0,,
_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_21threshold_kernel_implIfEEvRNS_14TensorIteratorET_S6_EUlffE_EEvS5_RKS6_EUliE0_EEviT1_,9060142460,1760,196,1,1,512,1,1,16,0,0,,
"void cudnn::detail::implicit_convolve_sgemm<float, float, int=1024, int=5, int=5, int=3, int=3, int=3, int=1, bool=1, bool=0, bool=1>(int, int, int, float const *, int, float*, cudnn::detail::implicit_convolve_sgemm<float, float, int=1024, int=5, int=5, int=3, int=3, int=3, int=1, bool=1, bool=0, bool=1>*, kernel_conv_params, int, float, float, int, float, float, int, int)",9060219448,73789,7,8,1,8,8,1,63,2304,0,,
"void cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>(float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>, cudnnTensorStruct, float const *, float, cudnnTensorStruct*, float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const *, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>)",9060294165,2720,256,1,1,64,1,1,18,0,0,,
_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_21threshold_kernel_implIfEEvRNS_14TensorIteratorET_S6_EUlffE_EEvS5_RKS6_EUliE0_EEviT1_,9060307829,1599,98,1,1,512,1,1,16,0,0,,
"void cudnn::winograd::generateWinogradTilesKernel<int=0, float, float>(cudnn::winograd::GenerateWinogradTilesParams<float, float>)",9060369874,8479,8,64,1,32,4,1,39,8704,0,,
volta_scudnn_winograd_128x128_ldg1_ldg4_relu_tile148t_nt_v1,9060379825,59870,8,2,1,256,1,1,126,49152,0,,
"void cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>(float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>, cudnnTensorStruct, float const *, float, cudnnTensorStruct*, float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const *, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>)",9060452014,2912,256,1,1,64,1,1,18,0,0,,
"void cudnn::detail::implicit_convolve_sgemm<float, float, int=1024, int=5, int=5, int=3, int=3, int=3, int=1, bool=1, bool=0, bool=1>(int, int, int, float const *, int, float*, cudnn::detail::implicit_convolve_sgemm<float, float, int=1024, int=5, int=5, int=3, int=3, int=3, int=1, bool=1, bool=0, bool=1>*, kernel_conv_params, int, float, float, int, float, float, int, int)",9060527435,14463,7,8,1,8,8,1,63,2304,0,,
"void cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>(float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>, cudnnTensorStruct, float const *, float, cudnnTensorStruct*, float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const *, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>)",9060584617,3103,256,1,1,64,1,1,18,0,0,,
_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE0_EEviT1_,9060611303,1632,98,1,1,512,1,1,16,0,0,,
_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_21threshold_kernel_implIfEEvRNS_14TensorIteratorET_S6_EUlffE_EEvS5_RKS6_EUliE0_EEviT1_,9060636774,1600,98,1,1,512,1,1,16,0,0,,
"void cudnn::winograd::generateWinogradTilesKernel<int=0, float, float>(cudnn::winograd::GenerateWinogradTilesParams<float, float>)",9060704547,7712,8,64,1,32,4,1,39,8704,0,,
volta_scudnn_winograd_128x128_ldg1_ldg4_relu_tile148t_nt_v1,9060713955,60221,8,2,1,256,1,1,126,49152,0,,
"void cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>(float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>, cudnnTensorStruct, float const *, float, cudnnTensorStruct*, float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const *, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>)",9060774976,2944,256,1,1,64,1,1,18,0,0,,
_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_21threshold_kernel_implIfEEvRNS_14TensorIteratorET_S6_EUlffE_EEvS5_RKS6_EUliE0_EEviT1_,9060800991,1600,98,1,1,512,1,1,16,0,0,,
"void cudnn::winograd::generateWinogradTilesKernel<int=0, float, float>(cudnn::winograd::GenerateWinogradTilesParams<float, float>)",9060860893,7967,8,64,1,32,4,1,39,8704,0,,
volta_scudnn_winograd_128x128_ldg1_ldg4_relu_tile148t_nt_v1,9060869724,59582,8,2,1,256,1,1,126,49152,0,,
"void cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>(float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>, cudnnTensorStruct, float const *, float, cudnnTensorStruct*, float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const *, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>)",9060930298,2943,256,1,1,64,1,1,18,0,0,,
_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE0_EEviT1_,9060953465,1727,98,1,1,512,1,1,16,0,0,,
_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_21threshold_kernel_implIfEEvRNS_14TensorIteratorET_S6_EUlffE_EEvS5_RKS6_EUliE0_EEviT1_,9060975064,1600,98,1,1,512,1,1,16,0,0,,
"void cudnn::detail::implicit_convolve_sgemm<float, float, int=1024, int=5, int=5, int=3, int=3, int=3, int=1, bool=1, bool=0, bool=1>(int, int, int, float const *, int, float*, cudnn::detail::implicit_convolve_sgemm<float, float, int=1024, int=5, int=5, int=3, int=3, int=3, int=1, bool=1, bool=0, bool=1>*, kernel_conv_params, int, float, float, int, float, float, int, int)",9061052692,147706,2,16,1,8,8,1,63,2304,0,,
"void cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>(float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>, cudnnTensorStruct, float const *, float, cudnnTensorStruct*, float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const *, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>)",9061201230,2880,512,1,1,64,1,1,18,0,0,,
_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_21threshold_kernel_implIfEEvRNS_14TensorIteratorET_S6_EUlffE_EEvS5_RKS6_EUliE0_EEviT1_,9061205006,1408,49,1,1,512,1,1,16,0,0,,
"void cudnn::winograd::generateWinogradTilesKernel<int=0, float, float>(cudnn::winograd::GenerateWinogradTilesParams<float, float>)",9061207374,33886,16,128,1,32,4,1,39,8704,0,,
volta_scudnn_winograd_128x128_ldg1_ldg4_relu_tile148t_nt_v1,9061242284,115195,16,1,1,256,1,1,126,49152,0,,
"void cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>(float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>, cudnnTensorStruct, float const *, float, cudnnTensorStruct*, float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const *, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>)",9061358439,3168,512,1,1,64,1,1,18,0,0,,
"void cudnn::detail::implicit_convolve_sgemm<float, float, int=1024, int=5, int=5, int=3, int=3, int=3, int=1, bool=1, bool=0, bool=1>(int, int, int, float const *, int, float*, cudnn::detail::implicit_convolve_sgemm<float, float, int=1024, int=5, int=5, int=3, int=3, int=3, int=1, bool=1, bool=0, bool=1>*, kernel_conv_params, int, float, float, int, float, float, int, int)",9061362631,24735,2,16,1,8,8,1,63,2304,0,,
"void cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>(float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>, cudnnTensorStruct, float const *, float, cudnnTensorStruct*, float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const *, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>)",9061399717,2656,512,1,1,64,1,1,18,0,0,,
_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE0_EEviT1_,9061426436,1472,49,1,1,512,1,1,16,0,0,,
_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_21threshold_kernel_implIfEEvRNS_14TensorIteratorET_S6_EUlffE_EEvS5_RKS6_EUliE0_EEviT1_,9061448963,1472,49,1,1,512,1,1,16,0,0,,
"void cudnn::winograd::generateWinogradTilesKernel<int=0, float, float>(cudnn::winograd::GenerateWinogradTilesParams<float, float>)",9061515328,33567,16,128,1,32,4,1,39,8704,0,,
volta_scudnn_winograd_128x128_ldg1_ldg4_relu_tile148t_nt_v1,9061549887,115355,16,1,1,256,1,1,126,49152,0,,
"void cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>(float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>, cudnnTensorStruct, float const *, float, cudnnTensorStruct*, float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const *, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>)",9061666106,3104,512,1,1,64,1,1,18,0,0,,
_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_21threshold_kernel_implIfEEvRNS_14TensorIteratorET_S6_EUlffE_EEvS5_RKS6_EUliE0_EEviT1_,9061670042,1567,49,1,1,512,1,1,16,0,0,,
"void cudnn::winograd::generateWinogradTilesKernel<int=0, float, float>(cudnn::winograd::GenerateWinogradTilesParams<float, float>)",9062173700,34494,16,128,1,32,4,1,39,8704,0,,
volta_scudnn_winograd_128x128_ldg1_ldg4_relu_tile148t_nt_v1,9062209122,115291,16,1,1,256,1,1,126,49152,0,,
"void cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>(float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>, cudnnTensorStruct, float const *, float, cudnnTensorStruct*, float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const *, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>)",9062325213,3200,512,1,1,64,1,1,18,0,0,,
_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE0_EEviT1_,9062329405,1824,49,1,1,512,1,1,16,0,0,,
_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_21threshold_kernel_implIfEEvRNS_14TensorIteratorET_S6_EUlffE_EEvS5_RKS6_EUliE0_EEviT1_,9062332221,1472,49,1,1,512,1,1,16,0,0,,
"void at::native::reduce_kernel<int=512, at::native::ReduceOp<float, at::native::MeanOps<float, float>, unsigned int, float, int=4>>(float)",9062354460,4064,32,1,1,32,16,1,32,16,0,,
Memcpy DtoD [async],9062420633,1536,,,,,,,,,,4000,5208333332
"void gemv2T_kernel_val<float, float, float, int=128, int=16, int=2, int=4, bool=0, cublasGemvParams<cublasGemvTensor<float const >, cublasGemvTensor<float>, float>>(float, float, float const )",9062436344,7168,125,1,1,128,1,1,32,1536,0,,
Memcpy DtoH [async],9062729004,1536,,,,,,,,,,4000,2604166666
Memcpy DtoH [async],9062771242,1888,,,,,,,,,,4000,2118644067

==> figures/limits_to_parallelism/circle_plot/resnet18_pytorch/25p_runtime.csv <==
Name,Invocations,Registers/Thread,Static Shared Memory,Avg. Duration(ns),Avg. Dynamic Shared Memory
"cudnn::gemm::computeOffsetsKernel(cudnn::gemm::ComputeOffsetsParams)",1,16,0,1920,0
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE0_EEviT1_",8,16,0,2899,0
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_21threshold_kernel_implIfEEvRNS_14TensorIteratorET_S6_EUlffE_EEvS5_RKS6_EUliE0_EEviT1_",17,16,0,3442,0
"void at::native::reduce_kernel<int=512, at::native::ReduceOp<float, at::native::MeanOps<float, float>, unsigned int, float, int=4>>(float)",1,32,16,3904,0
"void cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>(float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>, cudnnTensorStruct, float const *, float, cudnnTensorStruct*, float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const *, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>)",20,18,0,4574,0
"void gemv2T_kernel_val<float, float, float, int=128, int=16, int=2, int=4, bool=0, cublasGemvParams<cublasGemvTensor<float const >, cublasGemvTensor<float>, float>>(float, float, float const )",1,32,1536,7295,0
"void cudnn::winograd::generateWinogradTilesKernel<int=0, float, float>(cudnn::winograd::GenerateWinogradTilesParams<float, float>)",13,39,8704,21163,0
"void at::native::_GLOBAL__N__63_tmpxft_0000739f_00000000_11_DilatedMaxPool2d_compute_75_cpp1_ii_db999de0::max_pool_forward_nchw<float, float>(int, float const *, int, int, int, int, int, int, int, int, int, int, int, int, int, int, at::native::_GLOBAL__N__63_tmpxft_0000739f_00000000_11_DilatedMaxPool2d_compute_75_cpp1_ii_db999de0::max_pool_forward_nchw<float, float>*, long*)",1,28,0,22528,0
"volta_scudnn_winograd_128x128_ldg1_ldg4_relu_tile148t_nt_v1",13,126,49152,69648,0
"void cudnn::detail::implicit_convolve_sgemm<float, float, int=1024, int=5, int=5, int=3, int=3, int=3, int=1, bool=1, bool=0, bool=1>(int, int, int, float const *, int, float*, cudnn::detail::implicit_convolve_sgemm<float, float, int=1024, int=5, int=5, int=3, int=3, int=3, int=1, bool=1, bool=0, bool=1>*, kernel_conv_params, int, float, float, int, float, float, int, int)",6,63,2304,71420,0
"volta_scudnn_128x64_relu_medium_nn_v1",1,128,16384,99644,0

==> figures/limits_to_parallelism/circle_plot/resnet18_pytorch/50p_runtime.csv <==
Name,Invocations,Avg. Duration(ns),Registers/Thread,Static Shared Memory,Avg. Dynamic Shared Memory
"cudnn::gemm::computeOffsetsKernel(cudnn::gemm::ComputeOffsetsParams)",1,1791,16,0,0
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE0_EEviT1_",8,2256,16,0,0
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_21threshold_kernel_implIfEEvRNS_14TensorIteratorET_S6_EUlffE_EEvS5_RKS6_EUliE0_EEviT1_",17,2420,16,0,0
"void cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>(float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>, cudnnTensorStruct, float const *, float, cudnnTensorStruct*, float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const *, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>)",20,3588,18,0,0
"void at::native::reduce_kernel<int=512, at::native::ReduceOp<float, at::native::MeanOps<float, float>, unsigned int, float, int=4>>(float)",1,3968,32,16,0
"void gemv2T_kernel_val<float, float, float, int=128, int=16, int=2, int=4, bool=0, cublasGemvParams<cublasGemvTensor<float const >, cublasGemvTensor<float>, float>>(float, float, float const )",1,6752,32,1536,0
"void at::native::_GLOBAL__N__63_tmpxft_0000739f_00000000_11_DilatedMaxPool2d_compute_75_cpp1_ii_db999de0::max_pool_forward_nchw<float, float>(int, float const *, int, int, int, int, int, int, int, int, int, int, int, int, int, int, at::native::_GLOBAL__N__63_tmpxft_0000739f_00000000_11_DilatedMaxPool2d_compute_75_cpp1_ii_db999de0::max_pool_forward_nchw<float, float>*, long*)",1,12255,28,0,0
"void cudnn::winograd::generateWinogradTilesKernel<int=0, float, float>(cudnn::winograd::GenerateWinogradTilesParams<float, float>)",13,13464,39,8704,0
"volta_scudnn_winograd_128x128_ldg1_ldg4_relu_tile148t_nt_v1",13,58717,126,49152,0
"void cudnn::detail::implicit_convolve_sgemm<float, float, int=1024, int=5, int=5, int=3, int=3, int=3, int=1, bool=1, bool=0, bool=1>(int, int, int, float const *, int, float*, cudnn::detail::implicit_convolve_sgemm<float, float, int=1024, int=5, int=5, int=3, int=3, int=3, int=1, bool=1, bool=0, bool=1>*, kernel_conv_params, int, float, float, int, float, float, int, int)",6,58888,63,2304,0
"volta_scudnn_128x64_relu_medium_nn_v1",1,59357,128,16384,0

==> figures/limits_to_parallelism/circle_plot/resnet18_pytorch/75p_runtime.csv <==
Name,Invocations,Avg. Duration(ns),Registers/Thread,Static Shared Memory,Avg. Dynamic Shared Memory
"cudnn::gemm::computeOffsetsKernel(cudnn::gemm::ComputeOffsetsParams)",1,1568,16,0,0
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE0_EEviT1_",8,2008,16,0,0
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_21threshold_kernel_implIfEEvRNS_14TensorIteratorET_S6_EUlffE_EEvS5_RKS6_EUliE0_EEviT1_",17,2078,16,0,0
"void cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>(float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>, cudnnTensorStruct, float const *, float, cudnnTensorStruct*, float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const *, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>)",20,3511,18,0,0
"void at::native::reduce_kernel<int=512, at::native::ReduceOp<float, at::native::MeanOps<float, float>, unsigned int, float, int=4>>(float)",1,4448,32,16,0
"void gemv2T_kernel_val<float, float, float, int=128, int=16, int=2, int=4, bool=0, cublasGemvParams<cublasGemvTensor<float const >, cublasGemvTensor<float>, float>>(float, float, float const )",1,6848,32,1536,0
"void at::native::_GLOBAL__N__63_tmpxft_0000739f_00000000_11_DilatedMaxPool2d_compute_75_cpp1_ii_db999de0::max_pool_forward_nchw<float, float>(int, float const *, int, int, int, int, int, int, int, int, int, int, int, int, int, int, at::native::_GLOBAL__N__63_tmpxft_0000739f_00000000_11_DilatedMaxPool2d_compute_75_cpp1_ii_db999de0::max_pool_forward_nchw<float, float>*, long*)",1,9279,28,0,0
"void cudnn::winograd::generateWinogradTilesKernel<int=0, float, float>(cudnn::winograd::GenerateWinogradTilesParams<float, float>)",13,11755,39,8704,0
"volta_scudnn_128x64_relu_medium_nn_v1",1,42238,128,16384,0
"volta_scudnn_winograd_128x128_ldg1_ldg4_relu_tile148t_nt_v1",13,53959,126,49152,0
"void cudnn::detail::implicit_convolve_sgemm<float, float, int=1024, int=5, int=5, int=3, int=3, int=3, int=1, bool=1, bool=0, bool=1>(int, int, int, float const *, int, float*, cudnn::detail::implicit_convolve_sgemm<float, float, int=1024, int=5, int=5, int=3, int=3, int=3, int=1, bool=1, bool=0, bool=1>*, kernel_conv_params, int, float, float, int, float, float, int, int)",6,54131,63,2304,0

==> figures/limits_to_parallelism/circle_plot/resnet18_pytorch/circles_legends.csv <==
#circle legends
88	400		1000
88	1200	5000
88	3400	10000
88	16000	50000
88	200000	100000


==> figures/limits_to_parallelism/circle_plot/resnet18_pytorch/resnet18_100p_thread_runtime.csv <==
1	3	9058463876	2048	99	1	1	128	1	1	16	0	0	12672
2	9	9058483268	42910	98	1	1	128	1	1	128	16384	0	12544
3	4	9058551873	10783	64	1	1	512	1	1	18	0	0	32768
4	2	9058582687	5152	1568	1	1	512	1	1	16	0	0	802816
5	7	9058623069	7520	784	1	1	256	1	1	28	0	0	200704
6	8	9058702170	4288	2	16	1	32	4	1	39	8704	0	4096
7	11	9058712378	21727	2	7	4	256	1	1	126	49152	0	14336
8	4	9058773399	3808	64	1	1	512	1	1	18	0	0	32768
9	2	9058802166	2336	392	1	1	512	1	1	16	0	0	200704
10	8	9058864051	2560	2	16	1	32	4	1	39	8704	0	4096
11	11	9058873075	19359	2	7	4	256	1	1	126	49152	0	14336
12	4	9058934096	3648	64	1	1	512	1	1	18	0	0	32768
13	1	9058958415	2496	392	1	1	512	1	1	16	0	0	200704
14	2	9058980558	2432	392	1	1	512	1	1	16	0	0	200704
15	8	9059044747	2496	2	16	1	32	4	1	39	8704	0	4096
16	11	9059053579	19359	2	7	4	256	1	1	126	49152	0	14336
17	4	9059112360	3616	64	1	1	512	1	1	18	0	0	32768
18	2	9059139591	2336	392	1	1	512	1	1	16	0	0	200704
19	8	9059200196	2528	2	16	1	32	4	1	39	8704	0	4096
20	11	9059208548	19359	2	7	4	256	1	1	126	49152	0	14336
21	4	9059267330	3423	64	1	1	512	1	1	18	0	0	32768
22	1	9059290145	2239	392	1	1	512	1	1	16	0	0	200704
23	2	9059313152	2399	392	1	1	512	1	1	16	0	0	200704
24	10	9059393308	52286	25	4	1	8	8	1	63	2304	0	6400
25	4	9059454297	3008	128	1	1	256	1	1	18	0	0	32768
26	2	9059481656	1728	196	1	1	512	1	1	16	0	0	100352
27	8	9059545526	3647	4	32	1	32	4	1	39	8704	0	16384
28	11	9059553973	32671	4	4	2	256	1	1	126	49152	0	8192
29	4	9059613267	2847	128	1	1	256	1	1	18	0	0	32768
30	10	9059687087	9952	25	4	1	8	8	1	63	2304	0	6400
31	4	9059745581	2784	128	1	1	256	1	1	18	0	0	32768
32	1	9059770700	2080	196	1	1	512	1	1	16	0	0	100352
33	2	9059794507	1792	196	1	1	512	1	1	16	0	0	100352
34	8	9059864200	3296	4	32	1	32	4	1	39	8704	0	16384
35	11	9059872551	32959	4	4	2	256	1	1	126	49152	0	8192
36	4	9059931429	2784	128	1	1	256	1	1	18	0	0	32768
37	2	9059959812	1792	196	1	1	512	1	1	16	0	0	100352
38	8	9060026465	3648	4	32	1	32	4	1	39	8704	0	16384
39	11	9060035488	32543	4	4	2	256	1	1	126	49152	0	8192
40	4	9060094334	2816	128	1	1	256	1	1	18	0	0	32768
41	1	9060118845	1856	196	1	1	512	1	1	16	0	0	100352
42	2	9060142460	1760	196	1	1	512	1	1	16	0	0	100352
43	10	9060219448	73789	7	8	1	8	8	1	63	2304	0	3584
44	4	9060294165	2720	256	1	1	64	1	1	18	0	0	16384
45	2	9060307829	1599	98	1	1	512	1	1	16	0	0	50176
46	8	9060369874	8479	8	64	1	32	4	1	39	8704	0	65536
47	11	9060379825	59870	8	2	1	256	1	1	126	49152	0	4096
48	4	9060452014	2912	256	1	1	64	1	1	18	0	0	16384
49	10	9060527435	14463	7	8	1	8	8	1	63	2304	0	3584
50	4	9060584617	3103	256	1	1	64	1	1	18	0	0	16384
51	1	9060611303	1632	98	1	1	512	1	1	16	0	0	50176
52	2	9060636774	1600	98	1	1	512	1	1	16	0	0	50176
53	8	9060704547	7712	8	64	1	32	4	1	39	8704	0	65536
54	11	9060713955	60221	8	2	1	256	1	1	126	49152	0	4096
55	4	9060774976	2944	256	1	1	64	1	1	18	0	0	16384
56	2	9060800991	1600	98	1	1	512	1	1	16	0	0	50176
57	8	9060860893	7967	8	64	1	32	4	1	39	8704	0	65536
58	11	9060869724	59582	8	2	1	256	1	1	126	49152	0	4096
59	4	9060930298	2943	256	1	1	64	1	1	18	0	0	16384
60	1	9060953465	1727	98	1	1	512	1	1	16	0	0	50176
61	2	9060975064	1600	98	1	1	512	1	1	16	0	0	50176
62	10	9061052692	147706	2	16	1	8	8	1	63	2304	0	2048
63	4	9061201230	2880	512	1	1	64	1	1	18	0	0	32768
64	2	9061205006	1408	49	1	1	512	1	1	16	0	0	25088
65	8	9061207374	33886	16	128	1	32	4	1	39	8704	0	262144
66	11	9061242284	115195	16	1	1	256	1	1	126	49152	0	4096
67	4	9061358439	3168	512	1	1	64	1	1	18	0	0	32768
68	10	9061362631	24735	2	16	1	8	8	1	63	2304	0	2048
69	4	9061399717	2656	512	1	1	64	1	1	18	0	0	32768
70	1	9061426436	1472	49	1	1	512	1	1	16	0	0	25088
71	2	9061448963	1472	49	1	1	512	1	1	16	0	0	25088
72	8	9061515328	33567	16	128	1	32	4	1	39	8704	0	262144
73	11	9061549887	115355	16	1	1	256	1	1	126	49152	0	4096
74	4	9061666106	3104	512	1	1	64	1	1	18	0	0	32768
75	2	9061670042	1567	49	1	1	512	1	1	16	0	0	25088
76	8	9062173700	34494	16	128	1	32	4	1	39	8704	0	262144
77	11	9062209122	115291	16	1	1	256	1	1	126	49152	0	4096
78	4	9062325213	3200	512	1	1	64	1	1	18	0	0	32768
79	1	9062329405	1824	49	1	1	512	1	1	16	0	0	25088
80	2	9062332221	1472	49	1	1	512	1	1	16	0	0	25088
81	5	9062354460	4064	32	1	1	32	16	1	32	16	0	16384
#82	#N/A	9062420633	1536										0
82	6	9062436344	7168	125	1	1	128	1	1	32	1536	0	16000
#84	#N/A	9062729004	1536										0
#85	#N/A	9062771242	1888										0

==> figures/limits_to_parallelism/circle_plot/resnet18_pytorch/time_taken_resnet18.csv <==
#100p	75p	50p	25p	#
1	15320	16064	18048	23192	1
2	34034	35326	41140	58514	2
3	2048	1568	1791	1920	3
4	69140	70220	71760	91480	4
5	4064	4448	3968	3904	5
6	7168	6848	6752	7295	6
7	7520	9279	12255	22528	7
8	148564	152815	175032	275119	8
9	42910	42238	59357	99644	9
10	322926	324786	353328	428520	10
11	703482	701467	763321	905424	11

==> figures/limits_to_parallelism/derivative_latency_div_threads.csv <==
d/dx (1/num threads)	40	20	60
1	1.23115E-09	1.26247E-08	7.5061E-10
2	2.37812E-09	2.24433E-08	1.46092E-09
3	3.44729E-09	2.98804E-08	2.13333E-09
4	4.44444E-09	3.53327E-08	2.77008E-09
5	5.3749E-09	3.91573E-08	3.37325E-09
6	6.2435E-09	4.16667E-08	3.94477E-09
7	7.05467E-09	4.3128E-08	4.48646E-09
8	7.8125E-09	4.3766E-08	0.000000005
9	8.52071E-09	4.37667E-08	5.48697E-09
10	9.18274E-09	4.32825E-08	5.94884E-09
11	9.80174E-09	4.24366E-08	6.38699E-09
12	1.03806E-08	4.13278E-08	6.80272E-09
13	1.09221E-08	4.00344E-08	7.1837E-09
14	1.14286E-08	3.86184E-08	7.54357E-09
15	1.19024E-08	3.71278E-08	7.86908E-09
16	1.23457E-08	3.55999E-08	8.17504E-09
17	1.27324E-08	3.4063E-08	8.44754E-09
18	1.30634E-08	3.25385E-08	8.70225E-09
19	1.33398E-08	3.10423E-08	8.9248E-09
20	1.35634E-08	2.95858E-08	9.13142E-09
21	1.37362E-08	2.8177E-08	9.30748E-09
22	1.38607E-08	2.68962E-08	9.46953E-09
23	1.39395E-08	2.57268E-08	9.60284E-09
24	1.39756E-08	2.46548E-08	9.72407E-09
25	1.3972E-08	2.36686E-08	9.81851E-09
26	1.39318E-08	2.27583E-08	9.90273E-09
27	1.3858E-08	2.19154E-08	9.9622E-09
28	1.37537E-08	2.11327E-08	1.00133E-08
29	1.36221E-08	2.0404E-08	1.00416E-08
30	1.3466E-08	1.97239E-08	1.00632E-08
31	1.32882E-08	1.90876E-08	1.00641E-08
32	1.30916E-08	1.84911E-08	1.00599E-08
33	1.28786E-08	1.79308E-08	1.00369E-08
34	1.26517E-08	1.74034E-08	1.00101E-08
35	1.24131E-08	1.69062E-08	9.96655E-09
36	1.21648E-08	1.64366E-08	9.92048E-09
37	1.19088E-08	1.59923E-08	9.85934E-09
38	1.16468E-08	1.55715E-08	9.79685E-09
39	1.13804E-08	1.51722E-08	9.72095E-09
40	1.11111E-08	1.47929E-08	9.64469E-09
41	1.08401E-08	1.44321E-08	9.55655E-09
42	1.0582E-08	1.40885E-08	9.46893E-09
43	1.03359E-08	1.37608E-08	9.37083E-09
44	1.0101E-08	1.34481E-08	9.27399E-09
45	9.87654E-09	1.31492E-08	9.16795E-09
46	9.66184E-09	1.28634E-08	9.06379E-09
47	9.45626E-09	1.25897E-08	8.95161E-09
48	9.25926E-09	1.23274E-08	8.84183E-09
49	9.07029E-09	1.20758E-08	8.72507E-09
50	8.88889E-09	1.18343E-08	8.61113E-09
51	8.7146E-09	1.16023E-08	8.49116E-09
52	8.54701E-09	1.13792E-08	8.37435E-09
53	8.38574E-09	1.11645E-08	8.25234E-09
54	8.23045E-09	1.09577E-08	8.13377E-09
55	8.08081E-09	1.07585E-08	8.01074E-09
56	7.93651E-09	1.05664E-08	7.89135E-09
57	7.79727E-09	1.0381E-08	7.76817E-09
58	7.66284E-09	1.0202E-08	7.64876E-09
59	7.53296E-09	1.00291E-08	7.52615E-09
60	7.40741E-09	9.86193E-09	7.40741E-09

==> figures/limits_to_parallelism/derivative_of_1_div_latency.csv <==
#	# 40 parallel, time per unit 40, non parallel 10, 50 threads	20 parallel	60 parallel
1	1.23115E-09	1.26247E-08	7.5061E-10
2	4.75624E-09	4.48865E-08	2.92184E-09
3	1.03419E-08	8.96411E-08	6.4E-09
4	1.77778E-08	1.41331E-07	1.10803E-08
5	2.68745E-08	1.95787E-07	1.68663E-08
6	3.7461E-08	0.00000025	2.36686E-08
7	4.93827E-08	3.01896E-07	3.14052E-08
8	6.25E-08	3.50128E-07	0.00000004
9	7.66864E-08	3.93901E-07	4.93827E-08
10	9.18274E-08	4.32825E-07	5.94884E-08
11	1.07819E-07	4.66803E-07	7.02569E-08
12	1.24567E-07	4.95933E-07	8.16327E-08
13	1.41987E-07	5.20448E-07	9.33881E-08
14	0.00000016	5.40657E-07	1.0561E-07
15	1.78536E-07	5.56917E-07	1.18036E-07
16	1.97531E-07	5.69598E-07	1.30801E-07
17	2.16452E-07	5.79071E-07	1.43608E-07
18	2.35141E-07	5.85693E-07	1.56641E-07
19	2.53456E-07	5.89804E-07	1.69571E-07
20	2.71267E-07	5.91716E-07	1.82628E-07
21	2.8846E-07	5.91716E-07	1.95457E-07
22	3.04935E-07	5.91716E-07	2.0833E-07
23	3.20609E-07	5.91716E-07	2.20865E-07
24	3.35415E-07	5.91716E-07	2.33378E-07
25	3.49301E-07	5.91716E-07	2.45463E-07
26	3.62226E-07	5.91716E-07	2.57471E-07
27	3.74165E-07	5.91716E-07	2.6898E-07
28	3.85104E-07	5.91716E-07	2.80371E-07
29	3.9504E-07	5.91716E-07	2.91206E-07
30	4.03979E-07	5.91716E-07	3.01896E-07
31	4.11935E-07	5.91716E-07	3.11988E-07
32	4.18932E-07	5.91716E-07	3.21915E-07
33	4.24995E-07	5.91716E-07	3.31217E-07
34	4.30158E-07	5.91716E-07	3.40345E-07
35	4.34457E-07	5.91716E-07	3.48829E-07
36	4.37933E-07	5.91716E-07	3.57137E-07
37	4.40625E-07	5.91716E-07	3.64795E-07
38	4.42579E-07	5.91716E-07	3.7228E-07
39	4.43837E-07	5.91716E-07	3.79117E-07
40	4.44444E-07	5.91716E-07	3.85788E-07
41	4.44444E-07	5.91716E-07	3.91819E-07
42	4.44444E-07	5.91716E-07	3.97695E-07
43	4.44444E-07	5.91716E-07	4.02946E-07
44	4.44444E-07	5.91716E-07	4.08055E-07
45	4.44444E-07	5.91716E-07	4.12558E-07
46	4.44444E-07	5.91716E-07	4.16935E-07
47	4.44444E-07	5.91716E-07	4.20726E-07
48	4.44444E-07	5.91716E-07	4.24408E-07
49	4.44444E-07	5.91716E-07	4.27528E-07
50	4.44444E-07	5.91716E-07	4.30556E-07

==> figures/limits_to_parallelism/mobilenet_model/derivative_per_gpu_percent.csv <==
#GPU %	1	2	4	8	16	32
2	0.000000007933017283	0.000000002803381607	0.0000000007776322494	0.0000000001997282772	0.00000000005	0.0000000000135
#4	0.00000001157198255	0.000000004868401651	0.000000001346095148	0.0000000003821859894	0.0000000001005099421	0.000000000026
#6	0.00000001320256562	0.000000005700802697	0.000000001807319323	0.0000000005190064307	0.0000000001408664652	0.000000000037
10	0.00000001243333247	0.000000005370792823	0.000000001811921104	0.0000000005278501777	0.0000000001448597091	0.000000000038
20	0.0000000100274974	0.000000006225443737	0.000000002393026796	0.0000000007963079849	0.0000000002333493087	0.000000000064
30	0.000000009185203556	0.000000005811225253	0.000000002757206946	0.000000001036842111	0.0000000003463703676	0.000000000098
40	0.000000007698931142	0.000000005031759459	0.000000002924053215	0.000000001110369631	0.0000000003741715318	0.0000000001104180738
50	0.00000000620727648	0.000000004694729884	0.000000002725285375	0.000000001107266436	0.000000000393635822	0.0000000001236689442
60	0.000000005517587199	0.00000000412531043	0.00000000238591201	0.0000000010505776	0.0000000003851775898	0.0000000001240957259
70	0.000000004723922848	0.000000003737734391	0.000000002212547636	0.000000001037896723	0.0000000003913276349	0.0000000001262593768
80	0.000000004128682785	0.000000003270517592	0.000000002038960124	0.000000001026852522	0.0000000003759765314	0.0000000001214044742
90	0.000000003674162215	0.000000002907126749	0.000000001881676423	0.0000000009416814334	0.0000000003559591392	0.0000000001221613786
100	0.000000003306745993	0.000000002773001283	0.000000001815406227	0.0000000009028869268	0.0000000003469071029	0.0000000001175589187

==> figures/limits_to_parallelism/mobilenet_model/latency_per_gpu_percentage.csv <==
#GPU %	1	2	4	8	16	32
2	7939	13355	25357	50034	97379	192223
#4	4648	7166	13628	25576	49873	97340
#6	3553	5407	9603	17920	34397	67096
10	2836	4315	7429	13764	26274	51081
20	2233	2834	4571	7924	14638	27882
30	1905	2395	3477	5670	9810	18447
40	1802	2229	2924	4745	8174	15047
50	1795	2064	2709	4250	7128	12717
60	1738	2010	2643	3983	6578	11589
70	1739	1955	2541	3710	6042	10637
80	1740	1955	2476	3489	5766	10147
90	1739	1955	2430	3435	5587	9537
100	1739	1899	2347	3328	5369	9223

==> figures/memory_throughput/memory_throughput_vgg-19.csv <==
#Concurrent process	1	2	3	4	5	6	7	8	9	10
1	619.55	855.17	934.11	300.69	420.29	451.56	558.7	631.95	415.3	507.89
2	620.01	854.09	899.6	285.38	422.98	439.64	557.7	593.25	412.02	487.44
3	618.71	854.2	885.9	245.71	414.58	426.15	548.13	563.8	412.1	477.6
4	617.9	852.9	879.28	236.11	411.2	424.11	550	568	411.1	470.67
5	617.69	852.18	876.24	236.5	402.11	420.55	549.1	566	411	448.4

==> figures/model_latencies/derivatives_model_latency.csv <==
#GPU%	alexnet	Densenet	Inception	ResNet-50	Resnext-50	VGG-19	ResNet-18
5	0.004371512	5.13407E-05	0.000327721	0.000564594	0.000327558	8.64334E-05	0.003965454
10	0.008429709	7.50817E-05	0.000467722	0.000932619	0.000548434	0.000169777	0.006316929
15	0.011853556	9.70104E-05	0.000500478	0.001069302	0.000662396	0.000238557	0.006852893
20	0.016418988	9.71837E-05	0.000385665	0.001349294	0.000504775	0.000331142	0.007397111
25	0.018785878	8.36651E-05	0.000284434	0.001241307	0.000408107	0.000370614	0.006242238
30	0.020156	7.78379E-05	0.000257243	0.00105562	0.000343271	0.000394346	0.005231963
35	0.017881857	6.61681E-05	0.000203629	0.000908934	0.00025712	0.000475098	0.0045633
40	0.023850966	5.6427E-05	0.000174631	0.000783109	0.00026791	0.000608126	0.003962067
45	0.022950468	5.10332E-05	0.000174165	0.000632918	0.00023739	0.00058423	0.003801721
50	0.026837527	4.46264E-05	0.000146612	0.00063067	0.00018131	0.000644573	0.003428665
55	0.025213832	4.15273E-05	0.000145662	0.000579867	0.000193548	0.000645104	0.003147536
60	0.019602141	3.82527E-05	0.000119684	0.000534773	0.000178008	0.000688723	0.002793305
65	0.021497116	3.53035E-05	0.000117186	0.000500709	0.000164016	0.000668689	0.002662253
70	0.025877898	3.21972E-05	0.000102036	0.000454823	0.000136626	0.000765154	0.002338726
75	0.024445673	3.13698E-05	9.4345E-05	0.000427799	0.000119271	0.000658138	0.002279365
80	0.023120472	2.87407E-05	9.69453E-05	0.000385874	0.000133051	0.000812752	0.002088726
85	0.021572118	2.66709E-05	9.30894E-05	0.000369849	0.000105686	0.000785742	0.002039062
90	0.017688176	2.50852E-05	9.05284E-05	0.000352684	0.00012041	0.0007684	0.001887565
95	0.019263482	2.41099E-05	7.53689E-05	0.000335852	0.000111002	0.000802233	0.001824125
100	0.02131228	2.21886E-05	7.87292E-05	0.000325351	0.000106488	0.000828662	0.001656287

==> figures/model_latencies/latency_of_different_models.csv <==
#GPU%	alexnet	Densenet	Inception	ResNet-50	Resnext-50	VGG-19	ResNet-18	mobilenet
#5	6.763931164	62.41431189	24.70375498	18.82118756	24.70990717	48.10323339	7.101801503	8.119535325
10	3.444242312	36.49496574	14.62197231	10.3549463	13.50322965	24.2694982	3.978753202	5.197434225
#15	2.371537741	26.21471959	11.54149007	7.895944929	10.03218293	16.71698092	3.119014548	3.897661949
20	1.745065835	22.6823639	11.38623222	6.087399072	9.952593541	12.28790111	2.599883713	3.925665105
#25	1.45919808	21.86542473	11.85875189	5.676627266	9.900180979	10.38889032	2.531394521	3.8949617
30	1.285988837	20.69396939	11.38327597	5.619342152	9.854193148	9.193913012	2.524102814	3.931522658
#35	1.264036659	20.77981856	11.84530319	5.606604505	10.54139255	7.754866364	2.502225759	3.890427165
40	1.023804452	21.0487665	11.96490031	5.650134201	9.65996414	6.411698312	2.511939192	3.842849489
#45	0.98400651	20.86734284	11.29570852	5.925432262	9.675252	6.167396044	2.41770681	3.944473434
50	0.863264236	21.16990929	11.67964895	5.631368274	10.50277808	5.570305879	2.415196532	3.853668245
#55	0.849178967	20.92433195	11.1723885	5.599565899	9.692233885	5.308891814	2.403439982	3.835715791
60	0.92208853	20.87339398	11.80067887	5.582637638	9.676203732	4.919284501	2.442672178	3.914703745
#65	0.845966612	20.87537455	11.45788835	5.54307377	9.685001827	4.796573482	2.403912507	3.939366275
70	0.742996016	21.0640626	11.83243634	5.60440578	10.22547964	4.320923069	2.471503988	3.655507756
#75	0.738530387	20.61642891	11.88802839	5.582766701	10.57308782	4.501020228	2.418591175	3.817346254
80	0.735286614	20.8548262	11.35511477	5.691575746	9.692711853	3.921715443	2.446325459	3.923020111
#85	0.738489192	21.00254065	11.24191729	5.639987409	10.55070324	3.869462425	2.402012581	3.878378086
90	0.792569257	21.04603657	11.07863784	5.612884187	9.606112367	3.802638736	2.426206414	3.99180959
#95	0.739215061	20.89490892	11.81794885	5.598403749	9.738051363	3.62232897	2.402209444	3.789617801
100	0.684991276	21.22924624	11.27020844	5.544010119	9.690557946	3.473851925	2.457152857	3.799182922

==> figures/model_latencies/latency_of_different_models_batch16.csv <==
#GPU%	alexnet	Densenet	Inception	ResNet-50	Resnext-50	VGG-19	ResNet-18	mobilenet bert
#5	23.41531645	0	158.6380046	209.9576001	308.422886	399.0112927	66.57218905	53.66922046 #
10	11.93798222	0	82.69866576	108.215298	157.7249879	200.5903784	33.84607251	27.79541944 33.6
#15	8.32496848	0	56.49220121	74.59920097	108.1628004	134.8222115	23.03789266	19.24704295 #
20	6.217317563	0	44.00819786	57.21984034	82.10998554	102.1182505	17.83957131	15.05967707 15.4
#25	5.102117583	0	35.62431835	46.50536578	66.33350073	83.08931297	14.47242087	12.32803043 #
30	4.365405943	0	31.76965756	40.45319486	58.33675983	69.20204818	12.41605766	10.69981095 10.9
#35	3.809290472	0	26.9087627	33.72383584	48.18088179	60.55757917	10.77145395	9.313427722 #
40	3.331046496	0	24.68212352	30.97454022	44.30306866	53.43965374	9.661745764	8.384451130 10.8 
#45	3.146313969	0	22.49612198	27.60009837	40.22171391	47.62193174	8.417981938	7.692502309	#
50	2.998423157	0	20.85903367	25.94084755	36.74115488	43.4347926	7.961879019	7.232252555 10.6
#55	2.647267291	0	20.06685182	24.77768615	34.43086545	40.64667048	7.536510276	6.864114637 #
60	2.51600815	0	19.17258711	23.30613983	32.60657339	37.50329718	7.086552717	6.695538647 10.6
#65	2.442415943	0	18.78458994	20.82519163	29.08447082	35.44330759	6.605387982	6.206831196 #
70	2.237963146	0	16.71537763	19.44506246	27.1914191	33.47910229	6.448562304	5.987896072 10.6
#75	2.136793872	0	16.48799897	18.85239746	26.32181496	32.50615104	6.050783973	5.788144162 #
80	2.037845133	0	16.22297005	18.4849286	25.61602208	30.82016538	5.90466137	5.615441883 10.6
#85	2.031923654	0	15.74586359	17.8839451	24.22416253	29.99307985	5.665804641	5.51640871	#
90	2.096906146	0	15.54664978	17.36013875	23.89354791	28.53974646	5.325193144	5.387881901	10.6
#95	1.924819872	0	15.36307093	16.87455379	23.02760986	27.81616651	5.214956328	5.24425555	#
100	1.765184132	0	14.71082692	16.45819144	22.40137448	27.22833212	5.093919188	5.226637628 10.6

==> figures/model_latencies/latency_resnet_alex_mobile.csv <==
#GPU percentage	ResNet-50	Alexnet	Mobilenet
10	14170	6969	2836	66927 
20	8506	3780	2233	34578
30	7680	2737	1905	24213
40	6746	2295	1802	19278
50	6577	2130	1795	17258
60	6477	2021	1738	15716
70	6250	1911	1739	14875
80	6208	1857	1740	14050
90	6193	1857	1739	13834
100	6203	1856	1739	13729

==> figures/multi-gpu/throughput.csv <==
#Model, One Per GPU, 4 instances in a GPU
#Mobilenet,809,1460
#Alexnet,1224,1679
#ResNet-50,155,274
#VGG-19,88,162
#mobilenet,Alexnet,ResNet-50,VGG-19
"Model per GPU",809,1224,155,88
"Temporal",935,1467,124,80
"D-STACK",1560,1779,374,162

==> figures/netml_high_data_rate/alexnet_multi_gpu.csv <==
#REquest rate, Copy, NetML 
1920,1920,1920
2880,2850,2848
3840,3408,3820
4800,3418,4760
5760,3502,5750
6720,3524,6720
7680,3552,7632

==> figures/netml_high_data_rate/alexnet_single_gpu.csv <==
#Alexnet single GPU
1920,1920,1920
2880,2176,2724
3840,2688,3840
4800,2944,4224
5760,3328,4224

==> figures/netml_high_data_rate/mobilenet_multi_gpu.csv <==
#mobilenet multi GPU
#REquest rate, Copy, NetML 
1920,1920,1920
2880,2850,2848
3840,3260,3820
4800,3250,4760
5760,3258,5750
6720,3301,6720
7680,3328,7488

==> figures/netml_high_data_rate/mobilenet_single_gpu.csv <==
#Mobilenet single GPU
1920,1920,1920
2880,2276,2880
3840,2407,3680
4800,2538,3740
5760,2789,3755

==> figures/optimization_plots/ResNet50/efficiency/x.csv <==
1
2
4
8
16
32

==> figures/optimization_plots/ResNet50/efficiency/y.csv <==
10	20	30	40	50	60	70	80	90	100

==> figures/optimization_plots/ResNet50/efficiency/z.csv <==
501.0585745	699.5062309	568.5763889	552.1790691	462.2168162	398.8472029	365.7142857	324.1784794	290.6507347	259.5518298
401.3556903	672.7929111	640.0208986	719.5970257	653.644836	577.7310924	561.4035088	525.210084	480.8871878	436.0636417
384.4722808	667.2034971	746.8259895	883.4586466	849.8349835	761.8640749	805.9736873	806.1444712	753.3938946	698.5975126
255.8044517	463.9263176	532.5522567	796.1079169	787.9555368	813.0081301	908.2443586	925.5688392	894.974717	837.0947887
158.965137	284.4204932	386.5045495	513.5520685	557.0753544	544.8106783	778.1840137	773.7426682	759.4844269	748.6925406
101.3213999	162.5074906	237.1213468	289.3474454	349.917988	366.9012718	437.7644827	437.0689066	457.9877979	443.9306358

==> figures/optimization_plots/ResNet50/new_data/efficacy.csv <==
503.1810703	331.2683591	202.3301052	111.1089954	85.56691331	72.59166843	55.18248169	47.77852	43.8839679	39.61948325
601.8251655	601.4975515	373.4870491	210.0543924	160.0440187	136.6289286	107.639835	91.6363998	84.66869054	76.17534628
756.0985681	687.9737633	475.0241093	281.2315054	227.465084	191.6727492	148.8653606	130.6186504	121.2932567	109.3527627
883.426412	980.8633437	636.4548234	377.8672742	284.9914902	244.3412007	202.402345	165.3780429	155.7328229	140.9923851
908.8024353	963.3216544	678.9853783	427.1891464	369.9756368	295.9196773	228.0954939	209.8602302	184.512608	171.8265978
913.258871	1007.526433	792.6365278	468.9189992	394.968401	325.9065395	265.9972153	229.4141459	221.6619174	196.3082774
949.0183742	1026.769589	903.2448031	560.4633064	444.5790953	401.9555273	287.5561339	264.0228448	238.3957807	229.9264535
910.8830686	1248.673319	1021.519486	632.3057096	466.6554783	416.9176243	363.6280356	284.6349718	272.4662817	244.2761934
801.6227074	1202.066861	1039.189065	649.196426	510.5285017	466.7520229	366.6779487	301.6240119	289.6585068	278.5805732
734.7682335	1060.923876	1043.509622	649.2772405	622.6227294	475.5340896	376.4004323	363.3473247	295.6118291	287.6879149
706.6854336	1070.510733	978.7457781	740.7975122	615.3238439	473.8444498	409.5867319	357.0629615	370.3141188	292.4943328
634.1226311	996.8974436	956.7750206	717.3263338	600.9331482	490.9395688	413.9720101	367.0447216	365.4192382	308.9069101
586.6684142	985.4519389	969.7921351	715.0505199	627.9898626	567.5819987	413.5178874	399.7175937	359.0804181	358.7628861
552.6394824	914.0708566	931.3283863	700.4202207	642.4235614	604.5096775	414.1254644	391.9607211	352.8119097	355.4503299
528.8284416	852.5720561	904.9645143	716.717124	633.2536222	600.2408445	419.3973825	383.3233208	385.1318286	350.7229018
491.5345785	827.0511468	849.4022046	692.0168232	645.3828731	585.3214515	515.0711157	374.9144956	378.0073609	342.315882
449.4993875	815.4797946	844.521261	645.7273333	632.2414948	588.5378536	505.5272953	377.4121293	371.6411715	364.3712797
432.1058104	797.0270842	837.9586926	637.0028318	617.8791929	589.890075	499.1279759	378.3542244	364.9867421	356.6617969
411.0953213	792.1840731	823.3273389	604.1178416	581.2118166	551.549109	493.2196497	441.5207733	354.1114321	349.3453094
390.8473669	761.4949588	788.1370518	579.8091137	577.77818	524.9542783	480.2585363	459.8830078	349.4648171	344.3620953

==> figures/optimization_plots/ResNet50/new_data/x.csv <==
5
10
15
20
25
30
35
40
45
50
55
60
65
70
75
80
85
90
95
100

==> figures/optimization_plots/ResNet50/new_data/y.csv <==
1	2	4	8	12	16	20	24	28	32

==> figures/optimization_plots/alexnet/batch_size.csv <==
1
2
4
8
16

==> figures/optimization_plots/alexnet/efficiency/x.csv <==
1
2
4
8
16
32

==> figures/optimization_plots/alexnet/efficiency/y.csv <==
10	20	30	40	50	60	70	80	90	100

==> figures/optimization_plots/alexnet/efficiency/z.csv <==
2066.293586	3492.063492	4445.256363	4738.562092	4403.755869	4073.890813	3902.220229	3614.701131	3213.067672	2893.318966
713.7334206	1297.666477	1770.392093	2103.427047	2309.913378	2464.084379	2479.338843	2568.218299	2480.654597	2400.553442
1207.795773	2190.694763	3019.396121	3623.879458	3908.910015	4077.926366	4131.180392	4256.559767	4257.81925	4126.370084
1666.968654	2905.982906	4219.943453	5056	5456.578457	5618.988305	5678.15202	5930.318755	5727.376861	5641.991925
2054.208274	3497.151941	5153.235714	6043.956044	6346.651337	6576.980568	6599.905574	6640.552136	6355.37422	6377.645367
2167.965187	3503.093765	5400.249468	5956.759666	6058.631922	6023.332961	5990.224287	5800.076992	5491.749175	5348.066298

==> figures/optimization_plots/alexnet/gpu_percentage.csv <==
10	20	30	40	50	60	70	80	90	100

==> figures/optimization_plots/alexnet/latency.csv <==
6969	3780	2737	2295	2130	2021	1911	1857	1857	1856
16813	8785	6138	4873	4156	3666	3388	3115	3001	2891
18215	9586	6668	5243	4523	4038	3707	3430	3215	3102
22076	11700	7899	6250	5366	4817	4428	4047	3880	3715
28040	15098	10039	8008	6958	6244	5749	5361	5147	4867

==> figures/optimization_plots/batch_size.csv <==
1
2
4
8
16
32

==> figures/optimization_plots/batch_size_string.csv <==
"1"
"2"
"4"
"8"
"16"
"32"

==> figures/optimization_plots/gpu_percentage.csv <==
10	20	30	40	50	60	70	80	90	100

==> figures/optimization_plots/latency.csv <==
14170	8506	7680	6746	6577	6477	6250	6208	6193	6203
22424	12188	10208	8338	7833	7616	7125	6902	6793	6788
32252	17386	13390	10640	9696	9363	8437	7877	7669	7558
56293	29315	22533	15827	14214	12792	11199	10372	9932	9748
100651	53442	37257	28040	24126	22026	17036	16026	15215	14532
189496	98457	67476	52532	42067	37794	31328	29286	27172	25950

==> figures/optimization_plots/mobilenet/batch_size.csv <==
1
2
4
8
16
32

==> figures/optimization_plots/mobilenet/gpu_percentage.csv <==
10	20	30	40	50	60	70	80	90	100

==> figures/optimization_plots/mobilenet/latency.csv <==
2836	2233	1905	1802	1795	1738	1739	1740	1739	1739
4315	2834	2395	2229	2064	2010	1955	1955	1955	1899
7429	4571	3477	2924	2709	2643	2541	2476	2430	2347
13764	7924	5670	4745	4250	3983	3710	3489	3435	3328
26274	14638	9810	8174	7128	6578	6042	5766	5587	5369
51081	27882	18447	15047	12717	11589	10637	10147	9537	9223

==> figures/overlap/all_summerized.csv <==
#Original TIme,Overlap,No Overlap,NO change,SLO-violation-overlap,SLO-violation-no-overlap,SLO-violation-No-change
0.050004,80,20,20,0,0,0
0.1,180,140,140,0,0,0
0.150001,140,180,180,0,0,0
0.199997,180,140,140,0,0,0
0.249983,140,180,180,0,0,0
0.300009,140,140,140,0,0,0
0.349984,180,180,180,0,0,0
0.400008,140,140,140,0,0,0
0.449996,180,180,180,0,0,0
0.50002,140,140,140,0,0,0
0.550012,180,180,180,0,0,0
0.599985,140,140,140,0,0,0
0.650016,180,180,180,0,0,0
0.699992,140,140,140,0,0,0
0.749974,180,180,180,0,0,0
0.799988,140,140,140,0,0,0
0.850016,180,180,180,0,0,0
0.899991,140,140,140,0,0,0
0.950015,180,180,180,0,0,0
0.999981,140,140,140,0,0,0
1.050005,180,180,180,0,0,0
1.099977,140,140,180,0,0,0
1.150002,180,180,140,0,0,0
1.2,140,180,180,0,0,0
1.249977,140,140,140,0,0,0
1.300002,180,180,180,0,0,0
1.350029,140,140,140,0,0,0
1.399983,180,180,180,0,0,0
1.450013,140,140,140,0,0,0
1.499995,180,180,180,0,0,0
1.549975,140,140,140,0,0,0
1.60002,180,180,180,0,0,0
1.649982,140,140,140,0,0,0
1.700007,180,180,180,0,0,0
1.749989,140,140,140,0,0,0
1.800012,180,180,180,0,0,0
1.849982,140,140,140,0,0,0
1.900007,180,180,180,0,0,0
1.949978,140,140,140,0,0,0
2.00001,180,180,180,0,0,0
2.049979,140,140,180,0,0,0
2.100008,180,180,140,0,0,0
2.150002,140,180,180,0,0,0
2.200029,140,140,140,0,0,0
2.250006,180,180,180,0,0,0
2.300023,140,140,140,0,0,0
2.350011,180,180,180,0,0,0
2.39998,140,140,140,0,0,0
2.450007,180,180,180,0,0,0
2.500029,140,140,140,0,0,0
2.550011,180,180,180,0,0,0
2.599985,140,140,140,0,0,0
2.650009,180,180,180,0,0,0
2.700027,140,140,140,0,0,0
2.749986,180,180,180,0,0,0
2.799998,140,140,140,0,0,0
2.850002,180,180,180,0,0,0
2.900016,140,140,140,0,0,0
2.949993,180,180,180,0,0,0
3.000022,140,140,180,0,0,0
3.050769,180,180,140,0,0,0
3.099984,180,180,180,0,0,0
3.150021,140,140,140,0,0,0
3.199985,180,180,180,0,0,0
3.249994,140,140,140,0,0,0
3.300027,180,180,180,0,0,0
3.349991,140,140,140,0,0,0
3.40001,180,180,180,0,0,0
3.450021,140,140,140,0,0,0
3.499987,180,180,180,0,0,0
3.550022,140,140,140,0,0,0
3.599996,180,180,180,0,0,0
3.65,140,140,140,0,0,0
3.700012,180,180,180,0,0,0
3.749979,140,140,140,0,0,0
3.799997,180,180,180,0,0,0
3.850028,140,140,180,0,0,0
3.899997,180,180,140,0,0,0
3.950021,140,140,180,0,0,0
3.999977,180,180,140,0,0,0
4.050021,140,180,180,0,0,0
4.099979,140,140,140,0,0,0
4.150004,180,180,180,0,0,0
4.19998,140,140,140,0,0,0
4.25001,180,180,180,0,0,0
4.300028,140,140,140,0,0,0
4.350006,180,180,180,0,0,0
4.400029,140,140,140,0,0,0
4.449998,180,180,180,0,0,0
4.500027,140,140,140,0,0,0
4.549995,180,180,180,0,0,0
4.59998,140,140,140,0,0,0
4.649991,180,180,180,0,0,0
4.699988,140,140,140,0,0,0
4.749997,180,180,180,0,0,0
4.799986,140,140,180,0,0,0
4.850022,180,180,140,0,0,0
4.900568,140,180,180,0,0,0
4.950029,180,140,140,0,0,0
4.999993,180,180,180,0,0,0
5.050002,140,140,140,100,100,100
5.100027,180,180,180,60,60,60
5.149993,140,140,140,100,100,100
5.200007,180,180,180,60,60,60
5.250026,140,140,140,100,100,100
5.299987,180,180,180,60,60,60
5.350027,140,140,140,100,100,100
5.399987,180,180,180,0,60,60
5.45001,140,140,140,0,100,100
5.499979,180,180,180,0,60,60
5.549993,140,140,140,0,100,100
5.599978,180,0,180,0,240,60
5.649986,140,0,140,0,240,100
5.70002,180,0,180,0,240,60
5.750001,140,0,180,0,240,60
5.799988,180,0,140,0,240,100
5.850019,140,0,180,0,240,60
5.899984,140,0,140,0,240,100
5.949978,180,0,180,0,240,60
5.999989,140,0,140,0,240,100
6.050007,180,0,180,0,240,60
6.100031,140,0,140,0,240,100
6.150005,180,0,180,0,240,60
6.200026,140,0,140,0,240,100
6.250001,180,0,180,0,240,60
6.300014,140,0,140,0,240,100
6.349989,180,0,180,0,240,60
6.400016,140,0,140,0,240,100
6.44999,180,0,180,0,240,60
6.499982,140,0,140,0,240,100
6.550021,180,0,180,0,240,60
6.600008,140,0,140,0,240,100
6.65003,180,0,180,0,240,60
6.699999,140,0,180,0,240,60
6.750028,180,0,140,0,240,100
6.800028,140,0,180,0,240,60
6.84999,180,0,140,0,240,100
6.900011,180,0,180,0,240,60
6.949986,140,0,140,0,240,100
7.000001,180,0,180,0,240,60
7.049988,140,0,140,0,240,100
7.100013,180,0,180,0,240,60
7.149988,140,0,140,0,240,100
7.200028,180,0,180,0,240,60
7.250012,140,0,140,0,240,100
7.300027,180,0,180,0,240,60
7.350012,140,0,140,0,240,100
7.399981,180,0,180,0,240,60
7.450001,140,0,140,0,240,100
7.499987,180,0,180,0,240,60
7.55001,140,0,140,0,240,100
7.599986,180,0,180,0,240,60
7.65001,140,0,180,0,240,60
7.699981,180,0,140,0,240,100
7.749982,140,0,180,0,240,60
7.80001,180,0,140,0,240,100
7.850031,180,0,180,0,240,60
7.900001,140,0,140,0,240,100
7.949987,180,0,180,0,240,60
8.000016,140,0,140,0,240,100
8.049985,180,0,180,0,240,60
8.100027,140,0,140,0,240,100
8.149992,180,0,180,0,240,60
8.20003,140,0,140,0,240,100
8.249998,180,0,180,0,240,60
8.299981,140,0,140,0,240,100
8.349999,180,0,180,0,240,60
8.40002,140,0,140,0,240,100
8.449986,180,0,180,0,240,60
8.50002,140,0,180,0,240,60
8.549987,180,0,140,0,240,100
8.600008,140,0,180,0,240,60
8.65054,180,0,140,0,240,100
8.699991,180,0,180,0,240,60
8.750027,140,0,140,0,240,100
8.799994,180,0,180,0,240,60
8.850034,140,0,140,0,240,100
8.899995,180,0,180,0,240,60
8.950015,140,0,140,0,240,100
8.951,140,0,180,0,240,60
8.95835,140,0,140,0,240,100
8.985369,120,80,180,0,160,60
9.03534,360,360,140,0,0,100
9.085346,360,360,180,0,0,60
9.135352,320,440,140,0,0,100
9.185362,440,320,180,0,0,60
9.235335,340,340,140,0,0,100
9.28534,340,440,180,0,0,60
9.335366,440,320,180,0,0,60
9.385344,320,320,140,0,0,100
9.43535,320,440,180,0,0,60
9.485326,340,320,140,0,0,100
9.535322,420,320,180,0,0,60
9.585348,340,440,140,0,0,100
9.635344,320,320,180,0,0,60
9.685372,440,320,140,0,0,100
9.735348,320,440,180,0,0,60
9.785375,340,320,140,0,0,100
9.835336,420,320,180,0,0,60
9.885368,340,340,140,0,0,100
9.935371,320,420,180,0,0,60
9.985352,440,320,140,0,0,100
10.035358,320,340,180,0,0,60
10.085335,340,420,140,0,0,100
10.135359,440,340,180,0,0,60
10.185334,320,320,140,0,0,100
10.235346,320,420,180,0,0,60
10.285361,440,340,180,0,0,60
10.335333,340,320,140,0,0,100
10.385362,320,420,180,0,0,60
10.43537,440,340,140,0,0,100
10.48534,320,320,180,0,0,60
10.535368,340,420,140,0,0,100
10.585343,320,340,180,0,0,60
10.635347,440,320,140,0,0,100
10.685348,340,440,180,0,0,60
10.735322,320,320,140,0,0,100
10.785355,440,320,180,0,0,60
10.83535,320,440,140,0,0,100
10.885324,320,320,180,0,0,60
10.935355,440,320,140,0,0,100
10.985368,340,440,180,0,0,60
11.035326,320,320,140,0,0,100
11.085325,440,320,180,0,0,60
11.135354,320,440,140,0,0,100
11.186058,340,320,180,0,0,60
11.235338,440,340,180,0,0,60
11.285368,320,320,140,0,0,100
11.335343,320,440,180,0,0,60
11.385337,440,320,140,0,0,100
11.43532,340,340,180,0,0,60
11.485333,320,420,140,0,0,100
11.535337,320,320,180,0,0,60
11.585355,440,340,140,0,0,100
11.63533,340,420,180,0,0,60
11.685354,320,340,140,0,0,100
11.735348,440,320,180,0,0,60
11.785351,320,440,140,0,0,100
11.835699,340,320,180,0,0,60
11.88536,420,320,140,0,0,100
11.935335,340,440,180,0,0,60
11.985344,320,320,140,0,0,100
12.035373,440,320,180,0,0,60
12.085355,340,440,140,0,0,100
12.135331,320,320,180,0,0,60
12.185334,440,320,180,0,0,60
12.235347,320,440,140,0,0,100
12.285373,340,320,180,0,0,60
12.335345,420,320,140,0,0,100
12.385358,340,440,180,0,0,60
12.43533,320,320,140,0,0,100
12.485368,440,320,180,0,0,60
12.535367,340,440,140,0,0,100
12.585335,320,320,180,0,0,60
12.635339,440,340,140,0,0,100
12.685368,320,320,180,0,0,60
12.736065,340,420,140,0,0,100
12.785342,320,340,180,0,0,60
12.835359,440,320,140,0,0,100
12.88533,320,420,180,0,0,60
12.935325,340,340,140,0,0,100
12.985347,440,320,180,0,0,60
13.035356,320,420,180,0,0,60
13.085323,320,340,140,0,0,100
13.135331,440,320,180,0,0,60
13.185356,340,440,140,0,0,100
13.235328,320,320,180,0,0,60
13.285346,440,320,140,0,0,100
13.335348,320,440,180,0,0,60
13.385923,320,320,140,0,0,100
13.435328,440,320,180,0,0,60
13.485364,340,440,140,0,0,100
13.535365,320,320,180,0,0,60
13.585338,440,320,140,0,0,100
13.635368,320,440,180,0,0,60
13.685354,320,320,140,0,0,100
13.735357,440,340,180,0,0,60
13.785366,340,420,140,0,0,100
13.83533,320,340,180,0,0,60
13.88537,440,320,140,0,0,100
13.935323,320,440,180,0,0,60
13.985353,320,320,180,0,0,60
14.03537,440,320,140,0,0,100
14.085823,340,440,180,0,0,60
14.135353,320,320,140,0,0,100
14.185358,320,340,180,0,0,60
14.235327,440,420,140,0,0,100
14.285363,320,340,180,0,0,60
14.335324,320,320,140,0,0,100
14.385345,440,420,180,0,0,60
14.435368,320,340,140,0,0,100
14.485321,340,320,180,0,0,60
14.535342,420,320,140,0,0,100
14.58534,340,440,180,0,0,60
14.635371,320,320,140,0,0,100
14.685373,440,340,180,0,0,60
14.735342,320,420,140,0,0,100
14.785327,320,340,180,0,0,60
14.835348,440,320,140,0,0,100
14.885351,320,420,180,0,0,60
14.935326,320,340,180,0,0,60
14.985333,440,320,140,0,0,100
15.035363,320,440,180,0,0,60
15.085362,340,320,140,0,0,100
15.135331,420,320,180,0,0,60
15.18536,340,440,140,0,0,100
15.23533,320,320,180,0,0,60
15.285333,440,,140,0,0,100
15.335336,320,,,0,0,240
15.385362,340,,,0,0,240
15.435339,420,,,0,0,240
15.485346,320,,,0,0,240
15.535332,340,,,0,0,240
15.585364,440,,,0,0,240

==> figures/overlap/all_summerized_2.csv <==
#Original TIme,Overlap,No Overlap,NO change,SLO-violation-overlap,SLO-violation-no-overlap,SLO-violation-No-change
0.050004,80,20,20,0,0,0
0.1,180,140,140,0,0,0
0.150001,140,180,180,0,0,0
0.199997,180,140,140,0,0,0
0.249983,140,180,180,0,0,0
0.300009,140,140,140,0,0,0
0.349984,180,180,180,0,0,0
0.400008,140,140,140,0,0,0
0.449996,180,180,180,0,0,0
0.50002,140,140,140,0,0,0
0.550012,180,180,180,0,0,0
0.599985,140,140,140,0,0,0
0.650016,180,180,180,0,0,0
0.699992,140,140,140,0,0,0
0.749974,180,180,180,0,0,0
0.799988,140,140,140,0,0,0
0.850016,180,180,180,0,0,0
0.899991,140,140,140,0,0,0
0.950015,180,180,180,0,0,0
0.999981,140,140,140,0,0,0
1.050005,180,180,180,0,0,0
1.099977,140,140,180,0,0,0
1.150002,180,180,140,0,0,0
1.2,140,180,180,0,0,0
1.249977,140,140,140,0,0,0
1.300002,180,180,180,0,0,0
1.350029,140,140,140,0,0,0
1.399983,180,180,180,0,0,0
1.450013,140,140,140,0,0,0
1.499995,180,180,180,0,0,0
1.549975,140,140,140,0,0,0
1.60002,180,180,180,0,0,0
1.649982,140,140,140,0,0,0
1.700007,180,180,180,0,0,0
1.749989,140,140,140,0,0,0
1.800012,180,180,180,0,0,0
1.849982,140,140,140,0,0,0
1.900007,180,180,180,0,0,0
1.949978,140,140,140,0,0,0
2.00001,180,180,180,0,0,0
2.049979,140,140,180,0,0,0
2.100008,180,180,140,0,0,0
2.150002,140,180,180,0,0,0
2.200029,140,140,140,0,0,0
2.250006,180,180,180,0,0,0
2.300023,140,140,140,0,0,0
2.350011,180,180,180,0,0,0
2.39998,140,140,140,0,0,0
2.450007,180,180,180,0,0,0
2.500029,140,140,140,0,0,0
2.550011,180,180,180,0,0,0
2.599985,140,140,140,0,0,0
2.650009,180,180,180,0,0,0
2.700027,140,140,140,0,0,0
2.749986,180,180,180,0,0,0
2.799998,140,140,140,0,0,0
2.850002,180,180,180,0,0,0
2.900016,140,140,140,0,0,0
2.949993,180,180,180,0,0,0
3.000022,140,140,180,0,0,0
3.050769,180,180,140,0,0,0
3.099984,180,180,180,0,0,0
3.150021,140,140,140,0,0,0
3.199985,180,180,180,0,0,0
3.249994,140,140,140,0,0,0
3.300027,180,180,180,0,0,0
3.349991,140,140,140,0,0,0
3.40001,180,180,180,0,0,0
3.450021,140,140,140,0,0,0
3.499987,180,180,180,0,0,0
3.550022,140,140,140,0,0,0
3.599996,180,180,180,0,0,0
3.65,140,140,140,0,0,0
3.700012,180,180,180,0,0,0
3.749979,140,140,140,0,0,0
3.799997,180,180,180,0,0,0
3.850028,140,140,180,0,0,0
3.899997,180,180,140,0,0,0
3.950021,140,140,180,0,0,0
3.999977,180,180,140,0,0,0
4.050021,140,180,180,0,0,0
4.099979,140,140,140,0,0,0
4.150004,180,180,180,0,0,0
4.19998,140,140,140,0,0,0
4.25001,180,180,180,0,0,0
4.300028,140,140,140,0,0,0
4.350006,180,180,180,0,0,0
4.400029,140,140,140,0,0,0
4.449998,180,180,180,0,0,0
4.500027,140,140,140,0,0,0
4.549995,180,180,180,0,0,0
4.59998,140,140,140,0,0,0
4.649991,180,180,180,0,0,0
4.699988,140,140,140,0,0,0
4.749997,180,180,180,0,0,0
4.799986,140,140,180,0,0,0
4.850022,180,180,140,0,0,0
4.900568,140,180,180,0,0,0
4.950029,180,140,140,0,0,0
4.999993,180,180,180,0,0,0
5.050002,140,140,140,100,100,100
5.100027,180,180,180,60,60,60
5.149993,140,140,140,100,100,100
5.200007,180,180,180,60,60,60
5.250026,140,140,140,100,100,100
5.299987,180,180,180,60,60,60
5.350027,140,140,140,100,100,100
5.399987,180,180,180,60,60,60
5.45001,140,140,140,100,100,100
5.499979,180,180,180,60,60,60
5.549993,140,140,140,100,100,100
5.599978,180,0,180,60,240,60
5.649986,140,0,140,100,240,100
5.70002,180,0,180,60,240,60
5.750001,140,0,180,100,240,60
5.799988,180,0,140,60,240,100
5.850019,140,0,180,100,240,60
5.899984,140,0,140,100,240,100
5.949978,180,0,180,60,240,60
5.999989,140,0,140,100,240,100
6.050007,180,0,180,60,240,60
6.100031,140,0,140,100,240,100
6.150005,180,0,180,60,240,60
6.200026,140,0,140,100,240,100
6.250001,180,0,180,60,240,60
6.300014,140,0,140,100,240,100
6.349989,180,0,180,60,240,60
6.400016,140,0,140,100,240,100
6.44999,180,0,180,60,240,60
6.499982,140,0,140,100,240,100
6.550021,180,0,180,60,240,60
6.600008,140,0,140,100,240,100
6.65003,180,0,180,60,240,60
6.699999,140,0,180,100,240,60
6.750028,180,0,140,60,240,100
6.800028,140,0,180,100,240,60
6.84999,180,0,140,60,240,100
6.900011,180,0,180,60,240,60
6.949986,140,0,140,100,240,100
7.000001,180,0,180,60,240,60
7.049988,140,0,140,100,240,100
7.100013,180,0,180,60,240,60
7.149988,140,0,140,100,240,100
7.200028,180,0,180,60,240,60
7.250012,140,0,140,100,240,100
7.300027,180,0,180,60,240,60
7.350012,140,0,140,100,240,100
7.399981,180,0,180,60,240,60
7.450001,140,0,140,100,240,100
7.499987,180,0,180,60,240,60
7.55001,140,0,140,100,240,100
7.599986,180,0,180,60,240,60
7.65001,140,0,180,100,240,60
7.699981,180,0,140,60,240,100
7.749982,140,0,180,100,240,60
7.80001,180,0,140,60,240,100
7.850031,180,0,180,60,240,60
7.900001,140,0,140,100,240,100
7.949987,180,0,180,60,240,60
8.000016,140,0,140,100,240,100
8.049985,180,0,180,60,240,60
8.100027,140,0,140,100,240,100
8.149992,180,0,180,60,240,60
8.20003,140,0,140,100,240,100
8.249998,180,0,180,60,240,60
8.299981,140,0,140,100,240,100
8.349999,180,0,180,60,240,60
8.40002,140,0,140,100,240,100
8.449986,180,0,180,60,240,60
8.50002,140,0,180,100,240,60
8.549987,180,0,140,60,240,100
8.600008,140,0,180,100,240,60
8.65054,180,0,140,60,240,100
8.699991,180,0,180,60,240,60
8.750027,140,0,140,100,240,100
8.799994,180,0,180,60,240,60
8.850034,140,0,140,100,240,100
8.899995,180,0,180,60,240,60
8.950015,140,0,140,100,240,100
8.951,140,0,180,100,240,60
8.95835,140,0,140,100,240,100
8.985369,120,80,180,120,160,60
9.03534,360,360,140,0,0,100
9.085346,360,360,180,0,0,60
9.135352,320,440,140,0,0,100
9.185362,440,320,180,0,0,60
9.235335,340,340,140,0,0,100
9.28534,340,440,180,0,0,60
9.335366,440,320,180,0,0,60
9.385344,320,320,140,0,0,100
9.43535,320,440,180,0,0,60
9.485326,340,320,140,0,0,100
9.535322,420,320,180,0,0,60
9.585348,340,440,140,0,0,100
9.635344,320,320,180,0,0,60
9.685372,440,320,140,0,0,100
9.735348,320,440,180,0,0,60
9.785375,340,320,140,0,0,100
9.835336,420,320,180,0,0,60
9.885368,340,340,140,0,0,100
9.935371,320,420,180,0,0,60
9.985352,440,320,140,0,0,100
10.035358,320,340,180,0,0,60
10.085335,340,420,140,0,0,100
10.135359,440,340,180,0,0,60
10.185334,320,320,140,0,0,100
10.235346,320,420,180,0,0,60
10.285361,440,340,180,0,0,60
10.335333,340,320,140,0,0,100
10.385362,320,420,180,0,0,60
10.43537,440,340,140,0,0,100
10.48534,320,320,180,0,0,60
10.535368,340,420,140,0,0,100
10.585343,320,340,180,0,0,60
10.635347,440,320,140,0,0,100
10.685348,340,440,180,0,0,60
10.735322,320,320,140,0,0,100
10.785355,440,320,180,0,0,60
10.83535,320,440,140,0,0,100
10.885324,320,320,180,0,0,60
10.935355,440,320,140,0,0,100
10.985368,340,440,180,0,0,60
11.035326,320,320,140,0,0,100
11.085325,440,320,180,0,0,60
11.135354,320,440,140,0,0,100
11.186058,340,320,180,0,0,60
11.235338,440,340,180,0,0,60
11.285368,320,320,140,0,0,100
11.335343,320,440,180,0,0,60
11.385337,440,320,140,0,0,100
11.43532,340,340,180,0,0,60
11.485333,320,420,140,0,0,100
11.535337,320,320,180,0,0,60
11.585355,440,340,140,0,0,100
11.63533,340,420,180,0,0,60
11.685354,320,340,140,0,0,100
11.735348,440,320,180,0,0,60
11.785351,320,440,140,0,0,100
11.835699,340,320,180,0,0,60
11.88536,420,320,140,0,0,100
11.935335,340,440,180,0,0,60
11.985344,320,320,140,0,0,100
12.035373,440,320,180,0,0,60
12.085355,340,440,140,0,0,100
12.135331,320,320,180,0,0,60
12.185334,440,320,180,0,0,60
12.235347,320,440,140,0,0,100
12.285373,340,320,180,0,0,60
12.335345,420,320,140,0,0,100
12.385358,340,440,180,0,0,60
12.43533,320,320,140,0,0,100
12.485368,440,320,180,0,0,60
12.535367,340,440,140,0,0,100
12.585335,320,320,180,0,0,60
12.635339,440,340,140,0,0,100
12.685368,320,320,180,0,0,60
12.736065,340,420,140,0,0,100
12.785342,320,340,180,0,0,60
12.835359,440,320,140,0,0,100
12.88533,320,420,180,0,0,60
12.935325,340,340,140,0,0,100
12.985347,440,320,180,0,0,60
13.035356,320,420,180,0,0,60
13.085323,320,340,140,0,0,100
13.135331,440,320,180,0,0,60
13.185356,340,440,140,0,0,100
13.235328,320,320,180,0,0,60
13.285346,440,320,140,0,0,100
13.335348,320,440,180,0,0,60
13.385923,320,320,140,0,0,100
13.435328,440,320,180,0,0,60
13.485364,340,440,140,0,0,100
13.535365,320,320,180,0,0,60
13.585338,440,320,140,0,0,100
13.635368,320,440,180,0,0,60
13.685354,320,320,140,0,0,100
13.735357,440,340,180,0,0,60
13.785366,340,420,140,0,0,100
13.83533,320,340,180,0,0,60
13.88537,440,320,140,0,0,100
13.935323,320,440,180,0,0,60
13.985353,320,320,180,0,0,60
14.03537,440,320,140,0,0,100
14.085823,340,440,180,0,0,60
14.135353,320,320,140,0,0,100
14.185358,320,340,180,0,0,60
14.235327,440,420,140,0,0,100
14.285363,320,340,180,0,0,60
14.335324,320,320,140,0,0,100
14.385345,440,420,180,0,0,60
14.435368,320,340,140,0,0,100
14.485321,340,320,180,0,0,60
14.535342,420,320,140,0,0,100
14.58534,340,440,180,0,0,60
14.635371,320,320,140,0,0,100
14.685373,440,340,180,0,0,60
14.735342,320,420,140,0,0,100
14.785327,320,340,180,0,0,60
14.835348,440,320,140,0,0,100
14.885351,320,420,180,0,0,60
14.935326,320,340,180,0,0,60
14.985333,440,320,140,0,0,100
15.035363,320,440,180,0,0,60
15.085362,340,320,140,0,0,100
15.135331,420,320,180,0,0,60
15.18536,340,440,140,0,0,100
15.23533,320,320,180,0,0,60
15.285333,440,,140,0,0,100
15.335336,320,,,0,0,240
15.385362,340,,,0,0,240
15.435339,420,,,0,0,240
15.485346,320,,,0,0,240
15.535332,340,,,0,0,240
15.585364,440,,,0,0,240

==> figures/overlap/overlap_data_resnet50.csv <==
#Timeline	Throughput	No-overlap	SLO Violation		SLO violations
0	0	0	0	0	0
0.1	432	432	0	432	0
0.2	432	432	0	432	0
0.3	432	432	0	432	0
0.4	432	432	0	432	0
0.5	432	432	0	432	0
0.6	432	432	0	432	0
0.7	432	432	0	432	0
0.8	432	432	0	432	0
0.9	432	432	0	432	0
1	432	432	0	432	0
1.1	432	432	0	432	0
1.2	432	432	0	432	0
1.3	432	432	0	432	0
1.4	432	432	0	432	0
1.5	432	432	0	432	0
1.6	432	432	0	432	0
1.7	432	432	0	432	0
1.8	432	432	0	432	0
1.9	432	432	0	432	0
2	432	432	0	432	0
2.1	432	432	0	432	0
2.2	432	432	0	432	0
2.3	432	432	0	432	0
2.4	432	432	0	432	0
2.5	432	432	0	432	0
2.6	432	432	0	432	0
2.7	432	432	0	432	0
2.8	432	432	0	432	0
2.9	432	432	0	432	0
3	432	0	320	432	0
3.1	432	0	320	432	0
3.2	432	0	320	432	0
3.3	432	0	320	432	0
3.4	432	0	320	432	0
3.5	432	0	320	432	0
3.6	432	0	320	432	0
3.7	432	0	320	432	0
3.8	432	0	320	432	0
3.9	432	0	320	432	0
4	432	0	320	432	0
4.1	432	0	320	432	0
4.2	432	0	320	432	0
4.3	432	0	320	432	0
4.4	432	0	320	432	0
4.5	432	0	320	432	0
4.6	432	0	320	432	0
4.7	432	0	320	432	0
4.8	432	0	320	432	0
4.9	432	0	320	432	0
5	432	0	320	432	0
5.1	432	0	320	432	0
5.2	432	0	320	432	0
5.3	432	0	320	432	0
5.4	432	0	320	432	0
5.5	432	0	320	432	0
5.6	432	0	320	432	0
5.7	432	0	320	432	0
5.8	432	0	320	432	0
5.9	432	572	0	572	0
6	432	572	0	572	0
6.1	432	572	0	572	0
6.2	432	572	0	572	0
6.3	432	572	0	572	0
6.4	432	572	0	572	0
6.5	432	572	0	572	0
6.6	432	572	0	572	0
6.7	432	572	0	572	0
6.8	432	572	0	572	0
6.9	432	572	0	572	0
7	432	572	0	572	0
7.1	432	572	0	572	0
7.2	432	572	0	572	0
7.3	432	572	0	572	0
7.4	432	572	0	572	0
7.5	432	572	0	572	0
7.6	432	572	0	572	0
7.7	432	572	0	572	0
7.8	432	572	0	572	0
7.9	432	572	0	572	0
8	432	572	0	572	0

==> figures/power_statistics/power_data.csv <==
#"Model",execution_time,average_power,number_of_images X 5 (10%,25%,50%,75%,100%)
"Mobilenet",8.22,74.36,7.96,76.76,8.247,60,7.74,65.91,7.821,65,1000
"Alexnet",7.9,75,3.462,99,1.90,134,1.7,146,1.52,164,1000
"ResNet-18",10,77.4,4.81,101,3.766,113.4,3.67,117,3.669,119,1000

==> figures/resnet18_kernel_latencies/resnet18_pytorch/100p_runtime.csv <==
Name,Invocations,Avg. Duration(ns),Registers/Thread,Static Shared Memory,Avg. Dynamic Shared Memory
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE0_EEviT1_",8,1915,16,0,0
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_21threshold_kernel_implIfEEvRNS_14TensorIteratorET_S6_EUlffE_EEvS5_RKS6_EUliE0_EEviT1_",17,2002,16,0,0
"cudnn::gemm::computeOffsetsKernel(cudnn::gemm::ComputeOffsetsParams)",1,2048,16,0,0
"void cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>(float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>, cudnnTensorStruct, float const *, float, cudnnTensorStruct*, float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const *, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>)",20,3457,18,0,0
"void at::native::reduce_kernel<int=512, at::native::ReduceOp<float, at::native::MeanOps<float, float>, unsigned int, float, int=4>>(float)",1,4064,32,16,0
"void gemv2T_kernel_val<float, float, float, int=128, int=16, int=2, int=4, bool=0, cublasGemvParams<cublasGemvTensor<float const >, cublasGemvTensor<float>, float>>(float, float, float const )",1,7168,32,1536,0
"void at::native::_GLOBAL__N__63_tmpxft_0000739f_00000000_11_DilatedMaxPool2d_compute_75_cpp1_ii_db999de0::max_pool_forward_nchw<float, float>(int, float const *, int, int, int, int, int, int, int, int, int, int, int, int, int, int, at::native::_GLOBAL__N__63_tmpxft_0000739f_00000000_11_DilatedMaxPool2d_compute_75_cpp1_ii_db999de0::max_pool_forward_nchw<float, float>*, long*)",1,7520,28,0,0
"void cudnn::winograd::generateWinogradTilesKernel<int=0, float, float>(cudnn::winograd::GenerateWinogradTilesParams<float, float>)",13,11428,39,8704,0
"volta_scudnn_128x64_relu_medium_nn_v1",1,42910,128,16384,0
"void cudnn::detail::implicit_convolve_sgemm<float, float, int=1024, int=5, int=5, int=3, int=3, int=3, int=1, bool=1, bool=0, bool=1>(int, int, int, float const *, int, float*, cudnn::detail::implicit_convolve_sgemm<float, float, int=1024, int=5, int=5, int=3, int=3, int=3, int=1, bool=1, bool=0, bool=1>*, kernel_conv_params, int, float, float, int, float, float, int, int)",6,53821,63,2304,0
"volta_scudnn_winograd_128x128_ldg1_ldg4_relu_tile148t_nt_v1",13,54114,126,49152,0

==> figures/resnet18_kernel_latencies/resnet18_pytorch/100p_threads.csv <==
Name,Start Time(ns),Duration(ns),GridX,GridY,GridZ,BlockX,BlockY,BlockZ,Registers/Thread,Static Shared Memory,Dynamic Shared Memory,Size(bytes),Throughput(bytes/sec)
Memcpy HtoD [async],9058290348,78844,,,,,,,,,,602112,7636751052
cudnn::gemm::computeOffsetsKernel(cudnn::gemm::ComputeOffsetsParams),9058463876,2048,99,1,1,128,1,1,16,0,0,,
volta_scudnn_128x64_relu_medium_nn_v1,9058483268,42910,98,1,1,128,1,1,128,16384,0,,
"void cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>(float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>, cudnnTensorStruct, float const *, float, cudnnTensorStruct*, float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const *, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>)",9058551873,10783,64,1,1,512,1,1,18,0,0,,
_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_21threshold_kernel_implIfEEvRNS_14TensorIteratorET_S6_EUlffE_EEvS5_RKS6_EUliE0_EEviT1_,9058582687,5152,1568,1,1,512,1,1,16,0,0,,
"void at::native::_GLOBAL__N__63_tmpxft_0000739f_00000000_11_DilatedMaxPool2d_compute_75_cpp1_ii_db999de0::max_pool_forward_nchw<float, float>(int, float const *, int, int, int, int, int, int, int, int, int, int, int, int, int, int, at::native::_GLOBAL__N__63_tmpxft_0000739f_00000000_11_DilatedMaxPool2d_compute_75_cpp1_ii_db999de0::max_pool_forward_nchw<float, float>*, long*)",9058623069,7520,784,1,1,256,1,1,28,0,0,,
"void cudnn::winograd::generateWinogradTilesKernel<int=0, float, float>(cudnn::winograd::GenerateWinogradTilesParams<float, float>)",9058702170,4288,2,16,1,32,4,1,39,8704,0,,
volta_scudnn_winograd_128x128_ldg1_ldg4_relu_tile148t_nt_v1,9058712378,21727,2,7,4,256,1,1,126,49152,0,,
"void cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>(float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>, cudnnTensorStruct, float const *, float, cudnnTensorStruct*, float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const *, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>)",9058773399,3808,64,1,1,512,1,1,18,0,0,,
_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_21threshold_kernel_implIfEEvRNS_14TensorIteratorET_S6_EUlffE_EEvS5_RKS6_EUliE0_EEviT1_,9058802166,2336,392,1,1,512,1,1,16,0,0,,
"void cudnn::winograd::generateWinogradTilesKernel<int=0, float, float>(cudnn::winograd::GenerateWinogradTilesParams<float, float>)",9058864051,2560,2,16,1,32,4,1,39,8704,0,,
volta_scudnn_winograd_128x128_ldg1_ldg4_relu_tile148t_nt_v1,9058873075,19359,2,7,4,256,1,1,126,49152,0,,
"void cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>(float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>, cudnnTensorStruct, float const *, float, cudnnTensorStruct*, float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const *, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>)",9058934096,3648,64,1,1,512,1,1,18,0,0,,
_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE0_EEviT1_,9058958415,2496,392,1,1,512,1,1,16,0,0,,
_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_21threshold_kernel_implIfEEvRNS_14TensorIteratorET_S6_EUlffE_EEvS5_RKS6_EUliE0_EEviT1_,9058980558,2432,392,1,1,512,1,1,16,0,0,,
"void cudnn::winograd::generateWinogradTilesKernel<int=0, float, float>(cudnn::winograd::GenerateWinogradTilesParams<float, float>)",9059044747,2496,2,16,1,32,4,1,39,8704,0,,
volta_scudnn_winograd_128x128_ldg1_ldg4_relu_tile148t_nt_v1,9059053579,19359,2,7,4,256,1,1,126,49152,0,,
"void cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>(float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>, cudnnTensorStruct, float const *, float, cudnnTensorStruct*, float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const *, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>)",9059112360,3616,64,1,1,512,1,1,18,0,0,,
_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_21threshold_kernel_implIfEEvRNS_14TensorIteratorET_S6_EUlffE_EEvS5_RKS6_EUliE0_EEviT1_,9059139591,2336,392,1,1,512,1,1,16,0,0,,
"void cudnn::winograd::generateWinogradTilesKernel<int=0, float, float>(cudnn::winograd::GenerateWinogradTilesParams<float, float>)",9059200196,2528,2,16,1,32,4,1,39,8704,0,,
volta_scudnn_winograd_128x128_ldg1_ldg4_relu_tile148t_nt_v1,9059208548,19359,2,7,4,256,1,1,126,49152,0,,
"void cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>(float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>, cudnnTensorStruct, float const *, float, cudnnTensorStruct*, float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const *, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>)",9059267330,3423,64,1,1,512,1,1,18,0,0,,
_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE0_EEviT1_,9059290145,2239,392,1,1,512,1,1,16,0,0,,
_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_21threshold_kernel_implIfEEvRNS_14TensorIteratorET_S6_EUlffE_EEvS5_RKS6_EUliE0_EEviT1_,9059313152,2399,392,1,1,512,1,1,16,0,0,,
"void cudnn::detail::implicit_convolve_sgemm<float, float, int=1024, int=5, int=5, int=3, int=3, int=3, int=1, bool=1, bool=0, bool=1>(int, int, int, float const *, int, float*, cudnn::detail::implicit_convolve_sgemm<float, float, int=1024, int=5, int=5, int=3, int=3, int=3, int=1, bool=1, bool=0, bool=1>*, kernel_conv_params, int, float, float, int, float, float, int, int)",9059393308,52286,25,4,1,8,8,1,63,2304,0,,
"void cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>(float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>, cudnnTensorStruct, float const *, float, cudnnTensorStruct*, float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const *, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>)",9059454297,3008,128,1,1,256,1,1,18,0,0,,
_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_21threshold_kernel_implIfEEvRNS_14TensorIteratorET_S6_EUlffE_EEvS5_RKS6_EUliE0_EEviT1_,9059481656,1728,196,1,1,512,1,1,16,0,0,,
"void cudnn::winograd::generateWinogradTilesKernel<int=0, float, float>(cudnn::winograd::GenerateWinogradTilesParams<float, float>)",9059545526,3647,4,32,1,32,4,1,39,8704,0,,
volta_scudnn_winograd_128x128_ldg1_ldg4_relu_tile148t_nt_v1,9059553973,32671,4,4,2,256,1,1,126,49152,0,,
"void cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>(float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>, cudnnTensorStruct, float const *, float, cudnnTensorStruct*, float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const *, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>)",9059613267,2847,128,1,1,256,1,1,18,0,0,,
"void cudnn::detail::implicit_convolve_sgemm<float, float, int=1024, int=5, int=5, int=3, int=3, int=3, int=1, bool=1, bool=0, bool=1>(int, int, int, float const *, int, float*, cudnn::detail::implicit_convolve_sgemm<float, float, int=1024, int=5, int=5, int=3, int=3, int=3, int=1, bool=1, bool=0, bool=1>*, kernel_conv_params, int, float, float, int, float, float, int, int)",9059687087,9952,25,4,1,8,8,1,63,2304,0,,
"void cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>(float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>, cudnnTensorStruct, float const *, float, cudnnTensorStruct*, float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const *, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>)",9059745581,2784,128,1,1,256,1,1,18,0,0,,
_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE0_EEviT1_,9059770700,2080,196,1,1,512,1,1,16,0,0,,
_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_21threshold_kernel_implIfEEvRNS_14TensorIteratorET_S6_EUlffE_EEvS5_RKS6_EUliE0_EEviT1_,9059794507,1792,196,1,1,512,1,1,16,0,0,,
"void cudnn::winograd::generateWinogradTilesKernel<int=0, float, float>(cudnn::winograd::GenerateWinogradTilesParams<float, float>)",9059864200,3296,4,32,1,32,4,1,39,8704,0,,
volta_scudnn_winograd_128x128_ldg1_ldg4_relu_tile148t_nt_v1,9059872551,32959,4,4,2,256,1,1,126,49152,0,,
"void cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>(float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>, cudnnTensorStruct, float const *, float, cudnnTensorStruct*, float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const *, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>)",9059931429,2784,128,1,1,256,1,1,18,0,0,,
_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_21threshold_kernel_implIfEEvRNS_14TensorIteratorET_S6_EUlffE_EEvS5_RKS6_EUliE0_EEviT1_,9059959812,1792,196,1,1,512,1,1,16,0,0,,
"void cudnn::winograd::generateWinogradTilesKernel<int=0, float, float>(cudnn::winograd::GenerateWinogradTilesParams<float, float>)",9060026465,3648,4,32,1,32,4,1,39,8704,0,,
volta_scudnn_winograd_128x128_ldg1_ldg4_relu_tile148t_nt_v1,9060035488,32543,4,4,2,256,1,1,126,49152,0,,
"void cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>(float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>, cudnnTensorStruct, float const *, float, cudnnTensorStruct*, float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const *, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>)",9060094334,2816,128,1,1,256,1,1,18,0,0,,
_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE0_EEviT1_,9060118845,1856,196,1,1,512,1,1,16,0,0,,
_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_21threshold_kernel_implIfEEvRNS_14TensorIteratorET_S6_EUlffE_EEvS5_RKS6_EUliE0_EEviT1_,9060142460,1760,196,1,1,512,1,1,16,0,0,,
"void cudnn::detail::implicit_convolve_sgemm<float, float, int=1024, int=5, int=5, int=3, int=3, int=3, int=1, bool=1, bool=0, bool=1>(int, int, int, float const *, int, float*, cudnn::detail::implicit_convolve_sgemm<float, float, int=1024, int=5, int=5, int=3, int=3, int=3, int=1, bool=1, bool=0, bool=1>*, kernel_conv_params, int, float, float, int, float, float, int, int)",9060219448,73789,7,8,1,8,8,1,63,2304,0,,
"void cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>(float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>, cudnnTensorStruct, float const *, float, cudnnTensorStruct*, float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const *, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>)",9060294165,2720,256,1,1,64,1,1,18,0,0,,
_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_21threshold_kernel_implIfEEvRNS_14TensorIteratorET_S6_EUlffE_EEvS5_RKS6_EUliE0_EEviT1_,9060307829,1599,98,1,1,512,1,1,16,0,0,,
"void cudnn::winograd::generateWinogradTilesKernel<int=0, float, float>(cudnn::winograd::GenerateWinogradTilesParams<float, float>)",9060369874,8479,8,64,1,32,4,1,39,8704,0,,
volta_scudnn_winograd_128x128_ldg1_ldg4_relu_tile148t_nt_v1,9060379825,59870,8,2,1,256,1,1,126,49152,0,,
"void cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>(float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>, cudnnTensorStruct, float const *, float, cudnnTensorStruct*, float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const *, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>)",9060452014,2912,256,1,1,64,1,1,18,0,0,,
"void cudnn::detail::implicit_convolve_sgemm<float, float, int=1024, int=5, int=5, int=3, int=3, int=3, int=1, bool=1, bool=0, bool=1>(int, int, int, float const *, int, float*, cudnn::detail::implicit_convolve_sgemm<float, float, int=1024, int=5, int=5, int=3, int=3, int=3, int=1, bool=1, bool=0, bool=1>*, kernel_conv_params, int, float, float, int, float, float, int, int)",9060527435,14463,7,8,1,8,8,1,63,2304,0,,
"void cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>(float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>, cudnnTensorStruct, float const *, float, cudnnTensorStruct*, float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const *, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>)",9060584617,3103,256,1,1,64,1,1,18,0,0,,
_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE0_EEviT1_,9060611303,1632,98,1,1,512,1,1,16,0,0,,
_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_21threshold_kernel_implIfEEvRNS_14TensorIteratorET_S6_EUlffE_EEvS5_RKS6_EUliE0_EEviT1_,9060636774,1600,98,1,1,512,1,1,16,0,0,,
"void cudnn::winograd::generateWinogradTilesKernel<int=0, float, float>(cudnn::winograd::GenerateWinogradTilesParams<float, float>)",9060704547,7712,8,64,1,32,4,1,39,8704,0,,
volta_scudnn_winograd_128x128_ldg1_ldg4_relu_tile148t_nt_v1,9060713955,60221,8,2,1,256,1,1,126,49152,0,,
"void cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>(float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>, cudnnTensorStruct, float const *, float, cudnnTensorStruct*, float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const *, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>)",9060774976,2944,256,1,1,64,1,1,18,0,0,,
_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_21threshold_kernel_implIfEEvRNS_14TensorIteratorET_S6_EUlffE_EEvS5_RKS6_EUliE0_EEviT1_,9060800991,1600,98,1,1,512,1,1,16,0,0,,
"void cudnn::winograd::generateWinogradTilesKernel<int=0, float, float>(cudnn::winograd::GenerateWinogradTilesParams<float, float>)",9060860893,7967,8,64,1,32,4,1,39,8704,0,,
volta_scudnn_winograd_128x128_ldg1_ldg4_relu_tile148t_nt_v1,9060869724,59582,8,2,1,256,1,1,126,49152,0,,
"void cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>(float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>, cudnnTensorStruct, float const *, float, cudnnTensorStruct*, float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const *, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>)",9060930298,2943,256,1,1,64,1,1,18,0,0,,
_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE0_EEviT1_,9060953465,1727,98,1,1,512,1,1,16,0,0,,
_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_21threshold_kernel_implIfEEvRNS_14TensorIteratorET_S6_EUlffE_EEvS5_RKS6_EUliE0_EEviT1_,9060975064,1600,98,1,1,512,1,1,16,0,0,,
"void cudnn::detail::implicit_convolve_sgemm<float, float, int=1024, int=5, int=5, int=3, int=3, int=3, int=1, bool=1, bool=0, bool=1>(int, int, int, float const *, int, float*, cudnn::detail::implicit_convolve_sgemm<float, float, int=1024, int=5, int=5, int=3, int=3, int=3, int=1, bool=1, bool=0, bool=1>*, kernel_conv_params, int, float, float, int, float, float, int, int)",9061052692,147706,2,16,1,8,8,1,63,2304,0,,
"void cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>(float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>, cudnnTensorStruct, float const *, float, cudnnTensorStruct*, float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const *, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>)",9061201230,2880,512,1,1,64,1,1,18,0,0,,
_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_21threshold_kernel_implIfEEvRNS_14TensorIteratorET_S6_EUlffE_EEvS5_RKS6_EUliE0_EEviT1_,9061205006,1408,49,1,1,512,1,1,16,0,0,,
"void cudnn::winograd::generateWinogradTilesKernel<int=0, float, float>(cudnn::winograd::GenerateWinogradTilesParams<float, float>)",9061207374,33886,16,128,1,32,4,1,39,8704,0,,
volta_scudnn_winograd_128x128_ldg1_ldg4_relu_tile148t_nt_v1,9061242284,115195,16,1,1,256,1,1,126,49152,0,,
"void cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>(float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>, cudnnTensorStruct, float const *, float, cudnnTensorStruct*, float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const *, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>)",9061358439,3168,512,1,1,64,1,1,18,0,0,,
"void cudnn::detail::implicit_convolve_sgemm<float, float, int=1024, int=5, int=5, int=3, int=3, int=3, int=1, bool=1, bool=0, bool=1>(int, int, int, float const *, int, float*, cudnn::detail::implicit_convolve_sgemm<float, float, int=1024, int=5, int=5, int=3, int=3, int=3, int=1, bool=1, bool=0, bool=1>*, kernel_conv_params, int, float, float, int, float, float, int, int)",9061362631,24735,2,16,1,8,8,1,63,2304,0,,
"void cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>(float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>, cudnnTensorStruct, float const *, float, cudnnTensorStruct*, float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const *, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>)",9061399717,2656,512,1,1,64,1,1,18,0,0,,
_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE0_EEviT1_,9061426436,1472,49,1,1,512,1,1,16,0,0,,
_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_21threshold_kernel_implIfEEvRNS_14TensorIteratorET_S6_EUlffE_EEvS5_RKS6_EUliE0_EEviT1_,9061448963,1472,49,1,1,512,1,1,16,0,0,,
"void cudnn::winograd::generateWinogradTilesKernel<int=0, float, float>(cudnn::winograd::GenerateWinogradTilesParams<float, float>)",9061515328,33567,16,128,1,32,4,1,39,8704,0,,
volta_scudnn_winograd_128x128_ldg1_ldg4_relu_tile148t_nt_v1,9061549887,115355,16,1,1,256,1,1,126,49152,0,,
"void cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>(float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>, cudnnTensorStruct, float const *, float, cudnnTensorStruct*, float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const *, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>)",9061666106,3104,512,1,1,64,1,1,18,0,0,,
_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_21threshold_kernel_implIfEEvRNS_14TensorIteratorET_S6_EUlffE_EEvS5_RKS6_EUliE0_EEviT1_,9061670042,1567,49,1,1,512,1,1,16,0,0,,
"void cudnn::winograd::generateWinogradTilesKernel<int=0, float, float>(cudnn::winograd::GenerateWinogradTilesParams<float, float>)",9062173700,34494,16,128,1,32,4,1,39,8704,0,,
volta_scudnn_winograd_128x128_ldg1_ldg4_relu_tile148t_nt_v1,9062209122,115291,16,1,1,256,1,1,126,49152,0,,
"void cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>(float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>, cudnnTensorStruct, float const *, float, cudnnTensorStruct*, float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const *, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>)",9062325213,3200,512,1,1,64,1,1,18,0,0,,
_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE0_EEviT1_,9062329405,1824,49,1,1,512,1,1,16,0,0,,
_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_21threshold_kernel_implIfEEvRNS_14TensorIteratorET_S6_EUlffE_EEvS5_RKS6_EUliE0_EEviT1_,9062332221,1472,49,1,1,512,1,1,16,0,0,,
"void at::native::reduce_kernel<int=512, at::native::ReduceOp<float, at::native::MeanOps<float, float>, unsigned int, float, int=4>>(float)",9062354460,4064,32,1,1,32,16,1,32,16,0,,
Memcpy DtoD [async],9062420633,1536,,,,,,,,,,4000,5208333332
"void gemv2T_kernel_val<float, float, float, int=128, int=16, int=2, int=4, bool=0, cublasGemvParams<cublasGemvTensor<float const >, cublasGemvTensor<float>, float>>(float, float, float const )",9062436344,7168,125,1,1,128,1,1,32,1536,0,,
Memcpy DtoH [async],9062729004,1536,,,,,,,,,,4000,2604166666
Memcpy DtoH [async],9062771242,1888,,,,,,,,,,4000,2118644067

==> figures/resnet18_kernel_latencies/resnet18_pytorch/25p_runtime.csv <==
Name,Invocations,Registers/Thread,Static Shared Memory,Avg. Duration(ns),Avg. Dynamic Shared Memory
"cudnn::gemm::computeOffsetsKernel(cudnn::gemm::ComputeOffsetsParams)",1,16,0,1920,0
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE0_EEviT1_",8,16,0,2899,0
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_21threshold_kernel_implIfEEvRNS_14TensorIteratorET_S6_EUlffE_EEvS5_RKS6_EUliE0_EEviT1_",17,16,0,3442,0
"void at::native::reduce_kernel<int=512, at::native::ReduceOp<float, at::native::MeanOps<float, float>, unsigned int, float, int=4>>(float)",1,32,16,3904,0
"void cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>(float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>, cudnnTensorStruct, float const *, float, cudnnTensorStruct*, float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const *, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>)",20,18,0,4574,0
"void gemv2T_kernel_val<float, float, float, int=128, int=16, int=2, int=4, bool=0, cublasGemvParams<cublasGemvTensor<float const >, cublasGemvTensor<float>, float>>(float, float, float const )",1,32,1536,7295,0
"void cudnn::winograd::generateWinogradTilesKernel<int=0, float, float>(cudnn::winograd::GenerateWinogradTilesParams<float, float>)",13,39,8704,21163,0
"void at::native::_GLOBAL__N__63_tmpxft_0000739f_00000000_11_DilatedMaxPool2d_compute_75_cpp1_ii_db999de0::max_pool_forward_nchw<float, float>(int, float const *, int, int, int, int, int, int, int, int, int, int, int, int, int, int, at::native::_GLOBAL__N__63_tmpxft_0000739f_00000000_11_DilatedMaxPool2d_compute_75_cpp1_ii_db999de0::max_pool_forward_nchw<float, float>*, long*)",1,28,0,22528,0
"volta_scudnn_winograd_128x128_ldg1_ldg4_relu_tile148t_nt_v1",13,126,49152,69648,0
"void cudnn::detail::implicit_convolve_sgemm<float, float, int=1024, int=5, int=5, int=3, int=3, int=3, int=1, bool=1, bool=0, bool=1>(int, int, int, float const *, int, float*, cudnn::detail::implicit_convolve_sgemm<float, float, int=1024, int=5, int=5, int=3, int=3, int=3, int=1, bool=1, bool=0, bool=1>*, kernel_conv_params, int, float, float, int, float, float, int, int)",6,63,2304,71420,0
"volta_scudnn_128x64_relu_medium_nn_v1",1,128,16384,99644,0

==> figures/resnet18_kernel_latencies/resnet18_pytorch/50p_runtime.csv <==
Name,Invocations,Avg. Duration(ns),Registers/Thread,Static Shared Memory,Avg. Dynamic Shared Memory
"cudnn::gemm::computeOffsetsKernel(cudnn::gemm::ComputeOffsetsParams)",1,1791,16,0,0
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE0_EEviT1_",8,2256,16,0,0
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_21threshold_kernel_implIfEEvRNS_14TensorIteratorET_S6_EUlffE_EEvS5_RKS6_EUliE0_EEviT1_",17,2420,16,0,0
"void cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>(float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>, cudnnTensorStruct, float const *, float, cudnnTensorStruct*, float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const *, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>)",20,3588,18,0,0
"void at::native::reduce_kernel<int=512, at::native::ReduceOp<float, at::native::MeanOps<float, float>, unsigned int, float, int=4>>(float)",1,3968,32,16,0
"void gemv2T_kernel_val<float, float, float, int=128, int=16, int=2, int=4, bool=0, cublasGemvParams<cublasGemvTensor<float const >, cublasGemvTensor<float>, float>>(float, float, float const )",1,6752,32,1536,0
"void at::native::_GLOBAL__N__63_tmpxft_0000739f_00000000_11_DilatedMaxPool2d_compute_75_cpp1_ii_db999de0::max_pool_forward_nchw<float, float>(int, float const *, int, int, int, int, int, int, int, int, int, int, int, int, int, int, at::native::_GLOBAL__N__63_tmpxft_0000739f_00000000_11_DilatedMaxPool2d_compute_75_cpp1_ii_db999de0::max_pool_forward_nchw<float, float>*, long*)",1,12255,28,0,0
"void cudnn::winograd::generateWinogradTilesKernel<int=0, float, float>(cudnn::winograd::GenerateWinogradTilesParams<float, float>)",13,13464,39,8704,0
"volta_scudnn_winograd_128x128_ldg1_ldg4_relu_tile148t_nt_v1",13,58717,126,49152,0
"void cudnn::detail::implicit_convolve_sgemm<float, float, int=1024, int=5, int=5, int=3, int=3, int=3, int=1, bool=1, bool=0, bool=1>(int, int, int, float const *, int, float*, cudnn::detail::implicit_convolve_sgemm<float, float, int=1024, int=5, int=5, int=3, int=3, int=3, int=1, bool=1, bool=0, bool=1>*, kernel_conv_params, int, float, float, int, float, float, int, int)",6,58888,63,2304,0
"volta_scudnn_128x64_relu_medium_nn_v1",1,59357,128,16384,0

==> figures/resnet18_kernel_latencies/resnet18_pytorch/75p_runtime.csv <==
Name,Invocations,Avg. Duration(ns),Registers/Thread,Static Shared Memory,Avg. Dynamic Shared Memory
"cudnn::gemm::computeOffsetsKernel(cudnn::gemm::ComputeOffsetsParams)",1,1568,16,0,0
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZZZNS0_15add_kernel_cudaERNS_14TensorIteratorEN3c106ScalarEENKUlvE_clEvENKUlvE2_clEvEUlffE_EEvS4_RKT_EUliE0_EEviT1_",8,2008,16,0,0
"_ZN2at6native18elementwise_kernelILi512ELi1EZNS0_15gpu_kernel_implIZNS0_21threshold_kernel_implIfEEvRNS_14TensorIteratorET_S6_EUlffE_EEvS5_RKS6_EUliE0_EEviT1_",17,2078,16,0,0
"void cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>(float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>, cudnnTensorStruct, float const *, float, cudnnTensorStruct*, float, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const *, cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1> const , cudnn::detail::bn_fw_inf_1C11_kernel_NCHW<float, float, bool=1, int=1>)",20,3511,18,0,0
"void at::native::reduce_kernel<int=512, at::native::ReduceOp<float, at::native::MeanOps<float, float>, unsigned int, float, int=4>>(float)",1,4448,32,16,0
"void gemv2T_kernel_val<float, float, float, int=128, int=16, int=2, int=4, bool=0, cublasGemvParams<cublasGemvTensor<float const >, cublasGemvTensor<float>, float>>(float, float, float const )",1,6848,32,1536,0
"void at::native::_GLOBAL__N__63_tmpxft_0000739f_00000000_11_DilatedMaxPool2d_compute_75_cpp1_ii_db999de0::max_pool_forward_nchw<float, float>(int, float const *, int, int, int, int, int, int, int, int, int, int, int, int, int, int, at::native::_GLOBAL__N__63_tmpxft_0000739f_00000000_11_DilatedMaxPool2d_compute_75_cpp1_ii_db999de0::max_pool_forward_nchw<float, float>*, long*)",1,9279,28,0,0
"void cudnn::winograd::generateWinogradTilesKernel<int=0, float, float>(cudnn::winograd::GenerateWinogradTilesParams<float, float>)",13,11755,39,8704,0
"volta_scudnn_128x64_relu_medium_nn_v1",1,42238,128,16384,0
"volta_scudnn_winograd_128x128_ldg1_ldg4_relu_tile148t_nt_v1",13,53959,126,49152,0
"void cudnn::detail::implicit_convolve_sgemm<float, float, int=1024, int=5, int=5, int=3, int=3, int=3, int=1, bool=1, bool=0, bool=1>(int, int, int, float const *, int, float*, cudnn::detail::implicit_convolve_sgemm<float, float, int=1024, int=5, int=5, int=3, int=3, int=3, int=1, bool=1, bool=0, bool=1>*, kernel_conv_params, int, float, float, int, float, float, int, int)",6,54131,63,2304,0

==> figures/resnet18_kernel_latencies/resnet18_pytorch/circles_legends.csv <==
#circle legends
88	400		1000
88	1200	5000
88	3400	10000
88	16000	50000
88	200000	100000


==> figures/resnet18_kernel_latencies/resnet18_pytorch/resnet18_100p_thread_runtime.csv <==
1	3	9058463876	2048	99	1	1	128	1	1	16	0	0	12672
2	9	9058483268	42910	98	1	1	128	1	1	128	16384	0	12544
3	4	9058551873	10783	64	1	1	512	1	1	18	0	0	32768
4	2	9058582687	5152	1568	1	1	512	1	1	16	0	0	802816
5	7	9058623069	7520	784	1	1	256	1	1	28	0	0	200704
6	8	9058702170	4288	2	16	1	32	4	1	39	8704	0	4096
7	11	9058712378	21727	2	7	4	256	1	1	126	49152	0	14336
8	4	9058773399	3808	64	1	1	512	1	1	18	0	0	32768
9	2	9058802166	2336	392	1	1	512	1	1	16	0	0	200704
10	8	9058864051	2560	2	16	1	32	4	1	39	8704	0	4096
11	11	9058873075	19359	2	7	4	256	1	1	126	49152	0	14336
12	4	9058934096	3648	64	1	1	512	1	1	18	0	0	32768
13	1	9058958415	2496	392	1	1	512	1	1	16	0	0	200704
14	2	9058980558	2432	392	1	1	512	1	1	16	0	0	200704
15	8	9059044747	2496	2	16	1	32	4	1	39	8704	0	4096
16	11	9059053579	19359	2	7	4	256	1	1	126	49152	0	14336
17	4	9059112360	3616	64	1	1	512	1	1	18	0	0	32768
18	2	9059139591	2336	392	1	1	512	1	1	16	0	0	200704
19	8	9059200196	2528	2	16	1	32	4	1	39	8704	0	4096
20	11	9059208548	19359	2	7	4	256	1	1	126	49152	0	14336
21	4	9059267330	3423	64	1	1	512	1	1	18	0	0	32768
22	1	9059290145	2239	392	1	1	512	1	1	16	0	0	200704
23	2	9059313152	2399	392	1	1	512	1	1	16	0	0	200704
24	10	9059393308	52286	25	4	1	8	8	1	63	2304	0	6400
25	4	9059454297	3008	128	1	1	256	1	1	18	0	0	32768
26	2	9059481656	1728	196	1	1	512	1	1	16	0	0	100352
27	8	9059545526	3647	4	32	1	32	4	1	39	8704	0	16384
28	11	9059553973	32671	4	4	2	256	1	1	126	49152	0	8192
29	4	9059613267	2847	128	1	1	256	1	1	18	0	0	32768
30	10	9059687087	9952	25	4	1	8	8	1	63	2304	0	6400
31	4	9059745581	2784	128	1	1	256	1	1	18	0	0	32768
32	1	9059770700	2080	196	1	1	512	1	1	16	0	0	100352
33	2	9059794507	1792	196	1	1	512	1	1	16	0	0	100352
34	8	9059864200	3296	4	32	1	32	4	1	39	8704	0	16384
35	11	9059872551	32959	4	4	2	256	1	1	126	49152	0	8192
36	4	9059931429	2784	128	1	1	256	1	1	18	0	0	32768
37	2	9059959812	1792	196	1	1	512	1	1	16	0	0	100352
38	8	9060026465	3648	4	32	1	32	4	1	39	8704	0	16384
39	11	9060035488	32543	4	4	2	256	1	1	126	49152	0	8192
40	4	9060094334	2816	128	1	1	256	1	1	18	0	0	32768
41	1	9060118845	1856	196	1	1	512	1	1	16	0	0	100352
42	2	9060142460	1760	196	1	1	512	1	1	16	0	0	100352
43	10	9060219448	73789	7	8	1	8	8	1	63	2304	0	3584
44	4	9060294165	2720	256	1	1	64	1	1	18	0	0	16384
45	2	9060307829	1599	98	1	1	512	1	1	16	0	0	50176
46	8	9060369874	8479	8	64	1	32	4	1	39	8704	0	65536
47	11	9060379825	59870	8	2	1	256	1	1	126	49152	0	4096
48	4	9060452014	2912	256	1	1	64	1	1	18	0	0	16384
49	10	9060527435	14463	7	8	1	8	8	1	63	2304	0	3584
50	4	9060584617	3103	256	1	1	64	1	1	18	0	0	16384
51	1	9060611303	1632	98	1	1	512	1	1	16	0	0	50176
52	2	9060636774	1600	98	1	1	512	1	1	16	0	0	50176
53	8	9060704547	7712	8	64	1	32	4	1	39	8704	0	65536
54	11	9060713955	60221	8	2	1	256	1	1	126	49152	0	4096
55	4	9060774976	2944	256	1	1	64	1	1	18	0	0	16384
56	2	9060800991	1600	98	1	1	512	1	1	16	0	0	50176
57	8	9060860893	7967	8	64	1	32	4	1	39	8704	0	65536
58	11	9060869724	59582	8	2	1	256	1	1	126	49152	0	4096
59	4	9060930298	2943	256	1	1	64	1	1	18	0	0	16384
60	1	9060953465	1727	98	1	1	512	1	1	16	0	0	50176
61	2	9060975064	1600	98	1	1	512	1	1	16	0	0	50176
62	10	9061052692	147706	2	16	1	8	8	1	63	2304	0	2048
63	4	9061201230	2880	512	1	1	64	1	1	18	0	0	32768
64	2	9061205006	1408	49	1	1	512	1	1	16	0	0	25088
65	8	9061207374	33886	16	128	1	32	4	1	39	8704	0	262144
66	11	9061242284	115195	16	1	1	256	1	1	126	49152	0	4096
67	4	9061358439	3168	512	1	1	64	1	1	18	0	0	32768
68	10	9061362631	24735	2	16	1	8	8	1	63	2304	0	2048
69	4	9061399717	2656	512	1	1	64	1	1	18	0	0	32768
70	1	9061426436	1472	49	1	1	512	1	1	16	0	0	25088
71	2	9061448963	1472	49	1	1	512	1	1	16	0	0	25088
72	8	9061515328	33567	16	128	1	32	4	1	39	8704	0	262144
73	11	9061549887	115355	16	1	1	256	1	1	126	49152	0	4096
74	4	9061666106	3104	512	1	1	64	1	1	18	0	0	32768
75	2	9061670042	1567	49	1	1	512	1	1	16	0	0	25088
76	8	9062173700	34494	16	128	1	32	4	1	39	8704	0	262144
77	11	9062209122	115291	16	1	1	256	1	1	126	49152	0	4096
78	4	9062325213	3200	512	1	1	64	1	1	18	0	0	32768
79	1	9062329405	1824	49	1	1	512	1	1	16	0	0	25088
80	2	9062332221	1472	49	1	1	512	1	1	16	0	0	25088
81	5	9062354460	4064	32	1	1	32	16	1	32	16	0	16384
#82	#N/A	9062420633	1536										0
82	6	9062436344	7168	125	1	1	128	1	1	32	1536	0	16000
#84	#N/A	9062729004	1536										0
#85	#N/A	9062771242	1888										0

==> figures/resnet18_kernel_latencies/resnet18_pytorch/time_taken_resnet18.csv <==
#100p	75p	50p	25p	#
1	15320	16064	18048	23192	1
2	34034	35326	41140	58514	2
3	2048	1568	1791	1920	3
4	69140	70220	71760	91480	4
5	4064	4448	3968	3904	5
6	7168	6848	6752	7295	6
7	7520	9279	12255	22528	7
8	148564	152815	175032	275119	8
9	42910	42238	59357	99644	9
10	322926	324786	353328	428520	10
11	703482	701467	763321	905424	11

==> figures/scheduling_figures/temporal-vs-spatio.dat <==
#Model, Temporal, Spatio-Temporal, god-mode
"Alexnet",640,1120,1280
"ResNet-50",160,360,400
"VGG-19",80,160,160

==> figures/scheduling_variable/timeline_4.dat <==
# num,"Alexnet","Mobilenet",ResNet-50","VGG-19",gpu_utilization
0,822,880,365,160,85
100,822,880,365,160,85
110,212,979,382,162,80.2
200,212,979,382,162,80.2
210,893,211,328,167,80.1
300,893,211,328,167,80.1
310,885,961,105,168,83.4
400,885,961,105,168,83.4
410,912,1009,430,52.8,89
500,912,1009,430,52.8,89

==> figures/scheduling_variable/timeline_data.dat <==
# num,"Alexnet","Mobilenet",ResNet-50","VGG-19",gpu_utilization
0,960,400,160,960,400,160,74,74
100,960,400,160,960,400,160,74,74
110,960,400,160,212,426,172,74,71
200,960,400,160,212,426,172,74,71
210,960,400,160,1160,105,174,74,70
300,960,400,160,1160,105,174,74,70
310,960,400,160,1190,467,52,74,73
400,960,400,160,1190,467,52,74,73

==> figures/scheduling_variable/variable_spatio_temporal.dat <==
#Alexnet, ResNet-50, VGG-19, GPU utilization
"Best-Case",1280,420,160,
"Temporal Baseline",640,160,80,74
"Spatio-Temporal",960,400,160,74
"Alexnet",212,426,172,71
"ResNet-50",1160,105,174,70
"VGG-19",1190,467,52,73

==> figures/scheduling_variable/variable_temporal.dat <==
#Alexnet, ResNet-50, VGG-19, GPU utilization
"Best-Case",1280,420,160,
"Baseline",640,160,80,74
"Alexnet",206,330,100,71
"ResNet-50",726,105,126,70
"VGG-19",448,360,38,73

==> figures/spatio-temporal-mot/data_with_deadline.txt <==
#model,temporal,spatial,spatio-temporal
"Alexnet",1920,1920,1920
"Mobilenet",640,800,800
"ResNext-50",160,120,240
"VGG-19",160,160,320

==> figures/spatio-temporal-mot/motivation.txt <==
#model,temporal,spatial,spatio-temporal
"Alexnet",1140,1800,1840
"Mobilenet",506,826,820
"ResNet-18",506,693,700
"Inception-V3",186,267,267
"ResNext-50",133,160,173
"VGG-19",106,133,160


==> figures/t4-p100-results/t4-p100-latencies.csv <==
#percentage, Alexnet-p100, squeeze-net-p100, ResNet-50-p100, Alexnet-T4, Squeeze-net-T4,Resnet-50-t4
"5",5.31,6.1,19.01,9.29,13.4,33.1,"20%"
"4",3.98,5.21,15.04,6.98,11.07,28.1,"25%"
"3",3.29,4.58,13.12,4.93,10.8,26.2,"33%"
"2",2.44,4.24,11.67,4.96,10.7,24.1,"50%"
"1",2.31,4.3,9.39,4.83,10.2,22.6,"100%"





==> figures/temporal_mps_no_mps/2_dnn_alexnet_resnet50.csv <==
#Alexnet,ResNet-50
"No MPS",39.14,88.91
"Default MPS",25.95,77.07
"GPU\% w Autotuning",31.92,70.86

==> figures/temporal_mps_no_mps/3_dnn_alexnet_resnet50_vgg19.csv <==
#Alexnet,ResNet-50, VGG-19
"No MPS",218.48,325.74,309.45
"Default MPS",180,310,131
"MPS w RA",183,291,124
#older values with 10K workload
"No MPS",60.85,177.67,318.11
"Default MPS",136.06,265.27,244.18
"MPS w RA",124,142,250.19
#"Default MPS",112.1,262.71,242.12
#"MPS w\n Autotune",124.03,143.26,250,19
#"MPS w\n Autotune",58.26,105.23,254.17

==> figures/temporal_mps_no_mps/4_dnn_mobilenet_alexnet_resnet50_vgg19.csv <==
#Mobilenet,Alexnet,ResNet-50,VGG-19
"No MPS",78.73,78.75,196.46,333.43
"Default MPS",202.91,110.29,266.6,245.9
"MPS w RA",47.9,104.23,144.0,264.09
#"MPS w\n RA",41.57,41.55,116.82,283.28

==> figures/temporal_mps_no_mps/concurrent_throuhput.csv <==
#	Mobilenet	Alexnet	ResNet-50	VGG-19	total
"Temporal\n Sharing"	660	636	267	11	1574
"Default MPS"	404	510	14	102	1030
"MPS w\n Resource Allocation"	807	602	145	104	1658

==> figures/temporal_mps_no_mps/throughput_4_dnns.csv <==
#	#Mobilenet	Alexnet	ResNet-50	VGG-19	Total
"Temporal\n Sharing"	317.5409628	317.4603175	127.2523669	74.97825631	145.4820548
"Default MPS"	123.2073333	226.6751292	93.77344336	101.6673444	121.1093618
"MPS w\n Resource Allocation"	521.9206681	531.3	173.6111111	94.66469764	178.5013031

==> figures/triton-server/fixed_workload.txt <==
#Triton multi-Concurent, Triton individual 4 concurrent, ST-FD
"Triton\nTemporal\nSharing",58.61
"Triton\n concurrent\nmodels",55.55
"ST-FD\nScheduler",35.59

==> figures/triton-server/summary3.txt <==
#Triton, Ours,Triton-4, Ours-4, triton-all-4, ours-all-4
"Alexnet",1600,1842,2230,2326,156,710
"Mobilenet",1540,1818,2101,2281,180,640
"ResNet-50",924,1067,1066,1220,214,432
"VGG-19",503,537,544,641,201,196
